A Static Analysis-based Cross-Architecture Performance Prediction Using Machine Learning

Porting code from CPU to GPU is costly and time-consuming; Unless much time is invested in development and optimization, it is not obvious, a priori, how much speed-up is achievable or how much room is left for improvement. Knowing the potential speed-up a priori can be very useful: It can save hundreds of engineering hours, help programmers with prioritization and algorithm selection. We aim to address this problem using machine learning in a supervised setting, using solely the single-threaded source code of the program, without having to run or profile the code. We propose a static analysis-based cross-architecture performance prediction framework (Static XAPP) which relies solely on program properties collected using static analysis of the CPU source code and predicts whether the potential speed-up is above or below a given threshold. We offer preliminary results that show we can achieve 94% accuracy in binary classification, in average, across different thresholds

==> graph/staticAnalysis-sweepBranch/b+tree1.csv <==
Test Name, Trans,Comp Int, Memory Coalescing, Branch Divergence, Control Density, Floating Point Mult, Kernel Size, Critical Path, SpeedUp
_BRATIO1A00_BRATIO2A00_BRATIO3A00,0,0,0,1,0,1,1,0,1,0,2
_BRATIO1A00_BRATIO2A00_BRATIO3A025,0,0,0,1,0,1,1,1,1,0,2
_BRATIO1A00_BRATIO2A00_BRATIO3A05,0,0,0,1,0,1,1,1,1,0,2
_BRATIO1A00_BRATIO2A00_BRATIO3A075,0,0,0,1,0,1,1,1,1,0,2
_BRATIO1A00_BRATIO2A00_BRATIO3A10,0,0,0,1,0,1,1,0,1,0,2
_BRATIO1A00_BRATIO2A025_BRATIO3A00,0,0,0,1,0,1,1,0,1,0,2
_BRATIO1A00_BRATIO2A025_BRATIO3A025,0,0,0,1,0,1,1,1,1,0,2
_BRATIO1A00_BRATIO2A025_BRATIO3A05,0,0,0,1,0,1,1,1,1,0,2
_BRATIO1A00_BRATIO2A025_BRATIO3A075,0,0,0,1,0,1,1,1,1,0,2
_BRATIO1A00_BRATIO2A025_BRATIO3A10,0,0,0,1,0,1,1,0,1,0,2
_BRATIO1A00_BRATIO2A05_BRATIO3A00,0,0,0,1,0,1,1,0,1,0,2
_BRATIO1A00_BRATIO2A05_BRATIO3A025,0,0,0,1,0,1,1,1,1,0,2
_BRATIO1A00_BRATIO2A05_BRATIO3A05,0,0,0,1,0,1,1,1,1,0,2
_BRATIO1A00_BRATIO2A05_BRATIO3A075,0,0,0,1,0,1,1,1,1,0,2
_BRATIO1A00_BRATIO2A05_BRATIO3A10,0,0,0,1,0,1,1,0,1,0,2
_BRATIO1A00_BRATIO2A075_BRATIO3A00,0,0,0,1,0,1,1,0,1,0,2
_BRATIO1A00_BRATIO2A075_BRATIO3A025,0,0,0,1,0,1,1,1,1,0,2
_BRATIO1A00_BRATIO2A075_BRATIO3A05,0,0,0,1,0,1,1,1,1,0,2
_BRATIO1A00_BRATIO2A075_BRATIO3A075,0,0,0,1,0,1,1,1,1,0,2
_BRATIO1A00_BRATIO2A075_BRATIO3A10,0,0,0,1,0,1,1,0,1,0,2
_BRATIO1A00_BRATIO2A10_BRATIO3A00,0,0,0,1,0,1,1,0,1,0,2
_BRATIO1A00_BRATIO2A10_BRATIO3A025,0,0,0,1,0,1,1,1,1,0,2
_BRATIO1A00_BRATIO2A10_BRATIO3A05,0,0,0,1,0,1,1,1,1,0,2
_BRATIO1A00_BRATIO2A10_BRATIO3A075,0,0,0,1,0,1,1,1,1,0,2
_BRATIO1A00_BRATIO2A10_BRATIO3A10,0,0,0,1,0,1,1,0,1,0,2
_BRATIO1A025_BRATIO2A00_BRATIO3A00,0,0,0,1,0,1,1,1,1,0,2
_BRATIO1A025_BRATIO2A00_BRATIO3A025,0,0,0,1,0,1,1,1,1,0,2
_BRATIO1A025_BRATIO2A00_BRATIO3A05,0,0,0,1,0,1,1,1,1,0,2
_BRATIO1A025_BRATIO2A00_BRATIO3A075,0,0,0,1,0,1,1,1,1,0,2
_BRATIO1A025_BRATIO2A00_BRATIO3A10,0,0,0,1,0,1,1,1,1,0,2
_BRATIO1A025_BRATIO2A025_BRATIO3A00,0,0,0,1,0,1,1,1,1,0,2
_BRATIO1A025_BRATIO2A025_BRATIO3A025,0,0,0,1,0,1,1,1,1,0,2
_BRATIO1A025_BRATIO2A025_BRATIO3A05,0,0,0,1,0,1,1,1,1,0,2
_BRATIO1A025_BRATIO2A025_BRATIO3A075,0,0,0,1,0,1,1,1,1,0,2
_BRATIO1A025_BRATIO2A025_BRATIO3A10,0,0,0,1,0,1,1,1,1,0,2
_BRATIO1A025_BRATIO2A05_BRATIO3A00,0,0,0,1,0,1,1,1,1,0,2
_BRATIO1A025_BRATIO2A05_BRATIO3A025,0,0,0,1,0,1,1,1,1,0,2
_BRATIO1A025_BRATIO2A05_BRATIO3A05,0,0,0,1,0,1,1,1,1,0,2
_BRATIO1A025_BRATIO2A05_BRATIO3A075,0,0,0,1,0,1,1,1,1,0,2
_BRATIO1A025_BRATIO2A05_BRATIO3A10,0,0,0,1,0,1,1,1,1,0,2
_BRATIO1A025_BRATIO2A075_BRATIO3A00,0,0,0,1,0,1,1,1,1,0,2
_BRATIO1A025_BRATIO2A075_BRATIO3A025,0,0,0,1,0,1,1,1,1,0,2
_BRATIO1A025_BRATIO2A075_BRATIO3A05,0,0,0,1,0,1,1,1,1,0,2
_BRATIO1A025_BRATIO2A075_BRATIO3A075,0,0,0,1,0,1,1,1,1,0,2
_BRATIO1A025_BRATIO2A075_BRATIO3A10,0,0,0,1,0,1,1,1,1,0,2
_BRATIO1A025_BRATIO2A10_BRATIO3A00,0,0,0,1,0,1,1,1,1,0,2
_BRATIO1A025_BRATIO2A10_BRATIO3A025,0,0,0,1,0,1,1,1,1,0,2
_BRATIO1A025_BRATIO2A10_BRATIO3A05,0,0,0,1,0,1,1,1,1,0,2
_BRATIO1A025_BRATIO2A10_BRATIO3A075,0,0,0,1,0,1,1,1,1,0,2
_BRATIO1A025_BRATIO2A10_BRATIO3A10,0,0,0,1,0,1,1,1,1,0,2
_BRATIO1A05_BRATIO2A00_BRATIO3A00,0,0,0,1,0,1,1,1,1,0,2
_BRATIO1A05_BRATIO2A00_BRATIO3A025,0,0,0,1,0,1,1,1,1,0,2
_BRATIO1A05_BRATIO2A00_BRATIO3A05,0,0,0,1,0,1,1,1,1,0,2
_BRATIO1A05_BRATIO2A00_BRATIO3A075,0,0,0,1,0,1,1,1,1,0,2
_BRATIO1A05_BRATIO2A00_BRATIO3A10,0,0,0,1,0,1,1,1,1,0,2
_BRATIO1A05_BRATIO2A025_BRATIO3A00,0,0,0,1,0,1,1,1,1,0,2
_BRATIO1A05_BRATIO2A025_BRATIO3A025,0,0,0,1,0,1,1,1,1,0,2
_BRATIO1A05_BRATIO2A025_BRATIO3A05,0,0,0,1,0,1,1,1,1,0,2
_BRATIO1A05_BRATIO2A025_BRATIO3A075,0,0,0,1,0,1,1,1,1,0,2
_BRATIO1A05_BRATIO2A025_BRATIO3A10,0,0,0,1,0,1,1,1,1,0,2
_BRATIO1A05_BRATIO2A05_BRATIO3A00,0,0,0,1,0,1,1,1,1,0,2
_BRATIO1A05_BRATIO2A05_BRATIO3A025,0,0,0,1,0,1,1,1,1,0,2
_BRATIO1A05_BRATIO2A05_BRATIO3A05,0,0,0,1,0,1,1,1,1,0,2
_BRATIO1A05_BRATIO2A05_BRATIO3A075,0,0,0,1,0,1,1,1,1,0,2
_BRATIO1A05_BRATIO2A05_BRATIO3A10,0,0,0,0,0,1,1,1,1,0,2
_BRATIO1A05_BRATIO2A075_BRATIO3A00,0,0,0,1,0,1,1,1,1,0,2
_BRATIO1A05_BRATIO2A075_BRATIO3A025,0,0,0,1,0,1,1,1,1,0,2
_BRATIO1A05_BRATIO2A075_BRATIO3A05,0,0,0,1,0,1,1,1,1,0,2
_BRATIO1A05_BRATIO2A075_BRATIO3A075,0,0,0,1,0,1,1,1,1,0,2
_BRATIO1A05_BRATIO2A075_BRATIO3A10,0,0,0,0,0,1,1,1,1,0,2
_BRATIO1A05_BRATIO2A10_BRATIO3A00,0,0,0,1,0,1,1,1,1,0,2
_BRATIO1A05_BRATIO2A10_BRATIO3A025,0,0,0,1,0,1,1,1,1,0,2
_BRATIO1A05_BRATIO2A10_BRATIO3A05,0,0,0,1,0,1,1,1,1,0,2
_BRATIO1A05_BRATIO2A10_BRATIO3A075,0,0,0,1,0,1,1,1,1,0,2
_BRATIO1A05_BRATIO2A10_BRATIO3A10,0,0,0,0,0,1,1,1,1,0,2
_BRATIO1A075_BRATIO2A00_BRATIO3A00,0,0,0,1,0,1,1,1,1,0,2
_BRATIO1A075_BRATIO2A00_BRATIO3A025,0,0,0,1,0,1,1,1,1,0,2
_BRATIO1A075_BRATIO2A00_BRATIO3A05,0,0,0,1,0,1,1,1,1,0,2
_BRATIO1A075_BRATIO2A00_BRATIO3A075,0,0,0,1,0,1,1,1,1,0,2
_BRATIO1A075_BRATIO2A00_BRATIO3A10,0,0,0,0,0,1,1,1,1,0,2
_BRATIO1A075_BRATIO2A025_BRATIO3A00,0,0,0,1,0,1,1,1,1,0,2
_BRATIO1A075_BRATIO2A025_BRATIO3A025,0,0,0,1,0,1,1,1,1,0,2
_BRATIO1A075_BRATIO2A025_BRATIO3A05,0,0,0,1,0,1,1,1,1,0,2
_BRATIO1A075_BRATIO2A025_BRATIO3A075,0,0,0,0,0,1,1,1,1,0,2
_BRATIO1A075_BRATIO2A025_BRATIO3A10,0,0,0,0,0,1,1,1,1,0,2
_BRATIO1A075_BRATIO2A05_BRATIO3A00,0,0,0,1,0,1,1,1,1,0,2
_BRATIO1A075_BRATIO2A05_BRATIO3A025,0,0,0,1,0,1,1,1,1,0,2
_BRATIO1A075_BRATIO2A05_BRATIO3A05,0,0,0,1,0,1,1,1,1,0,2
_BRATIO1A075_BRATIO2A05_BRATIO3A075,0,0,0,0,0,1,1,1,1,0,2
_BRATIO1A075_BRATIO2A05_BRATIO3A10,0,0,0,0,0,1,1,1,1,0,2
_BRATIO1A075_BRATIO2A075_BRATIO3A00,0,0,0,1,0,1,1,1,1,0,2
_BRATIO1A075_BRATIO2A075_BRATIO3A025,0,0,0,1,0,1,1,1,1,0,2
_BRATIO1A075_BRATIO2A075_BRATIO3A05,0,0,0,0,0,1,1,1,1,0,2
_BRATIO1A075_BRATIO2A075_BRATIO3A075,0,0,0,0,0,1,1,1,1,0,2
_BRATIO1A075_BRATIO2A075_BRATIO3A10,0,0,0,0,0,1,1,1,1,0,2
_BRATIO1A075_BRATIO2A10_BRATIO3A00,0,0,0,1,0,1,1,1,1,0,2
_BRATIO1A075_BRATIO2A10_BRATIO3A025,0,0,0,1,0,1,1,1,1,0,2
_BRATIO1A075_BRATIO2A10_BRATIO3A05,0,0,0,0,0,1,1,1,1,0,2
_BRATIO1A075_BRATIO2A10_BRATIO3A075,0,0,0,0,0,1,1,1,1,0,2
_BRATIO1A075_BRATIO2A10_BRATIO3A10,0,0,0,0,0,1,1,1,1,0,2
_BRATIO1A10_BRATIO2A00_BRATIO3A00,0,0,0,1,0,1,1,0,1,0,2
_BRATIO1A10_BRATIO2A00_BRATIO3A025,0,0,0,1,0,1,1,1,1,0,2
_BRATIO1A10_BRATIO2A00_BRATIO3A05,0,0,0,1,0,1,1,1,1,0,2
_BRATIO1A10_BRATIO2A00_BRATIO3A075,0,0,0,0,0,1,1,1,1,0,2
_BRATIO1A10_BRATIO2A00_BRATIO3A10,0,0,0,0,0,1,1,0,1,0,2
_BRATIO1A10_BRATIO2A025_BRATIO3A00,0,0,0,1,0,1,1,1,1,0,2
_BRATIO1A10_BRATIO2A025_BRATIO3A025,0,0,0,1,0,1,1,1,1,0,2
_BRATIO1A10_BRATIO2A025_BRATIO3A05,0,0,0,0,0,1,1,1,1,0,2
_BRATIO1A10_BRATIO2A025_BRATIO3A075,0,0,0,0,0,1,1,1,1,0,2
_BRATIO1A10_BRATIO2A025_BRATIO3A10,0,0,0,0,0,1,1,1,1,0,2
_BRATIO1A10_BRATIO2A05_BRATIO3A00,0,0,0,1,0,1,1,1,1,0,2
_BRATIO1A10_BRATIO2A05_BRATIO3A025,0,0,0,0,0,1,1,1,1,0,2
_BRATIO1A10_BRATIO2A05_BRATIO3A05,0,0,0,0,0,1,1,1,1,0,2
_BRATIO1A10_BRATIO2A05_BRATIO3A075,0,0,0,0,0,1,1,1,1,0,2
_BRATIO1A10_BRATIO2A05_BRATIO3A10,0,0,0,0,0,1,1,1,1,0,2
_BRATIO1A10_BRATIO2A075_BRATIO3A00,0,0,0,0,0,1,1,1,1,0,2
_BRATIO1A10_BRATIO2A075_BRATIO3A025,0,0,0,0,0,1,1,1,1,0,2
_BRATIO1A10_BRATIO2A075_BRATIO3A05,0,0,0,0,0,1,1,1,1,0,2
_BRATIO1A10_BRATIO2A075_BRATIO3A075,0,0,0,0,0,1,1,1,1,0,2
_BRATIO1A10_BRATIO2A075_BRATIO3A10,0,0,0,0,0,1,1,1,1,0,2
_BRATIO1A10_BRATIO2A10_BRATIO3A00,0,0,0,0,0,1,1,0,1,0,2
_BRATIO1A10_BRATIO2A10_BRATIO3A025,0,0,0,0,0,1,1,1,1,0,2
_BRATIO1A10_BRATIO2A10_BRATIO3A05,0,0,0,0,0,1,1,1,1,0,2
_BRATIO1A10_BRATIO2A10_BRATIO3A075,0,0,0,0,0,1,1,1,1,0,2
_BRATIO1A10_BRATIO2A10_BRATIO3A10,0,0,0,0,0,1,1,0,1,0,2


==> graph/staticAnalysis-sweepBranch/b+tree2.csv <==
Test Name, Trans,Comp Int, Memory Coalescing, Branch Divergence, Control Density, Floating Point Mult, Kernel Size, Critical Path, SpeedUp
_BRATIO1A00_BRATIO2A00_BRATIO3A00,0,0,0,1,0,1,1,0,1,0,2
_BRATIO1A00_BRATIO2A00_BRATIO3A025,0,0,0,1,0,1,1,1,1,0,2
_BRATIO1A00_BRATIO2A00_BRATIO3A05,0,0,0,1,0,1,1,1,1,0,2
_BRATIO1A00_BRATIO2A00_BRATIO3A075,0,0,0,1,0,1,1,1,1,0,2
_BRATIO1A00_BRATIO2A00_BRATIO3A10,0,0,0,1,0,1,1,0,1,0,2
_BRATIO1A00_BRATIO2A025_BRATIO3A00,0,0,0,1,0,1,1,0,1,0,2
_BRATIO1A00_BRATIO2A025_BRATIO3A025,0,0,0,1,0,1,1,1,1,0,2
_BRATIO1A00_BRATIO2A025_BRATIO3A05,0,0,0,1,0,1,1,1,1,0,2
_BRATIO1A00_BRATIO2A025_BRATIO3A075,0,0,0,1,0,1,1,1,1,0,2
_BRATIO1A00_BRATIO2A025_BRATIO3A10,0,0,0,1,0,1,1,0,1,0,2
_BRATIO1A00_BRATIO2A05_BRATIO3A00,0,0,0,1,0,1,1,0,1,0,2
_BRATIO1A00_BRATIO2A05_BRATIO3A025,0,0,0,1,0,1,1,1,1,0,2
_BRATIO1A00_BRATIO2A05_BRATIO3A05,0,0,0,1,0,1,1,1,1,0,2
_BRATIO1A00_BRATIO2A05_BRATIO3A075,0,0,0,1,0,1,1,1,1,0,2
_BRATIO1A00_BRATIO2A05_BRATIO3A10,0,0,0,1,0,1,1,0,1,0,2
_BRATIO1A00_BRATIO2A075_BRATIO3A00,0,0,0,1,0,1,1,0,1,0,2
_BRATIO1A00_BRATIO2A075_BRATIO3A025,0,0,0,1,0,1,1,1,1,0,2
_BRATIO1A00_BRATIO2A075_BRATIO3A05,0,0,0,1,0,1,1,1,1,0,2
_BRATIO1A00_BRATIO2A075_BRATIO3A075,0,0,0,1,0,1,1,1,1,0,2
_BRATIO1A00_BRATIO2A075_BRATIO3A10,0,0,0,1,0,1,1,0,1,0,2
_BRATIO1A00_BRATIO2A10_BRATIO3A00,0,0,0,1,0,1,1,0,1,0,2
_BRATIO1A00_BRATIO2A10_BRATIO3A025,0,0,0,1,0,1,1,1,1,0,2
_BRATIO1A00_BRATIO2A10_BRATIO3A05,0,0,0,1,0,1,1,1,1,0,2
_BRATIO1A00_BRATIO2A10_BRATIO3A075,0,0,0,1,0,1,1,1,1,0,2
_BRATIO1A00_BRATIO2A10_BRATIO3A10,0,0,0,1,0,1,1,0,1,0,2
_BRATIO1A025_BRATIO2A00_BRATIO3A00,0,0,0,1,0,1,1,1,1,0,2
_BRATIO1A025_BRATIO2A00_BRATIO3A025,0,0,0,1,0,1,1,1,1,0,2
_BRATIO1A025_BRATIO2A00_BRATIO3A05,0,0,0,1,0,1,1,1,1,0,2
_BRATIO1A025_BRATIO2A00_BRATIO3A075,0,0,0,1,0,1,1,1,1,0,2
_BRATIO1A025_BRATIO2A00_BRATIO3A10,0,0,0,1,0,1,1,1,1,0,2
_BRATIO1A025_BRATIO2A025_BRATIO3A00,0,0,0,1,0,1,1,1,1,0,2
_BRATIO1A025_BRATIO2A025_BRATIO3A025,0,0,0,1,0,1,1,1,1,0,2
_BRATIO1A025_BRATIO2A025_BRATIO3A05,0,0,0,1,0,1,1,1,1,0,2
_BRATIO1A025_BRATIO2A025_BRATIO3A075,0,0,0,1,0,1,1,1,1,0,2
_BRATIO1A025_BRATIO2A025_BRATIO3A10,0,0,0,1,0,1,1,1,1,0,2
_BRATIO1A025_BRATIO2A05_BRATIO3A00,0,0,0,1,0,1,1,1,1,0,2
_BRATIO1A025_BRATIO2A05_BRATIO3A025,0,0,0,1,0,1,1,1,1,0,2
_BRATIO1A025_BRATIO2A05_BRATIO3A05,0,0,0,1,0,1,1,1,1,0,2
_BRATIO1A025_BRATIO2A05_BRATIO3A075,0,0,0,1,0,1,1,1,1,0,2
_BRATIO1A025_BRATIO2A05_BRATIO3A10,0,0,0,1,0,1,1,1,1,0,2
_BRATIO1A025_BRATIO2A075_BRATIO3A00,0,0,0,1,0,1,1,1,1,0,2
_BRATIO1A025_BRATIO2A075_BRATIO3A025,0,0,0,1,0,1,1,1,1,0,2
_BRATIO1A025_BRATIO2A075_BRATIO3A05,0,0,0,1,0,1,1,1,1,0,2
_BRATIO1A025_BRATIO2A075_BRATIO3A075,0,0,0,1,0,1,1,1,1,0,2
_BRATIO1A025_BRATIO2A075_BRATIO3A10,0,0,0,1,0,1,1,1,1,0,2
_BRATIO1A025_BRATIO2A10_BRATIO3A00,0,0,0,1,0,1,1,1,1,0,2
_BRATIO1A025_BRATIO2A10_BRATIO3A025,0,0,0,1,0,1,1,1,1,0,2
_BRATIO1A025_BRATIO2A10_BRATIO3A05,0,0,0,1,0,1,1,1,1,0,2
_BRATIO1A025_BRATIO2A10_BRATIO3A075,0,0,0,1,0,1,1,1,1,0,2
_BRATIO1A025_BRATIO2A10_BRATIO3A10,0,0,0,1,0,1,1,1,1,0,2
_BRATIO1A05_BRATIO2A00_BRATIO3A00,0,0,0,1,0,1,1,1,1,0,2
_BRATIO1A05_BRATIO2A00_BRATIO3A025,0,0,0,1,0,1,1,1,1,0,2
_BRATIO1A05_BRATIO2A00_BRATIO3A05,0,0,0,1,0,1,1,1,1,0,2
_BRATIO1A05_BRATIO2A00_BRATIO3A075,0,0,0,1,0,1,1,1,1,0,2
_BRATIO1A05_BRATIO2A00_BRATIO3A10,0,0,0,1,0,1,1,1,1,0,2
_BRATIO1A05_BRATIO2A025_BRATIO3A00,0,0,0,1,0,1,1,1,1,0,2
_BRATIO1A05_BRATIO2A025_BRATIO3A025,0,0,0,1,0,1,1,1,1,0,2
_BRATIO1A05_BRATIO2A025_BRATIO3A05,0,0,0,1,0,1,1,1,1,0,2
_BRATIO1A05_BRATIO2A025_BRATIO3A075,0,0,0,1,0,1,1,1,1,0,2
_BRATIO1A05_BRATIO2A025_BRATIO3A10,0,0,0,1,0,1,1,1,1,0,2
_BRATIO1A05_BRATIO2A05_BRATIO3A00,0,0,0,1,0,1,1,1,1,0,2
_BRATIO1A05_BRATIO2A05_BRATIO3A025,0,0,0,1,0,1,1,1,1,0,2
_BRATIO1A05_BRATIO2A05_BRATIO3A05,0,0,0,1,0,1,1,1,1,0,2
_BRATIO1A05_BRATIO2A05_BRATIO3A075,0,0,0,1,0,1,1,1,1,0,2
_BRATIO1A05_BRATIO2A05_BRATIO3A10,0,0,0,0,0,1,1,1,1,0,2
_BRATIO1A05_BRATIO2A075_BRATIO3A00,0,0,0,1,0,1,1,1,1,0,2
_BRATIO1A05_BRATIO2A075_BRATIO3A025,0,0,0,1,0,1,1,1,1,0,2
_BRATIO1A05_BRATIO2A075_BRATIO3A05,0,0,0,1,0,1,1,1,1,0,2
_BRATIO1A05_BRATIO2A075_BRATIO3A075,0,0,0,1,0,1,1,1,1,0,2
_BRATIO1A05_BRATIO2A075_BRATIO3A10,0,0,0,0,0,1,1,1,1,0,2
_BRATIO1A05_BRATIO2A10_BRATIO3A00,0,0,0,1,0,1,1,1,1,0,2
_BRATIO1A05_BRATIO2A10_BRATIO3A025,0,0,0,1,0,1,1,1,1,0,2
_BRATIO1A05_BRATIO2A10_BRATIO3A05,0,0,0,1,0,1,1,1,1,0,2
_BRATIO1A05_BRATIO2A10_BRATIO3A075,0,0,0,1,0,1,1,1,1,0,2
_BRATIO1A05_BRATIO2A10_BRATIO3A10,0,0,0,0,0,1,1,1,1,0,2
_BRATIO1A075_BRATIO2A00_BRATIO3A00,0,0,0,1,0,1,1,1,1,0,2
_BRATIO1A075_BRATIO2A00_BRATIO3A025,0,0,0,1,0,1,1,1,1,0,2
_BRATIO1A075_BRATIO2A00_BRATIO3A05,0,0,0,1,0,1,1,1,1,0,2
_BRATIO1A075_BRATIO2A00_BRATIO3A075,0,0,0,1,0,1,1,1,1,0,2
_BRATIO1A075_BRATIO2A00_BRATIO3A10,0,0,0,0,0,1,1,1,1,0,2
_BRATIO1A075_BRATIO2A025_BRATIO3A00,0,0,0,1,0,1,1,1,1,0,2
_BRATIO1A075_BRATIO2A025_BRATIO3A025,0,0,0,1,0,1,1,1,1,0,2
_BRATIO1A075_BRATIO2A025_BRATIO3A05,0,0,0,1,0,1,1,1,1,0,2
_BRATIO1A075_BRATIO2A025_BRATIO3A075,0,0,0,0,0,1,1,1,1,0,2
_BRATIO1A075_BRATIO2A025_BRATIO3A10,0,0,0,0,0,1,1,1,1,0,2
_BRATIO1A075_BRATIO2A05_BRATIO3A00,0,0,0,1,0,1,1,1,1,0,2
_BRATIO1A075_BRATIO2A05_BRATIO3A025,0,0,0,1,0,1,1,1,1,0,2
_BRATIO1A075_BRATIO2A05_BRATIO3A05,0,0,0,1,0,1,1,1,1,0,2
_BRATIO1A075_BRATIO2A05_BRATIO3A075,0,0,0,0,0,1,1,1,1,0,2
_BRATIO1A075_BRATIO2A05_BRATIO3A10,0,0,0,0,0,1,1,1,1,0,2
_BRATIO1A075_BRATIO2A075_BRATIO3A00,0,0,0,1,0,1,1,1,1,0,2
_BRATIO1A075_BRATIO2A075_BRATIO3A025,0,0,0,1,0,1,1,1,1,0,2
_BRATIO1A075_BRATIO2A075_BRATIO3A05,0,0,0,0,0,1,1,1,1,0,2
_BRATIO1A075_BRATIO2A075_BRATIO3A075,0,0,0,0,0,1,1,1,1,0,2
_BRATIO1A075_BRATIO2A075_BRATIO3A10,0,0,0,0,0,1,1,1,1,0,2
_BRATIO1A075_BRATIO2A10_BRATIO3A00,0,0,0,1,0,1,1,1,1,0,2
_BRATIO1A075_BRATIO2A10_BRATIO3A025,0,0,0,1,0,1,1,1,1,0,2
_BRATIO1A075_BRATIO2A10_BRATIO3A05,0,0,0,0,0,1,1,1,1,0,2
_BRATIO1A075_BRATIO2A10_BRATIO3A075,0,0,0,0,0,1,1,1,1,0,2
_BRATIO1A075_BRATIO2A10_BRATIO3A10,0,0,0,0,0,1,1,1,1,0,2
_BRATIO1A10_BRATIO2A00_BRATIO3A00,0,0,0,1,0,1,1,0,1,0,2
_BRATIO1A10_BRATIO2A00_BRATIO3A025,0,0,0,1,0,1,1,1,1,0,2
_BRATIO1A10_BRATIO2A00_BRATIO3A05,0,0,0,1,0,1,1,1,1,0,2
_BRATIO1A10_BRATIO2A00_BRATIO3A075,0,0,0,0,0,1,1,1,1,0,2
_BRATIO1A10_BRATIO2A00_BRATIO3A10,0,0,0,0,0,1,1,0,1,0,2
_BRATIO1A10_BRATIO2A025_BRATIO3A00,0,0,0,1,0,1,1,1,1,0,2
_BRATIO1A10_BRATIO2A025_BRATIO3A025,0,0,0,1,0,1,1,1,1,0,2
_BRATIO1A10_BRATIO2A025_BRATIO3A05,0,0,0,0,0,1,1,1,1,0,2
_BRATIO1A10_BRATIO2A025_BRATIO3A075,0,0,0,0,0,1,1,1,1,0,2
_BRATIO1A10_BRATIO2A025_BRATIO3A10,0,0,0,0,0,1,1,1,1,0,2
_BRATIO1A10_BRATIO2A05_BRATIO3A00,0,0,0,1,0,1,1,1,1,0,2
_BRATIO1A10_BRATIO2A05_BRATIO3A025,0,0,0,0,0,1,1,1,1,0,2
_BRATIO1A10_BRATIO2A05_BRATIO3A05,0,0,0,0,0,1,1,1,1,0,2
_BRATIO1A10_BRATIO2A05_BRATIO3A075,0,0,0,0,0,1,1,1,1,0,2
_BRATIO1A10_BRATIO2A05_BRATIO3A10,0,0,0,0,0,1,1,1,1,0,2
_BRATIO1A10_BRATIO2A075_BRATIO3A00,0,0,0,0,0,1,1,1,1,0,2
_BRATIO1A10_BRATIO2A075_BRATIO3A025,0,0,0,0,0,1,1,1,1,0,2
_BRATIO1A10_BRATIO2A075_BRATIO3A05,0,0,0,0,0,1,1,1,1,0,2
_BRATIO1A10_BRATIO2A075_BRATIO3A075,0,0,0,0,0,1,1,1,1,0,2
_BRATIO1A10_BRATIO2A075_BRATIO3A10,0,0,0,0,0,1,1,1,1,0,2
_BRATIO1A10_BRATIO2A10_BRATIO3A00,0,0,0,0,0,1,1,0,1,0,2
_BRATIO1A10_BRATIO2A10_BRATIO3A025,0,0,0,0,0,1,1,1,1,0,2
_BRATIO1A10_BRATIO2A10_BRATIO3A05,0,0,0,0,0,1,1,1,1,0,2
_BRATIO1A10_BRATIO2A10_BRATIO3A075,0,0,0,0,0,1,1,1,1,0,2
_BRATIO1A10_BRATIO2A10_BRATIO3A10,0,0,0,0,0,1,1,0,1,0,2


==> graph/staticAnalysis-sweepBranch/bfs0-mv1.csv <==
Test Name, Trans,Comp Int, Memory Coalescing, Branch Divergence, Control Density, Floating Point Mult, Kernel Size, Critical Path, SpeedUp
_BRATIO1B00,0,0,0,1,0,1,1,0,1,0,2
_BRATIO1B025,0,0,0,1,0,1,1,1,1,0,2
_BRATIO1B05,0,0,0,1,0,1,1,1,1,0,2
_BRATIO1B075,0,0,0,1,0,1,1,1,1,0,2
_BRATIO1B10,0,0,0,1,0,1,1,0,1,0,2


==> graph/staticAnalysis-sweepBranch/bfs0-mv2.csv <==
Test Name, Trans,Comp Int, Memory Coalescing, Branch Divergence, Control Density, Floating Point Mult, Kernel Size, Critical Path, SpeedUp
_BRATIO1B00,0,0,0,0,0,1,0,0,1,0,2
_BRATIO1B025,1,0,0,0,0,1,0,1,1,0,3
_BRATIO1B05,1,0,0,0,0,1,0,1,1,0,3
_BRATIO1B075,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B10,1,0,0,1,0,1,0,0,1,0,3


==> graph/staticAnalysis-sweepBranch/bfs1-1-rodinia.csv <==
Test Name, Trans,Comp Int, Memory Coalescing, Branch Divergence, Control Density, Floating Point Mult, Kernel Size, Critical Path, SpeedUp
_BRATIO1A00,0,0,0,0,0,0,1,0,1,0,2
_BRATIO1A025,0,0,0,0,0,0,1,1,1,0,2
_BRATIO1A05,0,0,0,0,0,0,1,1,1,0,2
_BRATIO1A075,0,0,0,0,0,0,1,1,1,0,2
_BRATIO1A10,0,0,0,0,0,0,1,0,1,0,2


==> graph/staticAnalysis-sweepBranch/bfs2-mv0.csv <==
Test Name, Trans,Comp Int, Memory Coalescing, Branch Divergence, Control Density, Floating Point Mult, Kernel Size, Critical Path, SpeedUp
_BRATIO1B00_BRATIO2B00_BRATIO3B00_BRATIO4B00_BRATIO5A00,0,0,0,1,0,1,0,0,1,0,2
_BRATIO1B00_BRATIO2B00_BRATIO3B00_BRATIO4B00_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B00_BRATIO3B00_BRATIO4B00_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B00_BRATIO3B00_BRATIO4B00_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B00_BRATIO3B00_BRATIO4B00_BRATIO5A10,0,0,0,1,0,1,0,0,1,0,2
_BRATIO1B00_BRATIO2B00_BRATIO3B00_BRATIO4B025_BRATIO5A00,0,0,0,2,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B00_BRATIO3B00_BRATIO4B025_BRATIO5A025,0,0,0,2,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B00_BRATIO3B00_BRATIO4B025_BRATIO5A05,0,0,0,2,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B00_BRATIO3B00_BRATIO4B025_BRATIO5A075,0,0,0,2,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B00_BRATIO3B00_BRATIO4B025_BRATIO5A10,0,0,0,2,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B00_BRATIO3B00_BRATIO4B05_BRATIO5A00,0,0,0,2,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B00_BRATIO3B00_BRATIO4B05_BRATIO5A025,0,0,0,2,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B00_BRATIO3B00_BRATIO4B05_BRATIO5A05,0,0,0,2,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B00_BRATIO3B00_BRATIO4B05_BRATIO5A075,0,0,0,2,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B00_BRATIO3B00_BRATIO4B05_BRATIO5A10,0,0,0,2,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B00_BRATIO3B00_BRATIO4B075_BRATIO5A00,0,0,0,2,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B00_BRATIO3B00_BRATIO4B075_BRATIO5A025,0,0,0,2,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B00_BRATIO3B00_BRATIO4B075_BRATIO5A05,0,0,0,2,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B00_BRATIO3B00_BRATIO4B075_BRATIO5A075,0,0,0,2,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B00_BRATIO3B00_BRATIO4B075_BRATIO5A10,0,0,0,2,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B00_BRATIO3B00_BRATIO4B10_BRATIO5A00,0,0,0,2,0,1,0,0,1,0,2
_BRATIO1B00_BRATIO2B00_BRATIO3B00_BRATIO4B10_BRATIO5A025,0,0,0,2,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B00_BRATIO3B00_BRATIO4B10_BRATIO5A05,0,0,0,2,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B00_BRATIO3B00_BRATIO4B10_BRATIO5A075,0,0,0,2,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B00_BRATIO3B00_BRATIO4B10_BRATIO5A10,0,0,0,2,0,1,0,0,1,0,2
_BRATIO1B00_BRATIO2B00_BRATIO3B025_BRATIO4B00_BRATIO5A00,0,0,0,2,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B00_BRATIO3B025_BRATIO4B00_BRATIO5A025,0,0,0,2,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B00_BRATIO3B025_BRATIO4B00_BRATIO5A05,0,0,0,2,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B00_BRATIO3B025_BRATIO4B00_BRATIO5A075,0,0,0,2,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B00_BRATIO3B025_BRATIO4B00_BRATIO5A10,0,0,0,2,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B00_BRATIO3B025_BRATIO4B025_BRATIO5A00,0,0,0,2,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B00_BRATIO3B025_BRATIO4B025_BRATIO5A025,0,0,0,2,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B00_BRATIO3B025_BRATIO4B025_BRATIO5A05,0,0,0,2,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B00_BRATIO3B025_BRATIO4B025_BRATIO5A075,0,0,0,2,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B00_BRATIO3B025_BRATIO4B025_BRATIO5A10,0,0,0,2,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B00_BRATIO3B025_BRATIO4B05_BRATIO5A00,0,0,0,2,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B00_BRATIO3B025_BRATIO4B05_BRATIO5A025,0,0,0,2,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B00_BRATIO3B025_BRATIO4B05_BRATIO5A05,0,0,0,2,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B00_BRATIO3B025_BRATIO4B05_BRATIO5A075,0,0,0,2,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B00_BRATIO3B025_BRATIO4B05_BRATIO5A10,0,0,0,2,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B00_BRATIO3B025_BRATIO4B075_BRATIO5A00,0,0,0,2,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B00_BRATIO3B025_BRATIO4B075_BRATIO5A025,0,0,0,2,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B00_BRATIO3B025_BRATIO4B075_BRATIO5A05,0,0,0,2,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B00_BRATIO3B025_BRATIO4B075_BRATIO5A075,0,0,0,2,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B00_BRATIO3B025_BRATIO4B075_BRATIO5A10,0,0,0,2,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B00_BRATIO3B025_BRATIO4B10_BRATIO5A00,0,0,0,2,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B00_BRATIO3B025_BRATIO4B10_BRATIO5A025,0,0,0,2,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B00_BRATIO3B025_BRATIO4B10_BRATIO5A05,0,0,0,2,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B00_BRATIO3B025_BRATIO4B10_BRATIO5A075,0,0,0,2,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B00_BRATIO3B025_BRATIO4B10_BRATIO5A10,0,0,0,2,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B00_BRATIO3B05_BRATIO4B00_BRATIO5A00,0,0,0,2,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B00_BRATIO3B05_BRATIO4B00_BRATIO5A025,0,0,0,2,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B00_BRATIO3B05_BRATIO4B00_BRATIO5A05,0,0,0,2,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B00_BRATIO3B05_BRATIO4B00_BRATIO5A075,0,0,0,2,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B00_BRATIO3B05_BRATIO4B00_BRATIO5A10,0,0,0,2,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B00_BRATIO3B05_BRATIO4B025_BRATIO5A00,0,0,0,2,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B00_BRATIO3B05_BRATIO4B025_BRATIO5A025,0,0,0,2,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B00_BRATIO3B05_BRATIO4B025_BRATIO5A05,0,0,0,2,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B00_BRATIO3B05_BRATIO4B025_BRATIO5A075,0,0,0,2,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B00_BRATIO3B05_BRATIO4B025_BRATIO5A10,0,0,0,2,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B00_BRATIO3B05_BRATIO4B05_BRATIO5A00,0,0,0,2,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B00_BRATIO3B05_BRATIO4B05_BRATIO5A025,0,0,0,2,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B00_BRATIO3B05_BRATIO4B05_BRATIO5A05,0,0,0,2,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B00_BRATIO3B05_BRATIO4B05_BRATIO5A075,0,0,0,2,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B00_BRATIO3B05_BRATIO4B05_BRATIO5A10,0,0,0,2,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B00_BRATIO3B05_BRATIO4B075_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B00_BRATIO3B05_BRATIO4B075_BRATIO5A025,0,0,0,2,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B00_BRATIO3B05_BRATIO4B075_BRATIO5A05,0,0,0,2,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B00_BRATIO3B05_BRATIO4B075_BRATIO5A075,0,0,0,2,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B00_BRATIO3B05_BRATIO4B075_BRATIO5A10,0,0,0,2,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B00_BRATIO3B05_BRATIO4B10_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B00_BRATIO3B05_BRATIO4B10_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B00_BRATIO3B05_BRATIO4B10_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B00_BRATIO3B05_BRATIO4B10_BRATIO5A075,0,0,0,2,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B00_BRATIO3B05_BRATIO4B10_BRATIO5A10,0,0,0,2,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B00_BRATIO3B075_BRATIO4B00_BRATIO5A00,0,0,0,2,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B00_BRATIO3B075_BRATIO4B00_BRATIO5A025,0,0,0,2,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B00_BRATIO3B075_BRATIO4B00_BRATIO5A05,0,0,0,2,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B00_BRATIO3B075_BRATIO4B00_BRATIO5A075,0,0,0,2,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B00_BRATIO3B075_BRATIO4B00_BRATIO5A10,0,0,0,2,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B00_BRATIO3B075_BRATIO4B025_BRATIO5A00,0,0,0,2,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B00_BRATIO3B075_BRATIO4B025_BRATIO5A025,0,0,0,2,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B00_BRATIO3B075_BRATIO4B025_BRATIO5A05,0,0,0,2,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B00_BRATIO3B075_BRATIO4B025_BRATIO5A075,0,0,0,2,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B00_BRATIO3B075_BRATIO4B025_BRATIO5A10,0,0,0,2,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B00_BRATIO3B075_BRATIO4B05_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B00_BRATIO3B075_BRATIO4B05_BRATIO5A025,0,0,0,2,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B00_BRATIO3B075_BRATIO4B05_BRATIO5A05,0,0,0,2,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B00_BRATIO3B075_BRATIO4B05_BRATIO5A075,0,0,0,2,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B00_BRATIO3B075_BRATIO4B05_BRATIO5A10,0,0,0,2,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B00_BRATIO3B075_BRATIO4B075_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B00_BRATIO3B075_BRATIO4B075_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B00_BRATIO3B075_BRATIO4B075_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B00_BRATIO3B075_BRATIO4B075_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B00_BRATIO3B075_BRATIO4B075_BRATIO5A10,0,0,0,2,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B00_BRATIO3B075_BRATIO4B10_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B00_BRATIO3B075_BRATIO4B10_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B00_BRATIO3B075_BRATIO4B10_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B00_BRATIO3B075_BRATIO4B10_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B00_BRATIO3B075_BRATIO4B10_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B00_BRATIO3B10_BRATIO4B00_BRATIO5A00,0,0,0,2,0,1,0,0,1,0,2
_BRATIO1B00_BRATIO2B00_BRATIO3B10_BRATIO4B00_BRATIO5A025,0,0,0,2,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B00_BRATIO3B10_BRATIO4B00_BRATIO5A05,0,0,0,2,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B00_BRATIO3B10_BRATIO4B00_BRATIO5A075,0,0,0,2,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B00_BRATIO3B10_BRATIO4B00_BRATIO5A10,0,0,0,2,0,1,0,0,1,0,2
_BRATIO1B00_BRATIO2B00_BRATIO3B10_BRATIO4B025_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B00_BRATIO3B10_BRATIO4B025_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B00_BRATIO3B10_BRATIO4B025_BRATIO5A05,0,0,0,2,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B00_BRATIO3B10_BRATIO4B025_BRATIO5A075,0,0,0,2,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B00_BRATIO3B10_BRATIO4B025_BRATIO5A10,0,0,0,2,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B00_BRATIO3B10_BRATIO4B05_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B00_BRATIO3B10_BRATIO4B05_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B00_BRATIO3B10_BRATIO4B05_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B00_BRATIO3B10_BRATIO4B05_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B00_BRATIO3B10_BRATIO4B05_BRATIO5A10,0,0,0,2,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B00_BRATIO3B10_BRATIO4B075_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B00_BRATIO3B10_BRATIO4B075_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B00_BRATIO3B10_BRATIO4B075_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B00_BRATIO3B10_BRATIO4B075_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B00_BRATIO3B10_BRATIO4B075_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B00_BRATIO3B10_BRATIO4B10_BRATIO5A00,0,0,0,1,0,1,0,0,1,0,2
_BRATIO1B00_BRATIO2B00_BRATIO3B10_BRATIO4B10_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B00_BRATIO3B10_BRATIO4B10_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B00_BRATIO3B10_BRATIO4B10_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B00_BRATIO3B10_BRATIO4B10_BRATIO5A10,0,0,0,1,0,1,0,0,1,0,2
_BRATIO1B00_BRATIO2B025_BRATIO3B00_BRATIO4B00_BRATIO5A00,0,0,0,2,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B025_BRATIO3B00_BRATIO4B00_BRATIO5A025,0,0,0,2,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B025_BRATIO3B00_BRATIO4B00_BRATIO5A05,0,0,0,2,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B025_BRATIO3B00_BRATIO4B00_BRATIO5A075,0,0,0,2,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B025_BRATIO3B00_BRATIO4B00_BRATIO5A10,0,0,0,2,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B025_BRATIO3B00_BRATIO4B025_BRATIO5A00,0,0,0,2,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B025_BRATIO3B00_BRATIO4B025_BRATIO5A025,0,0,0,2,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B025_BRATIO3B00_BRATIO4B025_BRATIO5A05,0,0,0,2,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B025_BRATIO3B00_BRATIO4B025_BRATIO5A075,0,0,0,2,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B025_BRATIO3B00_BRATIO4B025_BRATIO5A10,0,0,0,2,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B025_BRATIO3B00_BRATIO4B05_BRATIO5A00,0,0,0,2,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B025_BRATIO3B00_BRATIO4B05_BRATIO5A025,0,0,0,2,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B025_BRATIO3B00_BRATIO4B05_BRATIO5A05,0,0,0,2,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B025_BRATIO3B00_BRATIO4B05_BRATIO5A075,0,0,0,2,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B025_BRATIO3B00_BRATIO4B05_BRATIO5A10,0,0,0,2,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B025_BRATIO3B00_BRATIO4B075_BRATIO5A00,0,0,0,2,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B025_BRATIO3B00_BRATIO4B075_BRATIO5A025,0,0,0,2,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B025_BRATIO3B00_BRATIO4B075_BRATIO5A05,0,0,0,2,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B025_BRATIO3B00_BRATIO4B075_BRATIO5A075,0,0,0,2,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B025_BRATIO3B00_BRATIO4B075_BRATIO5A10,0,0,0,2,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B025_BRATIO3B00_BRATIO4B10_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B025_BRATIO3B00_BRATIO4B10_BRATIO5A025,0,0,0,2,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B025_BRATIO3B00_BRATIO4B10_BRATIO5A05,0,0,0,2,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B025_BRATIO3B00_BRATIO4B10_BRATIO5A075,0,0,0,2,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B025_BRATIO3B00_BRATIO4B10_BRATIO5A10,0,0,0,2,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B025_BRATIO3B025_BRATIO4B00_BRATIO5A00,0,0,0,2,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B025_BRATIO3B025_BRATIO4B00_BRATIO5A025,0,0,0,2,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B025_BRATIO3B025_BRATIO4B00_BRATIO5A05,0,0,0,2,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B025_BRATIO3B025_BRATIO4B00_BRATIO5A075,0,0,0,2,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B025_BRATIO3B025_BRATIO4B00_BRATIO5A10,0,0,0,2,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B025_BRATIO3B025_BRATIO4B025_BRATIO5A00,0,0,0,2,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B025_BRATIO3B025_BRATIO4B025_BRATIO5A025,0,0,0,2,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B025_BRATIO3B025_BRATIO4B025_BRATIO5A05,0,0,0,2,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B025_BRATIO3B025_BRATIO4B025_BRATIO5A075,0,0,0,2,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B025_BRATIO3B025_BRATIO4B025_BRATIO5A10,0,0,0,2,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B025_BRATIO3B025_BRATIO4B05_BRATIO5A00,0,0,0,2,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B025_BRATIO3B025_BRATIO4B05_BRATIO5A025,0,0,0,2,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B025_BRATIO3B025_BRATIO4B05_BRATIO5A05,0,0,0,2,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B025_BRATIO3B025_BRATIO4B05_BRATIO5A075,0,0,0,2,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B025_BRATIO3B025_BRATIO4B05_BRATIO5A10,0,0,0,2,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B025_BRATIO3B025_BRATIO4B075_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B025_BRATIO3B025_BRATIO4B075_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B025_BRATIO3B025_BRATIO4B075_BRATIO5A05,0,0,0,2,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B025_BRATIO3B025_BRATIO4B075_BRATIO5A075,0,0,0,2,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B025_BRATIO3B025_BRATIO4B075_BRATIO5A10,0,0,0,2,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B025_BRATIO3B025_BRATIO4B10_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B025_BRATIO3B025_BRATIO4B10_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B025_BRATIO3B025_BRATIO4B10_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B025_BRATIO3B025_BRATIO4B10_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B025_BRATIO3B025_BRATIO4B10_BRATIO5A10,0,0,0,2,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B025_BRATIO3B05_BRATIO4B00_BRATIO5A00,0,0,0,2,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B025_BRATIO3B05_BRATIO4B00_BRATIO5A025,0,0,0,2,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B025_BRATIO3B05_BRATIO4B00_BRATIO5A05,0,0,0,2,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B025_BRATIO3B05_BRATIO4B00_BRATIO5A075,0,0,0,2,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B025_BRATIO3B05_BRATIO4B00_BRATIO5A10,0,0,0,2,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B025_BRATIO3B05_BRATIO4B025_BRATIO5A00,0,0,0,2,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B025_BRATIO3B05_BRATIO4B025_BRATIO5A025,0,0,0,2,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B025_BRATIO3B05_BRATIO4B025_BRATIO5A05,0,0,0,2,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B025_BRATIO3B05_BRATIO4B025_BRATIO5A075,0,0,0,2,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B025_BRATIO3B05_BRATIO4B025_BRATIO5A10,0,0,0,2,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B025_BRATIO3B05_BRATIO4B05_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B025_BRATIO3B05_BRATIO4B05_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B025_BRATIO3B05_BRATIO4B05_BRATIO5A05,0,0,0,2,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B025_BRATIO3B05_BRATIO4B05_BRATIO5A075,0,0,0,2,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B025_BRATIO3B05_BRATIO4B05_BRATIO5A10,0,0,0,2,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B025_BRATIO3B05_BRATIO4B075_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B025_BRATIO3B05_BRATIO4B075_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B025_BRATIO3B05_BRATIO4B075_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B025_BRATIO3B05_BRATIO4B075_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B025_BRATIO3B05_BRATIO4B075_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B025_BRATIO3B05_BRATIO4B10_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B025_BRATIO3B05_BRATIO4B10_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B025_BRATIO3B05_BRATIO4B10_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B025_BRATIO3B05_BRATIO4B10_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B025_BRATIO3B05_BRATIO4B10_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B025_BRATIO3B075_BRATIO4B00_BRATIO5A00,0,0,0,2,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B025_BRATIO3B075_BRATIO4B00_BRATIO5A025,0,0,0,2,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B025_BRATIO3B075_BRATIO4B00_BRATIO5A05,0,0,0,2,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B025_BRATIO3B075_BRATIO4B00_BRATIO5A075,0,0,0,2,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B025_BRATIO3B075_BRATIO4B00_BRATIO5A10,0,0,0,2,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B025_BRATIO3B075_BRATIO4B025_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B025_BRATIO3B075_BRATIO4B025_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B025_BRATIO3B075_BRATIO4B025_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B025_BRATIO3B075_BRATIO4B025_BRATIO5A075,0,0,0,2,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B025_BRATIO3B075_BRATIO4B025_BRATIO5A10,0,0,0,2,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B025_BRATIO3B075_BRATIO4B05_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B025_BRATIO3B075_BRATIO4B05_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B025_BRATIO3B075_BRATIO4B05_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B025_BRATIO3B075_BRATIO4B05_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B025_BRATIO3B075_BRATIO4B05_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B025_BRATIO3B075_BRATIO4B075_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B025_BRATIO3B075_BRATIO4B075_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B025_BRATIO3B075_BRATIO4B075_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B025_BRATIO3B075_BRATIO4B075_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B025_BRATIO3B075_BRATIO4B075_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B025_BRATIO3B075_BRATIO4B10_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B025_BRATIO3B075_BRATIO4B10_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B025_BRATIO3B075_BRATIO4B10_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B025_BRATIO3B075_BRATIO4B10_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B025_BRATIO3B075_BRATIO4B10_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B025_BRATIO3B10_BRATIO4B00_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B025_BRATIO3B10_BRATIO4B00_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B025_BRATIO3B10_BRATIO4B00_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B025_BRATIO3B10_BRATIO4B00_BRATIO5A075,0,0,0,2,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B025_BRATIO3B10_BRATIO4B00_BRATIO5A10,0,0,0,2,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B025_BRATIO3B10_BRATIO4B025_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B025_BRATIO3B10_BRATIO4B025_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B025_BRATIO3B10_BRATIO4B025_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B025_BRATIO3B10_BRATIO4B025_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B025_BRATIO3B10_BRATIO4B025_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B025_BRATIO3B10_BRATIO4B05_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B025_BRATIO3B10_BRATIO4B05_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B025_BRATIO3B10_BRATIO4B05_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B025_BRATIO3B10_BRATIO4B05_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B025_BRATIO3B10_BRATIO4B05_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B025_BRATIO3B10_BRATIO4B075_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B025_BRATIO3B10_BRATIO4B075_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B025_BRATIO3B10_BRATIO4B075_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B025_BRATIO3B10_BRATIO4B075_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B025_BRATIO3B10_BRATIO4B075_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B025_BRATIO3B10_BRATIO4B10_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B025_BRATIO3B10_BRATIO4B10_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B025_BRATIO3B10_BRATIO4B10_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B025_BRATIO3B10_BRATIO4B10_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B025_BRATIO3B10_BRATIO4B10_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B05_BRATIO3B00_BRATIO4B00_BRATIO5A00,0,0,0,2,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B05_BRATIO3B00_BRATIO4B00_BRATIO5A025,0,0,0,2,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B05_BRATIO3B00_BRATIO4B00_BRATIO5A05,0,0,0,2,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B05_BRATIO3B00_BRATIO4B00_BRATIO5A075,0,0,0,2,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B05_BRATIO3B00_BRATIO4B00_BRATIO5A10,0,0,0,2,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B05_BRATIO3B00_BRATIO4B025_BRATIO5A00,0,0,0,2,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B05_BRATIO3B00_BRATIO4B025_BRATIO5A025,0,0,0,2,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B05_BRATIO3B00_BRATIO4B025_BRATIO5A05,0,0,0,2,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B05_BRATIO3B00_BRATIO4B025_BRATIO5A075,0,0,0,2,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B05_BRATIO3B00_BRATIO4B025_BRATIO5A10,0,0,0,2,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B05_BRATIO3B00_BRATIO4B05_BRATIO5A00,0,0,0,2,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B05_BRATIO3B00_BRATIO4B05_BRATIO5A025,0,0,0,2,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B05_BRATIO3B00_BRATIO4B05_BRATIO5A05,0,0,0,2,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B05_BRATIO3B00_BRATIO4B05_BRATIO5A075,0,0,0,2,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B05_BRATIO3B00_BRATIO4B05_BRATIO5A10,0,0,0,2,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B05_BRATIO3B00_BRATIO4B075_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B05_BRATIO3B00_BRATIO4B075_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B05_BRATIO3B00_BRATIO4B075_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B05_BRATIO3B00_BRATIO4B075_BRATIO5A075,0,0,0,2,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B05_BRATIO3B00_BRATIO4B075_BRATIO5A10,0,0,0,2,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B05_BRATIO3B00_BRATIO4B10_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B05_BRATIO3B00_BRATIO4B10_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B05_BRATIO3B00_BRATIO4B10_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B05_BRATIO3B00_BRATIO4B10_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B05_BRATIO3B00_BRATIO4B10_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B05_BRATIO3B025_BRATIO4B00_BRATIO5A00,0,0,0,2,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B05_BRATIO3B025_BRATIO4B00_BRATIO5A025,0,0,0,2,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B05_BRATIO3B025_BRATIO4B00_BRATIO5A05,0,0,0,2,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B05_BRATIO3B025_BRATIO4B00_BRATIO5A075,0,0,0,2,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B05_BRATIO3B025_BRATIO4B00_BRATIO5A10,0,0,0,2,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B05_BRATIO3B025_BRATIO4B025_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B05_BRATIO3B025_BRATIO4B025_BRATIO5A025,0,0,0,2,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B05_BRATIO3B025_BRATIO4B025_BRATIO5A05,0,0,0,2,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B05_BRATIO3B025_BRATIO4B025_BRATIO5A075,0,0,0,2,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B05_BRATIO3B025_BRATIO4B025_BRATIO5A10,0,0,0,2,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B05_BRATIO3B025_BRATIO4B05_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B05_BRATIO3B025_BRATIO4B05_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B05_BRATIO3B025_BRATIO4B05_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B05_BRATIO3B025_BRATIO4B05_BRATIO5A075,0,0,0,2,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B05_BRATIO3B025_BRATIO4B05_BRATIO5A10,0,0,0,2,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B05_BRATIO3B025_BRATIO4B075_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B05_BRATIO3B025_BRATIO4B075_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B05_BRATIO3B025_BRATIO4B075_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B05_BRATIO3B025_BRATIO4B075_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B05_BRATIO3B025_BRATIO4B075_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B05_BRATIO3B025_BRATIO4B10_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B05_BRATIO3B025_BRATIO4B10_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B05_BRATIO3B025_BRATIO4B10_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B05_BRATIO3B025_BRATIO4B10_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B05_BRATIO3B025_BRATIO4B10_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B05_BRATIO3B05_BRATIO4B00_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B05_BRATIO3B05_BRATIO4B00_BRATIO5A025,0,0,0,2,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B05_BRATIO3B05_BRATIO4B00_BRATIO5A05,0,0,0,2,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B05_BRATIO3B05_BRATIO4B00_BRATIO5A075,0,0,0,2,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B05_BRATIO3B05_BRATIO4B00_BRATIO5A10,0,0,0,2,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B05_BRATIO3B05_BRATIO4B025_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B05_BRATIO3B05_BRATIO4B025_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B05_BRATIO3B05_BRATIO4B025_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B05_BRATIO3B05_BRATIO4B025_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B05_BRATIO3B05_BRATIO4B025_BRATIO5A10,0,0,0,2,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B05_BRATIO3B05_BRATIO4B05_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B05_BRATIO3B05_BRATIO4B05_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B05_BRATIO3B05_BRATIO4B05_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B05_BRATIO3B05_BRATIO4B05_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B05_BRATIO3B05_BRATIO4B05_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B05_BRATIO3B05_BRATIO4B075_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B05_BRATIO3B05_BRATIO4B075_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B05_BRATIO3B05_BRATIO4B075_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B05_BRATIO3B05_BRATIO4B075_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B05_BRATIO3B05_BRATIO4B075_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B05_BRATIO3B05_BRATIO4B10_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B05_BRATIO3B05_BRATIO4B10_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B05_BRATIO3B05_BRATIO4B10_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B05_BRATIO3B05_BRATIO4B10_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B05_BRATIO3B05_BRATIO4B10_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B05_BRATIO3B075_BRATIO4B00_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B05_BRATIO3B075_BRATIO4B00_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B05_BRATIO3B075_BRATIO4B00_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B05_BRATIO3B075_BRATIO4B00_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B05_BRATIO3B075_BRATIO4B00_BRATIO5A10,0,0,0,2,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B05_BRATIO3B075_BRATIO4B025_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B05_BRATIO3B075_BRATIO4B025_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B05_BRATIO3B075_BRATIO4B025_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B05_BRATIO3B075_BRATIO4B025_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B05_BRATIO3B075_BRATIO4B025_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B05_BRATIO3B075_BRATIO4B05_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B05_BRATIO3B075_BRATIO4B05_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B05_BRATIO3B075_BRATIO4B05_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B05_BRATIO3B075_BRATIO4B05_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B05_BRATIO3B075_BRATIO4B05_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B05_BRATIO3B075_BRATIO4B075_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B05_BRATIO3B075_BRATIO4B075_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B05_BRATIO3B075_BRATIO4B075_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B05_BRATIO3B075_BRATIO4B075_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B05_BRATIO3B075_BRATIO4B075_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B05_BRATIO3B075_BRATIO4B10_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B05_BRATIO3B075_BRATIO4B10_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B05_BRATIO3B075_BRATIO4B10_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B05_BRATIO3B075_BRATIO4B10_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B05_BRATIO3B075_BRATIO4B10_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B05_BRATIO3B10_BRATIO4B00_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B05_BRATIO3B10_BRATIO4B00_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B05_BRATIO3B10_BRATIO4B00_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B05_BRATIO3B10_BRATIO4B00_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B05_BRATIO3B10_BRATIO4B00_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B05_BRATIO3B10_BRATIO4B025_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B05_BRATIO3B10_BRATIO4B025_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B05_BRATIO3B10_BRATIO4B025_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B05_BRATIO3B10_BRATIO4B025_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B05_BRATIO3B10_BRATIO4B025_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B05_BRATIO3B10_BRATIO4B05_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B05_BRATIO3B10_BRATIO4B05_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B05_BRATIO3B10_BRATIO4B05_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B05_BRATIO3B10_BRATIO4B05_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B05_BRATIO3B10_BRATIO4B05_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B05_BRATIO3B10_BRATIO4B075_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B05_BRATIO3B10_BRATIO4B075_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B05_BRATIO3B10_BRATIO4B075_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B05_BRATIO3B10_BRATIO4B075_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B05_BRATIO3B10_BRATIO4B075_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B05_BRATIO3B10_BRATIO4B10_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B05_BRATIO3B10_BRATIO4B10_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B05_BRATIO3B10_BRATIO4B10_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B05_BRATIO3B10_BRATIO4B10_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B05_BRATIO3B10_BRATIO4B10_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B075_BRATIO3B00_BRATIO4B00_BRATIO5A00,0,0,0,2,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B075_BRATIO3B00_BRATIO4B00_BRATIO5A025,0,0,0,2,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B075_BRATIO3B00_BRATIO4B00_BRATIO5A05,0,0,0,2,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B075_BRATIO3B00_BRATIO4B00_BRATIO5A075,0,0,0,2,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B075_BRATIO3B00_BRATIO4B00_BRATIO5A10,0,0,0,2,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B075_BRATIO3B00_BRATIO4B025_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B075_BRATIO3B00_BRATIO4B025_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B075_BRATIO3B00_BRATIO4B025_BRATIO5A05,0,0,0,2,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B075_BRATIO3B00_BRATIO4B025_BRATIO5A075,0,0,0,2,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B075_BRATIO3B00_BRATIO4B025_BRATIO5A10,0,0,0,2,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B075_BRATIO3B00_BRATIO4B05_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B075_BRATIO3B00_BRATIO4B05_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B075_BRATIO3B00_BRATIO4B05_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B075_BRATIO3B00_BRATIO4B05_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B075_BRATIO3B00_BRATIO4B05_BRATIO5A10,0,0,0,2,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B075_BRATIO3B00_BRATIO4B075_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B075_BRATIO3B00_BRATIO4B075_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B075_BRATIO3B00_BRATIO4B075_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B075_BRATIO3B00_BRATIO4B075_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B075_BRATIO3B00_BRATIO4B075_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B075_BRATIO3B00_BRATIO4B10_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B075_BRATIO3B00_BRATIO4B10_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B075_BRATIO3B00_BRATIO4B10_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B075_BRATIO3B00_BRATIO4B10_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B075_BRATIO3B00_BRATIO4B10_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B075_BRATIO3B025_BRATIO4B00_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B075_BRATIO3B025_BRATIO4B00_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B075_BRATIO3B025_BRATIO4B00_BRATIO5A05,0,0,0,2,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B075_BRATIO3B025_BRATIO4B00_BRATIO5A075,0,0,0,2,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B075_BRATIO3B025_BRATIO4B00_BRATIO5A10,0,0,0,2,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B075_BRATIO3B025_BRATIO4B025_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B075_BRATIO3B025_BRATIO4B025_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B075_BRATIO3B025_BRATIO4B025_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B075_BRATIO3B025_BRATIO4B025_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B075_BRATIO3B025_BRATIO4B025_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B075_BRATIO3B025_BRATIO4B05_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B075_BRATIO3B025_BRATIO4B05_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B075_BRATIO3B025_BRATIO4B05_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B075_BRATIO3B025_BRATIO4B05_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B075_BRATIO3B025_BRATIO4B05_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B075_BRATIO3B025_BRATIO4B075_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B075_BRATIO3B025_BRATIO4B075_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B075_BRATIO3B025_BRATIO4B075_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B075_BRATIO3B025_BRATIO4B075_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B075_BRATIO3B025_BRATIO4B075_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B075_BRATIO3B025_BRATIO4B10_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B075_BRATIO3B025_BRATIO4B10_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B075_BRATIO3B025_BRATIO4B10_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B075_BRATIO3B025_BRATIO4B10_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B075_BRATIO3B025_BRATIO4B10_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B075_BRATIO3B05_BRATIO4B00_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B075_BRATIO3B05_BRATIO4B00_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B075_BRATIO3B05_BRATIO4B00_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B075_BRATIO3B05_BRATIO4B00_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B075_BRATIO3B05_BRATIO4B00_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B075_BRATIO3B05_BRATIO4B025_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B075_BRATIO3B05_BRATIO4B025_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B075_BRATIO3B05_BRATIO4B025_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B075_BRATIO3B05_BRATIO4B025_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B075_BRATIO3B05_BRATIO4B025_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B075_BRATIO3B05_BRATIO4B05_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B075_BRATIO3B05_BRATIO4B05_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B075_BRATIO3B05_BRATIO4B05_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B075_BRATIO3B05_BRATIO4B05_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B075_BRATIO3B05_BRATIO4B05_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B075_BRATIO3B05_BRATIO4B075_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B075_BRATIO3B05_BRATIO4B075_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B075_BRATIO3B05_BRATIO4B075_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B075_BRATIO3B05_BRATIO4B075_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B075_BRATIO3B05_BRATIO4B075_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B075_BRATIO3B05_BRATIO4B10_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B075_BRATIO3B05_BRATIO4B10_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B075_BRATIO3B05_BRATIO4B10_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B075_BRATIO3B05_BRATIO4B10_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B075_BRATIO3B05_BRATIO4B10_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B075_BRATIO3B075_BRATIO4B00_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B075_BRATIO3B075_BRATIO4B00_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B075_BRATIO3B075_BRATIO4B00_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B075_BRATIO3B075_BRATIO4B00_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B075_BRATIO3B075_BRATIO4B00_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B075_BRATIO3B075_BRATIO4B025_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B075_BRATIO3B075_BRATIO4B025_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B075_BRATIO3B075_BRATIO4B025_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B075_BRATIO3B075_BRATIO4B025_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B075_BRATIO3B075_BRATIO4B025_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B075_BRATIO3B075_BRATIO4B05_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B075_BRATIO3B075_BRATIO4B05_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B075_BRATIO3B075_BRATIO4B05_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B075_BRATIO3B075_BRATIO4B05_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B075_BRATIO3B075_BRATIO4B05_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B075_BRATIO3B075_BRATIO4B075_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B075_BRATIO3B075_BRATIO4B075_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B075_BRATIO3B075_BRATIO4B075_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B075_BRATIO3B075_BRATIO4B075_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B075_BRATIO3B075_BRATIO4B075_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B075_BRATIO3B075_BRATIO4B10_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B075_BRATIO3B075_BRATIO4B10_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B075_BRATIO3B075_BRATIO4B10_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B075_BRATIO3B075_BRATIO4B10_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B075_BRATIO3B075_BRATIO4B10_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B075_BRATIO3B10_BRATIO4B00_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B075_BRATIO3B10_BRATIO4B00_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B075_BRATIO3B10_BRATIO4B00_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B075_BRATIO3B10_BRATIO4B00_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B075_BRATIO3B10_BRATIO4B00_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B075_BRATIO3B10_BRATIO4B025_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B075_BRATIO3B10_BRATIO4B025_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B075_BRATIO3B10_BRATIO4B025_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B075_BRATIO3B10_BRATIO4B025_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B075_BRATIO3B10_BRATIO4B025_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B075_BRATIO3B10_BRATIO4B05_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B075_BRATIO3B10_BRATIO4B05_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B075_BRATIO3B10_BRATIO4B05_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B075_BRATIO3B10_BRATIO4B05_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B075_BRATIO3B10_BRATIO4B05_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B075_BRATIO3B10_BRATIO4B075_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B075_BRATIO3B10_BRATIO4B075_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B075_BRATIO3B10_BRATIO4B075_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B075_BRATIO3B10_BRATIO4B075_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B075_BRATIO3B10_BRATIO4B075_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B075_BRATIO3B10_BRATIO4B10_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B075_BRATIO3B10_BRATIO4B10_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B075_BRATIO3B10_BRATIO4B10_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B075_BRATIO3B10_BRATIO4B10_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B075_BRATIO3B10_BRATIO4B10_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B10_BRATIO3B00_BRATIO4B00_BRATIO5A00,0,0,0,1,0,1,0,0,1,0,2
_BRATIO1B00_BRATIO2B10_BRATIO3B00_BRATIO4B00_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B10_BRATIO3B00_BRATIO4B00_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B10_BRATIO3B00_BRATIO4B00_BRATIO5A075,0,0,0,2,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B10_BRATIO3B00_BRATIO4B00_BRATIO5A10,0,0,0,2,0,1,0,0,1,0,2
_BRATIO1B00_BRATIO2B10_BRATIO3B00_BRATIO4B025_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B10_BRATIO3B00_BRATIO4B025_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B10_BRATIO3B00_BRATIO4B025_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B10_BRATIO3B00_BRATIO4B025_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B10_BRATIO3B00_BRATIO4B025_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B10_BRATIO3B00_BRATIO4B05_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B10_BRATIO3B00_BRATIO4B05_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B10_BRATIO3B00_BRATIO4B05_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B10_BRATIO3B00_BRATIO4B05_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B10_BRATIO3B00_BRATIO4B05_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B10_BRATIO3B00_BRATIO4B075_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B10_BRATIO3B00_BRATIO4B075_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B10_BRATIO3B00_BRATIO4B075_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B10_BRATIO3B00_BRATIO4B075_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B10_BRATIO3B00_BRATIO4B075_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B10_BRATIO3B00_BRATIO4B10_BRATIO5A00,0,0,0,1,0,1,0,0,1,0,2
_BRATIO1B00_BRATIO2B10_BRATIO3B00_BRATIO4B10_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B10_BRATIO3B00_BRATIO4B10_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B10_BRATIO3B00_BRATIO4B10_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B10_BRATIO3B00_BRATIO4B10_BRATIO5A10,0,0,0,1,0,1,0,0,1,0,2
_BRATIO1B00_BRATIO2B10_BRATIO3B025_BRATIO4B00_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B10_BRATIO3B025_BRATIO4B00_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B10_BRATIO3B025_BRATIO4B00_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B10_BRATIO3B025_BRATIO4B00_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B10_BRATIO3B025_BRATIO4B00_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B10_BRATIO3B025_BRATIO4B025_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B10_BRATIO3B025_BRATIO4B025_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B10_BRATIO3B025_BRATIO4B025_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B10_BRATIO3B025_BRATIO4B025_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B10_BRATIO3B025_BRATIO4B025_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B10_BRATIO3B025_BRATIO4B05_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B10_BRATIO3B025_BRATIO4B05_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B10_BRATIO3B025_BRATIO4B05_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B10_BRATIO3B025_BRATIO4B05_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B10_BRATIO3B025_BRATIO4B05_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B10_BRATIO3B025_BRATIO4B075_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B10_BRATIO3B025_BRATIO4B075_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B10_BRATIO3B025_BRATIO4B075_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B10_BRATIO3B025_BRATIO4B075_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B10_BRATIO3B025_BRATIO4B075_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B10_BRATIO3B025_BRATIO4B10_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B10_BRATIO3B025_BRATIO4B10_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B10_BRATIO3B025_BRATIO4B10_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B10_BRATIO3B025_BRATIO4B10_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B10_BRATIO3B025_BRATIO4B10_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B10_BRATIO3B05_BRATIO4B00_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B10_BRATIO3B05_BRATIO4B00_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B10_BRATIO3B05_BRATIO4B00_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B10_BRATIO3B05_BRATIO4B00_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B10_BRATIO3B05_BRATIO4B00_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B10_BRATIO3B05_BRATIO4B025_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B10_BRATIO3B05_BRATIO4B025_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B10_BRATIO3B05_BRATIO4B025_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B10_BRATIO3B05_BRATIO4B025_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B10_BRATIO3B05_BRATIO4B025_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B10_BRATIO3B05_BRATIO4B05_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B10_BRATIO3B05_BRATIO4B05_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B10_BRATIO3B05_BRATIO4B05_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B10_BRATIO3B05_BRATIO4B05_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B10_BRATIO3B05_BRATIO4B05_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B10_BRATIO3B05_BRATIO4B075_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B10_BRATIO3B05_BRATIO4B075_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B10_BRATIO3B05_BRATIO4B075_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B10_BRATIO3B05_BRATIO4B075_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B10_BRATIO3B05_BRATIO4B075_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B10_BRATIO3B05_BRATIO4B10_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B10_BRATIO3B05_BRATIO4B10_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B10_BRATIO3B05_BRATIO4B10_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B10_BRATIO3B05_BRATIO4B10_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B10_BRATIO3B05_BRATIO4B10_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B10_BRATIO3B075_BRATIO4B00_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B10_BRATIO3B075_BRATIO4B00_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B10_BRATIO3B075_BRATIO4B00_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B10_BRATIO3B075_BRATIO4B00_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B10_BRATIO3B075_BRATIO4B00_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B10_BRATIO3B075_BRATIO4B025_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B10_BRATIO3B075_BRATIO4B025_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B10_BRATIO3B075_BRATIO4B025_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B10_BRATIO3B075_BRATIO4B025_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B10_BRATIO3B075_BRATIO4B025_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B10_BRATIO3B075_BRATIO4B05_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B10_BRATIO3B075_BRATIO4B05_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B10_BRATIO3B075_BRATIO4B05_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B10_BRATIO3B075_BRATIO4B05_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B10_BRATIO3B075_BRATIO4B05_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B10_BRATIO3B075_BRATIO4B075_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B10_BRATIO3B075_BRATIO4B075_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B10_BRATIO3B075_BRATIO4B075_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B10_BRATIO3B075_BRATIO4B075_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B10_BRATIO3B075_BRATIO4B075_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B10_BRATIO3B075_BRATIO4B10_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B10_BRATIO3B075_BRATIO4B10_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B10_BRATIO3B075_BRATIO4B10_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B10_BRATIO3B075_BRATIO4B10_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B10_BRATIO3B075_BRATIO4B10_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B10_BRATIO3B10_BRATIO4B00_BRATIO5A00,0,0,0,1,0,1,0,0,1,0,2
_BRATIO1B00_BRATIO2B10_BRATIO3B10_BRATIO4B00_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B10_BRATIO3B10_BRATIO4B00_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B10_BRATIO3B10_BRATIO4B00_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B10_BRATIO3B10_BRATIO4B00_BRATIO5A10,0,0,0,1,0,1,0,0,1,0,2
_BRATIO1B00_BRATIO2B10_BRATIO3B10_BRATIO4B025_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B10_BRATIO3B10_BRATIO4B025_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B10_BRATIO3B10_BRATIO4B025_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B10_BRATIO3B10_BRATIO4B025_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B10_BRATIO3B10_BRATIO4B025_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B10_BRATIO3B10_BRATIO4B05_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B10_BRATIO3B10_BRATIO4B05_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B10_BRATIO3B10_BRATIO4B05_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B10_BRATIO3B10_BRATIO4B05_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B10_BRATIO3B10_BRATIO4B05_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B10_BRATIO3B10_BRATIO4B075_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B10_BRATIO3B10_BRATIO4B075_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B10_BRATIO3B10_BRATIO4B075_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B10_BRATIO3B10_BRATIO4B075_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B10_BRATIO3B10_BRATIO4B075_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B10_BRATIO3B10_BRATIO4B10_BRATIO5A00,0,0,0,1,0,1,0,0,1,0,2
_BRATIO1B00_BRATIO2B10_BRATIO3B10_BRATIO4B10_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B10_BRATIO3B10_BRATIO4B10_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B10_BRATIO3B10_BRATIO4B10_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B10_BRATIO3B10_BRATIO4B10_BRATIO5A10,0,0,0,1,0,1,0,0,1,0,2
_BRATIO1B025_BRATIO2B00_BRATIO3B00_BRATIO4B00_BRATIO5A00,0,0,0,2,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B00_BRATIO3B00_BRATIO4B00_BRATIO5A025,0,0,0,2,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B00_BRATIO3B00_BRATIO4B00_BRATIO5A05,0,0,0,2,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B00_BRATIO3B00_BRATIO4B00_BRATIO5A075,0,0,0,2,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B00_BRATIO3B00_BRATIO4B00_BRATIO5A10,0,0,0,2,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B00_BRATIO3B00_BRATIO4B025_BRATIO5A00,0,0,0,2,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B00_BRATIO3B00_BRATIO4B025_BRATIO5A025,0,0,0,2,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B00_BRATIO3B00_BRATIO4B025_BRATIO5A05,0,0,0,2,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B00_BRATIO3B00_BRATIO4B025_BRATIO5A075,0,0,0,2,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B00_BRATIO3B00_BRATIO4B025_BRATIO5A10,0,0,0,2,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B00_BRATIO3B00_BRATIO4B05_BRATIO5A00,0,0,0,2,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B00_BRATIO3B00_BRATIO4B05_BRATIO5A025,0,0,0,2,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B00_BRATIO3B00_BRATIO4B05_BRATIO5A05,0,0,0,2,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B00_BRATIO3B00_BRATIO4B05_BRATIO5A075,0,0,0,2,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B00_BRATIO3B00_BRATIO4B05_BRATIO5A10,0,0,0,2,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B00_BRATIO3B00_BRATIO4B075_BRATIO5A00,0,0,0,2,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B00_BRATIO3B00_BRATIO4B075_BRATIO5A025,0,0,0,2,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B00_BRATIO3B00_BRATIO4B075_BRATIO5A05,0,0,0,2,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B00_BRATIO3B00_BRATIO4B075_BRATIO5A075,0,0,0,2,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B00_BRATIO3B00_BRATIO4B075_BRATIO5A10,0,0,0,2,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B00_BRATIO3B00_BRATIO4B10_BRATIO5A00,0,0,0,2,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B00_BRATIO3B00_BRATIO4B10_BRATIO5A025,0,0,0,2,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B00_BRATIO3B00_BRATIO4B10_BRATIO5A05,0,0,0,2,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B00_BRATIO3B00_BRATIO4B10_BRATIO5A075,0,0,0,2,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B00_BRATIO3B00_BRATIO4B10_BRATIO5A10,0,0,0,2,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B00_BRATIO3B025_BRATIO4B00_BRATIO5A00,0,0,0,2,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B00_BRATIO3B025_BRATIO4B00_BRATIO5A025,0,0,0,2,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B00_BRATIO3B025_BRATIO4B00_BRATIO5A05,0,0,0,2,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B00_BRATIO3B025_BRATIO4B00_BRATIO5A075,0,0,0,2,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B00_BRATIO3B025_BRATIO4B00_BRATIO5A10,0,0,0,2,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B00_BRATIO3B025_BRATIO4B025_BRATIO5A00,0,0,0,2,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B00_BRATIO3B025_BRATIO4B025_BRATIO5A025,0,0,0,2,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B00_BRATIO3B025_BRATIO4B025_BRATIO5A05,0,0,0,2,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B00_BRATIO3B025_BRATIO4B025_BRATIO5A075,0,0,0,2,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B00_BRATIO3B025_BRATIO4B025_BRATIO5A10,0,0,0,2,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B00_BRATIO3B025_BRATIO4B05_BRATIO5A00,0,0,0,2,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B00_BRATIO3B025_BRATIO4B05_BRATIO5A025,0,0,0,2,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B00_BRATIO3B025_BRATIO4B05_BRATIO5A05,0,0,0,2,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B00_BRATIO3B025_BRATIO4B05_BRATIO5A075,0,0,0,2,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B00_BRATIO3B025_BRATIO4B05_BRATIO5A10,0,0,0,2,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B00_BRATIO3B025_BRATIO4B075_BRATIO5A00,0,0,0,2,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B00_BRATIO3B025_BRATIO4B075_BRATIO5A025,0,0,0,2,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B00_BRATIO3B025_BRATIO4B075_BRATIO5A05,0,0,0,2,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B00_BRATIO3B025_BRATIO4B075_BRATIO5A075,0,0,0,2,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B00_BRATIO3B025_BRATIO4B075_BRATIO5A10,0,0,0,2,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B00_BRATIO3B025_BRATIO4B10_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B00_BRATIO3B025_BRATIO4B10_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B00_BRATIO3B025_BRATIO4B10_BRATIO5A05,0,0,0,2,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B00_BRATIO3B025_BRATIO4B10_BRATIO5A075,0,0,0,2,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B00_BRATIO3B025_BRATIO4B10_BRATIO5A10,0,0,0,2,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B00_BRATIO3B05_BRATIO4B00_BRATIO5A00,0,0,0,2,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B00_BRATIO3B05_BRATIO4B00_BRATIO5A025,0,0,0,2,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B00_BRATIO3B05_BRATIO4B00_BRATIO5A05,0,0,0,2,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B00_BRATIO3B05_BRATIO4B00_BRATIO5A075,0,0,0,2,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B00_BRATIO3B05_BRATIO4B00_BRATIO5A10,0,0,0,2,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B00_BRATIO3B05_BRATIO4B025_BRATIO5A00,0,0,0,2,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B00_BRATIO3B05_BRATIO4B025_BRATIO5A025,0,0,0,2,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B00_BRATIO3B05_BRATIO4B025_BRATIO5A05,0,0,0,2,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B00_BRATIO3B05_BRATIO4B025_BRATIO5A075,0,0,0,2,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B00_BRATIO3B05_BRATIO4B025_BRATIO5A10,0,0,0,2,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B00_BRATIO3B05_BRATIO4B05_BRATIO5A00,0,0,0,2,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B00_BRATIO3B05_BRATIO4B05_BRATIO5A025,0,0,0,2,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B00_BRATIO3B05_BRATIO4B05_BRATIO5A05,0,0,0,2,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B00_BRATIO3B05_BRATIO4B05_BRATIO5A075,0,0,0,2,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B00_BRATIO3B05_BRATIO4B05_BRATIO5A10,0,0,0,2,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B00_BRATIO3B05_BRATIO4B075_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B00_BRATIO3B05_BRATIO4B075_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B00_BRATIO3B05_BRATIO4B075_BRATIO5A05,0,0,0,2,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B00_BRATIO3B05_BRATIO4B075_BRATIO5A075,0,0,0,2,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B00_BRATIO3B05_BRATIO4B075_BRATIO5A10,0,0,0,2,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B00_BRATIO3B05_BRATIO4B10_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B00_BRATIO3B05_BRATIO4B10_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B00_BRATIO3B05_BRATIO4B10_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B00_BRATIO3B05_BRATIO4B10_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B00_BRATIO3B05_BRATIO4B10_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B00_BRATIO3B075_BRATIO4B00_BRATIO5A00,0,0,0,2,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B00_BRATIO3B075_BRATIO4B00_BRATIO5A025,0,0,0,2,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B00_BRATIO3B075_BRATIO4B00_BRATIO5A05,0,0,0,2,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B00_BRATIO3B075_BRATIO4B00_BRATIO5A075,0,0,0,2,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B00_BRATIO3B075_BRATIO4B00_BRATIO5A10,0,0,0,2,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B00_BRATIO3B075_BRATIO4B025_BRATIO5A00,0,0,0,2,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B00_BRATIO3B075_BRATIO4B025_BRATIO5A025,0,0,0,2,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B00_BRATIO3B075_BRATIO4B025_BRATIO5A05,0,0,0,2,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B00_BRATIO3B075_BRATIO4B025_BRATIO5A075,0,0,0,2,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B00_BRATIO3B075_BRATIO4B025_BRATIO5A10,0,0,0,2,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B00_BRATIO3B075_BRATIO4B05_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B00_BRATIO3B075_BRATIO4B05_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B00_BRATIO3B075_BRATIO4B05_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B00_BRATIO3B075_BRATIO4B05_BRATIO5A075,0,0,0,2,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B00_BRATIO3B075_BRATIO4B05_BRATIO5A10,0,0,0,2,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B00_BRATIO3B075_BRATIO4B075_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B00_BRATIO3B075_BRATIO4B075_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B00_BRATIO3B075_BRATIO4B075_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B00_BRATIO3B075_BRATIO4B075_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B00_BRATIO3B075_BRATIO4B075_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B00_BRATIO3B075_BRATIO4B10_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B00_BRATIO3B075_BRATIO4B10_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B00_BRATIO3B075_BRATIO4B10_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B00_BRATIO3B075_BRATIO4B10_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B00_BRATIO3B075_BRATIO4B10_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B00_BRATIO3B10_BRATIO4B00_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B00_BRATIO3B10_BRATIO4B00_BRATIO5A025,0,0,0,2,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B00_BRATIO3B10_BRATIO4B00_BRATIO5A05,0,0,0,2,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B00_BRATIO3B10_BRATIO4B00_BRATIO5A075,0,0,0,2,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B00_BRATIO3B10_BRATIO4B00_BRATIO5A10,0,0,0,2,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B00_BRATIO3B10_BRATIO4B025_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B00_BRATIO3B10_BRATIO4B025_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B00_BRATIO3B10_BRATIO4B025_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B00_BRATIO3B10_BRATIO4B025_BRATIO5A075,0,0,0,2,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B00_BRATIO3B10_BRATIO4B025_BRATIO5A10,0,0,0,2,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B00_BRATIO3B10_BRATIO4B05_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B00_BRATIO3B10_BRATIO4B05_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B00_BRATIO3B10_BRATIO4B05_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B00_BRATIO3B10_BRATIO4B05_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B00_BRATIO3B10_BRATIO4B05_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B00_BRATIO3B10_BRATIO4B075_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B00_BRATIO3B10_BRATIO4B075_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B00_BRATIO3B10_BRATIO4B075_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B00_BRATIO3B10_BRATIO4B075_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B00_BRATIO3B10_BRATIO4B075_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B00_BRATIO3B10_BRATIO4B10_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B00_BRATIO3B10_BRATIO4B10_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B00_BRATIO3B10_BRATIO4B10_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B00_BRATIO3B10_BRATIO4B10_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B00_BRATIO3B10_BRATIO4B10_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B025_BRATIO3B00_BRATIO4B00_BRATIO5A00,0,0,0,2,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B025_BRATIO3B00_BRATIO4B00_BRATIO5A025,0,0,0,2,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B025_BRATIO3B00_BRATIO4B00_BRATIO5A05,0,0,0,2,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B025_BRATIO3B00_BRATIO4B00_BRATIO5A075,0,0,0,2,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B025_BRATIO3B00_BRATIO4B00_BRATIO5A10,0,0,0,2,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B025_BRATIO3B00_BRATIO4B025_BRATIO5A00,0,0,0,2,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B025_BRATIO3B00_BRATIO4B025_BRATIO5A025,0,0,0,2,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B025_BRATIO3B00_BRATIO4B025_BRATIO5A05,0,0,0,2,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B025_BRATIO3B00_BRATIO4B025_BRATIO5A075,0,0,0,2,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B025_BRATIO3B00_BRATIO4B025_BRATIO5A10,0,0,0,2,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B025_BRATIO3B00_BRATIO4B05_BRATIO5A00,0,0,0,2,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B025_BRATIO3B00_BRATIO4B05_BRATIO5A025,0,0,0,2,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B025_BRATIO3B00_BRATIO4B05_BRATIO5A05,0,0,0,2,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B025_BRATIO3B00_BRATIO4B05_BRATIO5A075,0,0,0,2,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B025_BRATIO3B00_BRATIO4B05_BRATIO5A10,0,0,0,2,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B025_BRATIO3B00_BRATIO4B075_BRATIO5A00,0,0,0,2,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B025_BRATIO3B00_BRATIO4B075_BRATIO5A025,0,0,0,2,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B025_BRATIO3B00_BRATIO4B075_BRATIO5A05,0,0,0,2,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B025_BRATIO3B00_BRATIO4B075_BRATIO5A075,0,0,0,2,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B025_BRATIO3B00_BRATIO4B075_BRATIO5A10,0,0,0,2,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B025_BRATIO3B00_BRATIO4B10_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B025_BRATIO3B00_BRATIO4B10_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B025_BRATIO3B00_BRATIO4B10_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B025_BRATIO3B00_BRATIO4B10_BRATIO5A075,0,0,0,2,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B025_BRATIO3B00_BRATIO4B10_BRATIO5A10,0,0,0,2,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B025_BRATIO3B025_BRATIO4B00_BRATIO5A00,0,0,0,2,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B025_BRATIO3B025_BRATIO4B00_BRATIO5A025,0,0,0,2,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B025_BRATIO3B025_BRATIO4B00_BRATIO5A05,0,0,0,2,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B025_BRATIO3B025_BRATIO4B00_BRATIO5A075,0,0,0,2,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B025_BRATIO3B025_BRATIO4B00_BRATIO5A10,0,0,0,2,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B025_BRATIO3B025_BRATIO4B025_BRATIO5A00,0,0,0,2,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B025_BRATIO3B025_BRATIO4B025_BRATIO5A025,0,0,0,2,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B025_BRATIO3B025_BRATIO4B025_BRATIO5A05,0,0,0,2,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B025_BRATIO3B025_BRATIO4B025_BRATIO5A075,0,0,0,2,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B025_BRATIO3B025_BRATIO4B025_BRATIO5A10,0,0,0,2,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B025_BRATIO3B025_BRATIO4B05_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B025_BRATIO3B025_BRATIO4B05_BRATIO5A025,0,0,0,2,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B025_BRATIO3B025_BRATIO4B05_BRATIO5A05,0,0,0,2,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B025_BRATIO3B025_BRATIO4B05_BRATIO5A075,0,0,0,2,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B025_BRATIO3B025_BRATIO4B05_BRATIO5A10,0,0,0,2,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B025_BRATIO3B025_BRATIO4B075_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B025_BRATIO3B025_BRATIO4B075_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B025_BRATIO3B025_BRATIO4B075_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B025_BRATIO3B025_BRATIO4B075_BRATIO5A075,0,0,0,2,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B025_BRATIO3B025_BRATIO4B075_BRATIO5A10,0,0,0,2,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B025_BRATIO3B025_BRATIO4B10_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B025_BRATIO3B025_BRATIO4B10_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B025_BRATIO3B025_BRATIO4B10_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B025_BRATIO3B025_BRATIO4B10_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B025_BRATIO3B025_BRATIO4B10_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B025_BRATIO3B05_BRATIO4B00_BRATIO5A00,0,0,0,2,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B025_BRATIO3B05_BRATIO4B00_BRATIO5A025,0,0,0,2,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B025_BRATIO3B05_BRATIO4B00_BRATIO5A05,0,0,0,2,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B025_BRATIO3B05_BRATIO4B00_BRATIO5A075,0,0,0,2,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B025_BRATIO3B05_BRATIO4B00_BRATIO5A10,0,0,0,2,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B025_BRATIO3B05_BRATIO4B025_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B025_BRATIO3B05_BRATIO4B025_BRATIO5A025,0,0,0,2,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B025_BRATIO3B05_BRATIO4B025_BRATIO5A05,0,0,0,2,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B025_BRATIO3B05_BRATIO4B025_BRATIO5A075,0,0,0,2,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B025_BRATIO3B05_BRATIO4B025_BRATIO5A10,0,0,0,2,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B025_BRATIO3B05_BRATIO4B05_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B025_BRATIO3B05_BRATIO4B05_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B025_BRATIO3B05_BRATIO4B05_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B025_BRATIO3B05_BRATIO4B05_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B025_BRATIO3B05_BRATIO4B05_BRATIO5A10,0,0,0,2,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B025_BRATIO3B05_BRATIO4B075_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B025_BRATIO3B05_BRATIO4B075_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B025_BRATIO3B05_BRATIO4B075_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B025_BRATIO3B05_BRATIO4B075_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B025_BRATIO3B05_BRATIO4B075_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B025_BRATIO3B05_BRATIO4B10_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B025_BRATIO3B05_BRATIO4B10_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B025_BRATIO3B05_BRATIO4B10_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B025_BRATIO3B05_BRATIO4B10_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B025_BRATIO3B05_BRATIO4B10_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B025_BRATIO3B075_BRATIO4B00_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B025_BRATIO3B075_BRATIO4B00_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B025_BRATIO3B075_BRATIO4B00_BRATIO5A05,0,0,0,2,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B025_BRATIO3B075_BRATIO4B00_BRATIO5A075,0,0,0,2,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B025_BRATIO3B075_BRATIO4B00_BRATIO5A10,0,0,0,2,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B025_BRATIO3B075_BRATIO4B025_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B025_BRATIO3B075_BRATIO4B025_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B025_BRATIO3B075_BRATIO4B025_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B025_BRATIO3B075_BRATIO4B025_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B025_BRATIO3B075_BRATIO4B025_BRATIO5A10,0,0,0,2,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B025_BRATIO3B075_BRATIO4B05_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B025_BRATIO3B075_BRATIO4B05_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B025_BRATIO3B075_BRATIO4B05_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B025_BRATIO3B075_BRATIO4B05_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B025_BRATIO3B075_BRATIO4B05_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B025_BRATIO3B075_BRATIO4B075_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B025_BRATIO3B075_BRATIO4B075_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B025_BRATIO3B075_BRATIO4B075_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B025_BRATIO3B075_BRATIO4B075_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B025_BRATIO3B075_BRATIO4B075_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B025_BRATIO3B075_BRATIO4B10_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B025_BRATIO3B075_BRATIO4B10_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B025_BRATIO3B075_BRATIO4B10_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B025_BRATIO3B075_BRATIO4B10_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B025_BRATIO3B075_BRATIO4B10_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B025_BRATIO3B10_BRATIO4B00_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B025_BRATIO3B10_BRATIO4B00_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B025_BRATIO3B10_BRATIO4B00_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B025_BRATIO3B10_BRATIO4B00_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B025_BRATIO3B10_BRATIO4B00_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B025_BRATIO3B10_BRATIO4B025_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B025_BRATIO3B10_BRATIO4B025_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B025_BRATIO3B10_BRATIO4B025_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B025_BRATIO3B10_BRATIO4B025_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B025_BRATIO3B10_BRATIO4B025_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B025_BRATIO3B10_BRATIO4B05_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B025_BRATIO3B10_BRATIO4B05_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B025_BRATIO3B10_BRATIO4B05_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B025_BRATIO3B10_BRATIO4B05_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B025_BRATIO3B10_BRATIO4B05_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B025_BRATIO3B10_BRATIO4B075_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B025_BRATIO3B10_BRATIO4B075_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B025_BRATIO3B10_BRATIO4B075_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B025_BRATIO3B10_BRATIO4B075_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B025_BRATIO3B10_BRATIO4B075_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B025_BRATIO3B10_BRATIO4B10_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B025_BRATIO3B10_BRATIO4B10_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B025_BRATIO3B10_BRATIO4B10_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B025_BRATIO3B10_BRATIO4B10_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B025_BRATIO3B10_BRATIO4B10_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B05_BRATIO3B00_BRATIO4B00_BRATIO5A00,0,0,0,2,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B05_BRATIO3B00_BRATIO4B00_BRATIO5A025,0,0,0,2,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B05_BRATIO3B00_BRATIO4B00_BRATIO5A05,0,0,0,2,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B05_BRATIO3B00_BRATIO4B00_BRATIO5A075,0,0,0,2,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B05_BRATIO3B00_BRATIO4B00_BRATIO5A10,0,0,0,2,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B05_BRATIO3B00_BRATIO4B025_BRATIO5A00,0,0,0,2,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B05_BRATIO3B00_BRATIO4B025_BRATIO5A025,0,0,0,2,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B05_BRATIO3B00_BRATIO4B025_BRATIO5A05,0,0,0,2,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B05_BRATIO3B00_BRATIO4B025_BRATIO5A075,0,0,0,2,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B05_BRATIO3B00_BRATIO4B025_BRATIO5A10,0,0,0,2,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B05_BRATIO3B00_BRATIO4B05_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B05_BRATIO3B00_BRATIO4B05_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B05_BRATIO3B00_BRATIO4B05_BRATIO5A05,0,0,0,2,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B05_BRATIO3B00_BRATIO4B05_BRATIO5A075,0,0,0,2,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B05_BRATIO3B00_BRATIO4B05_BRATIO5A10,0,0,0,2,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B05_BRATIO3B00_BRATIO4B075_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B05_BRATIO3B00_BRATIO4B075_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B05_BRATIO3B00_BRATIO4B075_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B05_BRATIO3B00_BRATIO4B075_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B05_BRATIO3B00_BRATIO4B075_BRATIO5A10,0,0,0,2,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B05_BRATIO3B00_BRATIO4B10_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B05_BRATIO3B00_BRATIO4B10_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B05_BRATIO3B00_BRATIO4B10_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B05_BRATIO3B00_BRATIO4B10_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B05_BRATIO3B00_BRATIO4B10_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B05_BRATIO3B025_BRATIO4B00_BRATIO5A00,0,0,0,2,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B05_BRATIO3B025_BRATIO4B00_BRATIO5A025,0,0,0,2,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B05_BRATIO3B025_BRATIO4B00_BRATIO5A05,0,0,0,2,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B05_BRATIO3B025_BRATIO4B00_BRATIO5A075,0,0,0,2,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B05_BRATIO3B025_BRATIO4B00_BRATIO5A10,0,0,0,2,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B05_BRATIO3B025_BRATIO4B025_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B05_BRATIO3B025_BRATIO4B025_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B05_BRATIO3B025_BRATIO4B025_BRATIO5A05,0,0,0,2,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B05_BRATIO3B025_BRATIO4B025_BRATIO5A075,0,0,0,2,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B05_BRATIO3B025_BRATIO4B025_BRATIO5A10,0,0,0,2,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B05_BRATIO3B025_BRATIO4B05_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B05_BRATIO3B025_BRATIO4B05_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B05_BRATIO3B025_BRATIO4B05_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B05_BRATIO3B025_BRATIO4B05_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B05_BRATIO3B025_BRATIO4B05_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B05_BRATIO3B025_BRATIO4B075_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B05_BRATIO3B025_BRATIO4B075_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B05_BRATIO3B025_BRATIO4B075_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B05_BRATIO3B025_BRATIO4B075_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B05_BRATIO3B025_BRATIO4B075_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B05_BRATIO3B025_BRATIO4B10_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B05_BRATIO3B025_BRATIO4B10_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B05_BRATIO3B025_BRATIO4B10_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B05_BRATIO3B025_BRATIO4B10_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B05_BRATIO3B025_BRATIO4B10_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B05_BRATIO3B05_BRATIO4B00_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B05_BRATIO3B05_BRATIO4B00_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B05_BRATIO3B05_BRATIO4B00_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B05_BRATIO3B05_BRATIO4B00_BRATIO5A075,0,0,0,2,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B05_BRATIO3B05_BRATIO4B00_BRATIO5A10,0,0,0,2,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B05_BRATIO3B05_BRATIO4B025_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B05_BRATIO3B05_BRATIO4B025_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B05_BRATIO3B05_BRATIO4B025_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B05_BRATIO3B05_BRATIO4B025_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B05_BRATIO3B05_BRATIO4B025_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B05_BRATIO3B05_BRATIO4B05_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B05_BRATIO3B05_BRATIO4B05_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B05_BRATIO3B05_BRATIO4B05_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B05_BRATIO3B05_BRATIO4B05_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B05_BRATIO3B05_BRATIO4B05_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B05_BRATIO3B05_BRATIO4B075_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B05_BRATIO3B05_BRATIO4B075_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B05_BRATIO3B05_BRATIO4B075_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B05_BRATIO3B05_BRATIO4B075_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B05_BRATIO3B05_BRATIO4B075_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B05_BRATIO3B05_BRATIO4B10_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B05_BRATIO3B05_BRATIO4B10_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B05_BRATIO3B05_BRATIO4B10_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B05_BRATIO3B05_BRATIO4B10_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B05_BRATIO3B05_BRATIO4B10_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B05_BRATIO3B075_BRATIO4B00_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B05_BRATIO3B075_BRATIO4B00_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B05_BRATIO3B075_BRATIO4B00_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B05_BRATIO3B075_BRATIO4B00_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B05_BRATIO3B075_BRATIO4B00_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B05_BRATIO3B075_BRATIO4B025_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B05_BRATIO3B075_BRATIO4B025_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B05_BRATIO3B075_BRATIO4B025_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B05_BRATIO3B075_BRATIO4B025_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B05_BRATIO3B075_BRATIO4B025_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B05_BRATIO3B075_BRATIO4B05_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B05_BRATIO3B075_BRATIO4B05_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B05_BRATIO3B075_BRATIO4B05_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B05_BRATIO3B075_BRATIO4B05_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B05_BRATIO3B075_BRATIO4B05_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B05_BRATIO3B075_BRATIO4B075_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B05_BRATIO3B075_BRATIO4B075_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B05_BRATIO3B075_BRATIO4B075_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B05_BRATIO3B075_BRATIO4B075_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B05_BRATIO3B075_BRATIO4B075_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B05_BRATIO3B075_BRATIO4B10_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B05_BRATIO3B075_BRATIO4B10_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B05_BRATIO3B075_BRATIO4B10_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B05_BRATIO3B075_BRATIO4B10_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B05_BRATIO3B075_BRATIO4B10_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B05_BRATIO3B10_BRATIO4B00_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B05_BRATIO3B10_BRATIO4B00_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B05_BRATIO3B10_BRATIO4B00_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B05_BRATIO3B10_BRATIO4B00_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B05_BRATIO3B10_BRATIO4B00_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B05_BRATIO3B10_BRATIO4B025_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B05_BRATIO3B10_BRATIO4B025_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B05_BRATIO3B10_BRATIO4B025_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B05_BRATIO3B10_BRATIO4B025_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B05_BRATIO3B10_BRATIO4B025_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B05_BRATIO3B10_BRATIO4B05_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B05_BRATIO3B10_BRATIO4B05_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B05_BRATIO3B10_BRATIO4B05_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B05_BRATIO3B10_BRATIO4B05_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B05_BRATIO3B10_BRATIO4B05_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B05_BRATIO3B10_BRATIO4B075_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B05_BRATIO3B10_BRATIO4B075_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B05_BRATIO3B10_BRATIO4B075_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B05_BRATIO3B10_BRATIO4B075_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B05_BRATIO3B10_BRATIO4B075_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B05_BRATIO3B10_BRATIO4B10_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B05_BRATIO3B10_BRATIO4B10_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B05_BRATIO3B10_BRATIO4B10_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B05_BRATIO3B10_BRATIO4B10_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B05_BRATIO3B10_BRATIO4B10_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B075_BRATIO3B00_BRATIO4B00_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B075_BRATIO3B00_BRATIO4B00_BRATIO5A025,0,0,0,2,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B075_BRATIO3B00_BRATIO4B00_BRATIO5A05,0,0,0,2,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B075_BRATIO3B00_BRATIO4B00_BRATIO5A075,0,0,0,2,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B075_BRATIO3B00_BRATIO4B00_BRATIO5A10,0,0,0,2,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B075_BRATIO3B00_BRATIO4B025_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B075_BRATIO3B00_BRATIO4B025_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B075_BRATIO3B00_BRATIO4B025_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B075_BRATIO3B00_BRATIO4B025_BRATIO5A075,0,0,0,2,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B075_BRATIO3B00_BRATIO4B025_BRATIO5A10,0,0,0,2,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B075_BRATIO3B00_BRATIO4B05_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B075_BRATIO3B00_BRATIO4B05_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B075_BRATIO3B00_BRATIO4B05_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B075_BRATIO3B00_BRATIO4B05_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B075_BRATIO3B00_BRATIO4B05_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B075_BRATIO3B00_BRATIO4B075_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B075_BRATIO3B00_BRATIO4B075_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B075_BRATIO3B00_BRATIO4B075_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B075_BRATIO3B00_BRATIO4B075_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B075_BRATIO3B00_BRATIO4B075_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B075_BRATIO3B00_BRATIO4B10_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B075_BRATIO3B00_BRATIO4B10_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B075_BRATIO3B00_BRATIO4B10_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B075_BRATIO3B00_BRATIO4B10_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B075_BRATIO3B00_BRATIO4B10_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B075_BRATIO3B025_BRATIO4B00_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B075_BRATIO3B025_BRATIO4B00_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B075_BRATIO3B025_BRATIO4B00_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B075_BRATIO3B025_BRATIO4B00_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B075_BRATIO3B025_BRATIO4B00_BRATIO5A10,0,0,0,2,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B075_BRATIO3B025_BRATIO4B025_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B075_BRATIO3B025_BRATIO4B025_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B075_BRATIO3B025_BRATIO4B025_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B075_BRATIO3B025_BRATIO4B025_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B075_BRATIO3B025_BRATIO4B025_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B075_BRATIO3B025_BRATIO4B05_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B075_BRATIO3B025_BRATIO4B05_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B075_BRATIO3B025_BRATIO4B05_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B075_BRATIO3B025_BRATIO4B05_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B075_BRATIO3B025_BRATIO4B05_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B075_BRATIO3B025_BRATIO4B075_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B075_BRATIO3B025_BRATIO4B075_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B075_BRATIO3B025_BRATIO4B075_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B075_BRATIO3B025_BRATIO4B075_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B075_BRATIO3B025_BRATIO4B075_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B075_BRATIO3B025_BRATIO4B10_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B075_BRATIO3B025_BRATIO4B10_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B075_BRATIO3B025_BRATIO4B10_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B075_BRATIO3B025_BRATIO4B10_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B075_BRATIO3B025_BRATIO4B10_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B075_BRATIO3B05_BRATIO4B00_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B075_BRATIO3B05_BRATIO4B00_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B075_BRATIO3B05_BRATIO4B00_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B075_BRATIO3B05_BRATIO4B00_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B075_BRATIO3B05_BRATIO4B00_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B075_BRATIO3B05_BRATIO4B025_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B075_BRATIO3B05_BRATIO4B025_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B075_BRATIO3B05_BRATIO4B025_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B075_BRATIO3B05_BRATIO4B025_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B075_BRATIO3B05_BRATIO4B025_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B075_BRATIO3B05_BRATIO4B05_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B075_BRATIO3B05_BRATIO4B05_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B075_BRATIO3B05_BRATIO4B05_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B075_BRATIO3B05_BRATIO4B05_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B075_BRATIO3B05_BRATIO4B05_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B075_BRATIO3B05_BRATIO4B075_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B075_BRATIO3B05_BRATIO4B075_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B075_BRATIO3B05_BRATIO4B075_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B075_BRATIO3B05_BRATIO4B075_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B075_BRATIO3B05_BRATIO4B075_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B075_BRATIO3B05_BRATIO4B10_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B075_BRATIO3B05_BRATIO4B10_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B075_BRATIO3B05_BRATIO4B10_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B075_BRATIO3B05_BRATIO4B10_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B075_BRATIO3B05_BRATIO4B10_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B075_BRATIO3B075_BRATIO4B00_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B075_BRATIO3B075_BRATIO4B00_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B075_BRATIO3B075_BRATIO4B00_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B075_BRATIO3B075_BRATIO4B00_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B075_BRATIO3B075_BRATIO4B00_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B075_BRATIO3B075_BRATIO4B025_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B075_BRATIO3B075_BRATIO4B025_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B075_BRATIO3B075_BRATIO4B025_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B075_BRATIO3B075_BRATIO4B025_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B075_BRATIO3B075_BRATIO4B025_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B075_BRATIO3B075_BRATIO4B05_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B075_BRATIO3B075_BRATIO4B05_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B075_BRATIO3B075_BRATIO4B05_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B075_BRATIO3B075_BRATIO4B05_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B075_BRATIO3B075_BRATIO4B05_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B075_BRATIO3B075_BRATIO4B075_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B075_BRATIO3B075_BRATIO4B075_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B075_BRATIO3B075_BRATIO4B075_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B075_BRATIO3B075_BRATIO4B075_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B075_BRATIO3B075_BRATIO4B075_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B075_BRATIO3B075_BRATIO4B10_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B075_BRATIO3B075_BRATIO4B10_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B075_BRATIO3B075_BRATIO4B10_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B075_BRATIO3B075_BRATIO4B10_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B075_BRATIO3B075_BRATIO4B10_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B075_BRATIO3B10_BRATIO4B00_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B075_BRATIO3B10_BRATIO4B00_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B075_BRATIO3B10_BRATIO4B00_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B075_BRATIO3B10_BRATIO4B00_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B075_BRATIO3B10_BRATIO4B00_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B075_BRATIO3B10_BRATIO4B025_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B075_BRATIO3B10_BRATIO4B025_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B075_BRATIO3B10_BRATIO4B025_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B075_BRATIO3B10_BRATIO4B025_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B075_BRATIO3B10_BRATIO4B025_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B075_BRATIO3B10_BRATIO4B05_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B075_BRATIO3B10_BRATIO4B05_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B075_BRATIO3B10_BRATIO4B05_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B075_BRATIO3B10_BRATIO4B05_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B075_BRATIO3B10_BRATIO4B05_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B075_BRATIO3B10_BRATIO4B075_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B075_BRATIO3B10_BRATIO4B075_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B075_BRATIO3B10_BRATIO4B075_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B075_BRATIO3B10_BRATIO4B075_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B075_BRATIO3B10_BRATIO4B075_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B075_BRATIO3B10_BRATIO4B10_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B075_BRATIO3B10_BRATIO4B10_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B075_BRATIO3B10_BRATIO4B10_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B075_BRATIO3B10_BRATIO4B10_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B075_BRATIO3B10_BRATIO4B10_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B10_BRATIO3B00_BRATIO4B00_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B10_BRATIO3B00_BRATIO4B00_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B10_BRATIO3B00_BRATIO4B00_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B10_BRATIO3B00_BRATIO4B00_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B10_BRATIO3B00_BRATIO4B00_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B10_BRATIO3B00_BRATIO4B025_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B10_BRATIO3B00_BRATIO4B025_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B10_BRATIO3B00_BRATIO4B025_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B10_BRATIO3B00_BRATIO4B025_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B10_BRATIO3B00_BRATIO4B025_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B10_BRATIO3B00_BRATIO4B05_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B10_BRATIO3B00_BRATIO4B05_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B10_BRATIO3B00_BRATIO4B05_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B10_BRATIO3B00_BRATIO4B05_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B10_BRATIO3B00_BRATIO4B05_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B10_BRATIO3B00_BRATIO4B075_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B10_BRATIO3B00_BRATIO4B075_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B10_BRATIO3B00_BRATIO4B075_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B10_BRATIO3B00_BRATIO4B075_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B10_BRATIO3B00_BRATIO4B075_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B10_BRATIO3B00_BRATIO4B10_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B10_BRATIO3B00_BRATIO4B10_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B10_BRATIO3B00_BRATIO4B10_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B10_BRATIO3B00_BRATIO4B10_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B10_BRATIO3B00_BRATIO4B10_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B10_BRATIO3B025_BRATIO4B00_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B10_BRATIO3B025_BRATIO4B00_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B10_BRATIO3B025_BRATIO4B00_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B10_BRATIO3B025_BRATIO4B00_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B10_BRATIO3B025_BRATIO4B00_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B10_BRATIO3B025_BRATIO4B025_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B10_BRATIO3B025_BRATIO4B025_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B10_BRATIO3B025_BRATIO4B025_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B10_BRATIO3B025_BRATIO4B025_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B10_BRATIO3B025_BRATIO4B025_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B10_BRATIO3B025_BRATIO4B05_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B10_BRATIO3B025_BRATIO4B05_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B10_BRATIO3B025_BRATIO4B05_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B10_BRATIO3B025_BRATIO4B05_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B10_BRATIO3B025_BRATIO4B05_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B10_BRATIO3B025_BRATIO4B075_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B10_BRATIO3B025_BRATIO4B075_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B10_BRATIO3B025_BRATIO4B075_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B10_BRATIO3B025_BRATIO4B075_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B10_BRATIO3B025_BRATIO4B075_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B10_BRATIO3B025_BRATIO4B10_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B10_BRATIO3B025_BRATIO4B10_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B10_BRATIO3B025_BRATIO4B10_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B10_BRATIO3B025_BRATIO4B10_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B10_BRATIO3B025_BRATIO4B10_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B10_BRATIO3B05_BRATIO4B00_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B10_BRATIO3B05_BRATIO4B00_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B10_BRATIO3B05_BRATIO4B00_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B10_BRATIO3B05_BRATIO4B00_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B10_BRATIO3B05_BRATIO4B00_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B10_BRATIO3B05_BRATIO4B025_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B10_BRATIO3B05_BRATIO4B025_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B10_BRATIO3B05_BRATIO4B025_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B10_BRATIO3B05_BRATIO4B025_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B10_BRATIO3B05_BRATIO4B025_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B10_BRATIO3B05_BRATIO4B05_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B10_BRATIO3B05_BRATIO4B05_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B10_BRATIO3B05_BRATIO4B05_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B10_BRATIO3B05_BRATIO4B05_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B10_BRATIO3B05_BRATIO4B05_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B10_BRATIO3B05_BRATIO4B075_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B10_BRATIO3B05_BRATIO4B075_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B10_BRATIO3B05_BRATIO4B075_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B10_BRATIO3B05_BRATIO4B075_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B10_BRATIO3B05_BRATIO4B075_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B10_BRATIO3B05_BRATIO4B10_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B10_BRATIO3B05_BRATIO4B10_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B10_BRATIO3B05_BRATIO4B10_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B10_BRATIO3B05_BRATIO4B10_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B10_BRATIO3B05_BRATIO4B10_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B10_BRATIO3B075_BRATIO4B00_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B10_BRATIO3B075_BRATIO4B00_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B10_BRATIO3B075_BRATIO4B00_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B10_BRATIO3B075_BRATIO4B00_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B10_BRATIO3B075_BRATIO4B00_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B10_BRATIO3B075_BRATIO4B025_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B10_BRATIO3B075_BRATIO4B025_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B10_BRATIO3B075_BRATIO4B025_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B10_BRATIO3B075_BRATIO4B025_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B10_BRATIO3B075_BRATIO4B025_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B10_BRATIO3B075_BRATIO4B05_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B10_BRATIO3B075_BRATIO4B05_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B10_BRATIO3B075_BRATIO4B05_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B10_BRATIO3B075_BRATIO4B05_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B10_BRATIO3B075_BRATIO4B05_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B10_BRATIO3B075_BRATIO4B075_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B10_BRATIO3B075_BRATIO4B075_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B10_BRATIO3B075_BRATIO4B075_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B10_BRATIO3B075_BRATIO4B075_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B10_BRATIO3B075_BRATIO4B075_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B10_BRATIO3B075_BRATIO4B10_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B10_BRATIO3B075_BRATIO4B10_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B10_BRATIO3B075_BRATIO4B10_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B10_BRATIO3B075_BRATIO4B10_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B10_BRATIO3B075_BRATIO4B10_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B10_BRATIO3B10_BRATIO4B00_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B10_BRATIO3B10_BRATIO4B00_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B10_BRATIO3B10_BRATIO4B00_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B10_BRATIO3B10_BRATIO4B00_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B10_BRATIO3B10_BRATIO4B00_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B10_BRATIO3B10_BRATIO4B025_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B10_BRATIO3B10_BRATIO4B025_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B10_BRATIO3B10_BRATIO4B025_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B10_BRATIO3B10_BRATIO4B025_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B10_BRATIO3B10_BRATIO4B025_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B10_BRATIO3B10_BRATIO4B05_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B10_BRATIO3B10_BRATIO4B05_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B10_BRATIO3B10_BRATIO4B05_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B10_BRATIO3B10_BRATIO4B05_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B10_BRATIO3B10_BRATIO4B05_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B10_BRATIO3B10_BRATIO4B075_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B10_BRATIO3B10_BRATIO4B075_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B10_BRATIO3B10_BRATIO4B075_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B10_BRATIO3B10_BRATIO4B075_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B10_BRATIO3B10_BRATIO4B075_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B10_BRATIO3B10_BRATIO4B10_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B10_BRATIO3B10_BRATIO4B10_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B10_BRATIO3B10_BRATIO4B10_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B10_BRATIO3B10_BRATIO4B10_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B10_BRATIO3B10_BRATIO4B10_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B00_BRATIO3B00_BRATIO4B00_BRATIO5A00,0,0,0,2,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B00_BRATIO3B00_BRATIO4B00_BRATIO5A025,0,0,0,2,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B00_BRATIO3B00_BRATIO4B00_BRATIO5A05,0,0,0,2,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B00_BRATIO3B00_BRATIO4B00_BRATIO5A075,0,0,0,2,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B00_BRATIO3B00_BRATIO4B00_BRATIO5A10,0,0,0,2,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B00_BRATIO3B00_BRATIO4B025_BRATIO5A00,0,0,0,2,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B00_BRATIO3B00_BRATIO4B025_BRATIO5A025,0,0,0,2,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B00_BRATIO3B00_BRATIO4B025_BRATIO5A05,0,0,0,2,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B00_BRATIO3B00_BRATIO4B025_BRATIO5A075,0,0,0,2,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B00_BRATIO3B00_BRATIO4B025_BRATIO5A10,0,0,0,2,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B00_BRATIO3B00_BRATIO4B05_BRATIO5A00,0,0,0,2,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B00_BRATIO3B00_BRATIO4B05_BRATIO5A025,0,0,0,2,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B00_BRATIO3B00_BRATIO4B05_BRATIO5A05,0,0,0,2,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B00_BRATIO3B00_BRATIO4B05_BRATIO5A075,0,0,0,2,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B00_BRATIO3B00_BRATIO4B05_BRATIO5A10,0,0,0,2,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B00_BRATIO3B00_BRATIO4B075_BRATIO5A00,0,0,0,2,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B00_BRATIO3B00_BRATIO4B075_BRATIO5A025,0,0,0,2,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B00_BRATIO3B00_BRATIO4B075_BRATIO5A05,0,0,0,2,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B00_BRATIO3B00_BRATIO4B075_BRATIO5A075,0,0,0,2,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B00_BRATIO3B00_BRATIO4B075_BRATIO5A10,0,0,0,2,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B00_BRATIO3B00_BRATIO4B10_BRATIO5A00,0,0,0,2,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B00_BRATIO3B00_BRATIO4B10_BRATIO5A025,0,0,0,2,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B00_BRATIO3B00_BRATIO4B10_BRATIO5A05,0,0,0,2,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B00_BRATIO3B00_BRATIO4B10_BRATIO5A075,0,0,0,2,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B00_BRATIO3B00_BRATIO4B10_BRATIO5A10,0,0,0,2,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B00_BRATIO3B025_BRATIO4B00_BRATIO5A00,0,0,0,2,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B00_BRATIO3B025_BRATIO4B00_BRATIO5A025,0,0,0,2,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B00_BRATIO3B025_BRATIO4B00_BRATIO5A05,0,0,0,2,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B00_BRATIO3B025_BRATIO4B00_BRATIO5A075,0,0,0,2,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B00_BRATIO3B025_BRATIO4B00_BRATIO5A10,0,0,0,2,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B00_BRATIO3B025_BRATIO4B025_BRATIO5A00,0,0,0,2,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B00_BRATIO3B025_BRATIO4B025_BRATIO5A025,0,0,0,2,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B00_BRATIO3B025_BRATIO4B025_BRATIO5A05,0,0,0,2,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B00_BRATIO3B025_BRATIO4B025_BRATIO5A075,0,0,0,2,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B00_BRATIO3B025_BRATIO4B025_BRATIO5A10,0,0,0,2,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B00_BRATIO3B025_BRATIO4B05_BRATIO5A00,0,0,0,2,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B00_BRATIO3B025_BRATIO4B05_BRATIO5A025,0,0,0,2,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B00_BRATIO3B025_BRATIO4B05_BRATIO5A05,0,0,0,2,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B00_BRATIO3B025_BRATIO4B05_BRATIO5A075,0,0,0,2,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B00_BRATIO3B025_BRATIO4B05_BRATIO5A10,0,0,0,2,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B00_BRATIO3B025_BRATIO4B075_BRATIO5A00,0,0,0,2,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B00_BRATIO3B025_BRATIO4B075_BRATIO5A025,0,0,0,2,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B00_BRATIO3B025_BRATIO4B075_BRATIO5A05,0,0,0,2,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B00_BRATIO3B025_BRATIO4B075_BRATIO5A075,0,0,0,2,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B00_BRATIO3B025_BRATIO4B075_BRATIO5A10,0,0,0,2,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B00_BRATIO3B025_BRATIO4B10_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B00_BRATIO3B025_BRATIO4B10_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B00_BRATIO3B025_BRATIO4B10_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B00_BRATIO3B025_BRATIO4B10_BRATIO5A075,0,0,0,2,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B00_BRATIO3B025_BRATIO4B10_BRATIO5A10,0,0,0,2,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B00_BRATIO3B05_BRATIO4B00_BRATIO5A00,0,0,0,2,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B00_BRATIO3B05_BRATIO4B00_BRATIO5A025,0,0,0,2,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B00_BRATIO3B05_BRATIO4B00_BRATIO5A05,0,0,0,2,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B00_BRATIO3B05_BRATIO4B00_BRATIO5A075,0,0,0,2,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B00_BRATIO3B05_BRATIO4B00_BRATIO5A10,0,0,0,2,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B00_BRATIO3B05_BRATIO4B025_BRATIO5A00,0,0,0,2,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B00_BRATIO3B05_BRATIO4B025_BRATIO5A025,0,0,0,2,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B00_BRATIO3B05_BRATIO4B025_BRATIO5A05,0,0,0,2,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B00_BRATIO3B05_BRATIO4B025_BRATIO5A075,0,0,0,2,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B00_BRATIO3B05_BRATIO4B025_BRATIO5A10,0,0,0,2,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B00_BRATIO3B05_BRATIO4B05_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B00_BRATIO3B05_BRATIO4B05_BRATIO5A025,0,0,0,2,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B00_BRATIO3B05_BRATIO4B05_BRATIO5A05,0,0,0,2,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B00_BRATIO3B05_BRATIO4B05_BRATIO5A075,0,0,0,2,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B00_BRATIO3B05_BRATIO4B05_BRATIO5A10,0,0,0,2,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B00_BRATIO3B05_BRATIO4B075_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B00_BRATIO3B05_BRATIO4B075_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B00_BRATIO3B05_BRATIO4B075_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B00_BRATIO3B05_BRATIO4B075_BRATIO5A075,0,0,0,2,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B00_BRATIO3B05_BRATIO4B075_BRATIO5A10,0,0,0,2,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B00_BRATIO3B05_BRATIO4B10_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B00_BRATIO3B05_BRATIO4B10_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B00_BRATIO3B05_BRATIO4B10_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B00_BRATIO3B05_BRATIO4B10_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B00_BRATIO3B05_BRATIO4B10_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B00_BRATIO3B075_BRATIO4B00_BRATIO5A00,0,0,0,2,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B00_BRATIO3B075_BRATIO4B00_BRATIO5A025,0,0,0,2,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B00_BRATIO3B075_BRATIO4B00_BRATIO5A05,0,0,0,2,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B00_BRATIO3B075_BRATIO4B00_BRATIO5A075,0,0,0,2,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B00_BRATIO3B075_BRATIO4B00_BRATIO5A10,0,0,0,2,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B00_BRATIO3B075_BRATIO4B025_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B00_BRATIO3B075_BRATIO4B025_BRATIO5A025,0,0,0,2,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B00_BRATIO3B075_BRATIO4B025_BRATIO5A05,0,0,0,2,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B00_BRATIO3B075_BRATIO4B025_BRATIO5A075,0,0,0,2,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B00_BRATIO3B075_BRATIO4B025_BRATIO5A10,0,0,0,2,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B00_BRATIO3B075_BRATIO4B05_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B00_BRATIO3B075_BRATIO4B05_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B00_BRATIO3B075_BRATIO4B05_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B00_BRATIO3B075_BRATIO4B05_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B00_BRATIO3B075_BRATIO4B05_BRATIO5A10,0,0,0,2,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B00_BRATIO3B075_BRATIO4B075_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B00_BRATIO3B075_BRATIO4B075_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B00_BRATIO3B075_BRATIO4B075_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B00_BRATIO3B075_BRATIO4B075_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B00_BRATIO3B075_BRATIO4B075_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B00_BRATIO3B075_BRATIO4B10_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B00_BRATIO3B075_BRATIO4B10_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B00_BRATIO3B075_BRATIO4B10_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B00_BRATIO3B075_BRATIO4B10_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B00_BRATIO3B075_BRATIO4B10_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B00_BRATIO3B10_BRATIO4B00_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B00_BRATIO3B10_BRATIO4B00_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B00_BRATIO3B10_BRATIO4B00_BRATIO5A05,0,0,0,2,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B00_BRATIO3B10_BRATIO4B00_BRATIO5A075,0,0,0,2,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B00_BRATIO3B10_BRATIO4B00_BRATIO5A10,0,0,0,2,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B00_BRATIO3B10_BRATIO4B025_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B00_BRATIO3B10_BRATIO4B025_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B00_BRATIO3B10_BRATIO4B025_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B00_BRATIO3B10_BRATIO4B025_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B00_BRATIO3B10_BRATIO4B025_BRATIO5A10,0,0,0,2,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B00_BRATIO3B10_BRATIO4B05_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B00_BRATIO3B10_BRATIO4B05_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B00_BRATIO3B10_BRATIO4B05_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B00_BRATIO3B10_BRATIO4B05_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B00_BRATIO3B10_BRATIO4B05_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B00_BRATIO3B10_BRATIO4B075_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B00_BRATIO3B10_BRATIO4B075_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B00_BRATIO3B10_BRATIO4B075_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B00_BRATIO3B10_BRATIO4B075_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B00_BRATIO3B10_BRATIO4B075_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B00_BRATIO3B10_BRATIO4B10_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B00_BRATIO3B10_BRATIO4B10_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B00_BRATIO3B10_BRATIO4B10_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B00_BRATIO3B10_BRATIO4B10_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B00_BRATIO3B10_BRATIO4B10_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B025_BRATIO3B00_BRATIO4B00_BRATIO5A00,0,0,0,2,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B025_BRATIO3B00_BRATIO4B00_BRATIO5A025,0,0,0,2,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B025_BRATIO3B00_BRATIO4B00_BRATIO5A05,0,0,0,2,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B025_BRATIO3B00_BRATIO4B00_BRATIO5A075,0,0,0,2,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B025_BRATIO3B00_BRATIO4B00_BRATIO5A10,0,0,0,2,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B025_BRATIO3B00_BRATIO4B025_BRATIO5A00,0,0,0,2,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B025_BRATIO3B00_BRATIO4B025_BRATIO5A025,0,0,0,2,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B025_BRATIO3B00_BRATIO4B025_BRATIO5A05,0,0,0,2,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B025_BRATIO3B00_BRATIO4B025_BRATIO5A075,0,0,0,2,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B025_BRATIO3B00_BRATIO4B025_BRATIO5A10,0,0,0,2,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B025_BRATIO3B00_BRATIO4B05_BRATIO5A00,0,0,0,2,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B025_BRATIO3B00_BRATIO4B05_BRATIO5A025,0,0,0,2,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B025_BRATIO3B00_BRATIO4B05_BRATIO5A05,0,0,0,2,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B025_BRATIO3B00_BRATIO4B05_BRATIO5A075,0,0,0,2,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B025_BRATIO3B00_BRATIO4B05_BRATIO5A10,0,0,0,2,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B025_BRATIO3B00_BRATIO4B075_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B025_BRATIO3B00_BRATIO4B075_BRATIO5A025,0,0,0,2,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B025_BRATIO3B00_BRATIO4B075_BRATIO5A05,0,0,0,2,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B025_BRATIO3B00_BRATIO4B075_BRATIO5A075,0,0,0,2,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B025_BRATIO3B00_BRATIO4B075_BRATIO5A10,0,0,0,2,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B025_BRATIO3B00_BRATIO4B10_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B025_BRATIO3B00_BRATIO4B10_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B025_BRATIO3B00_BRATIO4B10_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B025_BRATIO3B00_BRATIO4B10_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B025_BRATIO3B00_BRATIO4B10_BRATIO5A10,0,0,0,2,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B025_BRATIO3B025_BRATIO4B00_BRATIO5A00,0,0,0,2,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B025_BRATIO3B025_BRATIO4B00_BRATIO5A025,0,0,0,2,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B025_BRATIO3B025_BRATIO4B00_BRATIO5A05,0,0,0,2,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B025_BRATIO3B025_BRATIO4B00_BRATIO5A075,0,0,0,2,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B025_BRATIO3B025_BRATIO4B00_BRATIO5A10,0,0,0,2,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B025_BRATIO3B025_BRATIO4B025_BRATIO5A00,0,0,0,2,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B025_BRATIO3B025_BRATIO4B025_BRATIO5A025,0,0,0,2,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B025_BRATIO3B025_BRATIO4B025_BRATIO5A05,0,0,0,2,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B025_BRATIO3B025_BRATIO4B025_BRATIO5A075,0,0,0,2,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B025_BRATIO3B025_BRATIO4B025_BRATIO5A10,0,0,0,2,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B025_BRATIO3B025_BRATIO4B05_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B025_BRATIO3B025_BRATIO4B05_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B025_BRATIO3B025_BRATIO4B05_BRATIO5A05,0,0,0,2,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B025_BRATIO3B025_BRATIO4B05_BRATIO5A075,0,0,0,2,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B025_BRATIO3B025_BRATIO4B05_BRATIO5A10,0,0,0,2,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B025_BRATIO3B025_BRATIO4B075_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B025_BRATIO3B025_BRATIO4B075_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B025_BRATIO3B025_BRATIO4B075_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B025_BRATIO3B025_BRATIO4B075_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B025_BRATIO3B025_BRATIO4B075_BRATIO5A10,0,0,0,2,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B025_BRATIO3B025_BRATIO4B10_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B025_BRATIO3B025_BRATIO4B10_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B025_BRATIO3B025_BRATIO4B10_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B025_BRATIO3B025_BRATIO4B10_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B025_BRATIO3B025_BRATIO4B10_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B025_BRATIO3B05_BRATIO4B00_BRATIO5A00,0,0,0,2,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B025_BRATIO3B05_BRATIO4B00_BRATIO5A025,0,0,0,2,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B025_BRATIO3B05_BRATIO4B00_BRATIO5A05,0,0,0,2,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B025_BRATIO3B05_BRATIO4B00_BRATIO5A075,0,0,0,2,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B025_BRATIO3B05_BRATIO4B00_BRATIO5A10,0,0,0,2,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B025_BRATIO3B05_BRATIO4B025_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B025_BRATIO3B05_BRATIO4B025_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B025_BRATIO3B05_BRATIO4B025_BRATIO5A05,0,0,0,2,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B025_BRATIO3B05_BRATIO4B025_BRATIO5A075,0,0,0,2,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B025_BRATIO3B05_BRATIO4B025_BRATIO5A10,0,0,0,2,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B025_BRATIO3B05_BRATIO4B05_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B025_BRATIO3B05_BRATIO4B05_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B025_BRATIO3B05_BRATIO4B05_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B025_BRATIO3B05_BRATIO4B05_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B025_BRATIO3B05_BRATIO4B05_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B025_BRATIO3B05_BRATIO4B075_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B025_BRATIO3B05_BRATIO4B075_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B025_BRATIO3B05_BRATIO4B075_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B025_BRATIO3B05_BRATIO4B075_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B025_BRATIO3B05_BRATIO4B075_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B025_BRATIO3B05_BRATIO4B10_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B025_BRATIO3B05_BRATIO4B10_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B025_BRATIO3B05_BRATIO4B10_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B025_BRATIO3B05_BRATIO4B10_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B025_BRATIO3B05_BRATIO4B10_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B025_BRATIO3B075_BRATIO4B00_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B025_BRATIO3B075_BRATIO4B00_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B025_BRATIO3B075_BRATIO4B00_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B025_BRATIO3B075_BRATIO4B00_BRATIO5A075,0,0,0,2,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B025_BRATIO3B075_BRATIO4B00_BRATIO5A10,0,0,0,2,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B025_BRATIO3B075_BRATIO4B025_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B025_BRATIO3B075_BRATIO4B025_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B025_BRATIO3B075_BRATIO4B025_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B025_BRATIO3B075_BRATIO4B025_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B025_BRATIO3B075_BRATIO4B025_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B025_BRATIO3B075_BRATIO4B05_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B025_BRATIO3B075_BRATIO4B05_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B025_BRATIO3B075_BRATIO4B05_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B025_BRATIO3B075_BRATIO4B05_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B025_BRATIO3B075_BRATIO4B05_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B025_BRATIO3B075_BRATIO4B075_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B025_BRATIO3B075_BRATIO4B075_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B025_BRATIO3B075_BRATIO4B075_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B025_BRATIO3B075_BRATIO4B075_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B025_BRATIO3B075_BRATIO4B075_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B025_BRATIO3B075_BRATIO4B10_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B025_BRATIO3B075_BRATIO4B10_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B025_BRATIO3B075_BRATIO4B10_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B025_BRATIO3B075_BRATIO4B10_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B025_BRATIO3B075_BRATIO4B10_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B025_BRATIO3B10_BRATIO4B00_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B025_BRATIO3B10_BRATIO4B00_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B025_BRATIO3B10_BRATIO4B00_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B025_BRATIO3B10_BRATIO4B00_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B025_BRATIO3B10_BRATIO4B00_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B025_BRATIO3B10_BRATIO4B025_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B025_BRATIO3B10_BRATIO4B025_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B025_BRATIO3B10_BRATIO4B025_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B025_BRATIO3B10_BRATIO4B025_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B025_BRATIO3B10_BRATIO4B025_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B025_BRATIO3B10_BRATIO4B05_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B025_BRATIO3B10_BRATIO4B05_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B025_BRATIO3B10_BRATIO4B05_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B025_BRATIO3B10_BRATIO4B05_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B025_BRATIO3B10_BRATIO4B05_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B025_BRATIO3B10_BRATIO4B075_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B025_BRATIO3B10_BRATIO4B075_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B025_BRATIO3B10_BRATIO4B075_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B025_BRATIO3B10_BRATIO4B075_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B025_BRATIO3B10_BRATIO4B075_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B025_BRATIO3B10_BRATIO4B10_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B025_BRATIO3B10_BRATIO4B10_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B025_BRATIO3B10_BRATIO4B10_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B025_BRATIO3B10_BRATIO4B10_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B025_BRATIO3B10_BRATIO4B10_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B05_BRATIO3B00_BRATIO4B00_BRATIO5A00,0,0,0,2,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B05_BRATIO3B00_BRATIO4B00_BRATIO5A025,0,0,0,2,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B05_BRATIO3B00_BRATIO4B00_BRATIO5A05,0,0,0,2,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B05_BRATIO3B00_BRATIO4B00_BRATIO5A075,0,0,0,2,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B05_BRATIO3B00_BRATIO4B00_BRATIO5A10,0,0,0,2,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B05_BRATIO3B00_BRATIO4B025_BRATIO5A00,0,0,0,2,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B05_BRATIO3B00_BRATIO4B025_BRATIO5A025,0,0,0,2,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B05_BRATIO3B00_BRATIO4B025_BRATIO5A05,0,0,0,2,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B05_BRATIO3B00_BRATIO4B025_BRATIO5A075,0,0,0,2,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B05_BRATIO3B00_BRATIO4B025_BRATIO5A10,0,0,0,2,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B05_BRATIO3B00_BRATIO4B05_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B05_BRATIO3B00_BRATIO4B05_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B05_BRATIO3B00_BRATIO4B05_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B05_BRATIO3B00_BRATIO4B05_BRATIO5A075,0,0,0,2,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B05_BRATIO3B00_BRATIO4B05_BRATIO5A10,0,0,0,2,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B05_BRATIO3B00_BRATIO4B075_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B05_BRATIO3B00_BRATIO4B075_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B05_BRATIO3B00_BRATIO4B075_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B05_BRATIO3B00_BRATIO4B075_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B05_BRATIO3B00_BRATIO4B075_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B05_BRATIO3B00_BRATIO4B10_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B05_BRATIO3B00_BRATIO4B10_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B05_BRATIO3B00_BRATIO4B10_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B05_BRATIO3B00_BRATIO4B10_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B05_BRATIO3B00_BRATIO4B10_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B05_BRATIO3B025_BRATIO4B00_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B05_BRATIO3B025_BRATIO4B00_BRATIO5A025,0,0,0,2,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B05_BRATIO3B025_BRATIO4B00_BRATIO5A05,0,0,0,2,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B05_BRATIO3B025_BRATIO4B00_BRATIO5A075,0,0,0,2,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B05_BRATIO3B025_BRATIO4B00_BRATIO5A10,0,0,0,2,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B05_BRATIO3B025_BRATIO4B025_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B05_BRATIO3B025_BRATIO4B025_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B05_BRATIO3B025_BRATIO4B025_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B05_BRATIO3B025_BRATIO4B025_BRATIO5A075,0,0,0,2,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B05_BRATIO3B025_BRATIO4B025_BRATIO5A10,0,0,0,2,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B05_BRATIO3B025_BRATIO4B05_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B05_BRATIO3B025_BRATIO4B05_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B05_BRATIO3B025_BRATIO4B05_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B05_BRATIO3B025_BRATIO4B05_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B05_BRATIO3B025_BRATIO4B05_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B05_BRATIO3B025_BRATIO4B075_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B05_BRATIO3B025_BRATIO4B075_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B05_BRATIO3B025_BRATIO4B075_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B05_BRATIO3B025_BRATIO4B075_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B05_BRATIO3B025_BRATIO4B075_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B05_BRATIO3B025_BRATIO4B10_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B05_BRATIO3B025_BRATIO4B10_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B05_BRATIO3B025_BRATIO4B10_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B05_BRATIO3B025_BRATIO4B10_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B05_BRATIO3B025_BRATIO4B10_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B05_BRATIO3B05_BRATIO4B00_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B05_BRATIO3B05_BRATIO4B00_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B05_BRATIO3B05_BRATIO4B00_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B05_BRATIO3B05_BRATIO4B00_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B05_BRATIO3B05_BRATIO4B00_BRATIO5A10,0,0,0,2,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B05_BRATIO3B05_BRATIO4B025_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B05_BRATIO3B05_BRATIO4B025_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B05_BRATIO3B05_BRATIO4B025_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B05_BRATIO3B05_BRATIO4B025_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B05_BRATIO3B05_BRATIO4B025_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B05_BRATIO3B05_BRATIO4B05_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B05_BRATIO3B05_BRATIO4B05_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B05_BRATIO3B05_BRATIO4B05_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B05_BRATIO3B05_BRATIO4B05_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B05_BRATIO3B05_BRATIO4B05_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B05_BRATIO3B05_BRATIO4B075_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B05_BRATIO3B05_BRATIO4B075_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B05_BRATIO3B05_BRATIO4B075_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B05_BRATIO3B05_BRATIO4B075_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B05_BRATIO3B05_BRATIO4B075_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B05_BRATIO3B05_BRATIO4B10_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B05_BRATIO3B05_BRATIO4B10_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B05_BRATIO3B05_BRATIO4B10_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B05_BRATIO3B05_BRATIO4B10_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B05_BRATIO3B05_BRATIO4B10_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B05_BRATIO3B075_BRATIO4B00_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B05_BRATIO3B075_BRATIO4B00_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B05_BRATIO3B075_BRATIO4B00_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B05_BRATIO3B075_BRATIO4B00_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B05_BRATIO3B075_BRATIO4B00_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B05_BRATIO3B075_BRATIO4B025_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B05_BRATIO3B075_BRATIO4B025_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B05_BRATIO3B075_BRATIO4B025_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B05_BRATIO3B075_BRATIO4B025_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B05_BRATIO3B075_BRATIO4B025_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B05_BRATIO3B075_BRATIO4B05_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B05_BRATIO3B075_BRATIO4B05_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B05_BRATIO3B075_BRATIO4B05_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B05_BRATIO3B075_BRATIO4B05_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B05_BRATIO3B075_BRATIO4B05_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B05_BRATIO3B075_BRATIO4B075_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B05_BRATIO3B075_BRATIO4B075_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B05_BRATIO3B075_BRATIO4B075_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B05_BRATIO3B075_BRATIO4B075_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B05_BRATIO3B075_BRATIO4B075_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B05_BRATIO3B075_BRATIO4B10_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B05_BRATIO3B075_BRATIO4B10_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B05_BRATIO3B075_BRATIO4B10_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B05_BRATIO3B075_BRATIO4B10_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B05_BRATIO3B075_BRATIO4B10_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B05_BRATIO3B10_BRATIO4B00_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B05_BRATIO3B10_BRATIO4B00_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B05_BRATIO3B10_BRATIO4B00_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B05_BRATIO3B10_BRATIO4B00_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B05_BRATIO3B10_BRATIO4B00_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B05_BRATIO3B10_BRATIO4B025_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B05_BRATIO3B10_BRATIO4B025_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B05_BRATIO3B10_BRATIO4B025_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B05_BRATIO3B10_BRATIO4B025_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B05_BRATIO3B10_BRATIO4B025_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B05_BRATIO3B10_BRATIO4B05_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B05_BRATIO3B10_BRATIO4B05_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B05_BRATIO3B10_BRATIO4B05_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B05_BRATIO3B10_BRATIO4B05_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B05_BRATIO3B10_BRATIO4B05_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B05_BRATIO3B10_BRATIO4B075_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B05_BRATIO3B10_BRATIO4B075_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B05_BRATIO3B10_BRATIO4B075_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B05_BRATIO3B10_BRATIO4B075_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B05_BRATIO3B10_BRATIO4B075_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B05_BRATIO3B10_BRATIO4B10_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B05_BRATIO3B10_BRATIO4B10_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B05_BRATIO3B10_BRATIO4B10_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B05_BRATIO3B10_BRATIO4B10_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B05_BRATIO3B10_BRATIO4B10_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B075_BRATIO3B00_BRATIO4B00_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B075_BRATIO3B00_BRATIO4B00_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B075_BRATIO3B00_BRATIO4B00_BRATIO5A05,0,0,0,2,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B075_BRATIO3B00_BRATIO4B00_BRATIO5A075,0,0,0,2,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B075_BRATIO3B00_BRATIO4B00_BRATIO5A10,0,0,0,2,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B075_BRATIO3B00_BRATIO4B025_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B075_BRATIO3B00_BRATIO4B025_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B075_BRATIO3B00_BRATIO4B025_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B075_BRATIO3B00_BRATIO4B025_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B075_BRATIO3B00_BRATIO4B025_BRATIO5A10,0,0,0,2,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B075_BRATIO3B00_BRATIO4B05_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B075_BRATIO3B00_BRATIO4B05_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B075_BRATIO3B00_BRATIO4B05_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B075_BRATIO3B00_BRATIO4B05_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B075_BRATIO3B00_BRATIO4B05_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B075_BRATIO3B00_BRATIO4B075_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B075_BRATIO3B00_BRATIO4B075_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B075_BRATIO3B00_BRATIO4B075_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B075_BRATIO3B00_BRATIO4B075_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B075_BRATIO3B00_BRATIO4B075_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B075_BRATIO3B00_BRATIO4B10_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B075_BRATIO3B00_BRATIO4B10_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B075_BRATIO3B00_BRATIO4B10_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B075_BRATIO3B00_BRATIO4B10_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B075_BRATIO3B00_BRATIO4B10_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B075_BRATIO3B025_BRATIO4B00_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B075_BRATIO3B025_BRATIO4B00_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B075_BRATIO3B025_BRATIO4B00_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B075_BRATIO3B025_BRATIO4B00_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B075_BRATIO3B025_BRATIO4B00_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B075_BRATIO3B025_BRATIO4B025_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B075_BRATIO3B025_BRATIO4B025_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B075_BRATIO3B025_BRATIO4B025_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B075_BRATIO3B025_BRATIO4B025_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B075_BRATIO3B025_BRATIO4B025_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B075_BRATIO3B025_BRATIO4B05_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B075_BRATIO3B025_BRATIO4B05_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B075_BRATIO3B025_BRATIO4B05_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B075_BRATIO3B025_BRATIO4B05_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B075_BRATIO3B025_BRATIO4B05_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B075_BRATIO3B025_BRATIO4B075_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B075_BRATIO3B025_BRATIO4B075_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B075_BRATIO3B025_BRATIO4B075_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B075_BRATIO3B025_BRATIO4B075_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B075_BRATIO3B025_BRATIO4B075_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B075_BRATIO3B025_BRATIO4B10_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B075_BRATIO3B025_BRATIO4B10_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B075_BRATIO3B025_BRATIO4B10_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B075_BRATIO3B025_BRATIO4B10_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B075_BRATIO3B025_BRATIO4B10_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B075_BRATIO3B05_BRATIO4B00_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B075_BRATIO3B05_BRATIO4B00_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B075_BRATIO3B05_BRATIO4B00_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B075_BRATIO3B05_BRATIO4B00_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B075_BRATIO3B05_BRATIO4B00_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B075_BRATIO3B05_BRATIO4B025_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B075_BRATIO3B05_BRATIO4B025_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B075_BRATIO3B05_BRATIO4B025_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B075_BRATIO3B05_BRATIO4B025_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B075_BRATIO3B05_BRATIO4B025_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B075_BRATIO3B05_BRATIO4B05_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B075_BRATIO3B05_BRATIO4B05_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B075_BRATIO3B05_BRATIO4B05_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B075_BRATIO3B05_BRATIO4B05_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B075_BRATIO3B05_BRATIO4B05_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B075_BRATIO3B05_BRATIO4B075_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B075_BRATIO3B05_BRATIO4B075_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B075_BRATIO3B05_BRATIO4B075_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B075_BRATIO3B05_BRATIO4B075_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B075_BRATIO3B05_BRATIO4B075_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B075_BRATIO3B05_BRATIO4B10_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B075_BRATIO3B05_BRATIO4B10_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B075_BRATIO3B05_BRATIO4B10_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B075_BRATIO3B05_BRATIO4B10_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B075_BRATIO3B05_BRATIO4B10_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B075_BRATIO3B075_BRATIO4B00_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B075_BRATIO3B075_BRATIO4B00_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B075_BRATIO3B075_BRATIO4B00_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B075_BRATIO3B075_BRATIO4B00_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B075_BRATIO3B075_BRATIO4B00_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B075_BRATIO3B075_BRATIO4B025_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B075_BRATIO3B075_BRATIO4B025_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B075_BRATIO3B075_BRATIO4B025_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B075_BRATIO3B075_BRATIO4B025_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B075_BRATIO3B075_BRATIO4B025_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B075_BRATIO3B075_BRATIO4B05_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B075_BRATIO3B075_BRATIO4B05_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B075_BRATIO3B075_BRATIO4B05_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B075_BRATIO3B075_BRATIO4B05_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B075_BRATIO3B075_BRATIO4B05_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B075_BRATIO3B075_BRATIO4B075_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B075_BRATIO3B075_BRATIO4B075_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B075_BRATIO3B075_BRATIO4B075_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B075_BRATIO3B075_BRATIO4B075_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B075_BRATIO3B075_BRATIO4B075_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B075_BRATIO3B075_BRATIO4B10_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B075_BRATIO3B075_BRATIO4B10_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B075_BRATIO3B075_BRATIO4B10_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B075_BRATIO3B075_BRATIO4B10_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B075_BRATIO3B075_BRATIO4B10_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B075_BRATIO3B10_BRATIO4B00_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B075_BRATIO3B10_BRATIO4B00_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B075_BRATIO3B10_BRATIO4B00_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B075_BRATIO3B10_BRATIO4B00_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B075_BRATIO3B10_BRATIO4B00_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B075_BRATIO3B10_BRATIO4B025_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B075_BRATIO3B10_BRATIO4B025_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B075_BRATIO3B10_BRATIO4B025_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B075_BRATIO3B10_BRATIO4B025_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B075_BRATIO3B10_BRATIO4B025_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B075_BRATIO3B10_BRATIO4B05_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B075_BRATIO3B10_BRATIO4B05_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B075_BRATIO3B10_BRATIO4B05_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B075_BRATIO3B10_BRATIO4B05_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B075_BRATIO3B10_BRATIO4B05_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B075_BRATIO3B10_BRATIO4B075_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B075_BRATIO3B10_BRATIO4B075_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B075_BRATIO3B10_BRATIO4B075_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B075_BRATIO3B10_BRATIO4B075_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B075_BRATIO3B10_BRATIO4B075_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B075_BRATIO3B10_BRATIO4B10_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B075_BRATIO3B10_BRATIO4B10_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B075_BRATIO3B10_BRATIO4B10_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B075_BRATIO3B10_BRATIO4B10_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B075_BRATIO3B10_BRATIO4B10_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B10_BRATIO3B00_BRATIO4B00_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B10_BRATIO3B00_BRATIO4B00_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B10_BRATIO3B00_BRATIO4B00_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B10_BRATIO3B00_BRATIO4B00_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B10_BRATIO3B00_BRATIO4B00_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B10_BRATIO3B00_BRATIO4B025_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B10_BRATIO3B00_BRATIO4B025_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B10_BRATIO3B00_BRATIO4B025_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B10_BRATIO3B00_BRATIO4B025_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B10_BRATIO3B00_BRATIO4B025_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B10_BRATIO3B00_BRATIO4B05_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B10_BRATIO3B00_BRATIO4B05_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B10_BRATIO3B00_BRATIO4B05_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B10_BRATIO3B00_BRATIO4B05_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B10_BRATIO3B00_BRATIO4B05_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B10_BRATIO3B00_BRATIO4B075_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B10_BRATIO3B00_BRATIO4B075_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B10_BRATIO3B00_BRATIO4B075_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B10_BRATIO3B00_BRATIO4B075_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B10_BRATIO3B00_BRATIO4B075_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B10_BRATIO3B00_BRATIO4B10_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B10_BRATIO3B00_BRATIO4B10_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B10_BRATIO3B00_BRATIO4B10_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B10_BRATIO3B00_BRATIO4B10_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B10_BRATIO3B00_BRATIO4B10_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B10_BRATIO3B025_BRATIO4B00_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B10_BRATIO3B025_BRATIO4B00_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B10_BRATIO3B025_BRATIO4B00_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B10_BRATIO3B025_BRATIO4B00_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B10_BRATIO3B025_BRATIO4B00_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B10_BRATIO3B025_BRATIO4B025_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B10_BRATIO3B025_BRATIO4B025_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B10_BRATIO3B025_BRATIO4B025_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B10_BRATIO3B025_BRATIO4B025_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B10_BRATIO3B025_BRATIO4B025_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B10_BRATIO3B025_BRATIO4B05_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B10_BRATIO3B025_BRATIO4B05_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B10_BRATIO3B025_BRATIO4B05_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B10_BRATIO3B025_BRATIO4B05_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B10_BRATIO3B025_BRATIO4B05_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B10_BRATIO3B025_BRATIO4B075_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B10_BRATIO3B025_BRATIO4B075_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B10_BRATIO3B025_BRATIO4B075_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B10_BRATIO3B025_BRATIO4B075_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B10_BRATIO3B025_BRATIO4B075_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B10_BRATIO3B025_BRATIO4B10_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B10_BRATIO3B025_BRATIO4B10_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B10_BRATIO3B025_BRATIO4B10_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B10_BRATIO3B025_BRATIO4B10_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B10_BRATIO3B025_BRATIO4B10_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B10_BRATIO3B05_BRATIO4B00_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B10_BRATIO3B05_BRATIO4B00_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B10_BRATIO3B05_BRATIO4B00_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B10_BRATIO3B05_BRATIO4B00_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B10_BRATIO3B05_BRATIO4B00_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B10_BRATIO3B05_BRATIO4B025_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B10_BRATIO3B05_BRATIO4B025_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B10_BRATIO3B05_BRATIO4B025_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B10_BRATIO3B05_BRATIO4B025_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B10_BRATIO3B05_BRATIO4B025_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B10_BRATIO3B05_BRATIO4B05_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B10_BRATIO3B05_BRATIO4B05_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B10_BRATIO3B05_BRATIO4B05_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B10_BRATIO3B05_BRATIO4B05_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B10_BRATIO3B05_BRATIO4B05_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B10_BRATIO3B05_BRATIO4B075_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B10_BRATIO3B05_BRATIO4B075_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B10_BRATIO3B05_BRATIO4B075_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B10_BRATIO3B05_BRATIO4B075_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B10_BRATIO3B05_BRATIO4B075_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B10_BRATIO3B05_BRATIO4B10_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B10_BRATIO3B05_BRATIO4B10_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B10_BRATIO3B05_BRATIO4B10_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B10_BRATIO3B05_BRATIO4B10_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B10_BRATIO3B05_BRATIO4B10_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B10_BRATIO3B075_BRATIO4B00_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B10_BRATIO3B075_BRATIO4B00_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B10_BRATIO3B075_BRATIO4B00_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B10_BRATIO3B075_BRATIO4B00_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B10_BRATIO3B075_BRATIO4B00_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B10_BRATIO3B075_BRATIO4B025_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B10_BRATIO3B075_BRATIO4B025_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B10_BRATIO3B075_BRATIO4B025_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B10_BRATIO3B075_BRATIO4B025_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B10_BRATIO3B075_BRATIO4B025_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B10_BRATIO3B075_BRATIO4B05_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B10_BRATIO3B075_BRATIO4B05_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B10_BRATIO3B075_BRATIO4B05_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B10_BRATIO3B075_BRATIO4B05_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B10_BRATIO3B075_BRATIO4B05_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B10_BRATIO3B075_BRATIO4B075_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B10_BRATIO3B075_BRATIO4B075_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B10_BRATIO3B075_BRATIO4B075_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B10_BRATIO3B075_BRATIO4B075_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B10_BRATIO3B075_BRATIO4B075_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B10_BRATIO3B075_BRATIO4B10_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B10_BRATIO3B075_BRATIO4B10_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B10_BRATIO3B075_BRATIO4B10_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B10_BRATIO3B075_BRATIO4B10_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B10_BRATIO3B075_BRATIO4B10_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B10_BRATIO3B10_BRATIO4B00_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B10_BRATIO3B10_BRATIO4B00_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B10_BRATIO3B10_BRATIO4B00_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B10_BRATIO3B10_BRATIO4B00_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B10_BRATIO3B10_BRATIO4B00_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B10_BRATIO3B10_BRATIO4B025_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B10_BRATIO3B10_BRATIO4B025_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B10_BRATIO3B10_BRATIO4B025_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B10_BRATIO3B10_BRATIO4B025_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B10_BRATIO3B10_BRATIO4B025_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B10_BRATIO3B10_BRATIO4B05_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B10_BRATIO3B10_BRATIO4B05_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B10_BRATIO3B10_BRATIO4B05_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B10_BRATIO3B10_BRATIO4B05_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B10_BRATIO3B10_BRATIO4B05_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B10_BRATIO3B10_BRATIO4B075_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B10_BRATIO3B10_BRATIO4B075_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B10_BRATIO3B10_BRATIO4B075_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B10_BRATIO3B10_BRATIO4B075_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B10_BRATIO3B10_BRATIO4B075_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B10_BRATIO3B10_BRATIO4B10_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B10_BRATIO3B10_BRATIO4B10_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B10_BRATIO3B10_BRATIO4B10_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B10_BRATIO3B10_BRATIO4B10_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B10_BRATIO3B10_BRATIO4B10_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B00_BRATIO3B00_BRATIO4B00_BRATIO5A00,0,0,0,2,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B00_BRATIO3B00_BRATIO4B00_BRATIO5A025,0,0,0,2,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B00_BRATIO3B00_BRATIO4B00_BRATIO5A05,0,0,0,2,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B00_BRATIO3B00_BRATIO4B00_BRATIO5A075,0,0,0,2,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B00_BRATIO3B00_BRATIO4B00_BRATIO5A10,0,0,0,2,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B00_BRATIO3B00_BRATIO4B025_BRATIO5A00,0,0,0,2,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B00_BRATIO3B00_BRATIO4B025_BRATIO5A025,0,0,0,2,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B00_BRATIO3B00_BRATIO4B025_BRATIO5A05,0,0,0,2,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B00_BRATIO3B00_BRATIO4B025_BRATIO5A075,0,0,0,2,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B00_BRATIO3B00_BRATIO4B025_BRATIO5A10,0,0,0,2,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B00_BRATIO3B00_BRATIO4B05_BRATIO5A00,0,0,0,2,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B00_BRATIO3B00_BRATIO4B05_BRATIO5A025,0,0,0,2,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B00_BRATIO3B00_BRATIO4B05_BRATIO5A05,0,0,0,2,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B00_BRATIO3B00_BRATIO4B05_BRATIO5A075,0,0,0,2,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B00_BRATIO3B00_BRATIO4B05_BRATIO5A10,0,0,0,2,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B00_BRATIO3B00_BRATIO4B075_BRATIO5A00,0,0,0,2,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B00_BRATIO3B00_BRATIO4B075_BRATIO5A025,0,0,0,2,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B00_BRATIO3B00_BRATIO4B075_BRATIO5A05,0,0,0,2,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B00_BRATIO3B00_BRATIO4B075_BRATIO5A075,0,0,0,2,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B00_BRATIO3B00_BRATIO4B075_BRATIO5A10,0,0,0,2,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B00_BRATIO3B00_BRATIO4B10_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B00_BRATIO3B00_BRATIO4B10_BRATIO5A025,0,0,0,2,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B00_BRATIO3B00_BRATIO4B10_BRATIO5A05,0,0,0,2,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B00_BRATIO3B00_BRATIO4B10_BRATIO5A075,0,0,0,2,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B00_BRATIO3B00_BRATIO4B10_BRATIO5A10,0,0,0,2,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B00_BRATIO3B025_BRATIO4B00_BRATIO5A00,0,0,0,2,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B00_BRATIO3B025_BRATIO4B00_BRATIO5A025,0,0,0,2,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B00_BRATIO3B025_BRATIO4B00_BRATIO5A05,0,0,0,2,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B00_BRATIO3B025_BRATIO4B00_BRATIO5A075,0,0,0,2,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B00_BRATIO3B025_BRATIO4B00_BRATIO5A10,0,0,0,2,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B00_BRATIO3B025_BRATIO4B025_BRATIO5A00,0,0,0,2,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B00_BRATIO3B025_BRATIO4B025_BRATIO5A025,0,0,0,2,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B00_BRATIO3B025_BRATIO4B025_BRATIO5A05,0,0,0,2,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B00_BRATIO3B025_BRATIO4B025_BRATIO5A075,0,0,0,2,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B00_BRATIO3B025_BRATIO4B025_BRATIO5A10,0,0,0,2,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B00_BRATIO3B025_BRATIO4B05_BRATIO5A00,0,0,0,2,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B00_BRATIO3B025_BRATIO4B05_BRATIO5A025,0,0,0,2,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B00_BRATIO3B025_BRATIO4B05_BRATIO5A05,0,0,0,2,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B00_BRATIO3B025_BRATIO4B05_BRATIO5A075,0,0,0,2,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B00_BRATIO3B025_BRATIO4B05_BRATIO5A10,0,0,0,2,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B00_BRATIO3B025_BRATIO4B075_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B00_BRATIO3B025_BRATIO4B075_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B00_BRATIO3B025_BRATIO4B075_BRATIO5A05,0,0,0,2,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B00_BRATIO3B025_BRATIO4B075_BRATIO5A075,0,0,0,2,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B00_BRATIO3B025_BRATIO4B075_BRATIO5A10,0,0,0,2,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B00_BRATIO3B025_BRATIO4B10_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B00_BRATIO3B025_BRATIO4B10_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B00_BRATIO3B025_BRATIO4B10_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B00_BRATIO3B025_BRATIO4B10_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B00_BRATIO3B025_BRATIO4B10_BRATIO5A10,0,0,0,2,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B00_BRATIO3B05_BRATIO4B00_BRATIO5A00,0,0,0,2,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B00_BRATIO3B05_BRATIO4B00_BRATIO5A025,0,0,0,2,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B00_BRATIO3B05_BRATIO4B00_BRATIO5A05,0,0,0,2,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B00_BRATIO3B05_BRATIO4B00_BRATIO5A075,0,0,0,2,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B00_BRATIO3B05_BRATIO4B00_BRATIO5A10,0,0,0,2,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B00_BRATIO3B05_BRATIO4B025_BRATIO5A00,0,0,0,2,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B00_BRATIO3B05_BRATIO4B025_BRATIO5A025,0,0,0,2,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B00_BRATIO3B05_BRATIO4B025_BRATIO5A05,0,0,0,2,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B00_BRATIO3B05_BRATIO4B025_BRATIO5A075,0,0,0,2,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B00_BRATIO3B05_BRATIO4B025_BRATIO5A10,0,0,0,2,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B00_BRATIO3B05_BRATIO4B05_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B00_BRATIO3B05_BRATIO4B05_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B00_BRATIO3B05_BRATIO4B05_BRATIO5A05,0,0,0,2,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B00_BRATIO3B05_BRATIO4B05_BRATIO5A075,0,0,0,2,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B00_BRATIO3B05_BRATIO4B05_BRATIO5A10,0,0,0,2,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B00_BRATIO3B05_BRATIO4B075_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B00_BRATIO3B05_BRATIO4B075_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B00_BRATIO3B05_BRATIO4B075_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B00_BRATIO3B05_BRATIO4B075_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B00_BRATIO3B05_BRATIO4B075_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B00_BRATIO3B05_BRATIO4B10_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B00_BRATIO3B05_BRATIO4B10_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B00_BRATIO3B05_BRATIO4B10_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B00_BRATIO3B05_BRATIO4B10_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B00_BRATIO3B05_BRATIO4B10_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B00_BRATIO3B075_BRATIO4B00_BRATIO5A00,0,0,0,2,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B00_BRATIO3B075_BRATIO4B00_BRATIO5A025,0,0,0,2,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B00_BRATIO3B075_BRATIO4B00_BRATIO5A05,0,0,0,2,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B00_BRATIO3B075_BRATIO4B00_BRATIO5A075,0,0,0,2,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B00_BRATIO3B075_BRATIO4B00_BRATIO5A10,0,0,0,2,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B00_BRATIO3B075_BRATIO4B025_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B00_BRATIO3B075_BRATIO4B025_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B00_BRATIO3B075_BRATIO4B025_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B00_BRATIO3B075_BRATIO4B025_BRATIO5A075,0,0,0,2,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B00_BRATIO3B075_BRATIO4B025_BRATIO5A10,0,0,0,2,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B00_BRATIO3B075_BRATIO4B05_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B00_BRATIO3B075_BRATIO4B05_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B00_BRATIO3B075_BRATIO4B05_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B00_BRATIO3B075_BRATIO4B05_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B00_BRATIO3B075_BRATIO4B05_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B00_BRATIO3B075_BRATIO4B075_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B00_BRATIO3B075_BRATIO4B075_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B00_BRATIO3B075_BRATIO4B075_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B00_BRATIO3B075_BRATIO4B075_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B00_BRATIO3B075_BRATIO4B075_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B00_BRATIO3B075_BRATIO4B10_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B00_BRATIO3B075_BRATIO4B10_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B00_BRATIO3B075_BRATIO4B10_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B00_BRATIO3B075_BRATIO4B10_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B00_BRATIO3B075_BRATIO4B10_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B00_BRATIO3B10_BRATIO4B00_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B00_BRATIO3B10_BRATIO4B00_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B00_BRATIO3B10_BRATIO4B00_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B00_BRATIO3B10_BRATIO4B00_BRATIO5A075,0,0,0,2,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B00_BRATIO3B10_BRATIO4B00_BRATIO5A10,0,0,0,2,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B00_BRATIO3B10_BRATIO4B025_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B00_BRATIO3B10_BRATIO4B025_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B00_BRATIO3B10_BRATIO4B025_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B00_BRATIO3B10_BRATIO4B025_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B00_BRATIO3B10_BRATIO4B025_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B00_BRATIO3B10_BRATIO4B05_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B00_BRATIO3B10_BRATIO4B05_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B00_BRATIO3B10_BRATIO4B05_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B00_BRATIO3B10_BRATIO4B05_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B00_BRATIO3B10_BRATIO4B05_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B00_BRATIO3B10_BRATIO4B075_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B00_BRATIO3B10_BRATIO4B075_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B00_BRATIO3B10_BRATIO4B075_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B00_BRATIO3B10_BRATIO4B075_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B00_BRATIO3B10_BRATIO4B075_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B00_BRATIO3B10_BRATIO4B10_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B00_BRATIO3B10_BRATIO4B10_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B00_BRATIO3B10_BRATIO4B10_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B00_BRATIO3B10_BRATIO4B10_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B00_BRATIO3B10_BRATIO4B10_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B025_BRATIO3B00_BRATIO4B00_BRATIO5A00,0,0,0,2,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B025_BRATIO3B00_BRATIO4B00_BRATIO5A025,0,0,0,2,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B025_BRATIO3B00_BRATIO4B00_BRATIO5A05,0,0,0,2,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B025_BRATIO3B00_BRATIO4B00_BRATIO5A075,0,0,0,2,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B025_BRATIO3B00_BRATIO4B00_BRATIO5A10,0,0,0,2,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B025_BRATIO3B00_BRATIO4B025_BRATIO5A00,0,0,0,2,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B025_BRATIO3B00_BRATIO4B025_BRATIO5A025,0,0,0,2,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B025_BRATIO3B00_BRATIO4B025_BRATIO5A05,0,0,0,2,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B025_BRATIO3B00_BRATIO4B025_BRATIO5A075,0,0,0,2,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B025_BRATIO3B00_BRATIO4B025_BRATIO5A10,0,0,0,2,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B025_BRATIO3B00_BRATIO4B05_BRATIO5A00,0,0,0,2,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B025_BRATIO3B00_BRATIO4B05_BRATIO5A025,0,0,0,2,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B025_BRATIO3B00_BRATIO4B05_BRATIO5A05,0,0,0,2,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B025_BRATIO3B00_BRATIO4B05_BRATIO5A075,0,0,0,2,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B025_BRATIO3B00_BRATIO4B05_BRATIO5A10,0,0,0,2,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B025_BRATIO3B00_BRATIO4B075_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B025_BRATIO3B00_BRATIO4B075_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B025_BRATIO3B00_BRATIO4B075_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B025_BRATIO3B00_BRATIO4B075_BRATIO5A075,0,0,0,2,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B025_BRATIO3B00_BRATIO4B075_BRATIO5A10,0,0,0,2,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B025_BRATIO3B00_BRATIO4B10_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B025_BRATIO3B00_BRATIO4B10_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B025_BRATIO3B00_BRATIO4B10_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B025_BRATIO3B00_BRATIO4B10_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B025_BRATIO3B00_BRATIO4B10_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B025_BRATIO3B025_BRATIO4B00_BRATIO5A00,0,0,0,2,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B025_BRATIO3B025_BRATIO4B00_BRATIO5A025,0,0,0,2,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B025_BRATIO3B025_BRATIO4B00_BRATIO5A05,0,0,0,2,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B025_BRATIO3B025_BRATIO4B00_BRATIO5A075,0,0,0,2,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B025_BRATIO3B025_BRATIO4B00_BRATIO5A10,0,0,0,2,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B025_BRATIO3B025_BRATIO4B025_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B025_BRATIO3B025_BRATIO4B025_BRATIO5A025,0,0,0,2,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B025_BRATIO3B025_BRATIO4B025_BRATIO5A05,0,0,0,2,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B025_BRATIO3B025_BRATIO4B025_BRATIO5A075,0,0,0,2,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B025_BRATIO3B025_BRATIO4B025_BRATIO5A10,0,0,0,2,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B025_BRATIO3B025_BRATIO4B05_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B025_BRATIO3B025_BRATIO4B05_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B025_BRATIO3B025_BRATIO4B05_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B025_BRATIO3B025_BRATIO4B05_BRATIO5A075,0,0,0,2,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B025_BRATIO3B025_BRATIO4B05_BRATIO5A10,0,0,0,2,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B025_BRATIO3B025_BRATIO4B075_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B025_BRATIO3B025_BRATIO4B075_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B025_BRATIO3B025_BRATIO4B075_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B025_BRATIO3B025_BRATIO4B075_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B025_BRATIO3B025_BRATIO4B075_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B025_BRATIO3B025_BRATIO4B10_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B025_BRATIO3B025_BRATIO4B10_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B025_BRATIO3B025_BRATIO4B10_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B025_BRATIO3B025_BRATIO4B10_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B025_BRATIO3B025_BRATIO4B10_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B025_BRATIO3B05_BRATIO4B00_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B025_BRATIO3B05_BRATIO4B00_BRATIO5A025,0,0,0,2,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B025_BRATIO3B05_BRATIO4B00_BRATIO5A05,0,0,0,2,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B025_BRATIO3B05_BRATIO4B00_BRATIO5A075,0,0,0,2,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B025_BRATIO3B05_BRATIO4B00_BRATIO5A10,0,0,0,2,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B025_BRATIO3B05_BRATIO4B025_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B025_BRATIO3B05_BRATIO4B025_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B025_BRATIO3B05_BRATIO4B025_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B025_BRATIO3B05_BRATIO4B025_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B025_BRATIO3B05_BRATIO4B025_BRATIO5A10,0,0,0,2,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B025_BRATIO3B05_BRATIO4B05_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B025_BRATIO3B05_BRATIO4B05_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B025_BRATIO3B05_BRATIO4B05_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B025_BRATIO3B05_BRATIO4B05_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B025_BRATIO3B05_BRATIO4B05_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B025_BRATIO3B05_BRATIO4B075_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B025_BRATIO3B05_BRATIO4B075_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B025_BRATIO3B05_BRATIO4B075_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B025_BRATIO3B05_BRATIO4B075_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B025_BRATIO3B05_BRATIO4B075_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B025_BRATIO3B05_BRATIO4B10_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B025_BRATIO3B05_BRATIO4B10_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B025_BRATIO3B05_BRATIO4B10_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B025_BRATIO3B05_BRATIO4B10_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B025_BRATIO3B05_BRATIO4B10_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B025_BRATIO3B075_BRATIO4B00_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B025_BRATIO3B075_BRATIO4B00_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B025_BRATIO3B075_BRATIO4B00_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B025_BRATIO3B075_BRATIO4B00_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B025_BRATIO3B075_BRATIO4B00_BRATIO5A10,0,0,0,2,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B025_BRATIO3B075_BRATIO4B025_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B025_BRATIO3B075_BRATIO4B025_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B025_BRATIO3B075_BRATIO4B025_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B025_BRATIO3B075_BRATIO4B025_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B025_BRATIO3B075_BRATIO4B025_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B025_BRATIO3B075_BRATIO4B05_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B025_BRATIO3B075_BRATIO4B05_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B025_BRATIO3B075_BRATIO4B05_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B025_BRATIO3B075_BRATIO4B05_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B025_BRATIO3B075_BRATIO4B05_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B025_BRATIO3B075_BRATIO4B075_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B025_BRATIO3B075_BRATIO4B075_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B025_BRATIO3B075_BRATIO4B075_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B025_BRATIO3B075_BRATIO4B075_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B025_BRATIO3B075_BRATIO4B075_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B025_BRATIO3B075_BRATIO4B10_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B025_BRATIO3B075_BRATIO4B10_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B025_BRATIO3B075_BRATIO4B10_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B025_BRATIO3B075_BRATIO4B10_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B025_BRATIO3B075_BRATIO4B10_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B025_BRATIO3B10_BRATIO4B00_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B025_BRATIO3B10_BRATIO4B00_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B025_BRATIO3B10_BRATIO4B00_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B025_BRATIO3B10_BRATIO4B00_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B025_BRATIO3B10_BRATIO4B00_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B025_BRATIO3B10_BRATIO4B025_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B025_BRATIO3B10_BRATIO4B025_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B025_BRATIO3B10_BRATIO4B025_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B025_BRATIO3B10_BRATIO4B025_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B025_BRATIO3B10_BRATIO4B025_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B025_BRATIO3B10_BRATIO4B05_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B025_BRATIO3B10_BRATIO4B05_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B025_BRATIO3B10_BRATIO4B05_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B025_BRATIO3B10_BRATIO4B05_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B025_BRATIO3B10_BRATIO4B05_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B025_BRATIO3B10_BRATIO4B075_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B025_BRATIO3B10_BRATIO4B075_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B025_BRATIO3B10_BRATIO4B075_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B025_BRATIO3B10_BRATIO4B075_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B025_BRATIO3B10_BRATIO4B075_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B025_BRATIO3B10_BRATIO4B10_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B025_BRATIO3B10_BRATIO4B10_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B025_BRATIO3B10_BRATIO4B10_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B025_BRATIO3B10_BRATIO4B10_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B025_BRATIO3B10_BRATIO4B10_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B05_BRATIO3B00_BRATIO4B00_BRATIO5A00,0,0,0,2,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B05_BRATIO3B00_BRATIO4B00_BRATIO5A025,0,0,0,2,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B05_BRATIO3B00_BRATIO4B00_BRATIO5A05,0,0,0,2,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B05_BRATIO3B00_BRATIO4B00_BRATIO5A075,0,0,0,2,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B05_BRATIO3B00_BRATIO4B00_BRATIO5A10,0,0,0,2,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B05_BRATIO3B00_BRATIO4B025_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B05_BRATIO3B00_BRATIO4B025_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B05_BRATIO3B00_BRATIO4B025_BRATIO5A05,0,0,0,2,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B05_BRATIO3B00_BRATIO4B025_BRATIO5A075,0,0,0,2,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B05_BRATIO3B00_BRATIO4B025_BRATIO5A10,0,0,0,2,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B05_BRATIO3B00_BRATIO4B05_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B05_BRATIO3B00_BRATIO4B05_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B05_BRATIO3B00_BRATIO4B05_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B05_BRATIO3B00_BRATIO4B05_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B05_BRATIO3B00_BRATIO4B05_BRATIO5A10,0,0,0,2,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B05_BRATIO3B00_BRATIO4B075_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B05_BRATIO3B00_BRATIO4B075_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B05_BRATIO3B00_BRATIO4B075_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B05_BRATIO3B00_BRATIO4B075_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B05_BRATIO3B00_BRATIO4B075_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B05_BRATIO3B00_BRATIO4B10_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B05_BRATIO3B00_BRATIO4B10_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B05_BRATIO3B00_BRATIO4B10_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B05_BRATIO3B00_BRATIO4B10_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B05_BRATIO3B00_BRATIO4B10_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B05_BRATIO3B025_BRATIO4B00_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B05_BRATIO3B025_BRATIO4B00_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B05_BRATIO3B025_BRATIO4B00_BRATIO5A05,0,0,0,2,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B05_BRATIO3B025_BRATIO4B00_BRATIO5A075,0,0,0,2,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B05_BRATIO3B025_BRATIO4B00_BRATIO5A10,0,0,0,2,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B05_BRATIO3B025_BRATIO4B025_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B05_BRATIO3B025_BRATIO4B025_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B05_BRATIO3B025_BRATIO4B025_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B05_BRATIO3B025_BRATIO4B025_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B05_BRATIO3B025_BRATIO4B025_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B05_BRATIO3B025_BRATIO4B05_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B05_BRATIO3B025_BRATIO4B05_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B05_BRATIO3B025_BRATIO4B05_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B05_BRATIO3B025_BRATIO4B05_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B05_BRATIO3B025_BRATIO4B05_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B05_BRATIO3B025_BRATIO4B075_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B05_BRATIO3B025_BRATIO4B075_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B05_BRATIO3B025_BRATIO4B075_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B05_BRATIO3B025_BRATIO4B075_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B05_BRATIO3B025_BRATIO4B075_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B05_BRATIO3B025_BRATIO4B10_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B05_BRATIO3B025_BRATIO4B10_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B05_BRATIO3B025_BRATIO4B10_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B05_BRATIO3B025_BRATIO4B10_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B05_BRATIO3B025_BRATIO4B10_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B05_BRATIO3B05_BRATIO4B00_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B05_BRATIO3B05_BRATIO4B00_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B05_BRATIO3B05_BRATIO4B00_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B05_BRATIO3B05_BRATIO4B00_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B05_BRATIO3B05_BRATIO4B00_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B05_BRATIO3B05_BRATIO4B025_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B05_BRATIO3B05_BRATIO4B025_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B05_BRATIO3B05_BRATIO4B025_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B05_BRATIO3B05_BRATIO4B025_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B05_BRATIO3B05_BRATIO4B025_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B05_BRATIO3B05_BRATIO4B05_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B05_BRATIO3B05_BRATIO4B05_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B05_BRATIO3B05_BRATIO4B05_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B05_BRATIO3B05_BRATIO4B05_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B05_BRATIO3B05_BRATIO4B05_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B05_BRATIO3B05_BRATIO4B075_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B05_BRATIO3B05_BRATIO4B075_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B05_BRATIO3B05_BRATIO4B075_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B05_BRATIO3B05_BRATIO4B075_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B05_BRATIO3B05_BRATIO4B075_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B05_BRATIO3B05_BRATIO4B10_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B05_BRATIO3B05_BRATIO4B10_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B05_BRATIO3B05_BRATIO4B10_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B05_BRATIO3B05_BRATIO4B10_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B05_BRATIO3B05_BRATIO4B10_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B05_BRATIO3B075_BRATIO4B00_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B05_BRATIO3B075_BRATIO4B00_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B05_BRATIO3B075_BRATIO4B00_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B05_BRATIO3B075_BRATIO4B00_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B05_BRATIO3B075_BRATIO4B00_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B05_BRATIO3B075_BRATIO4B025_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B05_BRATIO3B075_BRATIO4B025_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B05_BRATIO3B075_BRATIO4B025_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B05_BRATIO3B075_BRATIO4B025_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B05_BRATIO3B075_BRATIO4B025_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B05_BRATIO3B075_BRATIO4B05_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B05_BRATIO3B075_BRATIO4B05_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B05_BRATIO3B075_BRATIO4B05_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B05_BRATIO3B075_BRATIO4B05_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B05_BRATIO3B075_BRATIO4B05_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B05_BRATIO3B075_BRATIO4B075_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B05_BRATIO3B075_BRATIO4B075_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B05_BRATIO3B075_BRATIO4B075_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B05_BRATIO3B075_BRATIO4B075_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B05_BRATIO3B075_BRATIO4B075_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B05_BRATIO3B075_BRATIO4B10_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B05_BRATIO3B075_BRATIO4B10_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B05_BRATIO3B075_BRATIO4B10_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B05_BRATIO3B075_BRATIO4B10_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B05_BRATIO3B075_BRATIO4B10_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B05_BRATIO3B10_BRATIO4B00_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B05_BRATIO3B10_BRATIO4B00_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B05_BRATIO3B10_BRATIO4B00_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B05_BRATIO3B10_BRATIO4B00_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B05_BRATIO3B10_BRATIO4B00_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B05_BRATIO3B10_BRATIO4B025_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B05_BRATIO3B10_BRATIO4B025_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B05_BRATIO3B10_BRATIO4B025_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B05_BRATIO3B10_BRATIO4B025_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B05_BRATIO3B10_BRATIO4B025_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B05_BRATIO3B10_BRATIO4B05_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B05_BRATIO3B10_BRATIO4B05_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B05_BRATIO3B10_BRATIO4B05_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B05_BRATIO3B10_BRATIO4B05_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B05_BRATIO3B10_BRATIO4B05_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B05_BRATIO3B10_BRATIO4B075_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B05_BRATIO3B10_BRATIO4B075_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B05_BRATIO3B10_BRATIO4B075_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B05_BRATIO3B10_BRATIO4B075_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B05_BRATIO3B10_BRATIO4B075_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B05_BRATIO3B10_BRATIO4B10_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B05_BRATIO3B10_BRATIO4B10_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B05_BRATIO3B10_BRATIO4B10_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B05_BRATIO3B10_BRATIO4B10_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B05_BRATIO3B10_BRATIO4B10_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B075_BRATIO3B00_BRATIO4B00_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B075_BRATIO3B00_BRATIO4B00_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B075_BRATIO3B00_BRATIO4B00_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B075_BRATIO3B00_BRATIO4B00_BRATIO5A075,0,0,0,2,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B075_BRATIO3B00_BRATIO4B00_BRATIO5A10,0,0,0,2,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B075_BRATIO3B00_BRATIO4B025_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B075_BRATIO3B00_BRATIO4B025_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B075_BRATIO3B00_BRATIO4B025_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B075_BRATIO3B00_BRATIO4B025_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B075_BRATIO3B00_BRATIO4B025_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B075_BRATIO3B00_BRATIO4B05_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B075_BRATIO3B00_BRATIO4B05_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B075_BRATIO3B00_BRATIO4B05_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B075_BRATIO3B00_BRATIO4B05_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B075_BRATIO3B00_BRATIO4B05_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B075_BRATIO3B00_BRATIO4B075_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B075_BRATIO3B00_BRATIO4B075_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B075_BRATIO3B00_BRATIO4B075_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B075_BRATIO3B00_BRATIO4B075_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B075_BRATIO3B00_BRATIO4B075_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B075_BRATIO3B00_BRATIO4B10_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B075_BRATIO3B00_BRATIO4B10_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B075_BRATIO3B00_BRATIO4B10_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B075_BRATIO3B00_BRATIO4B10_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B075_BRATIO3B00_BRATIO4B10_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B075_BRATIO3B025_BRATIO4B00_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B075_BRATIO3B025_BRATIO4B00_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B075_BRATIO3B025_BRATIO4B00_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B075_BRATIO3B025_BRATIO4B00_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B075_BRATIO3B025_BRATIO4B00_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B075_BRATIO3B025_BRATIO4B025_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B075_BRATIO3B025_BRATIO4B025_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B075_BRATIO3B025_BRATIO4B025_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B075_BRATIO3B025_BRATIO4B025_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B075_BRATIO3B025_BRATIO4B025_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B075_BRATIO3B025_BRATIO4B05_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B075_BRATIO3B025_BRATIO4B05_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B075_BRATIO3B025_BRATIO4B05_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B075_BRATIO3B025_BRATIO4B05_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B075_BRATIO3B025_BRATIO4B05_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B075_BRATIO3B025_BRATIO4B075_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B075_BRATIO3B025_BRATIO4B075_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B075_BRATIO3B025_BRATIO4B075_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B075_BRATIO3B025_BRATIO4B075_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B075_BRATIO3B025_BRATIO4B075_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B075_BRATIO3B025_BRATIO4B10_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B075_BRATIO3B025_BRATIO4B10_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B075_BRATIO3B025_BRATIO4B10_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B075_BRATIO3B025_BRATIO4B10_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B075_BRATIO3B025_BRATIO4B10_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B075_BRATIO3B05_BRATIO4B00_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B075_BRATIO3B05_BRATIO4B00_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B075_BRATIO3B05_BRATIO4B00_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B075_BRATIO3B05_BRATIO4B00_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B075_BRATIO3B05_BRATIO4B00_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B075_BRATIO3B05_BRATIO4B025_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B075_BRATIO3B05_BRATIO4B025_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B075_BRATIO3B05_BRATIO4B025_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B075_BRATIO3B05_BRATIO4B025_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B075_BRATIO3B05_BRATIO4B025_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B075_BRATIO3B05_BRATIO4B05_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B075_BRATIO3B05_BRATIO4B05_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B075_BRATIO3B05_BRATIO4B05_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B075_BRATIO3B05_BRATIO4B05_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B075_BRATIO3B05_BRATIO4B05_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B075_BRATIO3B05_BRATIO4B075_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B075_BRATIO3B05_BRATIO4B075_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B075_BRATIO3B05_BRATIO4B075_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B075_BRATIO3B05_BRATIO4B075_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B075_BRATIO3B05_BRATIO4B075_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B075_BRATIO3B05_BRATIO4B10_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B075_BRATIO3B05_BRATIO4B10_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B075_BRATIO3B05_BRATIO4B10_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B075_BRATIO3B05_BRATIO4B10_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B075_BRATIO3B05_BRATIO4B10_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B075_BRATIO3B075_BRATIO4B00_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B075_BRATIO3B075_BRATIO4B00_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B075_BRATIO3B075_BRATIO4B00_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B075_BRATIO3B075_BRATIO4B00_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B075_BRATIO3B075_BRATIO4B00_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B075_BRATIO3B075_BRATIO4B025_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B075_BRATIO3B075_BRATIO4B025_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B075_BRATIO3B075_BRATIO4B025_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B075_BRATIO3B075_BRATIO4B025_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B075_BRATIO3B075_BRATIO4B025_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B075_BRATIO3B075_BRATIO4B05_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B075_BRATIO3B075_BRATIO4B05_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B075_BRATIO3B075_BRATIO4B05_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B075_BRATIO3B075_BRATIO4B05_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B075_BRATIO3B075_BRATIO4B05_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B075_BRATIO3B075_BRATIO4B075_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B075_BRATIO3B075_BRATIO4B075_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B075_BRATIO3B075_BRATIO4B075_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B075_BRATIO3B075_BRATIO4B075_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B075_BRATIO3B075_BRATIO4B075_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B075_BRATIO3B075_BRATIO4B10_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B075_BRATIO3B075_BRATIO4B10_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B075_BRATIO3B075_BRATIO4B10_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B075_BRATIO3B075_BRATIO4B10_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B075_BRATIO3B075_BRATIO4B10_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B075_BRATIO3B10_BRATIO4B00_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B075_BRATIO3B10_BRATIO4B00_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B075_BRATIO3B10_BRATIO4B00_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B075_BRATIO3B10_BRATIO4B00_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B075_BRATIO3B10_BRATIO4B00_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B075_BRATIO3B10_BRATIO4B025_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B075_BRATIO3B10_BRATIO4B025_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B075_BRATIO3B10_BRATIO4B025_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B075_BRATIO3B10_BRATIO4B025_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B075_BRATIO3B10_BRATIO4B025_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B075_BRATIO3B10_BRATIO4B05_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B075_BRATIO3B10_BRATIO4B05_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B075_BRATIO3B10_BRATIO4B05_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B075_BRATIO3B10_BRATIO4B05_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B075_BRATIO3B10_BRATIO4B05_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B075_BRATIO3B10_BRATIO4B075_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B075_BRATIO3B10_BRATIO4B075_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B075_BRATIO3B10_BRATIO4B075_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B075_BRATIO3B10_BRATIO4B075_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B075_BRATIO3B10_BRATIO4B075_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B075_BRATIO3B10_BRATIO4B10_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B075_BRATIO3B10_BRATIO4B10_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B075_BRATIO3B10_BRATIO4B10_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B075_BRATIO3B10_BRATIO4B10_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B075_BRATIO3B10_BRATIO4B10_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B10_BRATIO3B00_BRATIO4B00_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B10_BRATIO3B00_BRATIO4B00_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B10_BRATIO3B00_BRATIO4B00_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B10_BRATIO3B00_BRATIO4B00_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B10_BRATIO3B00_BRATIO4B00_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B10_BRATIO3B00_BRATIO4B025_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B10_BRATIO3B00_BRATIO4B025_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B10_BRATIO3B00_BRATIO4B025_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B10_BRATIO3B00_BRATIO4B025_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B10_BRATIO3B00_BRATIO4B025_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B10_BRATIO3B00_BRATIO4B05_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B10_BRATIO3B00_BRATIO4B05_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B10_BRATIO3B00_BRATIO4B05_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B10_BRATIO3B00_BRATIO4B05_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B10_BRATIO3B00_BRATIO4B05_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B10_BRATIO3B00_BRATIO4B075_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B10_BRATIO3B00_BRATIO4B075_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B10_BRATIO3B00_BRATIO4B075_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B10_BRATIO3B00_BRATIO4B075_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B10_BRATIO3B00_BRATIO4B075_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B10_BRATIO3B00_BRATIO4B10_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B10_BRATIO3B00_BRATIO4B10_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B10_BRATIO3B00_BRATIO4B10_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B10_BRATIO3B00_BRATIO4B10_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B10_BRATIO3B00_BRATIO4B10_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B10_BRATIO3B025_BRATIO4B00_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B10_BRATIO3B025_BRATIO4B00_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B10_BRATIO3B025_BRATIO4B00_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B10_BRATIO3B025_BRATIO4B00_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B10_BRATIO3B025_BRATIO4B00_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B10_BRATIO3B025_BRATIO4B025_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B10_BRATIO3B025_BRATIO4B025_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B10_BRATIO3B025_BRATIO4B025_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B10_BRATIO3B025_BRATIO4B025_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B10_BRATIO3B025_BRATIO4B025_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B10_BRATIO3B025_BRATIO4B05_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B10_BRATIO3B025_BRATIO4B05_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B10_BRATIO3B025_BRATIO4B05_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B10_BRATIO3B025_BRATIO4B05_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B10_BRATIO3B025_BRATIO4B05_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B10_BRATIO3B025_BRATIO4B075_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B10_BRATIO3B025_BRATIO4B075_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B10_BRATIO3B025_BRATIO4B075_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B10_BRATIO3B025_BRATIO4B075_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B10_BRATIO3B025_BRATIO4B075_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B10_BRATIO3B025_BRATIO4B10_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B10_BRATIO3B025_BRATIO4B10_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B10_BRATIO3B025_BRATIO4B10_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B10_BRATIO3B025_BRATIO4B10_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B10_BRATIO3B025_BRATIO4B10_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B10_BRATIO3B05_BRATIO4B00_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B10_BRATIO3B05_BRATIO4B00_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B10_BRATIO3B05_BRATIO4B00_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B10_BRATIO3B05_BRATIO4B00_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B10_BRATIO3B05_BRATIO4B00_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B10_BRATIO3B05_BRATIO4B025_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B10_BRATIO3B05_BRATIO4B025_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B10_BRATIO3B05_BRATIO4B025_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B10_BRATIO3B05_BRATIO4B025_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B10_BRATIO3B05_BRATIO4B025_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B10_BRATIO3B05_BRATIO4B05_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B10_BRATIO3B05_BRATIO4B05_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B10_BRATIO3B05_BRATIO4B05_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B10_BRATIO3B05_BRATIO4B05_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B10_BRATIO3B05_BRATIO4B05_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B10_BRATIO3B05_BRATIO4B075_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B10_BRATIO3B05_BRATIO4B075_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B10_BRATIO3B05_BRATIO4B075_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B10_BRATIO3B05_BRATIO4B075_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B10_BRATIO3B05_BRATIO4B075_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B10_BRATIO3B05_BRATIO4B10_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B10_BRATIO3B05_BRATIO4B10_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B10_BRATIO3B05_BRATIO4B10_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B10_BRATIO3B05_BRATIO4B10_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B10_BRATIO3B05_BRATIO4B10_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B10_BRATIO3B075_BRATIO4B00_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B10_BRATIO3B075_BRATIO4B00_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B10_BRATIO3B075_BRATIO4B00_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B10_BRATIO3B075_BRATIO4B00_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B10_BRATIO3B075_BRATIO4B00_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B10_BRATIO3B075_BRATIO4B025_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B10_BRATIO3B075_BRATIO4B025_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B10_BRATIO3B075_BRATIO4B025_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B10_BRATIO3B075_BRATIO4B025_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B10_BRATIO3B075_BRATIO4B025_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B10_BRATIO3B075_BRATIO4B05_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B10_BRATIO3B075_BRATIO4B05_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B10_BRATIO3B075_BRATIO4B05_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B10_BRATIO3B075_BRATIO4B05_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B10_BRATIO3B075_BRATIO4B05_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B10_BRATIO3B075_BRATIO4B075_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B10_BRATIO3B075_BRATIO4B075_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B10_BRATIO3B075_BRATIO4B075_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B10_BRATIO3B075_BRATIO4B075_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B10_BRATIO3B075_BRATIO4B075_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B10_BRATIO3B075_BRATIO4B10_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B10_BRATIO3B075_BRATIO4B10_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B10_BRATIO3B075_BRATIO4B10_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B10_BRATIO3B075_BRATIO4B10_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B10_BRATIO3B075_BRATIO4B10_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B10_BRATIO3B10_BRATIO4B00_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B10_BRATIO3B10_BRATIO4B00_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B10_BRATIO3B10_BRATIO4B00_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B10_BRATIO3B10_BRATIO4B00_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B10_BRATIO3B10_BRATIO4B00_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B10_BRATIO3B10_BRATIO4B025_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B10_BRATIO3B10_BRATIO4B025_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B10_BRATIO3B10_BRATIO4B025_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B10_BRATIO3B10_BRATIO4B025_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B10_BRATIO3B10_BRATIO4B025_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B10_BRATIO3B10_BRATIO4B05_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B10_BRATIO3B10_BRATIO4B05_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B10_BRATIO3B10_BRATIO4B05_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B10_BRATIO3B10_BRATIO4B05_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B10_BRATIO3B10_BRATIO4B05_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B10_BRATIO3B10_BRATIO4B075_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B10_BRATIO3B10_BRATIO4B075_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B10_BRATIO3B10_BRATIO4B075_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B10_BRATIO3B10_BRATIO4B075_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B10_BRATIO3B10_BRATIO4B075_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B10_BRATIO3B10_BRATIO4B10_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B10_BRATIO3B10_BRATIO4B10_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B10_BRATIO3B10_BRATIO4B10_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B10_BRATIO3B10_BRATIO4B10_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B10_BRATIO3B10_BRATIO4B10_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B00_BRATIO3B00_BRATIO4B00_BRATIO5A00,0,0,0,2,0,1,0,0,1,0,2
_BRATIO1B10_BRATIO2B00_BRATIO3B00_BRATIO4B00_BRATIO5A025,0,0,0,2,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B00_BRATIO3B00_BRATIO4B00_BRATIO5A05,0,0,0,2,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B00_BRATIO3B00_BRATIO4B00_BRATIO5A075,0,0,0,2,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B00_BRATIO3B00_BRATIO4B00_BRATIO5A10,0,0,0,2,0,1,0,0,1,0,2
_BRATIO1B10_BRATIO2B00_BRATIO3B00_BRATIO4B025_BRATIO5A00,0,0,0,2,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B00_BRATIO3B00_BRATIO4B025_BRATIO5A025,0,0,0,2,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B00_BRATIO3B00_BRATIO4B025_BRATIO5A05,0,0,0,2,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B00_BRATIO3B00_BRATIO4B025_BRATIO5A075,0,0,0,2,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B00_BRATIO3B00_BRATIO4B025_BRATIO5A10,0,0,0,2,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B00_BRATIO3B00_BRATIO4B05_BRATIO5A00,0,0,0,2,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B00_BRATIO3B00_BRATIO4B05_BRATIO5A025,0,0,0,2,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B00_BRATIO3B00_BRATIO4B05_BRATIO5A05,0,0,0,2,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B00_BRATIO3B00_BRATIO4B05_BRATIO5A075,0,0,0,2,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B00_BRATIO3B00_BRATIO4B05_BRATIO5A10,0,0,0,2,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B00_BRATIO3B00_BRATIO4B075_BRATIO5A00,0,0,0,2,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B00_BRATIO3B00_BRATIO4B075_BRATIO5A025,0,0,0,2,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B00_BRATIO3B00_BRATIO4B075_BRATIO5A05,0,0,0,2,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B00_BRATIO3B00_BRATIO4B075_BRATIO5A075,0,0,0,2,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B00_BRATIO3B00_BRATIO4B075_BRATIO5A10,0,0,0,2,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B00_BRATIO3B00_BRATIO4B10_BRATIO5A00,0,0,0,1,0,1,0,0,1,0,2
_BRATIO1B10_BRATIO2B00_BRATIO3B00_BRATIO4B10_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B00_BRATIO3B00_BRATIO4B10_BRATIO5A05,0,0,0,2,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B00_BRATIO3B00_BRATIO4B10_BRATIO5A075,0,0,0,2,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B00_BRATIO3B00_BRATIO4B10_BRATIO5A10,0,0,0,2,0,1,0,0,1,0,2
_BRATIO1B10_BRATIO2B00_BRATIO3B025_BRATIO4B00_BRATIO5A00,0,0,0,2,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B00_BRATIO3B025_BRATIO4B00_BRATIO5A025,0,0,0,2,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B00_BRATIO3B025_BRATIO4B00_BRATIO5A05,0,0,0,2,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B00_BRATIO3B025_BRATIO4B00_BRATIO5A075,0,0,0,2,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B00_BRATIO3B025_BRATIO4B00_BRATIO5A10,0,0,0,2,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B00_BRATIO3B025_BRATIO4B025_BRATIO5A00,0,0,0,2,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B00_BRATIO3B025_BRATIO4B025_BRATIO5A025,0,0,0,2,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B00_BRATIO3B025_BRATIO4B025_BRATIO5A05,0,0,0,2,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B00_BRATIO3B025_BRATIO4B025_BRATIO5A075,0,0,0,2,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B00_BRATIO3B025_BRATIO4B025_BRATIO5A10,0,0,0,2,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B00_BRATIO3B025_BRATIO4B05_BRATIO5A00,0,0,0,2,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B00_BRATIO3B025_BRATIO4B05_BRATIO5A025,0,0,0,2,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B00_BRATIO3B025_BRATIO4B05_BRATIO5A05,0,0,0,2,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B00_BRATIO3B025_BRATIO4B05_BRATIO5A075,0,0,0,2,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B00_BRATIO3B025_BRATIO4B05_BRATIO5A10,0,0,0,2,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B00_BRATIO3B025_BRATIO4B075_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B00_BRATIO3B025_BRATIO4B075_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B00_BRATIO3B025_BRATIO4B075_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B00_BRATIO3B025_BRATIO4B075_BRATIO5A075,0,0,0,2,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B00_BRATIO3B025_BRATIO4B075_BRATIO5A10,0,0,0,2,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B00_BRATIO3B025_BRATIO4B10_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B00_BRATIO3B025_BRATIO4B10_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B00_BRATIO3B025_BRATIO4B10_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B00_BRATIO3B025_BRATIO4B10_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B00_BRATIO3B025_BRATIO4B10_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B00_BRATIO3B05_BRATIO4B00_BRATIO5A00,0,0,0,2,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B00_BRATIO3B05_BRATIO4B00_BRATIO5A025,0,0,0,2,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B00_BRATIO3B05_BRATIO4B00_BRATIO5A05,0,0,0,2,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B00_BRATIO3B05_BRATIO4B00_BRATIO5A075,0,0,0,2,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B00_BRATIO3B05_BRATIO4B00_BRATIO5A10,0,0,0,2,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B00_BRATIO3B05_BRATIO4B025_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B00_BRATIO3B05_BRATIO4B025_BRATIO5A025,0,0,0,2,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B00_BRATIO3B05_BRATIO4B025_BRATIO5A05,0,0,0,2,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B00_BRATIO3B05_BRATIO4B025_BRATIO5A075,0,0,0,2,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B00_BRATIO3B05_BRATIO4B025_BRATIO5A10,0,0,0,2,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B00_BRATIO3B05_BRATIO4B05_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B00_BRATIO3B05_BRATIO4B05_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B00_BRATIO3B05_BRATIO4B05_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B00_BRATIO3B05_BRATIO4B05_BRATIO5A075,0,0,0,2,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B00_BRATIO3B05_BRATIO4B05_BRATIO5A10,0,0,0,2,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B00_BRATIO3B05_BRATIO4B075_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B00_BRATIO3B05_BRATIO4B075_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B00_BRATIO3B05_BRATIO4B075_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B00_BRATIO3B05_BRATIO4B075_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B00_BRATIO3B05_BRATIO4B075_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B00_BRATIO3B05_BRATIO4B10_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B00_BRATIO3B05_BRATIO4B10_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B00_BRATIO3B05_BRATIO4B10_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B00_BRATIO3B05_BRATIO4B10_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B00_BRATIO3B05_BRATIO4B10_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B00_BRATIO3B075_BRATIO4B00_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B00_BRATIO3B075_BRATIO4B00_BRATIO5A025,0,0,0,2,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B00_BRATIO3B075_BRATIO4B00_BRATIO5A05,0,0,0,2,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B00_BRATIO3B075_BRATIO4B00_BRATIO5A075,0,0,0,2,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B00_BRATIO3B075_BRATIO4B00_BRATIO5A10,0,0,0,2,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B00_BRATIO3B075_BRATIO4B025_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B00_BRATIO3B075_BRATIO4B025_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B00_BRATIO3B075_BRATIO4B025_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B00_BRATIO3B075_BRATIO4B025_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B00_BRATIO3B075_BRATIO4B025_BRATIO5A10,0,0,0,2,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B00_BRATIO3B075_BRATIO4B05_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B00_BRATIO3B075_BRATIO4B05_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B00_BRATIO3B075_BRATIO4B05_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B00_BRATIO3B075_BRATIO4B05_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B00_BRATIO3B075_BRATIO4B05_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B00_BRATIO3B075_BRATIO4B075_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B00_BRATIO3B075_BRATIO4B075_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B00_BRATIO3B075_BRATIO4B075_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B00_BRATIO3B075_BRATIO4B075_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B00_BRATIO3B075_BRATIO4B075_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B00_BRATIO3B075_BRATIO4B10_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B00_BRATIO3B075_BRATIO4B10_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B00_BRATIO3B075_BRATIO4B10_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B00_BRATIO3B075_BRATIO4B10_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B00_BRATIO3B075_BRATIO4B10_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B00_BRATIO3B10_BRATIO4B00_BRATIO5A00,0,0,0,1,0,1,0,0,1,0,2
_BRATIO1B10_BRATIO2B00_BRATIO3B10_BRATIO4B00_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B00_BRATIO3B10_BRATIO4B00_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B00_BRATIO3B10_BRATIO4B00_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B00_BRATIO3B10_BRATIO4B00_BRATIO5A10,0,0,0,2,0,1,0,0,1,0,2
_BRATIO1B10_BRATIO2B00_BRATIO3B10_BRATIO4B025_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B00_BRATIO3B10_BRATIO4B025_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B00_BRATIO3B10_BRATIO4B025_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B00_BRATIO3B10_BRATIO4B025_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B00_BRATIO3B10_BRATIO4B025_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B00_BRATIO3B10_BRATIO4B05_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B00_BRATIO3B10_BRATIO4B05_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B00_BRATIO3B10_BRATIO4B05_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B00_BRATIO3B10_BRATIO4B05_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B00_BRATIO3B10_BRATIO4B05_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B00_BRATIO3B10_BRATIO4B075_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B00_BRATIO3B10_BRATIO4B075_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B00_BRATIO3B10_BRATIO4B075_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B00_BRATIO3B10_BRATIO4B075_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B00_BRATIO3B10_BRATIO4B075_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B00_BRATIO3B10_BRATIO4B10_BRATIO5A00,0,0,0,1,0,1,0,0,1,0,2
_BRATIO1B10_BRATIO2B00_BRATIO3B10_BRATIO4B10_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B00_BRATIO3B10_BRATIO4B10_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B00_BRATIO3B10_BRATIO4B10_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B00_BRATIO3B10_BRATIO4B10_BRATIO5A10,0,0,0,1,0,1,0,0,1,0,2
_BRATIO1B10_BRATIO2B025_BRATIO3B00_BRATIO4B00_BRATIO5A00,0,0,0,2,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B025_BRATIO3B00_BRATIO4B00_BRATIO5A025,0,0,0,2,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B025_BRATIO3B00_BRATIO4B00_BRATIO5A05,0,0,0,2,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B025_BRATIO3B00_BRATIO4B00_BRATIO5A075,0,0,0,2,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B025_BRATIO3B00_BRATIO4B00_BRATIO5A10,0,0,0,2,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B025_BRATIO3B00_BRATIO4B025_BRATIO5A00,0,0,0,2,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B025_BRATIO3B00_BRATIO4B025_BRATIO5A025,0,0,0,2,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B025_BRATIO3B00_BRATIO4B025_BRATIO5A05,0,0,0,2,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B025_BRATIO3B00_BRATIO4B025_BRATIO5A075,0,0,0,2,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B025_BRATIO3B00_BRATIO4B025_BRATIO5A10,0,0,0,2,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B025_BRATIO3B00_BRATIO4B05_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B025_BRATIO3B00_BRATIO4B05_BRATIO5A025,0,0,0,2,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B025_BRATIO3B00_BRATIO4B05_BRATIO5A05,0,0,0,2,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B025_BRATIO3B00_BRATIO4B05_BRATIO5A075,0,0,0,2,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B025_BRATIO3B00_BRATIO4B05_BRATIO5A10,0,0,0,2,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B025_BRATIO3B00_BRATIO4B075_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B025_BRATIO3B00_BRATIO4B075_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B025_BRATIO3B00_BRATIO4B075_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B025_BRATIO3B00_BRATIO4B075_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B025_BRATIO3B00_BRATIO4B075_BRATIO5A10,0,0,0,2,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B025_BRATIO3B00_BRATIO4B10_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B025_BRATIO3B00_BRATIO4B10_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B025_BRATIO3B00_BRATIO4B10_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B025_BRATIO3B00_BRATIO4B10_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B025_BRATIO3B00_BRATIO4B10_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B025_BRATIO3B025_BRATIO4B00_BRATIO5A00,0,0,0,2,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B025_BRATIO3B025_BRATIO4B00_BRATIO5A025,0,0,0,2,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B025_BRATIO3B025_BRATIO4B00_BRATIO5A05,0,0,0,2,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B025_BRATIO3B025_BRATIO4B00_BRATIO5A075,0,0,0,2,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B025_BRATIO3B025_BRATIO4B00_BRATIO5A10,0,0,0,2,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B025_BRATIO3B025_BRATIO4B025_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B025_BRATIO3B025_BRATIO4B025_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B025_BRATIO3B025_BRATIO4B025_BRATIO5A05,0,0,0,2,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B025_BRATIO3B025_BRATIO4B025_BRATIO5A075,0,0,0,2,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B025_BRATIO3B025_BRATIO4B025_BRATIO5A10,0,0,0,2,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B025_BRATIO3B025_BRATIO4B05_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B025_BRATIO3B025_BRATIO4B05_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B025_BRATIO3B025_BRATIO4B05_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B025_BRATIO3B025_BRATIO4B05_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B025_BRATIO3B025_BRATIO4B05_BRATIO5A10,0,0,0,2,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B025_BRATIO3B025_BRATIO4B075_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B025_BRATIO3B025_BRATIO4B075_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B025_BRATIO3B025_BRATIO4B075_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B025_BRATIO3B025_BRATIO4B075_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B025_BRATIO3B025_BRATIO4B075_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B025_BRATIO3B025_BRATIO4B10_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B025_BRATIO3B025_BRATIO4B10_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B025_BRATIO3B025_BRATIO4B10_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B025_BRATIO3B025_BRATIO4B10_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B025_BRATIO3B025_BRATIO4B10_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B025_BRATIO3B05_BRATIO4B00_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B025_BRATIO3B05_BRATIO4B00_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B025_BRATIO3B05_BRATIO4B00_BRATIO5A05,0,0,0,2,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B025_BRATIO3B05_BRATIO4B00_BRATIO5A075,0,0,0,2,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B025_BRATIO3B05_BRATIO4B00_BRATIO5A10,0,0,0,2,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B025_BRATIO3B05_BRATIO4B025_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B025_BRATIO3B05_BRATIO4B025_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B025_BRATIO3B05_BRATIO4B025_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B025_BRATIO3B05_BRATIO4B025_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B025_BRATIO3B05_BRATIO4B025_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B025_BRATIO3B05_BRATIO4B05_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B025_BRATIO3B05_BRATIO4B05_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B025_BRATIO3B05_BRATIO4B05_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B025_BRATIO3B05_BRATIO4B05_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B025_BRATIO3B05_BRATIO4B05_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B025_BRATIO3B05_BRATIO4B075_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B025_BRATIO3B05_BRATIO4B075_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B025_BRATIO3B05_BRATIO4B075_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B025_BRATIO3B05_BRATIO4B075_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B025_BRATIO3B05_BRATIO4B075_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B025_BRATIO3B05_BRATIO4B10_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B025_BRATIO3B05_BRATIO4B10_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B025_BRATIO3B05_BRATIO4B10_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B025_BRATIO3B05_BRATIO4B10_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B025_BRATIO3B05_BRATIO4B10_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B025_BRATIO3B075_BRATIO4B00_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B025_BRATIO3B075_BRATIO4B00_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B025_BRATIO3B075_BRATIO4B00_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B025_BRATIO3B075_BRATIO4B00_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B025_BRATIO3B075_BRATIO4B00_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B025_BRATIO3B075_BRATIO4B025_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B025_BRATIO3B075_BRATIO4B025_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B025_BRATIO3B075_BRATIO4B025_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B025_BRATIO3B075_BRATIO4B025_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B025_BRATIO3B075_BRATIO4B025_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B025_BRATIO3B075_BRATIO4B05_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B025_BRATIO3B075_BRATIO4B05_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B025_BRATIO3B075_BRATIO4B05_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B025_BRATIO3B075_BRATIO4B05_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B025_BRATIO3B075_BRATIO4B05_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B025_BRATIO3B075_BRATIO4B075_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B025_BRATIO3B075_BRATIO4B075_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B025_BRATIO3B075_BRATIO4B075_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B025_BRATIO3B075_BRATIO4B075_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B025_BRATIO3B075_BRATIO4B075_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B025_BRATIO3B075_BRATIO4B10_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B025_BRATIO3B075_BRATIO4B10_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B025_BRATIO3B075_BRATIO4B10_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B025_BRATIO3B075_BRATIO4B10_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B025_BRATIO3B075_BRATIO4B10_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B025_BRATIO3B10_BRATIO4B00_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B025_BRATIO3B10_BRATIO4B00_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B025_BRATIO3B10_BRATIO4B00_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B025_BRATIO3B10_BRATIO4B00_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B025_BRATIO3B10_BRATIO4B00_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B025_BRATIO3B10_BRATIO4B025_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B025_BRATIO3B10_BRATIO4B025_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B025_BRATIO3B10_BRATIO4B025_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B025_BRATIO3B10_BRATIO4B025_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B025_BRATIO3B10_BRATIO4B025_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B025_BRATIO3B10_BRATIO4B05_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B025_BRATIO3B10_BRATIO4B05_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B025_BRATIO3B10_BRATIO4B05_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B025_BRATIO3B10_BRATIO4B05_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B025_BRATIO3B10_BRATIO4B05_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B025_BRATIO3B10_BRATIO4B075_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B025_BRATIO3B10_BRATIO4B075_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B025_BRATIO3B10_BRATIO4B075_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B025_BRATIO3B10_BRATIO4B075_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B025_BRATIO3B10_BRATIO4B075_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B025_BRATIO3B10_BRATIO4B10_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B025_BRATIO3B10_BRATIO4B10_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B025_BRATIO3B10_BRATIO4B10_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B025_BRATIO3B10_BRATIO4B10_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B025_BRATIO3B10_BRATIO4B10_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B05_BRATIO3B00_BRATIO4B00_BRATIO5A00,0,0,0,2,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B05_BRATIO3B00_BRATIO4B00_BRATIO5A025,0,0,0,2,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B05_BRATIO3B00_BRATIO4B00_BRATIO5A05,0,0,0,2,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B05_BRATIO3B00_BRATIO4B00_BRATIO5A075,0,0,0,2,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B05_BRATIO3B00_BRATIO4B00_BRATIO5A10,0,0,0,2,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B05_BRATIO3B00_BRATIO4B025_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B05_BRATIO3B00_BRATIO4B025_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B05_BRATIO3B00_BRATIO4B025_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B05_BRATIO3B00_BRATIO4B025_BRATIO5A075,0,0,0,2,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B05_BRATIO3B00_BRATIO4B025_BRATIO5A10,0,0,0,2,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B05_BRATIO3B00_BRATIO4B05_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B05_BRATIO3B00_BRATIO4B05_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B05_BRATIO3B00_BRATIO4B05_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B05_BRATIO3B00_BRATIO4B05_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B05_BRATIO3B00_BRATIO4B05_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B05_BRATIO3B00_BRATIO4B075_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B05_BRATIO3B00_BRATIO4B075_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B05_BRATIO3B00_BRATIO4B075_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B05_BRATIO3B00_BRATIO4B075_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B05_BRATIO3B00_BRATIO4B075_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B05_BRATIO3B00_BRATIO4B10_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B05_BRATIO3B00_BRATIO4B10_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B05_BRATIO3B00_BRATIO4B10_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B05_BRATIO3B00_BRATIO4B10_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B05_BRATIO3B00_BRATIO4B10_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B05_BRATIO3B025_BRATIO4B00_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B05_BRATIO3B025_BRATIO4B00_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B05_BRATIO3B025_BRATIO4B00_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B05_BRATIO3B025_BRATIO4B00_BRATIO5A075,0,0,0,2,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B05_BRATIO3B025_BRATIO4B00_BRATIO5A10,0,0,0,2,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B05_BRATIO3B025_BRATIO4B025_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B05_BRATIO3B025_BRATIO4B025_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B05_BRATIO3B025_BRATIO4B025_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B05_BRATIO3B025_BRATIO4B025_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B05_BRATIO3B025_BRATIO4B025_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B05_BRATIO3B025_BRATIO4B05_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B05_BRATIO3B025_BRATIO4B05_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B05_BRATIO3B025_BRATIO4B05_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B05_BRATIO3B025_BRATIO4B05_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B05_BRATIO3B025_BRATIO4B05_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B05_BRATIO3B025_BRATIO4B075_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B05_BRATIO3B025_BRATIO4B075_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B05_BRATIO3B025_BRATIO4B075_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B05_BRATIO3B025_BRATIO4B075_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B05_BRATIO3B025_BRATIO4B075_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B05_BRATIO3B025_BRATIO4B10_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B05_BRATIO3B025_BRATIO4B10_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B05_BRATIO3B025_BRATIO4B10_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B05_BRATIO3B025_BRATIO4B10_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B05_BRATIO3B025_BRATIO4B10_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B05_BRATIO3B05_BRATIO4B00_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B05_BRATIO3B05_BRATIO4B00_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B05_BRATIO3B05_BRATIO4B00_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B05_BRATIO3B05_BRATIO4B00_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B05_BRATIO3B05_BRATIO4B00_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B05_BRATIO3B05_BRATIO4B025_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B05_BRATIO3B05_BRATIO4B025_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B05_BRATIO3B05_BRATIO4B025_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B05_BRATIO3B05_BRATIO4B025_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B05_BRATIO3B05_BRATIO4B025_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B05_BRATIO3B05_BRATIO4B05_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B05_BRATIO3B05_BRATIO4B05_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B05_BRATIO3B05_BRATIO4B05_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B05_BRATIO3B05_BRATIO4B05_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B05_BRATIO3B05_BRATIO4B05_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B05_BRATIO3B05_BRATIO4B075_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B05_BRATIO3B05_BRATIO4B075_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B05_BRATIO3B05_BRATIO4B075_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B05_BRATIO3B05_BRATIO4B075_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B05_BRATIO3B05_BRATIO4B075_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B05_BRATIO3B05_BRATIO4B10_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B05_BRATIO3B05_BRATIO4B10_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B05_BRATIO3B05_BRATIO4B10_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B05_BRATIO3B05_BRATIO4B10_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B05_BRATIO3B05_BRATIO4B10_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B05_BRATIO3B075_BRATIO4B00_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B05_BRATIO3B075_BRATIO4B00_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B05_BRATIO3B075_BRATIO4B00_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B05_BRATIO3B075_BRATIO4B00_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B05_BRATIO3B075_BRATIO4B00_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B05_BRATIO3B075_BRATIO4B025_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B05_BRATIO3B075_BRATIO4B025_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B05_BRATIO3B075_BRATIO4B025_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B05_BRATIO3B075_BRATIO4B025_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B05_BRATIO3B075_BRATIO4B025_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B05_BRATIO3B075_BRATIO4B05_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B05_BRATIO3B075_BRATIO4B05_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B05_BRATIO3B075_BRATIO4B05_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B05_BRATIO3B075_BRATIO4B05_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B05_BRATIO3B075_BRATIO4B05_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B05_BRATIO3B075_BRATIO4B075_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B05_BRATIO3B075_BRATIO4B075_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B05_BRATIO3B075_BRATIO4B075_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B05_BRATIO3B075_BRATIO4B075_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B05_BRATIO3B075_BRATIO4B075_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B05_BRATIO3B075_BRATIO4B10_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B05_BRATIO3B075_BRATIO4B10_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B05_BRATIO3B075_BRATIO4B10_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B05_BRATIO3B075_BRATIO4B10_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B05_BRATIO3B075_BRATIO4B10_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B05_BRATIO3B10_BRATIO4B00_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B05_BRATIO3B10_BRATIO4B00_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B05_BRATIO3B10_BRATIO4B00_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B05_BRATIO3B10_BRATIO4B00_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B05_BRATIO3B10_BRATIO4B00_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B05_BRATIO3B10_BRATIO4B025_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B05_BRATIO3B10_BRATIO4B025_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B05_BRATIO3B10_BRATIO4B025_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B05_BRATIO3B10_BRATIO4B025_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B05_BRATIO3B10_BRATIO4B025_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B05_BRATIO3B10_BRATIO4B05_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B05_BRATIO3B10_BRATIO4B05_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B05_BRATIO3B10_BRATIO4B05_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B05_BRATIO3B10_BRATIO4B05_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B05_BRATIO3B10_BRATIO4B05_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B05_BRATIO3B10_BRATIO4B075_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B05_BRATIO3B10_BRATIO4B075_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B05_BRATIO3B10_BRATIO4B075_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B05_BRATIO3B10_BRATIO4B075_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B05_BRATIO3B10_BRATIO4B075_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B05_BRATIO3B10_BRATIO4B10_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B05_BRATIO3B10_BRATIO4B10_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B05_BRATIO3B10_BRATIO4B10_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B05_BRATIO3B10_BRATIO4B10_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B05_BRATIO3B10_BRATIO4B10_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B075_BRATIO3B00_BRATIO4B00_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B075_BRATIO3B00_BRATIO4B00_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B075_BRATIO3B00_BRATIO4B00_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B075_BRATIO3B00_BRATIO4B00_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B075_BRATIO3B00_BRATIO4B00_BRATIO5A10,0,0,0,2,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B075_BRATIO3B00_BRATIO4B025_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B075_BRATIO3B00_BRATIO4B025_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B075_BRATIO3B00_BRATIO4B025_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B075_BRATIO3B00_BRATIO4B025_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B075_BRATIO3B00_BRATIO4B025_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B075_BRATIO3B00_BRATIO4B05_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B075_BRATIO3B00_BRATIO4B05_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B075_BRATIO3B00_BRATIO4B05_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B075_BRATIO3B00_BRATIO4B05_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B075_BRATIO3B00_BRATIO4B05_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B075_BRATIO3B00_BRATIO4B075_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B075_BRATIO3B00_BRATIO4B075_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B075_BRATIO3B00_BRATIO4B075_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B075_BRATIO3B00_BRATIO4B075_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B075_BRATIO3B00_BRATIO4B075_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B075_BRATIO3B00_BRATIO4B10_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B075_BRATIO3B00_BRATIO4B10_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B075_BRATIO3B00_BRATIO4B10_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B075_BRATIO3B00_BRATIO4B10_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B075_BRATIO3B00_BRATIO4B10_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B075_BRATIO3B025_BRATIO4B00_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B075_BRATIO3B025_BRATIO4B00_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B075_BRATIO3B025_BRATIO4B00_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B075_BRATIO3B025_BRATIO4B00_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B075_BRATIO3B025_BRATIO4B00_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B075_BRATIO3B025_BRATIO4B025_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B075_BRATIO3B025_BRATIO4B025_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B075_BRATIO3B025_BRATIO4B025_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B075_BRATIO3B025_BRATIO4B025_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B075_BRATIO3B025_BRATIO4B025_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B075_BRATIO3B025_BRATIO4B05_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B075_BRATIO3B025_BRATIO4B05_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B075_BRATIO3B025_BRATIO4B05_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B075_BRATIO3B025_BRATIO4B05_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B075_BRATIO3B025_BRATIO4B05_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B075_BRATIO3B025_BRATIO4B075_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B075_BRATIO3B025_BRATIO4B075_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B075_BRATIO3B025_BRATIO4B075_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B075_BRATIO3B025_BRATIO4B075_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B075_BRATIO3B025_BRATIO4B075_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B075_BRATIO3B025_BRATIO4B10_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B075_BRATIO3B025_BRATIO4B10_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B075_BRATIO3B025_BRATIO4B10_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B075_BRATIO3B025_BRATIO4B10_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B075_BRATIO3B025_BRATIO4B10_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B075_BRATIO3B05_BRATIO4B00_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B075_BRATIO3B05_BRATIO4B00_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B075_BRATIO3B05_BRATIO4B00_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B075_BRATIO3B05_BRATIO4B00_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B075_BRATIO3B05_BRATIO4B00_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B075_BRATIO3B05_BRATIO4B025_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B075_BRATIO3B05_BRATIO4B025_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B075_BRATIO3B05_BRATIO4B025_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B075_BRATIO3B05_BRATIO4B025_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B075_BRATIO3B05_BRATIO4B025_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B075_BRATIO3B05_BRATIO4B05_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B075_BRATIO3B05_BRATIO4B05_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B075_BRATIO3B05_BRATIO4B05_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B075_BRATIO3B05_BRATIO4B05_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B075_BRATIO3B05_BRATIO4B05_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B075_BRATIO3B05_BRATIO4B075_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B075_BRATIO3B05_BRATIO4B075_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B075_BRATIO3B05_BRATIO4B075_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B075_BRATIO3B05_BRATIO4B075_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B075_BRATIO3B05_BRATIO4B075_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B075_BRATIO3B05_BRATIO4B10_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B075_BRATIO3B05_BRATIO4B10_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B075_BRATIO3B05_BRATIO4B10_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B075_BRATIO3B05_BRATIO4B10_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B075_BRATIO3B05_BRATIO4B10_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B075_BRATIO3B075_BRATIO4B00_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B075_BRATIO3B075_BRATIO4B00_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B075_BRATIO3B075_BRATIO4B00_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B075_BRATIO3B075_BRATIO4B00_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B075_BRATIO3B075_BRATIO4B00_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B075_BRATIO3B075_BRATIO4B025_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B075_BRATIO3B075_BRATIO4B025_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B075_BRATIO3B075_BRATIO4B025_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B075_BRATIO3B075_BRATIO4B025_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B075_BRATIO3B075_BRATIO4B025_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B075_BRATIO3B075_BRATIO4B05_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B075_BRATIO3B075_BRATIO4B05_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B075_BRATIO3B075_BRATIO4B05_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B075_BRATIO3B075_BRATIO4B05_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B075_BRATIO3B075_BRATIO4B05_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B075_BRATIO3B075_BRATIO4B075_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B075_BRATIO3B075_BRATIO4B075_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B075_BRATIO3B075_BRATIO4B075_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B075_BRATIO3B075_BRATIO4B075_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B075_BRATIO3B075_BRATIO4B075_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B075_BRATIO3B075_BRATIO4B10_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B075_BRATIO3B075_BRATIO4B10_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B075_BRATIO3B075_BRATIO4B10_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B075_BRATIO3B075_BRATIO4B10_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B075_BRATIO3B075_BRATIO4B10_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B075_BRATIO3B10_BRATIO4B00_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B075_BRATIO3B10_BRATIO4B00_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B075_BRATIO3B10_BRATIO4B00_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B075_BRATIO3B10_BRATIO4B00_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B075_BRATIO3B10_BRATIO4B00_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B075_BRATIO3B10_BRATIO4B025_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B075_BRATIO3B10_BRATIO4B025_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B075_BRATIO3B10_BRATIO4B025_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B075_BRATIO3B10_BRATIO4B025_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B075_BRATIO3B10_BRATIO4B025_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B075_BRATIO3B10_BRATIO4B05_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B075_BRATIO3B10_BRATIO4B05_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B075_BRATIO3B10_BRATIO4B05_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B075_BRATIO3B10_BRATIO4B05_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B075_BRATIO3B10_BRATIO4B05_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B075_BRATIO3B10_BRATIO4B075_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B075_BRATIO3B10_BRATIO4B075_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B075_BRATIO3B10_BRATIO4B075_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B075_BRATIO3B10_BRATIO4B075_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B075_BRATIO3B10_BRATIO4B075_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B075_BRATIO3B10_BRATIO4B10_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B075_BRATIO3B10_BRATIO4B10_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B075_BRATIO3B10_BRATIO4B10_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B075_BRATIO3B10_BRATIO4B10_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B075_BRATIO3B10_BRATIO4B10_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B10_BRATIO3B00_BRATIO4B00_BRATIO5A00,0,0,0,1,0,1,0,0,1,0,2
_BRATIO1B10_BRATIO2B10_BRATIO3B00_BRATIO4B00_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B10_BRATIO3B00_BRATIO4B00_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B10_BRATIO3B00_BRATIO4B00_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B10_BRATIO3B00_BRATIO4B00_BRATIO5A10,0,0,0,1,0,1,0,0,1,0,2
_BRATIO1B10_BRATIO2B10_BRATIO3B00_BRATIO4B025_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B10_BRATIO3B00_BRATIO4B025_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B10_BRATIO3B00_BRATIO4B025_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B10_BRATIO3B00_BRATIO4B025_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B10_BRATIO3B00_BRATIO4B025_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B10_BRATIO3B00_BRATIO4B05_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B10_BRATIO3B00_BRATIO4B05_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B10_BRATIO3B00_BRATIO4B05_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B10_BRATIO3B00_BRATIO4B05_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B10_BRATIO3B00_BRATIO4B05_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B10_BRATIO3B00_BRATIO4B075_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B10_BRATIO3B00_BRATIO4B075_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B10_BRATIO3B00_BRATIO4B075_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B10_BRATIO3B00_BRATIO4B075_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B10_BRATIO3B00_BRATIO4B075_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B10_BRATIO3B00_BRATIO4B10_BRATIO5A00,0,0,0,1,0,1,0,0,1,0,2
_BRATIO1B10_BRATIO2B10_BRATIO3B00_BRATIO4B10_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B10_BRATIO3B00_BRATIO4B10_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B10_BRATIO3B00_BRATIO4B10_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B10_BRATIO3B00_BRATIO4B10_BRATIO5A10,0,0,0,1,0,1,0,0,1,0,2
_BRATIO1B10_BRATIO2B10_BRATIO3B025_BRATIO4B00_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B10_BRATIO3B025_BRATIO4B00_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B10_BRATIO3B025_BRATIO4B00_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B10_BRATIO3B025_BRATIO4B00_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B10_BRATIO3B025_BRATIO4B00_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B10_BRATIO3B025_BRATIO4B025_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B10_BRATIO3B025_BRATIO4B025_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B10_BRATIO3B025_BRATIO4B025_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B10_BRATIO3B025_BRATIO4B025_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B10_BRATIO3B025_BRATIO4B025_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B10_BRATIO3B025_BRATIO4B05_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B10_BRATIO3B025_BRATIO4B05_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B10_BRATIO3B025_BRATIO4B05_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B10_BRATIO3B025_BRATIO4B05_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B10_BRATIO3B025_BRATIO4B05_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B10_BRATIO3B025_BRATIO4B075_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B10_BRATIO3B025_BRATIO4B075_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B10_BRATIO3B025_BRATIO4B075_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B10_BRATIO3B025_BRATIO4B075_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B10_BRATIO3B025_BRATIO4B075_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B10_BRATIO3B025_BRATIO4B10_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B10_BRATIO3B025_BRATIO4B10_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B10_BRATIO3B025_BRATIO4B10_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B10_BRATIO3B025_BRATIO4B10_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B10_BRATIO3B025_BRATIO4B10_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B10_BRATIO3B05_BRATIO4B00_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B10_BRATIO3B05_BRATIO4B00_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B10_BRATIO3B05_BRATIO4B00_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B10_BRATIO3B05_BRATIO4B00_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B10_BRATIO3B05_BRATIO4B00_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B10_BRATIO3B05_BRATIO4B025_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B10_BRATIO3B05_BRATIO4B025_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B10_BRATIO3B05_BRATIO4B025_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B10_BRATIO3B05_BRATIO4B025_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B10_BRATIO3B05_BRATIO4B025_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B10_BRATIO3B05_BRATIO4B05_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B10_BRATIO3B05_BRATIO4B05_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B10_BRATIO3B05_BRATIO4B05_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B10_BRATIO3B05_BRATIO4B05_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B10_BRATIO3B05_BRATIO4B05_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B10_BRATIO3B05_BRATIO4B075_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B10_BRATIO3B05_BRATIO4B075_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B10_BRATIO3B05_BRATIO4B075_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B10_BRATIO3B05_BRATIO4B075_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B10_BRATIO3B05_BRATIO4B075_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B10_BRATIO3B05_BRATIO4B10_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B10_BRATIO3B05_BRATIO4B10_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B10_BRATIO3B05_BRATIO4B10_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B10_BRATIO3B05_BRATIO4B10_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B10_BRATIO3B05_BRATIO4B10_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B10_BRATIO3B075_BRATIO4B00_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B10_BRATIO3B075_BRATIO4B00_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B10_BRATIO3B075_BRATIO4B00_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B10_BRATIO3B075_BRATIO4B00_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B10_BRATIO3B075_BRATIO4B00_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B10_BRATIO3B075_BRATIO4B025_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B10_BRATIO3B075_BRATIO4B025_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B10_BRATIO3B075_BRATIO4B025_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B10_BRATIO3B075_BRATIO4B025_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B10_BRATIO3B075_BRATIO4B025_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B10_BRATIO3B075_BRATIO4B05_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B10_BRATIO3B075_BRATIO4B05_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B10_BRATIO3B075_BRATIO4B05_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B10_BRATIO3B075_BRATIO4B05_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B10_BRATIO3B075_BRATIO4B05_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B10_BRATIO3B075_BRATIO4B075_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B10_BRATIO3B075_BRATIO4B075_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B10_BRATIO3B075_BRATIO4B075_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B10_BRATIO3B075_BRATIO4B075_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B10_BRATIO3B075_BRATIO4B075_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B10_BRATIO3B075_BRATIO4B10_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B10_BRATIO3B075_BRATIO4B10_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B10_BRATIO3B075_BRATIO4B10_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B10_BRATIO3B075_BRATIO4B10_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B10_BRATIO3B075_BRATIO4B10_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B10_BRATIO3B10_BRATIO4B00_BRATIO5A00,0,0,0,1,0,1,0,0,1,0,2
_BRATIO1B10_BRATIO2B10_BRATIO3B10_BRATIO4B00_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B10_BRATIO3B10_BRATIO4B00_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B10_BRATIO3B10_BRATIO4B00_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B10_BRATIO3B10_BRATIO4B00_BRATIO5A10,0,0,0,1,0,1,0,0,1,0,2
_BRATIO1B10_BRATIO2B10_BRATIO3B10_BRATIO4B025_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B10_BRATIO3B10_BRATIO4B025_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B10_BRATIO3B10_BRATIO4B025_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B10_BRATIO3B10_BRATIO4B025_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B10_BRATIO3B10_BRATIO4B025_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B10_BRATIO3B10_BRATIO4B05_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B10_BRATIO3B10_BRATIO4B05_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B10_BRATIO3B10_BRATIO4B05_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B10_BRATIO3B10_BRATIO4B05_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B10_BRATIO3B10_BRATIO4B05_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B10_BRATIO3B10_BRATIO4B075_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B10_BRATIO3B10_BRATIO4B075_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B10_BRATIO3B10_BRATIO4B075_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B10_BRATIO3B10_BRATIO4B075_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B10_BRATIO3B10_BRATIO4B075_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B10_BRATIO3B10_BRATIO4B10_BRATIO5A00,0,0,0,1,0,1,0,0,1,0,2
_BRATIO1B10_BRATIO2B10_BRATIO3B10_BRATIO4B10_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B10_BRATIO3B10_BRATIO4B10_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B10_BRATIO3B10_BRATIO4B10_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B10_BRATIO3B10_BRATIO4B10_BRATIO5A10,0,0,0,1,0,1,0,0,1,0,2


==> graph/staticAnalysis-sweepBranch/bfs2-mv2.csv <==
Test Name, Trans,Comp Int, Memory Coalescing, Branch Divergence, Control Density, Floating Point Mult, Kernel Size, Critical Path, SpeedUp
_BRATIO1B00_BRATIO2B00_BRATIO3B00_BRATIO4B00_BRATIO5A00,1,0,0,1,0,1,0,0,1,0,3
_BRATIO1B00_BRATIO2B00_BRATIO3B00_BRATIO4B00_BRATIO5A025,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B00_BRATIO2B00_BRATIO3B00_BRATIO4B00_BRATIO5A05,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B00_BRATIO2B00_BRATIO3B00_BRATIO4B00_BRATIO5A075,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B00_BRATIO2B00_BRATIO3B00_BRATIO4B00_BRATIO5A10,1,0,0,1,0,1,0,0,1,0,3
_BRATIO1B00_BRATIO2B00_BRATIO3B00_BRATIO4B025_BRATIO5A00,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B00_BRATIO2B00_BRATIO3B00_BRATIO4B025_BRATIO5A025,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B00_BRATIO2B00_BRATIO3B00_BRATIO4B025_BRATIO5A05,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B00_BRATIO2B00_BRATIO3B00_BRATIO4B025_BRATIO5A075,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B00_BRATIO2B00_BRATIO3B00_BRATIO4B025_BRATIO5A10,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B00_BRATIO2B00_BRATIO3B00_BRATIO4B05_BRATIO5A00,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B00_BRATIO2B00_BRATIO3B00_BRATIO4B05_BRATIO5A025,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B00_BRATIO2B00_BRATIO3B00_BRATIO4B05_BRATIO5A05,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B00_BRATIO2B00_BRATIO3B00_BRATIO4B05_BRATIO5A075,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B00_BRATIO2B00_BRATIO3B00_BRATIO4B05_BRATIO5A10,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B00_BRATIO2B00_BRATIO3B00_BRATIO4B075_BRATIO5A00,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B00_BRATIO2B00_BRATIO3B00_BRATIO4B075_BRATIO5A025,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B00_BRATIO2B00_BRATIO3B00_BRATIO4B075_BRATIO5A05,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B00_BRATIO2B00_BRATIO3B00_BRATIO4B075_BRATIO5A075,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B00_BRATIO2B00_BRATIO3B00_BRATIO4B075_BRATIO5A10,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B00_BRATIO2B00_BRATIO3B00_BRATIO4B10_BRATIO5A00,1,0,0,1,0,1,0,0,1,0,3
_BRATIO1B00_BRATIO2B00_BRATIO3B00_BRATIO4B10_BRATIO5A025,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B00_BRATIO2B00_BRATIO3B00_BRATIO4B10_BRATIO5A05,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B00_BRATIO2B00_BRATIO3B00_BRATIO4B10_BRATIO5A075,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B00_BRATIO2B00_BRATIO3B00_BRATIO4B10_BRATIO5A10,1,0,0,1,0,1,0,0,1,0,3
_BRATIO1B00_BRATIO2B00_BRATIO3B025_BRATIO4B00_BRATIO5A00,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B00_BRATIO2B00_BRATIO3B025_BRATIO4B00_BRATIO5A025,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B00_BRATIO2B00_BRATIO3B025_BRATIO4B00_BRATIO5A05,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B00_BRATIO2B00_BRATIO3B025_BRATIO4B00_BRATIO5A075,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B00_BRATIO2B00_BRATIO3B025_BRATIO4B00_BRATIO5A10,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B00_BRATIO2B00_BRATIO3B025_BRATIO4B025_BRATIO5A00,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B00_BRATIO2B00_BRATIO3B025_BRATIO4B025_BRATIO5A025,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B00_BRATIO2B00_BRATIO3B025_BRATIO4B025_BRATIO5A05,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B00_BRATIO2B00_BRATIO3B025_BRATIO4B025_BRATIO5A075,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B00_BRATIO2B00_BRATIO3B025_BRATIO4B025_BRATIO5A10,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B00_BRATIO2B00_BRATIO3B025_BRATIO4B05_BRATIO5A00,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B00_BRATIO2B00_BRATIO3B025_BRATIO4B05_BRATIO5A025,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B00_BRATIO2B00_BRATIO3B025_BRATIO4B05_BRATIO5A05,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B00_BRATIO2B00_BRATIO3B025_BRATIO4B05_BRATIO5A075,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B00_BRATIO2B00_BRATIO3B025_BRATIO4B05_BRATIO5A10,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B00_BRATIO2B00_BRATIO3B025_BRATIO4B075_BRATIO5A00,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B00_BRATIO2B00_BRATIO3B025_BRATIO4B075_BRATIO5A025,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B00_BRATIO2B00_BRATIO3B025_BRATIO4B075_BRATIO5A05,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B00_BRATIO2B00_BRATIO3B025_BRATIO4B075_BRATIO5A075,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B00_BRATIO2B00_BRATIO3B025_BRATIO4B075_BRATIO5A10,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B00_BRATIO2B00_BRATIO3B025_BRATIO4B10_BRATIO5A00,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B00_BRATIO2B00_BRATIO3B025_BRATIO4B10_BRATIO5A025,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B00_BRATIO2B00_BRATIO3B025_BRATIO4B10_BRATIO5A05,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B00_BRATIO2B00_BRATIO3B025_BRATIO4B10_BRATIO5A075,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B00_BRATIO2B00_BRATIO3B025_BRATIO4B10_BRATIO5A10,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B00_BRATIO2B00_BRATIO3B05_BRATIO4B00_BRATIO5A00,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B00_BRATIO2B00_BRATIO3B05_BRATIO4B00_BRATIO5A025,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B00_BRATIO2B00_BRATIO3B05_BRATIO4B00_BRATIO5A05,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B00_BRATIO2B00_BRATIO3B05_BRATIO4B00_BRATIO5A075,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B00_BRATIO2B00_BRATIO3B05_BRATIO4B00_BRATIO5A10,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B00_BRATIO2B00_BRATIO3B05_BRATIO4B025_BRATIO5A00,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B00_BRATIO2B00_BRATIO3B05_BRATIO4B025_BRATIO5A025,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B00_BRATIO2B00_BRATIO3B05_BRATIO4B025_BRATIO5A05,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B00_BRATIO2B00_BRATIO3B05_BRATIO4B025_BRATIO5A075,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B00_BRATIO2B00_BRATIO3B05_BRATIO4B025_BRATIO5A10,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B00_BRATIO2B00_BRATIO3B05_BRATIO4B05_BRATIO5A00,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B00_BRATIO2B00_BRATIO3B05_BRATIO4B05_BRATIO5A025,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B00_BRATIO2B00_BRATIO3B05_BRATIO4B05_BRATIO5A05,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B00_BRATIO2B00_BRATIO3B05_BRATIO4B05_BRATIO5A075,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B00_BRATIO2B00_BRATIO3B05_BRATIO4B05_BRATIO5A10,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B00_BRATIO2B00_BRATIO3B05_BRATIO4B075_BRATIO5A00,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B00_BRATIO2B00_BRATIO3B05_BRATIO4B075_BRATIO5A025,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B00_BRATIO2B00_BRATIO3B05_BRATIO4B075_BRATIO5A05,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B00_BRATIO2B00_BRATIO3B05_BRATIO4B075_BRATIO5A075,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B00_BRATIO2B00_BRATIO3B05_BRATIO4B075_BRATIO5A10,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B00_BRATIO2B00_BRATIO3B05_BRATIO4B10_BRATIO5A00,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B00_BRATIO2B00_BRATIO3B05_BRATIO4B10_BRATIO5A025,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B00_BRATIO2B00_BRATIO3B05_BRATIO4B10_BRATIO5A05,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B00_BRATIO2B00_BRATIO3B05_BRATIO4B10_BRATIO5A075,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B00_BRATIO2B00_BRATIO3B05_BRATIO4B10_BRATIO5A10,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B00_BRATIO2B00_BRATIO3B075_BRATIO4B00_BRATIO5A00,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B00_BRATIO2B00_BRATIO3B075_BRATIO4B00_BRATIO5A025,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B00_BRATIO2B00_BRATIO3B075_BRATIO4B00_BRATIO5A05,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B00_BRATIO2B00_BRATIO3B075_BRATIO4B00_BRATIO5A075,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B00_BRATIO2B00_BRATIO3B075_BRATIO4B00_BRATIO5A10,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B00_BRATIO2B00_BRATIO3B075_BRATIO4B025_BRATIO5A00,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B00_BRATIO2B00_BRATIO3B075_BRATIO4B025_BRATIO5A025,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B00_BRATIO2B00_BRATIO3B075_BRATIO4B025_BRATIO5A05,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B00_BRATIO2B00_BRATIO3B075_BRATIO4B025_BRATIO5A075,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B00_BRATIO2B00_BRATIO3B075_BRATIO4B025_BRATIO5A10,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B00_BRATIO2B00_BRATIO3B075_BRATIO4B05_BRATIO5A00,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B00_BRATIO2B00_BRATIO3B075_BRATIO4B05_BRATIO5A025,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B00_BRATIO2B00_BRATIO3B075_BRATIO4B05_BRATIO5A05,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B00_BRATIO2B00_BRATIO3B075_BRATIO4B05_BRATIO5A075,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B00_BRATIO2B00_BRATIO3B075_BRATIO4B05_BRATIO5A10,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B00_BRATIO2B00_BRATIO3B075_BRATIO4B075_BRATIO5A00,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B00_BRATIO2B00_BRATIO3B075_BRATIO4B075_BRATIO5A025,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B00_BRATIO2B00_BRATIO3B075_BRATIO4B075_BRATIO5A05,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B00_BRATIO2B00_BRATIO3B075_BRATIO4B075_BRATIO5A075,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B00_BRATIO2B00_BRATIO3B075_BRATIO4B075_BRATIO5A10,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B00_BRATIO2B00_BRATIO3B075_BRATIO4B10_BRATIO5A00,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B00_BRATIO2B00_BRATIO3B075_BRATIO4B10_BRATIO5A025,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B00_BRATIO2B00_BRATIO3B075_BRATIO4B10_BRATIO5A05,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B00_BRATIO2B00_BRATIO3B075_BRATIO4B10_BRATIO5A075,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B00_BRATIO2B00_BRATIO3B075_BRATIO4B10_BRATIO5A10,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B00_BRATIO2B00_BRATIO3B10_BRATIO4B00_BRATIO5A00,1,0,0,1,0,1,0,0,1,0,3
_BRATIO1B00_BRATIO2B00_BRATIO3B10_BRATIO4B00_BRATIO5A025,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B00_BRATIO2B00_BRATIO3B10_BRATIO4B00_BRATIO5A05,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B00_BRATIO2B00_BRATIO3B10_BRATIO4B00_BRATIO5A075,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B00_BRATIO2B00_BRATIO3B10_BRATIO4B00_BRATIO5A10,1,0,0,1,0,1,0,0,1,0,3
_BRATIO1B00_BRATIO2B00_BRATIO3B10_BRATIO4B025_BRATIO5A00,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B00_BRATIO2B00_BRATIO3B10_BRATIO4B025_BRATIO5A025,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B00_BRATIO2B00_BRATIO3B10_BRATIO4B025_BRATIO5A05,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B00_BRATIO2B00_BRATIO3B10_BRATIO4B025_BRATIO5A075,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B00_BRATIO2B00_BRATIO3B10_BRATIO4B025_BRATIO5A10,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B00_BRATIO2B00_BRATIO3B10_BRATIO4B05_BRATIO5A00,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B00_BRATIO2B00_BRATIO3B10_BRATIO4B05_BRATIO5A025,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B00_BRATIO2B00_BRATIO3B10_BRATIO4B05_BRATIO5A05,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B00_BRATIO2B00_BRATIO3B10_BRATIO4B05_BRATIO5A075,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B00_BRATIO2B00_BRATIO3B10_BRATIO4B05_BRATIO5A10,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B00_BRATIO2B00_BRATIO3B10_BRATIO4B075_BRATIO5A00,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B00_BRATIO2B00_BRATIO3B10_BRATIO4B075_BRATIO5A025,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B00_BRATIO2B00_BRATIO3B10_BRATIO4B075_BRATIO5A05,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B00_BRATIO2B00_BRATIO3B10_BRATIO4B075_BRATIO5A075,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B00_BRATIO2B00_BRATIO3B10_BRATIO4B075_BRATIO5A10,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B00_BRATIO2B00_BRATIO3B10_BRATIO4B10_BRATIO5A00,1,0,0,1,0,1,0,0,1,0,3
_BRATIO1B00_BRATIO2B00_BRATIO3B10_BRATIO4B10_BRATIO5A025,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B00_BRATIO2B00_BRATIO3B10_BRATIO4B10_BRATIO5A05,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B00_BRATIO2B00_BRATIO3B10_BRATIO4B10_BRATIO5A075,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B00_BRATIO2B00_BRATIO3B10_BRATIO4B10_BRATIO5A10,1,0,0,1,0,1,0,0,1,0,3
_BRATIO1B00_BRATIO2B025_BRATIO3B00_BRATIO4B00_BRATIO5A00,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B00_BRATIO2B025_BRATIO3B00_BRATIO4B00_BRATIO5A025,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B00_BRATIO2B025_BRATIO3B00_BRATIO4B00_BRATIO5A05,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B00_BRATIO2B025_BRATIO3B00_BRATIO4B00_BRATIO5A075,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B00_BRATIO2B025_BRATIO3B00_BRATIO4B00_BRATIO5A10,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B00_BRATIO2B025_BRATIO3B00_BRATIO4B025_BRATIO5A00,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B00_BRATIO2B025_BRATIO3B00_BRATIO4B025_BRATIO5A025,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B00_BRATIO2B025_BRATIO3B00_BRATIO4B025_BRATIO5A05,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B00_BRATIO2B025_BRATIO3B00_BRATIO4B025_BRATIO5A075,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B00_BRATIO2B025_BRATIO3B00_BRATIO4B025_BRATIO5A10,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B00_BRATIO2B025_BRATIO3B00_BRATIO4B05_BRATIO5A00,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B00_BRATIO2B025_BRATIO3B00_BRATIO4B05_BRATIO5A025,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B00_BRATIO2B025_BRATIO3B00_BRATIO4B05_BRATIO5A05,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B00_BRATIO2B025_BRATIO3B00_BRATIO4B05_BRATIO5A075,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B00_BRATIO2B025_BRATIO3B00_BRATIO4B05_BRATIO5A10,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B00_BRATIO2B025_BRATIO3B00_BRATIO4B075_BRATIO5A00,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B00_BRATIO2B025_BRATIO3B00_BRATIO4B075_BRATIO5A025,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B00_BRATIO2B025_BRATIO3B00_BRATIO4B075_BRATIO5A05,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B00_BRATIO2B025_BRATIO3B00_BRATIO4B075_BRATIO5A075,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B00_BRATIO2B025_BRATIO3B00_BRATIO4B075_BRATIO5A10,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B00_BRATIO2B025_BRATIO3B00_BRATIO4B10_BRATIO5A00,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B00_BRATIO2B025_BRATIO3B00_BRATIO4B10_BRATIO5A025,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B00_BRATIO2B025_BRATIO3B00_BRATIO4B10_BRATIO5A05,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B00_BRATIO2B025_BRATIO3B00_BRATIO4B10_BRATIO5A075,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B00_BRATIO2B025_BRATIO3B00_BRATIO4B10_BRATIO5A10,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B00_BRATIO2B025_BRATIO3B025_BRATIO4B00_BRATIO5A00,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B00_BRATIO2B025_BRATIO3B025_BRATIO4B00_BRATIO5A025,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B00_BRATIO2B025_BRATIO3B025_BRATIO4B00_BRATIO5A05,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B00_BRATIO2B025_BRATIO3B025_BRATIO4B00_BRATIO5A075,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B00_BRATIO2B025_BRATIO3B025_BRATIO4B00_BRATIO5A10,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B00_BRATIO2B025_BRATIO3B025_BRATIO4B025_BRATIO5A00,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B00_BRATIO2B025_BRATIO3B025_BRATIO4B025_BRATIO5A025,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B00_BRATIO2B025_BRATIO3B025_BRATIO4B025_BRATIO5A05,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B00_BRATIO2B025_BRATIO3B025_BRATIO4B025_BRATIO5A075,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B00_BRATIO2B025_BRATIO3B025_BRATIO4B025_BRATIO5A10,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B00_BRATIO2B025_BRATIO3B025_BRATIO4B05_BRATIO5A00,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B00_BRATIO2B025_BRATIO3B025_BRATIO4B05_BRATIO5A025,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B00_BRATIO2B025_BRATIO3B025_BRATIO4B05_BRATIO5A05,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B00_BRATIO2B025_BRATIO3B025_BRATIO4B05_BRATIO5A075,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B00_BRATIO2B025_BRATIO3B025_BRATIO4B05_BRATIO5A10,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B00_BRATIO2B025_BRATIO3B025_BRATIO4B075_BRATIO5A00,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B00_BRATIO2B025_BRATIO3B025_BRATIO4B075_BRATIO5A025,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B00_BRATIO2B025_BRATIO3B025_BRATIO4B075_BRATIO5A05,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B00_BRATIO2B025_BRATIO3B025_BRATIO4B075_BRATIO5A075,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B00_BRATIO2B025_BRATIO3B025_BRATIO4B075_BRATIO5A10,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B00_BRATIO2B025_BRATIO3B025_BRATIO4B10_BRATIO5A00,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B00_BRATIO2B025_BRATIO3B025_BRATIO4B10_BRATIO5A025,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B00_BRATIO2B025_BRATIO3B025_BRATIO4B10_BRATIO5A05,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B00_BRATIO2B025_BRATIO3B025_BRATIO4B10_BRATIO5A075,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B00_BRATIO2B025_BRATIO3B025_BRATIO4B10_BRATIO5A10,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B00_BRATIO2B025_BRATIO3B05_BRATIO4B00_BRATIO5A00,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B00_BRATIO2B025_BRATIO3B05_BRATIO4B00_BRATIO5A025,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B00_BRATIO2B025_BRATIO3B05_BRATIO4B00_BRATIO5A05,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B00_BRATIO2B025_BRATIO3B05_BRATIO4B00_BRATIO5A075,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B00_BRATIO2B025_BRATIO3B05_BRATIO4B00_BRATIO5A10,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B00_BRATIO2B025_BRATIO3B05_BRATIO4B025_BRATIO5A00,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B00_BRATIO2B025_BRATIO3B05_BRATIO4B025_BRATIO5A025,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B00_BRATIO2B025_BRATIO3B05_BRATIO4B025_BRATIO5A05,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B00_BRATIO2B025_BRATIO3B05_BRATIO4B025_BRATIO5A075,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B00_BRATIO2B025_BRATIO3B05_BRATIO4B025_BRATIO5A10,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B00_BRATIO2B025_BRATIO3B05_BRATIO4B05_BRATIO5A00,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B00_BRATIO2B025_BRATIO3B05_BRATIO4B05_BRATIO5A025,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B00_BRATIO2B025_BRATIO3B05_BRATIO4B05_BRATIO5A05,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B00_BRATIO2B025_BRATIO3B05_BRATIO4B05_BRATIO5A075,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B00_BRATIO2B025_BRATIO3B05_BRATIO4B05_BRATIO5A10,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B00_BRATIO2B025_BRATIO3B05_BRATIO4B075_BRATIO5A00,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B00_BRATIO2B025_BRATIO3B05_BRATIO4B075_BRATIO5A025,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B00_BRATIO2B025_BRATIO3B05_BRATIO4B075_BRATIO5A05,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B00_BRATIO2B025_BRATIO3B05_BRATIO4B075_BRATIO5A075,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B00_BRATIO2B025_BRATIO3B05_BRATIO4B075_BRATIO5A10,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B00_BRATIO2B025_BRATIO3B05_BRATIO4B10_BRATIO5A00,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B00_BRATIO2B025_BRATIO3B05_BRATIO4B10_BRATIO5A025,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B00_BRATIO2B025_BRATIO3B05_BRATIO4B10_BRATIO5A05,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B00_BRATIO2B025_BRATIO3B05_BRATIO4B10_BRATIO5A075,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B00_BRATIO2B025_BRATIO3B05_BRATIO4B10_BRATIO5A10,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B00_BRATIO2B025_BRATIO3B075_BRATIO4B00_BRATIO5A00,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B00_BRATIO2B025_BRATIO3B075_BRATIO4B00_BRATIO5A025,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B00_BRATIO2B025_BRATIO3B075_BRATIO4B00_BRATIO5A05,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B00_BRATIO2B025_BRATIO3B075_BRATIO4B00_BRATIO5A075,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B00_BRATIO2B025_BRATIO3B075_BRATIO4B00_BRATIO5A10,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B00_BRATIO2B025_BRATIO3B075_BRATIO4B025_BRATIO5A00,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B00_BRATIO2B025_BRATIO3B075_BRATIO4B025_BRATIO5A025,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B00_BRATIO2B025_BRATIO3B075_BRATIO4B025_BRATIO5A05,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B00_BRATIO2B025_BRATIO3B075_BRATIO4B025_BRATIO5A075,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B00_BRATIO2B025_BRATIO3B075_BRATIO4B025_BRATIO5A10,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B00_BRATIO2B025_BRATIO3B075_BRATIO4B05_BRATIO5A00,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B00_BRATIO2B025_BRATIO3B075_BRATIO4B05_BRATIO5A025,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B00_BRATIO2B025_BRATIO3B075_BRATIO4B05_BRATIO5A05,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B00_BRATIO2B025_BRATIO3B075_BRATIO4B05_BRATIO5A075,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B00_BRATIO2B025_BRATIO3B075_BRATIO4B05_BRATIO5A10,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B00_BRATIO2B025_BRATIO3B075_BRATIO4B075_BRATIO5A00,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B00_BRATIO2B025_BRATIO3B075_BRATIO4B075_BRATIO5A025,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B00_BRATIO2B025_BRATIO3B075_BRATIO4B075_BRATIO5A05,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B00_BRATIO2B025_BRATIO3B075_BRATIO4B075_BRATIO5A075,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B00_BRATIO2B025_BRATIO3B075_BRATIO4B075_BRATIO5A10,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B00_BRATIO2B025_BRATIO3B075_BRATIO4B10_BRATIO5A00,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B00_BRATIO2B025_BRATIO3B075_BRATIO4B10_BRATIO5A025,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B00_BRATIO2B025_BRATIO3B075_BRATIO4B10_BRATIO5A05,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B00_BRATIO2B025_BRATIO3B075_BRATIO4B10_BRATIO5A075,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B00_BRATIO2B025_BRATIO3B075_BRATIO4B10_BRATIO5A10,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B00_BRATIO2B025_BRATIO3B10_BRATIO4B00_BRATIO5A00,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B00_BRATIO2B025_BRATIO3B10_BRATIO4B00_BRATIO5A025,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B00_BRATIO2B025_BRATIO3B10_BRATIO4B00_BRATIO5A05,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B00_BRATIO2B025_BRATIO3B10_BRATIO4B00_BRATIO5A075,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B00_BRATIO2B025_BRATIO3B10_BRATIO4B00_BRATIO5A10,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B00_BRATIO2B025_BRATIO3B10_BRATIO4B025_BRATIO5A00,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B00_BRATIO2B025_BRATIO3B10_BRATIO4B025_BRATIO5A025,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B00_BRATIO2B025_BRATIO3B10_BRATIO4B025_BRATIO5A05,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B00_BRATIO2B025_BRATIO3B10_BRATIO4B025_BRATIO5A075,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B00_BRATIO2B025_BRATIO3B10_BRATIO4B025_BRATIO5A10,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B00_BRATIO2B025_BRATIO3B10_BRATIO4B05_BRATIO5A00,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B00_BRATIO2B025_BRATIO3B10_BRATIO4B05_BRATIO5A025,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B00_BRATIO2B025_BRATIO3B10_BRATIO4B05_BRATIO5A05,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B00_BRATIO2B025_BRATIO3B10_BRATIO4B05_BRATIO5A075,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B00_BRATIO2B025_BRATIO3B10_BRATIO4B05_BRATIO5A10,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B00_BRATIO2B025_BRATIO3B10_BRATIO4B075_BRATIO5A00,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B00_BRATIO2B025_BRATIO3B10_BRATIO4B075_BRATIO5A025,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B00_BRATIO2B025_BRATIO3B10_BRATIO4B075_BRATIO5A05,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B00_BRATIO2B025_BRATIO3B10_BRATIO4B075_BRATIO5A075,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B00_BRATIO2B025_BRATIO3B10_BRATIO4B075_BRATIO5A10,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B00_BRATIO2B025_BRATIO3B10_BRATIO4B10_BRATIO5A00,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B00_BRATIO2B025_BRATIO3B10_BRATIO4B10_BRATIO5A025,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B00_BRATIO2B025_BRATIO3B10_BRATIO4B10_BRATIO5A05,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B00_BRATIO2B025_BRATIO3B10_BRATIO4B10_BRATIO5A075,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B00_BRATIO2B025_BRATIO3B10_BRATIO4B10_BRATIO5A10,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B00_BRATIO2B05_BRATIO3B00_BRATIO4B00_BRATIO5A00,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B00_BRATIO2B05_BRATIO3B00_BRATIO4B00_BRATIO5A025,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B00_BRATIO2B05_BRATIO3B00_BRATIO4B00_BRATIO5A05,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B00_BRATIO2B05_BRATIO3B00_BRATIO4B00_BRATIO5A075,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B00_BRATIO2B05_BRATIO3B00_BRATIO4B00_BRATIO5A10,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B00_BRATIO2B05_BRATIO3B00_BRATIO4B025_BRATIO5A00,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B00_BRATIO2B05_BRATIO3B00_BRATIO4B025_BRATIO5A025,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B00_BRATIO2B05_BRATIO3B00_BRATIO4B025_BRATIO5A05,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B00_BRATIO2B05_BRATIO3B00_BRATIO4B025_BRATIO5A075,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B00_BRATIO2B05_BRATIO3B00_BRATIO4B025_BRATIO5A10,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B00_BRATIO2B05_BRATIO3B00_BRATIO4B05_BRATIO5A00,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B00_BRATIO2B05_BRATIO3B00_BRATIO4B05_BRATIO5A025,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B00_BRATIO2B05_BRATIO3B00_BRATIO4B05_BRATIO5A05,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B00_BRATIO2B05_BRATIO3B00_BRATIO4B05_BRATIO5A075,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B00_BRATIO2B05_BRATIO3B00_BRATIO4B05_BRATIO5A10,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B00_BRATIO2B05_BRATIO3B00_BRATIO4B075_BRATIO5A00,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B00_BRATIO2B05_BRATIO3B00_BRATIO4B075_BRATIO5A025,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B00_BRATIO2B05_BRATIO3B00_BRATIO4B075_BRATIO5A05,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B00_BRATIO2B05_BRATIO3B00_BRATIO4B075_BRATIO5A075,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B00_BRATIO2B05_BRATIO3B00_BRATIO4B075_BRATIO5A10,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B00_BRATIO2B05_BRATIO3B00_BRATIO4B10_BRATIO5A00,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B00_BRATIO2B05_BRATIO3B00_BRATIO4B10_BRATIO5A025,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B00_BRATIO2B05_BRATIO3B00_BRATIO4B10_BRATIO5A05,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B00_BRATIO2B05_BRATIO3B00_BRATIO4B10_BRATIO5A075,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B00_BRATIO2B05_BRATIO3B00_BRATIO4B10_BRATIO5A10,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B00_BRATIO2B05_BRATIO3B025_BRATIO4B00_BRATIO5A00,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B00_BRATIO2B05_BRATIO3B025_BRATIO4B00_BRATIO5A025,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B00_BRATIO2B05_BRATIO3B025_BRATIO4B00_BRATIO5A05,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B00_BRATIO2B05_BRATIO3B025_BRATIO4B00_BRATIO5A075,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B00_BRATIO2B05_BRATIO3B025_BRATIO4B00_BRATIO5A10,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B00_BRATIO2B05_BRATIO3B025_BRATIO4B025_BRATIO5A00,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B00_BRATIO2B05_BRATIO3B025_BRATIO4B025_BRATIO5A025,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B00_BRATIO2B05_BRATIO3B025_BRATIO4B025_BRATIO5A05,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B00_BRATIO2B05_BRATIO3B025_BRATIO4B025_BRATIO5A075,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B00_BRATIO2B05_BRATIO3B025_BRATIO4B025_BRATIO5A10,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B00_BRATIO2B05_BRATIO3B025_BRATIO4B05_BRATIO5A00,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B00_BRATIO2B05_BRATIO3B025_BRATIO4B05_BRATIO5A025,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B00_BRATIO2B05_BRATIO3B025_BRATIO4B05_BRATIO5A05,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B00_BRATIO2B05_BRATIO3B025_BRATIO4B05_BRATIO5A075,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B00_BRATIO2B05_BRATIO3B025_BRATIO4B05_BRATIO5A10,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B00_BRATIO2B05_BRATIO3B025_BRATIO4B075_BRATIO5A00,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B00_BRATIO2B05_BRATIO3B025_BRATIO4B075_BRATIO5A025,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B00_BRATIO2B05_BRATIO3B025_BRATIO4B075_BRATIO5A05,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B00_BRATIO2B05_BRATIO3B025_BRATIO4B075_BRATIO5A075,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B00_BRATIO2B05_BRATIO3B025_BRATIO4B075_BRATIO5A10,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B00_BRATIO2B05_BRATIO3B025_BRATIO4B10_BRATIO5A00,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B00_BRATIO2B05_BRATIO3B025_BRATIO4B10_BRATIO5A025,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B00_BRATIO2B05_BRATIO3B025_BRATIO4B10_BRATIO5A05,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B00_BRATIO2B05_BRATIO3B025_BRATIO4B10_BRATIO5A075,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B00_BRATIO2B05_BRATIO3B025_BRATIO4B10_BRATIO5A10,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B00_BRATIO2B05_BRATIO3B05_BRATIO4B00_BRATIO5A00,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B00_BRATIO2B05_BRATIO3B05_BRATIO4B00_BRATIO5A025,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B00_BRATIO2B05_BRATIO3B05_BRATIO4B00_BRATIO5A05,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B00_BRATIO2B05_BRATIO3B05_BRATIO4B00_BRATIO5A075,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B00_BRATIO2B05_BRATIO3B05_BRATIO4B00_BRATIO5A10,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B00_BRATIO2B05_BRATIO3B05_BRATIO4B025_BRATIO5A00,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B00_BRATIO2B05_BRATIO3B05_BRATIO4B025_BRATIO5A025,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B00_BRATIO2B05_BRATIO3B05_BRATIO4B025_BRATIO5A05,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B00_BRATIO2B05_BRATIO3B05_BRATIO4B025_BRATIO5A075,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B00_BRATIO2B05_BRATIO3B05_BRATIO4B025_BRATIO5A10,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B00_BRATIO2B05_BRATIO3B05_BRATIO4B05_BRATIO5A00,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B00_BRATIO2B05_BRATIO3B05_BRATIO4B05_BRATIO5A025,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B00_BRATIO2B05_BRATIO3B05_BRATIO4B05_BRATIO5A05,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B00_BRATIO2B05_BRATIO3B05_BRATIO4B05_BRATIO5A075,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B00_BRATIO2B05_BRATIO3B05_BRATIO4B05_BRATIO5A10,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B00_BRATIO2B05_BRATIO3B05_BRATIO4B075_BRATIO5A00,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B00_BRATIO2B05_BRATIO3B05_BRATIO4B075_BRATIO5A025,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B00_BRATIO2B05_BRATIO3B05_BRATIO4B075_BRATIO5A05,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B00_BRATIO2B05_BRATIO3B05_BRATIO4B075_BRATIO5A075,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B00_BRATIO2B05_BRATIO3B05_BRATIO4B075_BRATIO5A10,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B00_BRATIO2B05_BRATIO3B05_BRATIO4B10_BRATIO5A00,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B00_BRATIO2B05_BRATIO3B05_BRATIO4B10_BRATIO5A025,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B00_BRATIO2B05_BRATIO3B05_BRATIO4B10_BRATIO5A05,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B00_BRATIO2B05_BRATIO3B05_BRATIO4B10_BRATIO5A075,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B00_BRATIO2B05_BRATIO3B05_BRATIO4B10_BRATIO5A10,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B00_BRATIO2B05_BRATIO3B075_BRATIO4B00_BRATIO5A00,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B00_BRATIO2B05_BRATIO3B075_BRATIO4B00_BRATIO5A025,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B00_BRATIO2B05_BRATIO3B075_BRATIO4B00_BRATIO5A05,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B00_BRATIO2B05_BRATIO3B075_BRATIO4B00_BRATIO5A075,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B00_BRATIO2B05_BRATIO3B075_BRATIO4B00_BRATIO5A10,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B00_BRATIO2B05_BRATIO3B075_BRATIO4B025_BRATIO5A00,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B00_BRATIO2B05_BRATIO3B075_BRATIO4B025_BRATIO5A025,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B00_BRATIO2B05_BRATIO3B075_BRATIO4B025_BRATIO5A05,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B00_BRATIO2B05_BRATIO3B075_BRATIO4B025_BRATIO5A075,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B00_BRATIO2B05_BRATIO3B075_BRATIO4B025_BRATIO5A10,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B00_BRATIO2B05_BRATIO3B075_BRATIO4B05_BRATIO5A00,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B00_BRATIO2B05_BRATIO3B075_BRATIO4B05_BRATIO5A025,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B00_BRATIO2B05_BRATIO3B075_BRATIO4B05_BRATIO5A05,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B00_BRATIO2B05_BRATIO3B075_BRATIO4B05_BRATIO5A075,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B00_BRATIO2B05_BRATIO3B075_BRATIO4B05_BRATIO5A10,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B00_BRATIO2B05_BRATIO3B075_BRATIO4B075_BRATIO5A00,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B00_BRATIO2B05_BRATIO3B075_BRATIO4B075_BRATIO5A025,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B00_BRATIO2B05_BRATIO3B075_BRATIO4B075_BRATIO5A05,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B00_BRATIO2B05_BRATIO3B075_BRATIO4B075_BRATIO5A075,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B00_BRATIO2B05_BRATIO3B075_BRATIO4B075_BRATIO5A10,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B00_BRATIO2B05_BRATIO3B075_BRATIO4B10_BRATIO5A00,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B00_BRATIO2B05_BRATIO3B075_BRATIO4B10_BRATIO5A025,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B00_BRATIO2B05_BRATIO3B075_BRATIO4B10_BRATIO5A05,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B00_BRATIO2B05_BRATIO3B075_BRATIO4B10_BRATIO5A075,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B00_BRATIO2B05_BRATIO3B075_BRATIO4B10_BRATIO5A10,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B00_BRATIO2B05_BRATIO3B10_BRATIO4B00_BRATIO5A00,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B00_BRATIO2B05_BRATIO3B10_BRATIO4B00_BRATIO5A025,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B00_BRATIO2B05_BRATIO3B10_BRATIO4B00_BRATIO5A05,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B00_BRATIO2B05_BRATIO3B10_BRATIO4B00_BRATIO5A075,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B00_BRATIO2B05_BRATIO3B10_BRATIO4B00_BRATIO5A10,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B00_BRATIO2B05_BRATIO3B10_BRATIO4B025_BRATIO5A00,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B00_BRATIO2B05_BRATIO3B10_BRATIO4B025_BRATIO5A025,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B00_BRATIO2B05_BRATIO3B10_BRATIO4B025_BRATIO5A05,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B00_BRATIO2B05_BRATIO3B10_BRATIO4B025_BRATIO5A075,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B00_BRATIO2B05_BRATIO3B10_BRATIO4B025_BRATIO5A10,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B00_BRATIO2B05_BRATIO3B10_BRATIO4B05_BRATIO5A00,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B00_BRATIO2B05_BRATIO3B10_BRATIO4B05_BRATIO5A025,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B00_BRATIO2B05_BRATIO3B10_BRATIO4B05_BRATIO5A05,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B00_BRATIO2B05_BRATIO3B10_BRATIO4B05_BRATIO5A075,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B00_BRATIO2B05_BRATIO3B10_BRATIO4B05_BRATIO5A10,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B00_BRATIO2B05_BRATIO3B10_BRATIO4B075_BRATIO5A00,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B00_BRATIO2B05_BRATIO3B10_BRATIO4B075_BRATIO5A025,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B00_BRATIO2B05_BRATIO3B10_BRATIO4B075_BRATIO5A05,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B00_BRATIO2B05_BRATIO3B10_BRATIO4B075_BRATIO5A075,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B00_BRATIO2B05_BRATIO3B10_BRATIO4B075_BRATIO5A10,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B00_BRATIO2B05_BRATIO3B10_BRATIO4B10_BRATIO5A00,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B00_BRATIO2B05_BRATIO3B10_BRATIO4B10_BRATIO5A025,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B00_BRATIO2B05_BRATIO3B10_BRATIO4B10_BRATIO5A05,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B00_BRATIO2B05_BRATIO3B10_BRATIO4B10_BRATIO5A075,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B00_BRATIO2B05_BRATIO3B10_BRATIO4B10_BRATIO5A10,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B00_BRATIO2B075_BRATIO3B00_BRATIO4B00_BRATIO5A00,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B00_BRATIO2B075_BRATIO3B00_BRATIO4B00_BRATIO5A025,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B00_BRATIO2B075_BRATIO3B00_BRATIO4B00_BRATIO5A05,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B00_BRATIO2B075_BRATIO3B00_BRATIO4B00_BRATIO5A075,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B00_BRATIO2B075_BRATIO3B00_BRATIO4B00_BRATIO5A10,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B00_BRATIO2B075_BRATIO3B00_BRATIO4B025_BRATIO5A00,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B00_BRATIO2B075_BRATIO3B00_BRATIO4B025_BRATIO5A025,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B00_BRATIO2B075_BRATIO3B00_BRATIO4B025_BRATIO5A05,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B00_BRATIO2B075_BRATIO3B00_BRATIO4B025_BRATIO5A075,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B00_BRATIO2B075_BRATIO3B00_BRATIO4B025_BRATIO5A10,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B00_BRATIO2B075_BRATIO3B00_BRATIO4B05_BRATIO5A00,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B00_BRATIO2B075_BRATIO3B00_BRATIO4B05_BRATIO5A025,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B00_BRATIO2B075_BRATIO3B00_BRATIO4B05_BRATIO5A05,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B00_BRATIO2B075_BRATIO3B00_BRATIO4B05_BRATIO5A075,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B00_BRATIO2B075_BRATIO3B00_BRATIO4B05_BRATIO5A10,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B00_BRATIO2B075_BRATIO3B00_BRATIO4B075_BRATIO5A00,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B00_BRATIO2B075_BRATIO3B00_BRATIO4B075_BRATIO5A025,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B00_BRATIO2B075_BRATIO3B00_BRATIO4B075_BRATIO5A05,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B00_BRATIO2B075_BRATIO3B00_BRATIO4B075_BRATIO5A075,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B00_BRATIO2B075_BRATIO3B00_BRATIO4B075_BRATIO5A10,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B00_BRATIO2B075_BRATIO3B00_BRATIO4B10_BRATIO5A00,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B00_BRATIO2B075_BRATIO3B00_BRATIO4B10_BRATIO5A025,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B00_BRATIO2B075_BRATIO3B00_BRATIO4B10_BRATIO5A05,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B00_BRATIO2B075_BRATIO3B00_BRATIO4B10_BRATIO5A075,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B00_BRATIO2B075_BRATIO3B00_BRATIO4B10_BRATIO5A10,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B00_BRATIO2B075_BRATIO3B025_BRATIO4B00_BRATIO5A00,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B00_BRATIO2B075_BRATIO3B025_BRATIO4B00_BRATIO5A025,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B00_BRATIO2B075_BRATIO3B025_BRATIO4B00_BRATIO5A05,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B00_BRATIO2B075_BRATIO3B025_BRATIO4B00_BRATIO5A075,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B00_BRATIO2B075_BRATIO3B025_BRATIO4B00_BRATIO5A10,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B00_BRATIO2B075_BRATIO3B025_BRATIO4B025_BRATIO5A00,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B00_BRATIO2B075_BRATIO3B025_BRATIO4B025_BRATIO5A025,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B00_BRATIO2B075_BRATIO3B025_BRATIO4B025_BRATIO5A05,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B00_BRATIO2B075_BRATIO3B025_BRATIO4B025_BRATIO5A075,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B00_BRATIO2B075_BRATIO3B025_BRATIO4B025_BRATIO5A10,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B00_BRATIO2B075_BRATIO3B025_BRATIO4B05_BRATIO5A00,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B00_BRATIO2B075_BRATIO3B025_BRATIO4B05_BRATIO5A025,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B00_BRATIO2B075_BRATIO3B025_BRATIO4B05_BRATIO5A05,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B00_BRATIO2B075_BRATIO3B025_BRATIO4B05_BRATIO5A075,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B00_BRATIO2B075_BRATIO3B025_BRATIO4B05_BRATIO5A10,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B00_BRATIO2B075_BRATIO3B025_BRATIO4B075_BRATIO5A00,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B00_BRATIO2B075_BRATIO3B025_BRATIO4B075_BRATIO5A025,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B00_BRATIO2B075_BRATIO3B025_BRATIO4B075_BRATIO5A05,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B00_BRATIO2B075_BRATIO3B025_BRATIO4B075_BRATIO5A075,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B00_BRATIO2B075_BRATIO3B025_BRATIO4B075_BRATIO5A10,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B00_BRATIO2B075_BRATIO3B025_BRATIO4B10_BRATIO5A00,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B00_BRATIO2B075_BRATIO3B025_BRATIO4B10_BRATIO5A025,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B00_BRATIO2B075_BRATIO3B025_BRATIO4B10_BRATIO5A05,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B00_BRATIO2B075_BRATIO3B025_BRATIO4B10_BRATIO5A075,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B00_BRATIO2B075_BRATIO3B025_BRATIO4B10_BRATIO5A10,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B00_BRATIO2B075_BRATIO3B05_BRATIO4B00_BRATIO5A00,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B00_BRATIO2B075_BRATIO3B05_BRATIO4B00_BRATIO5A025,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B00_BRATIO2B075_BRATIO3B05_BRATIO4B00_BRATIO5A05,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B00_BRATIO2B075_BRATIO3B05_BRATIO4B00_BRATIO5A075,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B00_BRATIO2B075_BRATIO3B05_BRATIO4B00_BRATIO5A10,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B00_BRATIO2B075_BRATIO3B05_BRATIO4B025_BRATIO5A00,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B00_BRATIO2B075_BRATIO3B05_BRATIO4B025_BRATIO5A025,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B00_BRATIO2B075_BRATIO3B05_BRATIO4B025_BRATIO5A05,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B00_BRATIO2B075_BRATIO3B05_BRATIO4B025_BRATIO5A075,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B00_BRATIO2B075_BRATIO3B05_BRATIO4B025_BRATIO5A10,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B00_BRATIO2B075_BRATIO3B05_BRATIO4B05_BRATIO5A00,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B00_BRATIO2B075_BRATIO3B05_BRATIO4B05_BRATIO5A025,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B00_BRATIO2B075_BRATIO3B05_BRATIO4B05_BRATIO5A05,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B00_BRATIO2B075_BRATIO3B05_BRATIO4B05_BRATIO5A075,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B00_BRATIO2B075_BRATIO3B05_BRATIO4B05_BRATIO5A10,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B00_BRATIO2B075_BRATIO3B05_BRATIO4B075_BRATIO5A00,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B00_BRATIO2B075_BRATIO3B05_BRATIO4B075_BRATIO5A025,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B00_BRATIO2B075_BRATIO3B05_BRATIO4B075_BRATIO5A05,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B00_BRATIO2B075_BRATIO3B05_BRATIO4B075_BRATIO5A075,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B00_BRATIO2B075_BRATIO3B05_BRATIO4B075_BRATIO5A10,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B00_BRATIO2B075_BRATIO3B05_BRATIO4B10_BRATIO5A00,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B00_BRATIO2B075_BRATIO3B05_BRATIO4B10_BRATIO5A025,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B00_BRATIO2B075_BRATIO3B05_BRATIO4B10_BRATIO5A05,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B00_BRATIO2B075_BRATIO3B05_BRATIO4B10_BRATIO5A075,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B00_BRATIO2B075_BRATIO3B05_BRATIO4B10_BRATIO5A10,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B00_BRATIO2B075_BRATIO3B075_BRATIO4B00_BRATIO5A00,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B00_BRATIO2B075_BRATIO3B075_BRATIO4B00_BRATIO5A025,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B00_BRATIO2B075_BRATIO3B075_BRATIO4B00_BRATIO5A05,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B00_BRATIO2B075_BRATIO3B075_BRATIO4B00_BRATIO5A075,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B00_BRATIO2B075_BRATIO3B075_BRATIO4B00_BRATIO5A10,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B00_BRATIO2B075_BRATIO3B075_BRATIO4B025_BRATIO5A00,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B00_BRATIO2B075_BRATIO3B075_BRATIO4B025_BRATIO5A025,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B00_BRATIO2B075_BRATIO3B075_BRATIO4B025_BRATIO5A05,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B00_BRATIO2B075_BRATIO3B075_BRATIO4B025_BRATIO5A075,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B00_BRATIO2B075_BRATIO3B075_BRATIO4B025_BRATIO5A10,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B00_BRATIO2B075_BRATIO3B075_BRATIO4B05_BRATIO5A00,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B00_BRATIO2B075_BRATIO3B075_BRATIO4B05_BRATIO5A025,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B00_BRATIO2B075_BRATIO3B075_BRATIO4B05_BRATIO5A05,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B00_BRATIO2B075_BRATIO3B075_BRATIO4B05_BRATIO5A075,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B00_BRATIO2B075_BRATIO3B075_BRATIO4B05_BRATIO5A10,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B00_BRATIO2B075_BRATIO3B075_BRATIO4B075_BRATIO5A00,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B00_BRATIO2B075_BRATIO3B075_BRATIO4B075_BRATIO5A025,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B00_BRATIO2B075_BRATIO3B075_BRATIO4B075_BRATIO5A05,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B00_BRATIO2B075_BRATIO3B075_BRATIO4B075_BRATIO5A075,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B00_BRATIO2B075_BRATIO3B075_BRATIO4B075_BRATIO5A10,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B00_BRATIO2B075_BRATIO3B075_BRATIO4B10_BRATIO5A00,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B00_BRATIO2B075_BRATIO3B075_BRATIO4B10_BRATIO5A025,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B00_BRATIO2B075_BRATIO3B075_BRATIO4B10_BRATIO5A05,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B00_BRATIO2B075_BRATIO3B075_BRATIO4B10_BRATIO5A075,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B00_BRATIO2B075_BRATIO3B075_BRATIO4B10_BRATIO5A10,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B00_BRATIO2B075_BRATIO3B10_BRATIO4B00_BRATIO5A00,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B00_BRATIO2B075_BRATIO3B10_BRATIO4B00_BRATIO5A025,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B00_BRATIO2B075_BRATIO3B10_BRATIO4B00_BRATIO5A05,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B00_BRATIO2B075_BRATIO3B10_BRATIO4B00_BRATIO5A075,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B00_BRATIO2B075_BRATIO3B10_BRATIO4B00_BRATIO5A10,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B00_BRATIO2B075_BRATIO3B10_BRATIO4B025_BRATIO5A00,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B00_BRATIO2B075_BRATIO3B10_BRATIO4B025_BRATIO5A025,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B00_BRATIO2B075_BRATIO3B10_BRATIO4B025_BRATIO5A05,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B00_BRATIO2B075_BRATIO3B10_BRATIO4B025_BRATIO5A075,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B00_BRATIO2B075_BRATIO3B10_BRATIO4B025_BRATIO5A10,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B00_BRATIO2B075_BRATIO3B10_BRATIO4B05_BRATIO5A00,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B00_BRATIO2B075_BRATIO3B10_BRATIO4B05_BRATIO5A025,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B00_BRATIO2B075_BRATIO3B10_BRATIO4B05_BRATIO5A05,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B00_BRATIO2B075_BRATIO3B10_BRATIO4B05_BRATIO5A075,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B00_BRATIO2B075_BRATIO3B10_BRATIO4B05_BRATIO5A10,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B00_BRATIO2B075_BRATIO3B10_BRATIO4B075_BRATIO5A00,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B00_BRATIO2B075_BRATIO3B10_BRATIO4B075_BRATIO5A025,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B00_BRATIO2B075_BRATIO3B10_BRATIO4B075_BRATIO5A05,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B00_BRATIO2B075_BRATIO3B10_BRATIO4B075_BRATIO5A075,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B00_BRATIO2B075_BRATIO3B10_BRATIO4B075_BRATIO5A10,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B00_BRATIO2B075_BRATIO3B10_BRATIO4B10_BRATIO5A00,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B00_BRATIO2B075_BRATIO3B10_BRATIO4B10_BRATIO5A025,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B00_BRATIO2B075_BRATIO3B10_BRATIO4B10_BRATIO5A05,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B00_BRATIO2B075_BRATIO3B10_BRATIO4B10_BRATIO5A075,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B00_BRATIO2B075_BRATIO3B10_BRATIO4B10_BRATIO5A10,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B00_BRATIO2B10_BRATIO3B00_BRATIO4B00_BRATIO5A00,1,0,0,1,0,1,0,0,1,0,3
_BRATIO1B00_BRATIO2B10_BRATIO3B00_BRATIO4B00_BRATIO5A025,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B00_BRATIO2B10_BRATIO3B00_BRATIO4B00_BRATIO5A05,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B00_BRATIO2B10_BRATIO3B00_BRATIO4B00_BRATIO5A075,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B00_BRATIO2B10_BRATIO3B00_BRATIO4B00_BRATIO5A10,1,0,0,1,0,1,0,0,1,0,3
_BRATIO1B00_BRATIO2B10_BRATIO3B00_BRATIO4B025_BRATIO5A00,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B00_BRATIO2B10_BRATIO3B00_BRATIO4B025_BRATIO5A025,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B00_BRATIO2B10_BRATIO3B00_BRATIO4B025_BRATIO5A05,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B00_BRATIO2B10_BRATIO3B00_BRATIO4B025_BRATIO5A075,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B00_BRATIO2B10_BRATIO3B00_BRATIO4B025_BRATIO5A10,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B00_BRATIO2B10_BRATIO3B00_BRATIO4B05_BRATIO5A00,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B00_BRATIO2B10_BRATIO3B00_BRATIO4B05_BRATIO5A025,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B00_BRATIO2B10_BRATIO3B00_BRATIO4B05_BRATIO5A05,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B00_BRATIO2B10_BRATIO3B00_BRATIO4B05_BRATIO5A075,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B00_BRATIO2B10_BRATIO3B00_BRATIO4B05_BRATIO5A10,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B00_BRATIO2B10_BRATIO3B00_BRATIO4B075_BRATIO5A00,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B00_BRATIO2B10_BRATIO3B00_BRATIO4B075_BRATIO5A025,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B00_BRATIO2B10_BRATIO3B00_BRATIO4B075_BRATIO5A05,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B00_BRATIO2B10_BRATIO3B00_BRATIO4B075_BRATIO5A075,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B00_BRATIO2B10_BRATIO3B00_BRATIO4B075_BRATIO5A10,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B00_BRATIO2B10_BRATIO3B00_BRATIO4B10_BRATIO5A00,1,0,0,1,0,1,0,0,1,0,3
_BRATIO1B00_BRATIO2B10_BRATIO3B00_BRATIO4B10_BRATIO5A025,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B00_BRATIO2B10_BRATIO3B00_BRATIO4B10_BRATIO5A05,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B00_BRATIO2B10_BRATIO3B00_BRATIO4B10_BRATIO5A075,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B00_BRATIO2B10_BRATIO3B00_BRATIO4B10_BRATIO5A10,1,0,0,1,0,1,0,0,1,0,3
_BRATIO1B00_BRATIO2B10_BRATIO3B025_BRATIO4B00_BRATIO5A00,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B00_BRATIO2B10_BRATIO3B025_BRATIO4B00_BRATIO5A025,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B00_BRATIO2B10_BRATIO3B025_BRATIO4B00_BRATIO5A05,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B00_BRATIO2B10_BRATIO3B025_BRATIO4B00_BRATIO5A075,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B00_BRATIO2B10_BRATIO3B025_BRATIO4B00_BRATIO5A10,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B00_BRATIO2B10_BRATIO3B025_BRATIO4B025_BRATIO5A00,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B00_BRATIO2B10_BRATIO3B025_BRATIO4B025_BRATIO5A025,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B00_BRATIO2B10_BRATIO3B025_BRATIO4B025_BRATIO5A05,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B00_BRATIO2B10_BRATIO3B025_BRATIO4B025_BRATIO5A075,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B00_BRATIO2B10_BRATIO3B025_BRATIO4B025_BRATIO5A10,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B00_BRATIO2B10_BRATIO3B025_BRATIO4B05_BRATIO5A00,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B00_BRATIO2B10_BRATIO3B025_BRATIO4B05_BRATIO5A025,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B00_BRATIO2B10_BRATIO3B025_BRATIO4B05_BRATIO5A05,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B00_BRATIO2B10_BRATIO3B025_BRATIO4B05_BRATIO5A075,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B00_BRATIO2B10_BRATIO3B025_BRATIO4B05_BRATIO5A10,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B00_BRATIO2B10_BRATIO3B025_BRATIO4B075_BRATIO5A00,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B00_BRATIO2B10_BRATIO3B025_BRATIO4B075_BRATIO5A025,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B00_BRATIO2B10_BRATIO3B025_BRATIO4B075_BRATIO5A05,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B00_BRATIO2B10_BRATIO3B025_BRATIO4B075_BRATIO5A075,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B00_BRATIO2B10_BRATIO3B025_BRATIO4B075_BRATIO5A10,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B00_BRATIO2B10_BRATIO3B025_BRATIO4B10_BRATIO5A00,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B00_BRATIO2B10_BRATIO3B025_BRATIO4B10_BRATIO5A025,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B00_BRATIO2B10_BRATIO3B025_BRATIO4B10_BRATIO5A05,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B00_BRATIO2B10_BRATIO3B025_BRATIO4B10_BRATIO5A075,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B00_BRATIO2B10_BRATIO3B025_BRATIO4B10_BRATIO5A10,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B00_BRATIO2B10_BRATIO3B05_BRATIO4B00_BRATIO5A00,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B00_BRATIO2B10_BRATIO3B05_BRATIO4B00_BRATIO5A025,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B00_BRATIO2B10_BRATIO3B05_BRATIO4B00_BRATIO5A05,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B00_BRATIO2B10_BRATIO3B05_BRATIO4B00_BRATIO5A075,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B00_BRATIO2B10_BRATIO3B05_BRATIO4B00_BRATIO5A10,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B00_BRATIO2B10_BRATIO3B05_BRATIO4B025_BRATIO5A00,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B00_BRATIO2B10_BRATIO3B05_BRATIO4B025_BRATIO5A025,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B00_BRATIO2B10_BRATIO3B05_BRATIO4B025_BRATIO5A05,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B00_BRATIO2B10_BRATIO3B05_BRATIO4B025_BRATIO5A075,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B00_BRATIO2B10_BRATIO3B05_BRATIO4B025_BRATIO5A10,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B00_BRATIO2B10_BRATIO3B05_BRATIO4B05_BRATIO5A00,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B00_BRATIO2B10_BRATIO3B05_BRATIO4B05_BRATIO5A025,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B00_BRATIO2B10_BRATIO3B05_BRATIO4B05_BRATIO5A05,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B00_BRATIO2B10_BRATIO3B05_BRATIO4B05_BRATIO5A075,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B00_BRATIO2B10_BRATIO3B05_BRATIO4B05_BRATIO5A10,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B00_BRATIO2B10_BRATIO3B05_BRATIO4B075_BRATIO5A00,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B00_BRATIO2B10_BRATIO3B05_BRATIO4B075_BRATIO5A025,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B00_BRATIO2B10_BRATIO3B05_BRATIO4B075_BRATIO5A05,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B00_BRATIO2B10_BRATIO3B05_BRATIO4B075_BRATIO5A075,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B00_BRATIO2B10_BRATIO3B05_BRATIO4B075_BRATIO5A10,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B00_BRATIO2B10_BRATIO3B05_BRATIO4B10_BRATIO5A00,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B00_BRATIO2B10_BRATIO3B05_BRATIO4B10_BRATIO5A025,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B00_BRATIO2B10_BRATIO3B05_BRATIO4B10_BRATIO5A05,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B00_BRATIO2B10_BRATIO3B05_BRATIO4B10_BRATIO5A075,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B00_BRATIO2B10_BRATIO3B05_BRATIO4B10_BRATIO5A10,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B00_BRATIO2B10_BRATIO3B075_BRATIO4B00_BRATIO5A00,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B00_BRATIO2B10_BRATIO3B075_BRATIO4B00_BRATIO5A025,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B00_BRATIO2B10_BRATIO3B075_BRATIO4B00_BRATIO5A05,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B00_BRATIO2B10_BRATIO3B075_BRATIO4B00_BRATIO5A075,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B00_BRATIO2B10_BRATIO3B075_BRATIO4B00_BRATIO5A10,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B00_BRATIO2B10_BRATIO3B075_BRATIO4B025_BRATIO5A00,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B00_BRATIO2B10_BRATIO3B075_BRATIO4B025_BRATIO5A025,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B00_BRATIO2B10_BRATIO3B075_BRATIO4B025_BRATIO5A05,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B00_BRATIO2B10_BRATIO3B075_BRATIO4B025_BRATIO5A075,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B00_BRATIO2B10_BRATIO3B075_BRATIO4B025_BRATIO5A10,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B00_BRATIO2B10_BRATIO3B075_BRATIO4B05_BRATIO5A00,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B00_BRATIO2B10_BRATIO3B075_BRATIO4B05_BRATIO5A025,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B00_BRATIO2B10_BRATIO3B075_BRATIO4B05_BRATIO5A05,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B00_BRATIO2B10_BRATIO3B075_BRATIO4B05_BRATIO5A075,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B00_BRATIO2B10_BRATIO3B075_BRATIO4B05_BRATIO5A10,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B00_BRATIO2B10_BRATIO3B075_BRATIO4B075_BRATIO5A00,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B00_BRATIO2B10_BRATIO3B075_BRATIO4B075_BRATIO5A025,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B00_BRATIO2B10_BRATIO3B075_BRATIO4B075_BRATIO5A05,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B00_BRATIO2B10_BRATIO3B075_BRATIO4B075_BRATIO5A075,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B00_BRATIO2B10_BRATIO3B075_BRATIO4B075_BRATIO5A10,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B00_BRATIO2B10_BRATIO3B075_BRATIO4B10_BRATIO5A00,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B00_BRATIO2B10_BRATIO3B075_BRATIO4B10_BRATIO5A025,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B00_BRATIO2B10_BRATIO3B075_BRATIO4B10_BRATIO5A05,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B00_BRATIO2B10_BRATIO3B075_BRATIO4B10_BRATIO5A075,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B00_BRATIO2B10_BRATIO3B075_BRATIO4B10_BRATIO5A10,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B00_BRATIO2B10_BRATIO3B10_BRATIO4B00_BRATIO5A00,1,0,0,1,0,1,0,0,1,0,3
_BRATIO1B00_BRATIO2B10_BRATIO3B10_BRATIO4B00_BRATIO5A025,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B00_BRATIO2B10_BRATIO3B10_BRATIO4B00_BRATIO5A05,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B00_BRATIO2B10_BRATIO3B10_BRATIO4B00_BRATIO5A075,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B00_BRATIO2B10_BRATIO3B10_BRATIO4B00_BRATIO5A10,1,0,0,1,0,1,0,0,1,0,3
_BRATIO1B00_BRATIO2B10_BRATIO3B10_BRATIO4B025_BRATIO5A00,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B00_BRATIO2B10_BRATIO3B10_BRATIO4B025_BRATIO5A025,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B00_BRATIO2B10_BRATIO3B10_BRATIO4B025_BRATIO5A05,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B00_BRATIO2B10_BRATIO3B10_BRATIO4B025_BRATIO5A075,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B00_BRATIO2B10_BRATIO3B10_BRATIO4B025_BRATIO5A10,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B00_BRATIO2B10_BRATIO3B10_BRATIO4B05_BRATIO5A00,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B00_BRATIO2B10_BRATIO3B10_BRATIO4B05_BRATIO5A025,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B00_BRATIO2B10_BRATIO3B10_BRATIO4B05_BRATIO5A05,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B00_BRATIO2B10_BRATIO3B10_BRATIO4B05_BRATIO5A075,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B00_BRATIO2B10_BRATIO3B10_BRATIO4B05_BRATIO5A10,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B00_BRATIO2B10_BRATIO3B10_BRATIO4B075_BRATIO5A00,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B00_BRATIO2B10_BRATIO3B10_BRATIO4B075_BRATIO5A025,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B00_BRATIO2B10_BRATIO3B10_BRATIO4B075_BRATIO5A05,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B00_BRATIO2B10_BRATIO3B10_BRATIO4B075_BRATIO5A075,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B00_BRATIO2B10_BRATIO3B10_BRATIO4B075_BRATIO5A10,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B00_BRATIO2B10_BRATIO3B10_BRATIO4B10_BRATIO5A00,1,0,0,1,0,1,0,0,1,0,3
_BRATIO1B00_BRATIO2B10_BRATIO3B10_BRATIO4B10_BRATIO5A025,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B00_BRATIO2B10_BRATIO3B10_BRATIO4B10_BRATIO5A05,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B00_BRATIO2B10_BRATIO3B10_BRATIO4B10_BRATIO5A075,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B00_BRATIO2B10_BRATIO3B10_BRATIO4B10_BRATIO5A10,1,0,0,1,0,1,0,0,1,0,3
_BRATIO1B025_BRATIO2B00_BRATIO3B00_BRATIO4B00_BRATIO5A00,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B025_BRATIO2B00_BRATIO3B00_BRATIO4B00_BRATIO5A025,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B025_BRATIO2B00_BRATIO3B00_BRATIO4B00_BRATIO5A05,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B025_BRATIO2B00_BRATIO3B00_BRATIO4B00_BRATIO5A075,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B025_BRATIO2B00_BRATIO3B00_BRATIO4B00_BRATIO5A10,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B025_BRATIO2B00_BRATIO3B00_BRATIO4B025_BRATIO5A00,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B025_BRATIO2B00_BRATIO3B00_BRATIO4B025_BRATIO5A025,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B025_BRATIO2B00_BRATIO3B00_BRATIO4B025_BRATIO5A05,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B025_BRATIO2B00_BRATIO3B00_BRATIO4B025_BRATIO5A075,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B025_BRATIO2B00_BRATIO3B00_BRATIO4B025_BRATIO5A10,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B025_BRATIO2B00_BRATIO3B00_BRATIO4B05_BRATIO5A00,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B025_BRATIO2B00_BRATIO3B00_BRATIO4B05_BRATIO5A025,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B025_BRATIO2B00_BRATIO3B00_BRATIO4B05_BRATIO5A05,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B025_BRATIO2B00_BRATIO3B00_BRATIO4B05_BRATIO5A075,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B025_BRATIO2B00_BRATIO3B00_BRATIO4B05_BRATIO5A10,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B025_BRATIO2B00_BRATIO3B00_BRATIO4B075_BRATIO5A00,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B025_BRATIO2B00_BRATIO3B00_BRATIO4B075_BRATIO5A025,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B025_BRATIO2B00_BRATIO3B00_BRATIO4B075_BRATIO5A05,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B025_BRATIO2B00_BRATIO3B00_BRATIO4B075_BRATIO5A075,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B025_BRATIO2B00_BRATIO3B00_BRATIO4B075_BRATIO5A10,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B025_BRATIO2B00_BRATIO3B00_BRATIO4B10_BRATIO5A00,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B025_BRATIO2B00_BRATIO3B00_BRATIO4B10_BRATIO5A025,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B025_BRATIO2B00_BRATIO3B00_BRATIO4B10_BRATIO5A05,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B025_BRATIO2B00_BRATIO3B00_BRATIO4B10_BRATIO5A075,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B025_BRATIO2B00_BRATIO3B00_BRATIO4B10_BRATIO5A10,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B025_BRATIO2B00_BRATIO3B025_BRATIO4B00_BRATIO5A00,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B025_BRATIO2B00_BRATIO3B025_BRATIO4B00_BRATIO5A025,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B025_BRATIO2B00_BRATIO3B025_BRATIO4B00_BRATIO5A05,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B025_BRATIO2B00_BRATIO3B025_BRATIO4B00_BRATIO5A075,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B025_BRATIO2B00_BRATIO3B025_BRATIO4B00_BRATIO5A10,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B025_BRATIO2B00_BRATIO3B025_BRATIO4B025_BRATIO5A00,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B025_BRATIO2B00_BRATIO3B025_BRATIO4B025_BRATIO5A025,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B025_BRATIO2B00_BRATIO3B025_BRATIO4B025_BRATIO5A05,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B025_BRATIO2B00_BRATIO3B025_BRATIO4B025_BRATIO5A075,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B025_BRATIO2B00_BRATIO3B025_BRATIO4B025_BRATIO5A10,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B025_BRATIO2B00_BRATIO3B025_BRATIO4B05_BRATIO5A00,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B025_BRATIO2B00_BRATIO3B025_BRATIO4B05_BRATIO5A025,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B025_BRATIO2B00_BRATIO3B025_BRATIO4B05_BRATIO5A05,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B025_BRATIO2B00_BRATIO3B025_BRATIO4B05_BRATIO5A075,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B025_BRATIO2B00_BRATIO3B025_BRATIO4B05_BRATIO5A10,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B025_BRATIO2B00_BRATIO3B025_BRATIO4B075_BRATIO5A00,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B025_BRATIO2B00_BRATIO3B025_BRATIO4B075_BRATIO5A025,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B025_BRATIO2B00_BRATIO3B025_BRATIO4B075_BRATIO5A05,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B025_BRATIO2B00_BRATIO3B025_BRATIO4B075_BRATIO5A075,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B025_BRATIO2B00_BRATIO3B025_BRATIO4B075_BRATIO5A10,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B025_BRATIO2B00_BRATIO3B025_BRATIO4B10_BRATIO5A00,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B025_BRATIO2B00_BRATIO3B025_BRATIO4B10_BRATIO5A025,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B025_BRATIO2B00_BRATIO3B025_BRATIO4B10_BRATIO5A05,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B025_BRATIO2B00_BRATIO3B025_BRATIO4B10_BRATIO5A075,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B025_BRATIO2B00_BRATIO3B025_BRATIO4B10_BRATIO5A10,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B025_BRATIO2B00_BRATIO3B05_BRATIO4B00_BRATIO5A00,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B025_BRATIO2B00_BRATIO3B05_BRATIO4B00_BRATIO5A025,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B025_BRATIO2B00_BRATIO3B05_BRATIO4B00_BRATIO5A05,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B025_BRATIO2B00_BRATIO3B05_BRATIO4B00_BRATIO5A075,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B025_BRATIO2B00_BRATIO3B05_BRATIO4B00_BRATIO5A10,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B025_BRATIO2B00_BRATIO3B05_BRATIO4B025_BRATIO5A00,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B025_BRATIO2B00_BRATIO3B05_BRATIO4B025_BRATIO5A025,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B025_BRATIO2B00_BRATIO3B05_BRATIO4B025_BRATIO5A05,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B025_BRATIO2B00_BRATIO3B05_BRATIO4B025_BRATIO5A075,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B025_BRATIO2B00_BRATIO3B05_BRATIO4B025_BRATIO5A10,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B025_BRATIO2B00_BRATIO3B05_BRATIO4B05_BRATIO5A00,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B025_BRATIO2B00_BRATIO3B05_BRATIO4B05_BRATIO5A025,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B025_BRATIO2B00_BRATIO3B05_BRATIO4B05_BRATIO5A05,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B025_BRATIO2B00_BRATIO3B05_BRATIO4B05_BRATIO5A075,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B025_BRATIO2B00_BRATIO3B05_BRATIO4B05_BRATIO5A10,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B025_BRATIO2B00_BRATIO3B05_BRATIO4B075_BRATIO5A00,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B025_BRATIO2B00_BRATIO3B05_BRATIO4B075_BRATIO5A025,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B025_BRATIO2B00_BRATIO3B05_BRATIO4B075_BRATIO5A05,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B025_BRATIO2B00_BRATIO3B05_BRATIO4B075_BRATIO5A075,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B025_BRATIO2B00_BRATIO3B05_BRATIO4B075_BRATIO5A10,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B025_BRATIO2B00_BRATIO3B05_BRATIO4B10_BRATIO5A00,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B025_BRATIO2B00_BRATIO3B05_BRATIO4B10_BRATIO5A025,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B025_BRATIO2B00_BRATIO3B05_BRATIO4B10_BRATIO5A05,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B025_BRATIO2B00_BRATIO3B05_BRATIO4B10_BRATIO5A075,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B025_BRATIO2B00_BRATIO3B05_BRATIO4B10_BRATIO5A10,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B025_BRATIO2B00_BRATIO3B075_BRATIO4B00_BRATIO5A00,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B025_BRATIO2B00_BRATIO3B075_BRATIO4B00_BRATIO5A025,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B025_BRATIO2B00_BRATIO3B075_BRATIO4B00_BRATIO5A05,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B025_BRATIO2B00_BRATIO3B075_BRATIO4B00_BRATIO5A075,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B025_BRATIO2B00_BRATIO3B075_BRATIO4B00_BRATIO5A10,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B025_BRATIO2B00_BRATIO3B075_BRATIO4B025_BRATIO5A00,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B025_BRATIO2B00_BRATIO3B075_BRATIO4B025_BRATIO5A025,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B025_BRATIO2B00_BRATIO3B075_BRATIO4B025_BRATIO5A05,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B025_BRATIO2B00_BRATIO3B075_BRATIO4B025_BRATIO5A075,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B025_BRATIO2B00_BRATIO3B075_BRATIO4B025_BRATIO5A10,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B025_BRATIO2B00_BRATIO3B075_BRATIO4B05_BRATIO5A00,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B025_BRATIO2B00_BRATIO3B075_BRATIO4B05_BRATIO5A025,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B025_BRATIO2B00_BRATIO3B075_BRATIO4B05_BRATIO5A05,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B025_BRATIO2B00_BRATIO3B075_BRATIO4B05_BRATIO5A075,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B025_BRATIO2B00_BRATIO3B075_BRATIO4B05_BRATIO5A10,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B025_BRATIO2B00_BRATIO3B075_BRATIO4B075_BRATIO5A00,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B025_BRATIO2B00_BRATIO3B075_BRATIO4B075_BRATIO5A025,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B025_BRATIO2B00_BRATIO3B075_BRATIO4B075_BRATIO5A05,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B025_BRATIO2B00_BRATIO3B075_BRATIO4B075_BRATIO5A075,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B025_BRATIO2B00_BRATIO3B075_BRATIO4B075_BRATIO5A10,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B025_BRATIO2B00_BRATIO3B075_BRATIO4B10_BRATIO5A00,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B025_BRATIO2B00_BRATIO3B075_BRATIO4B10_BRATIO5A025,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B025_BRATIO2B00_BRATIO3B075_BRATIO4B10_BRATIO5A05,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B025_BRATIO2B00_BRATIO3B075_BRATIO4B10_BRATIO5A075,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B025_BRATIO2B00_BRATIO3B075_BRATIO4B10_BRATIO5A10,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B025_BRATIO2B00_BRATIO3B10_BRATIO4B00_BRATIO5A00,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B025_BRATIO2B00_BRATIO3B10_BRATIO4B00_BRATIO5A025,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B025_BRATIO2B00_BRATIO3B10_BRATIO4B00_BRATIO5A05,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B025_BRATIO2B00_BRATIO3B10_BRATIO4B00_BRATIO5A075,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B025_BRATIO2B00_BRATIO3B10_BRATIO4B00_BRATIO5A10,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B025_BRATIO2B00_BRATIO3B10_BRATIO4B025_BRATIO5A00,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B025_BRATIO2B00_BRATIO3B10_BRATIO4B025_BRATIO5A025,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B025_BRATIO2B00_BRATIO3B10_BRATIO4B025_BRATIO5A05,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B025_BRATIO2B00_BRATIO3B10_BRATIO4B025_BRATIO5A075,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B025_BRATIO2B00_BRATIO3B10_BRATIO4B025_BRATIO5A10,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B025_BRATIO2B00_BRATIO3B10_BRATIO4B05_BRATIO5A00,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B025_BRATIO2B00_BRATIO3B10_BRATIO4B05_BRATIO5A025,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B025_BRATIO2B00_BRATIO3B10_BRATIO4B05_BRATIO5A05,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B025_BRATIO2B00_BRATIO3B10_BRATIO4B05_BRATIO5A075,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B025_BRATIO2B00_BRATIO3B10_BRATIO4B05_BRATIO5A10,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B025_BRATIO2B00_BRATIO3B10_BRATIO4B075_BRATIO5A00,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B025_BRATIO2B00_BRATIO3B10_BRATIO4B075_BRATIO5A025,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B025_BRATIO2B00_BRATIO3B10_BRATIO4B075_BRATIO5A05,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B025_BRATIO2B00_BRATIO3B10_BRATIO4B075_BRATIO5A075,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B025_BRATIO2B00_BRATIO3B10_BRATIO4B075_BRATIO5A10,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B025_BRATIO2B00_BRATIO3B10_BRATIO4B10_BRATIO5A00,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B025_BRATIO2B00_BRATIO3B10_BRATIO4B10_BRATIO5A025,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B025_BRATIO2B00_BRATIO3B10_BRATIO4B10_BRATIO5A05,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B025_BRATIO2B00_BRATIO3B10_BRATIO4B10_BRATIO5A075,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B025_BRATIO2B00_BRATIO3B10_BRATIO4B10_BRATIO5A10,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B025_BRATIO2B025_BRATIO3B00_BRATIO4B00_BRATIO5A00,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B025_BRATIO2B025_BRATIO3B00_BRATIO4B00_BRATIO5A025,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B025_BRATIO2B025_BRATIO3B00_BRATIO4B00_BRATIO5A05,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B025_BRATIO2B025_BRATIO3B00_BRATIO4B00_BRATIO5A075,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B025_BRATIO2B025_BRATIO3B00_BRATIO4B00_BRATIO5A10,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B025_BRATIO2B025_BRATIO3B00_BRATIO4B025_BRATIO5A00,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B025_BRATIO2B025_BRATIO3B00_BRATIO4B025_BRATIO5A025,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B025_BRATIO2B025_BRATIO3B00_BRATIO4B025_BRATIO5A05,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B025_BRATIO2B025_BRATIO3B00_BRATIO4B025_BRATIO5A075,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B025_BRATIO2B025_BRATIO3B00_BRATIO4B025_BRATIO5A10,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B025_BRATIO2B025_BRATIO3B00_BRATIO4B05_BRATIO5A00,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B025_BRATIO2B025_BRATIO3B00_BRATIO4B05_BRATIO5A025,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B025_BRATIO2B025_BRATIO3B00_BRATIO4B05_BRATIO5A05,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B025_BRATIO2B025_BRATIO3B00_BRATIO4B05_BRATIO5A075,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B025_BRATIO2B025_BRATIO3B00_BRATIO4B05_BRATIO5A10,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B025_BRATIO2B025_BRATIO3B00_BRATIO4B075_BRATIO5A00,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B025_BRATIO2B025_BRATIO3B00_BRATIO4B075_BRATIO5A025,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B025_BRATIO2B025_BRATIO3B00_BRATIO4B075_BRATIO5A05,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B025_BRATIO2B025_BRATIO3B00_BRATIO4B075_BRATIO5A075,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B025_BRATIO2B025_BRATIO3B00_BRATIO4B075_BRATIO5A10,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B025_BRATIO2B025_BRATIO3B00_BRATIO4B10_BRATIO5A00,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B025_BRATIO2B025_BRATIO3B00_BRATIO4B10_BRATIO5A025,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B025_BRATIO2B025_BRATIO3B00_BRATIO4B10_BRATIO5A05,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B025_BRATIO2B025_BRATIO3B00_BRATIO4B10_BRATIO5A075,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B025_BRATIO2B025_BRATIO3B00_BRATIO4B10_BRATIO5A10,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B025_BRATIO2B025_BRATIO3B025_BRATIO4B00_BRATIO5A00,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B025_BRATIO2B025_BRATIO3B025_BRATIO4B00_BRATIO5A025,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B025_BRATIO2B025_BRATIO3B025_BRATIO4B00_BRATIO5A05,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B025_BRATIO2B025_BRATIO3B025_BRATIO4B00_BRATIO5A075,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B025_BRATIO2B025_BRATIO3B025_BRATIO4B00_BRATIO5A10,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B025_BRATIO2B025_BRATIO3B025_BRATIO4B025_BRATIO5A00,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B025_BRATIO2B025_BRATIO3B025_BRATIO4B025_BRATIO5A025,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B025_BRATIO2B025_BRATIO3B025_BRATIO4B025_BRATIO5A05,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B025_BRATIO2B025_BRATIO3B025_BRATIO4B025_BRATIO5A075,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B025_BRATIO2B025_BRATIO3B025_BRATIO4B025_BRATIO5A10,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B025_BRATIO2B025_BRATIO3B025_BRATIO4B05_BRATIO5A00,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B025_BRATIO2B025_BRATIO3B025_BRATIO4B05_BRATIO5A025,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B025_BRATIO2B025_BRATIO3B025_BRATIO4B05_BRATIO5A05,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B025_BRATIO2B025_BRATIO3B025_BRATIO4B05_BRATIO5A075,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B025_BRATIO2B025_BRATIO3B025_BRATIO4B05_BRATIO5A10,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B025_BRATIO2B025_BRATIO3B025_BRATIO4B075_BRATIO5A00,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B025_BRATIO2B025_BRATIO3B025_BRATIO4B075_BRATIO5A025,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B025_BRATIO2B025_BRATIO3B025_BRATIO4B075_BRATIO5A05,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B025_BRATIO2B025_BRATIO3B025_BRATIO4B075_BRATIO5A075,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B025_BRATIO2B025_BRATIO3B025_BRATIO4B075_BRATIO5A10,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B025_BRATIO2B025_BRATIO3B025_BRATIO4B10_BRATIO5A00,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B025_BRATIO2B025_BRATIO3B025_BRATIO4B10_BRATIO5A025,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B025_BRATIO2B025_BRATIO3B025_BRATIO4B10_BRATIO5A05,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B025_BRATIO2B025_BRATIO3B025_BRATIO4B10_BRATIO5A075,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B025_BRATIO2B025_BRATIO3B025_BRATIO4B10_BRATIO5A10,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B025_BRATIO2B025_BRATIO3B05_BRATIO4B00_BRATIO5A00,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B025_BRATIO2B025_BRATIO3B05_BRATIO4B00_BRATIO5A025,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B025_BRATIO2B025_BRATIO3B05_BRATIO4B00_BRATIO5A05,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B025_BRATIO2B025_BRATIO3B05_BRATIO4B00_BRATIO5A075,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B025_BRATIO2B025_BRATIO3B05_BRATIO4B00_BRATIO5A10,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B025_BRATIO2B025_BRATIO3B05_BRATIO4B025_BRATIO5A00,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B025_BRATIO2B025_BRATIO3B05_BRATIO4B025_BRATIO5A025,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B025_BRATIO2B025_BRATIO3B05_BRATIO4B025_BRATIO5A05,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B025_BRATIO2B025_BRATIO3B05_BRATIO4B025_BRATIO5A075,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B025_BRATIO2B025_BRATIO3B05_BRATIO4B025_BRATIO5A10,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B025_BRATIO2B025_BRATIO3B05_BRATIO4B05_BRATIO5A00,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B025_BRATIO2B025_BRATIO3B05_BRATIO4B05_BRATIO5A025,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B025_BRATIO2B025_BRATIO3B05_BRATIO4B05_BRATIO5A05,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B025_BRATIO2B025_BRATIO3B05_BRATIO4B05_BRATIO5A075,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B025_BRATIO2B025_BRATIO3B05_BRATIO4B05_BRATIO5A10,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B025_BRATIO2B025_BRATIO3B05_BRATIO4B075_BRATIO5A00,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B025_BRATIO2B025_BRATIO3B05_BRATIO4B075_BRATIO5A025,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B025_BRATIO2B025_BRATIO3B05_BRATIO4B075_BRATIO5A05,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B025_BRATIO2B025_BRATIO3B05_BRATIO4B075_BRATIO5A075,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B025_BRATIO2B025_BRATIO3B05_BRATIO4B075_BRATIO5A10,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B025_BRATIO2B025_BRATIO3B05_BRATIO4B10_BRATIO5A00,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B025_BRATIO2B025_BRATIO3B05_BRATIO4B10_BRATIO5A025,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B025_BRATIO2B025_BRATIO3B05_BRATIO4B10_BRATIO5A05,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B025_BRATIO2B025_BRATIO3B05_BRATIO4B10_BRATIO5A075,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B025_BRATIO2B025_BRATIO3B05_BRATIO4B10_BRATIO5A10,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B025_BRATIO2B025_BRATIO3B075_BRATIO4B00_BRATIO5A00,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B025_BRATIO2B025_BRATIO3B075_BRATIO4B00_BRATIO5A025,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B025_BRATIO2B025_BRATIO3B075_BRATIO4B00_BRATIO5A05,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B025_BRATIO2B025_BRATIO3B075_BRATIO4B00_BRATIO5A075,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B025_BRATIO2B025_BRATIO3B075_BRATIO4B00_BRATIO5A10,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B025_BRATIO2B025_BRATIO3B075_BRATIO4B025_BRATIO5A00,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B025_BRATIO2B025_BRATIO3B075_BRATIO4B025_BRATIO5A025,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B025_BRATIO2B025_BRATIO3B075_BRATIO4B025_BRATIO5A05,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B025_BRATIO2B025_BRATIO3B075_BRATIO4B025_BRATIO5A075,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B025_BRATIO2B025_BRATIO3B075_BRATIO4B025_BRATIO5A10,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B025_BRATIO2B025_BRATIO3B075_BRATIO4B05_BRATIO5A00,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B025_BRATIO2B025_BRATIO3B075_BRATIO4B05_BRATIO5A025,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B025_BRATIO2B025_BRATIO3B075_BRATIO4B05_BRATIO5A05,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B025_BRATIO2B025_BRATIO3B075_BRATIO4B05_BRATIO5A075,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B025_BRATIO2B025_BRATIO3B075_BRATIO4B05_BRATIO5A10,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B025_BRATIO2B025_BRATIO3B075_BRATIO4B075_BRATIO5A00,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B025_BRATIO2B025_BRATIO3B075_BRATIO4B075_BRATIO5A025,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B025_BRATIO2B025_BRATIO3B075_BRATIO4B075_BRATIO5A05,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B025_BRATIO2B025_BRATIO3B075_BRATIO4B075_BRATIO5A075,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B025_BRATIO2B025_BRATIO3B075_BRATIO4B075_BRATIO5A10,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B025_BRATIO2B025_BRATIO3B075_BRATIO4B10_BRATIO5A00,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B025_BRATIO2B025_BRATIO3B075_BRATIO4B10_BRATIO5A025,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B025_BRATIO2B025_BRATIO3B075_BRATIO4B10_BRATIO5A05,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B025_BRATIO2B025_BRATIO3B075_BRATIO4B10_BRATIO5A075,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B025_BRATIO2B025_BRATIO3B075_BRATIO4B10_BRATIO5A10,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B025_BRATIO2B025_BRATIO3B10_BRATIO4B00_BRATIO5A00,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B025_BRATIO2B025_BRATIO3B10_BRATIO4B00_BRATIO5A025,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B025_BRATIO2B025_BRATIO3B10_BRATIO4B00_BRATIO5A05,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B025_BRATIO2B025_BRATIO3B10_BRATIO4B00_BRATIO5A075,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B025_BRATIO2B025_BRATIO3B10_BRATIO4B00_BRATIO5A10,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B025_BRATIO2B025_BRATIO3B10_BRATIO4B025_BRATIO5A00,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B025_BRATIO2B025_BRATIO3B10_BRATIO4B025_BRATIO5A025,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B025_BRATIO2B025_BRATIO3B10_BRATIO4B025_BRATIO5A05,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B025_BRATIO2B025_BRATIO3B10_BRATIO4B025_BRATIO5A075,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B025_BRATIO2B025_BRATIO3B10_BRATIO4B025_BRATIO5A10,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B025_BRATIO2B025_BRATIO3B10_BRATIO4B05_BRATIO5A00,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B025_BRATIO2B025_BRATIO3B10_BRATIO4B05_BRATIO5A025,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B025_BRATIO2B025_BRATIO3B10_BRATIO4B05_BRATIO5A05,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B025_BRATIO2B025_BRATIO3B10_BRATIO4B05_BRATIO5A075,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B025_BRATIO2B025_BRATIO3B10_BRATIO4B05_BRATIO5A10,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B025_BRATIO2B025_BRATIO3B10_BRATIO4B075_BRATIO5A00,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B025_BRATIO2B025_BRATIO3B10_BRATIO4B075_BRATIO5A025,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B025_BRATIO2B025_BRATIO3B10_BRATIO4B075_BRATIO5A05,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B025_BRATIO2B025_BRATIO3B10_BRATIO4B075_BRATIO5A075,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B025_BRATIO2B025_BRATIO3B10_BRATIO4B075_BRATIO5A10,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B025_BRATIO2B025_BRATIO3B10_BRATIO4B10_BRATIO5A00,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B025_BRATIO2B025_BRATIO3B10_BRATIO4B10_BRATIO5A025,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B025_BRATIO2B025_BRATIO3B10_BRATIO4B10_BRATIO5A05,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B025_BRATIO2B025_BRATIO3B10_BRATIO4B10_BRATIO5A075,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B025_BRATIO2B025_BRATIO3B10_BRATIO4B10_BRATIO5A10,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B025_BRATIO2B05_BRATIO3B00_BRATIO4B00_BRATIO5A00,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B025_BRATIO2B05_BRATIO3B00_BRATIO4B00_BRATIO5A025,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B025_BRATIO2B05_BRATIO3B00_BRATIO4B00_BRATIO5A05,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B025_BRATIO2B05_BRATIO3B00_BRATIO4B00_BRATIO5A075,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B025_BRATIO2B05_BRATIO3B00_BRATIO4B00_BRATIO5A10,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B025_BRATIO2B05_BRATIO3B00_BRATIO4B025_BRATIO5A00,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B025_BRATIO2B05_BRATIO3B00_BRATIO4B025_BRATIO5A025,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B025_BRATIO2B05_BRATIO3B00_BRATIO4B025_BRATIO5A05,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B025_BRATIO2B05_BRATIO3B00_BRATIO4B025_BRATIO5A075,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B025_BRATIO2B05_BRATIO3B00_BRATIO4B025_BRATIO5A10,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B025_BRATIO2B05_BRATIO3B00_BRATIO4B05_BRATIO5A00,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B025_BRATIO2B05_BRATIO3B00_BRATIO4B05_BRATIO5A025,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B025_BRATIO2B05_BRATIO3B00_BRATIO4B05_BRATIO5A05,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B025_BRATIO2B05_BRATIO3B00_BRATIO4B05_BRATIO5A075,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B025_BRATIO2B05_BRATIO3B00_BRATIO4B05_BRATIO5A10,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B025_BRATIO2B05_BRATIO3B00_BRATIO4B075_BRATIO5A00,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B025_BRATIO2B05_BRATIO3B00_BRATIO4B075_BRATIO5A025,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B025_BRATIO2B05_BRATIO3B00_BRATIO4B075_BRATIO5A05,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B025_BRATIO2B05_BRATIO3B00_BRATIO4B075_BRATIO5A075,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B025_BRATIO2B05_BRATIO3B00_BRATIO4B075_BRATIO5A10,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B025_BRATIO2B05_BRATIO3B00_BRATIO4B10_BRATIO5A00,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B025_BRATIO2B05_BRATIO3B00_BRATIO4B10_BRATIO5A025,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B025_BRATIO2B05_BRATIO3B00_BRATIO4B10_BRATIO5A05,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B025_BRATIO2B05_BRATIO3B00_BRATIO4B10_BRATIO5A075,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B025_BRATIO2B05_BRATIO3B00_BRATIO4B10_BRATIO5A10,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B025_BRATIO2B05_BRATIO3B025_BRATIO4B00_BRATIO5A00,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B025_BRATIO2B05_BRATIO3B025_BRATIO4B00_BRATIO5A025,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B025_BRATIO2B05_BRATIO3B025_BRATIO4B00_BRATIO5A05,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B025_BRATIO2B05_BRATIO3B025_BRATIO4B00_BRATIO5A075,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B025_BRATIO2B05_BRATIO3B025_BRATIO4B00_BRATIO5A10,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B025_BRATIO2B05_BRATIO3B025_BRATIO4B025_BRATIO5A00,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B025_BRATIO2B05_BRATIO3B025_BRATIO4B025_BRATIO5A025,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B025_BRATIO2B05_BRATIO3B025_BRATIO4B025_BRATIO5A05,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B025_BRATIO2B05_BRATIO3B025_BRATIO4B025_BRATIO5A075,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B025_BRATIO2B05_BRATIO3B025_BRATIO4B025_BRATIO5A10,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B025_BRATIO2B05_BRATIO3B025_BRATIO4B05_BRATIO5A00,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B025_BRATIO2B05_BRATIO3B025_BRATIO4B05_BRATIO5A025,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B025_BRATIO2B05_BRATIO3B025_BRATIO4B05_BRATIO5A05,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B025_BRATIO2B05_BRATIO3B025_BRATIO4B05_BRATIO5A075,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B025_BRATIO2B05_BRATIO3B025_BRATIO4B05_BRATIO5A10,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B025_BRATIO2B05_BRATIO3B025_BRATIO4B075_BRATIO5A00,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B025_BRATIO2B05_BRATIO3B025_BRATIO4B075_BRATIO5A025,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B025_BRATIO2B05_BRATIO3B025_BRATIO4B075_BRATIO5A05,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B025_BRATIO2B05_BRATIO3B025_BRATIO4B075_BRATIO5A075,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B025_BRATIO2B05_BRATIO3B025_BRATIO4B075_BRATIO5A10,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B025_BRATIO2B05_BRATIO3B025_BRATIO4B10_BRATIO5A00,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B025_BRATIO2B05_BRATIO3B025_BRATIO4B10_BRATIO5A025,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B025_BRATIO2B05_BRATIO3B025_BRATIO4B10_BRATIO5A05,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B025_BRATIO2B05_BRATIO3B025_BRATIO4B10_BRATIO5A075,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B025_BRATIO2B05_BRATIO3B025_BRATIO4B10_BRATIO5A10,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B025_BRATIO2B05_BRATIO3B05_BRATIO4B00_BRATIO5A00,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B025_BRATIO2B05_BRATIO3B05_BRATIO4B00_BRATIO5A025,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B025_BRATIO2B05_BRATIO3B05_BRATIO4B00_BRATIO5A05,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B025_BRATIO2B05_BRATIO3B05_BRATIO4B00_BRATIO5A075,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B025_BRATIO2B05_BRATIO3B05_BRATIO4B00_BRATIO5A10,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B025_BRATIO2B05_BRATIO3B05_BRATIO4B025_BRATIO5A00,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B025_BRATIO2B05_BRATIO3B05_BRATIO4B025_BRATIO5A025,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B025_BRATIO2B05_BRATIO3B05_BRATIO4B025_BRATIO5A05,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B025_BRATIO2B05_BRATIO3B05_BRATIO4B025_BRATIO5A075,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B025_BRATIO2B05_BRATIO3B05_BRATIO4B025_BRATIO5A10,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B025_BRATIO2B05_BRATIO3B05_BRATIO4B05_BRATIO5A00,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B025_BRATIO2B05_BRATIO3B05_BRATIO4B05_BRATIO5A025,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B025_BRATIO2B05_BRATIO3B05_BRATIO4B05_BRATIO5A05,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B025_BRATIO2B05_BRATIO3B05_BRATIO4B05_BRATIO5A075,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B025_BRATIO2B05_BRATIO3B05_BRATIO4B05_BRATIO5A10,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B025_BRATIO2B05_BRATIO3B05_BRATIO4B075_BRATIO5A00,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B025_BRATIO2B05_BRATIO3B05_BRATIO4B075_BRATIO5A025,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B025_BRATIO2B05_BRATIO3B05_BRATIO4B075_BRATIO5A05,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B025_BRATIO2B05_BRATIO3B05_BRATIO4B075_BRATIO5A075,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B025_BRATIO2B05_BRATIO3B05_BRATIO4B075_BRATIO5A10,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B025_BRATIO2B05_BRATIO3B05_BRATIO4B10_BRATIO5A00,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B025_BRATIO2B05_BRATIO3B05_BRATIO4B10_BRATIO5A025,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B025_BRATIO2B05_BRATIO3B05_BRATIO4B10_BRATIO5A05,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B025_BRATIO2B05_BRATIO3B05_BRATIO4B10_BRATIO5A075,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B025_BRATIO2B05_BRATIO3B05_BRATIO4B10_BRATIO5A10,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B025_BRATIO2B05_BRATIO3B075_BRATIO4B00_BRATIO5A00,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B025_BRATIO2B05_BRATIO3B075_BRATIO4B00_BRATIO5A025,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B025_BRATIO2B05_BRATIO3B075_BRATIO4B00_BRATIO5A05,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B025_BRATIO2B05_BRATIO3B075_BRATIO4B00_BRATIO5A075,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B025_BRATIO2B05_BRATIO3B075_BRATIO4B00_BRATIO5A10,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B025_BRATIO2B05_BRATIO3B075_BRATIO4B025_BRATIO5A00,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B025_BRATIO2B05_BRATIO3B075_BRATIO4B025_BRATIO5A025,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B025_BRATIO2B05_BRATIO3B075_BRATIO4B025_BRATIO5A05,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B025_BRATIO2B05_BRATIO3B075_BRATIO4B025_BRATIO5A075,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B025_BRATIO2B05_BRATIO3B075_BRATIO4B025_BRATIO5A10,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B025_BRATIO2B05_BRATIO3B075_BRATIO4B05_BRATIO5A00,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B025_BRATIO2B05_BRATIO3B075_BRATIO4B05_BRATIO5A025,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B025_BRATIO2B05_BRATIO3B075_BRATIO4B05_BRATIO5A05,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B025_BRATIO2B05_BRATIO3B075_BRATIO4B05_BRATIO5A075,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B025_BRATIO2B05_BRATIO3B075_BRATIO4B05_BRATIO5A10,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B025_BRATIO2B05_BRATIO3B075_BRATIO4B075_BRATIO5A00,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B025_BRATIO2B05_BRATIO3B075_BRATIO4B075_BRATIO5A025,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B025_BRATIO2B05_BRATIO3B075_BRATIO4B075_BRATIO5A05,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B025_BRATIO2B05_BRATIO3B075_BRATIO4B075_BRATIO5A075,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B025_BRATIO2B05_BRATIO3B075_BRATIO4B075_BRATIO5A10,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B025_BRATIO2B05_BRATIO3B075_BRATIO4B10_BRATIO5A00,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B025_BRATIO2B05_BRATIO3B075_BRATIO4B10_BRATIO5A025,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B025_BRATIO2B05_BRATIO3B075_BRATIO4B10_BRATIO5A05,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B025_BRATIO2B05_BRATIO3B075_BRATIO4B10_BRATIO5A075,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B025_BRATIO2B05_BRATIO3B075_BRATIO4B10_BRATIO5A10,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B025_BRATIO2B05_BRATIO3B10_BRATIO4B00_BRATIO5A00,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B025_BRATIO2B05_BRATIO3B10_BRATIO4B00_BRATIO5A025,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B025_BRATIO2B05_BRATIO3B10_BRATIO4B00_BRATIO5A05,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B025_BRATIO2B05_BRATIO3B10_BRATIO4B00_BRATIO5A075,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B025_BRATIO2B05_BRATIO3B10_BRATIO4B00_BRATIO5A10,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B025_BRATIO2B05_BRATIO3B10_BRATIO4B025_BRATIO5A00,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B025_BRATIO2B05_BRATIO3B10_BRATIO4B025_BRATIO5A025,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B025_BRATIO2B05_BRATIO3B10_BRATIO4B025_BRATIO5A05,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B025_BRATIO2B05_BRATIO3B10_BRATIO4B025_BRATIO5A075,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B025_BRATIO2B05_BRATIO3B10_BRATIO4B025_BRATIO5A10,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B025_BRATIO2B05_BRATIO3B10_BRATIO4B05_BRATIO5A00,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B025_BRATIO2B05_BRATIO3B10_BRATIO4B05_BRATIO5A025,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B025_BRATIO2B05_BRATIO3B10_BRATIO4B05_BRATIO5A05,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B025_BRATIO2B05_BRATIO3B10_BRATIO4B05_BRATIO5A075,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B025_BRATIO2B05_BRATIO3B10_BRATIO4B05_BRATIO5A10,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B025_BRATIO2B05_BRATIO3B10_BRATIO4B075_BRATIO5A00,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B025_BRATIO2B05_BRATIO3B10_BRATIO4B075_BRATIO5A025,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B025_BRATIO2B05_BRATIO3B10_BRATIO4B075_BRATIO5A05,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B025_BRATIO2B05_BRATIO3B10_BRATIO4B075_BRATIO5A075,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B025_BRATIO2B05_BRATIO3B10_BRATIO4B075_BRATIO5A10,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B025_BRATIO2B05_BRATIO3B10_BRATIO4B10_BRATIO5A00,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B025_BRATIO2B05_BRATIO3B10_BRATIO4B10_BRATIO5A025,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B025_BRATIO2B05_BRATIO3B10_BRATIO4B10_BRATIO5A05,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B025_BRATIO2B05_BRATIO3B10_BRATIO4B10_BRATIO5A075,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B025_BRATIO2B05_BRATIO3B10_BRATIO4B10_BRATIO5A10,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B025_BRATIO2B075_BRATIO3B00_BRATIO4B00_BRATIO5A00,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B025_BRATIO2B075_BRATIO3B00_BRATIO4B00_BRATIO5A025,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B025_BRATIO2B075_BRATIO3B00_BRATIO4B00_BRATIO5A05,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B025_BRATIO2B075_BRATIO3B00_BRATIO4B00_BRATIO5A075,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B025_BRATIO2B075_BRATIO3B00_BRATIO4B00_BRATIO5A10,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B025_BRATIO2B075_BRATIO3B00_BRATIO4B025_BRATIO5A00,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B025_BRATIO2B075_BRATIO3B00_BRATIO4B025_BRATIO5A025,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B025_BRATIO2B075_BRATIO3B00_BRATIO4B025_BRATIO5A05,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B025_BRATIO2B075_BRATIO3B00_BRATIO4B025_BRATIO5A075,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B025_BRATIO2B075_BRATIO3B00_BRATIO4B025_BRATIO5A10,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B025_BRATIO2B075_BRATIO3B00_BRATIO4B05_BRATIO5A00,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B025_BRATIO2B075_BRATIO3B00_BRATIO4B05_BRATIO5A025,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B025_BRATIO2B075_BRATIO3B00_BRATIO4B05_BRATIO5A05,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B025_BRATIO2B075_BRATIO3B00_BRATIO4B05_BRATIO5A075,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B025_BRATIO2B075_BRATIO3B00_BRATIO4B05_BRATIO5A10,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B025_BRATIO2B075_BRATIO3B00_BRATIO4B075_BRATIO5A00,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B025_BRATIO2B075_BRATIO3B00_BRATIO4B075_BRATIO5A025,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B025_BRATIO2B075_BRATIO3B00_BRATIO4B075_BRATIO5A05,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B025_BRATIO2B075_BRATIO3B00_BRATIO4B075_BRATIO5A075,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B025_BRATIO2B075_BRATIO3B00_BRATIO4B075_BRATIO5A10,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B025_BRATIO2B075_BRATIO3B00_BRATIO4B10_BRATIO5A00,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B025_BRATIO2B075_BRATIO3B00_BRATIO4B10_BRATIO5A025,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B025_BRATIO2B075_BRATIO3B00_BRATIO4B10_BRATIO5A05,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B025_BRATIO2B075_BRATIO3B00_BRATIO4B10_BRATIO5A075,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B025_BRATIO2B075_BRATIO3B00_BRATIO4B10_BRATIO5A10,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B025_BRATIO2B075_BRATIO3B025_BRATIO4B00_BRATIO5A00,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B025_BRATIO2B075_BRATIO3B025_BRATIO4B00_BRATIO5A025,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B025_BRATIO2B075_BRATIO3B025_BRATIO4B00_BRATIO5A05,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B025_BRATIO2B075_BRATIO3B025_BRATIO4B00_BRATIO5A075,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B025_BRATIO2B075_BRATIO3B025_BRATIO4B00_BRATIO5A10,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B025_BRATIO2B075_BRATIO3B025_BRATIO4B025_BRATIO5A00,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B025_BRATIO2B075_BRATIO3B025_BRATIO4B025_BRATIO5A025,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B025_BRATIO2B075_BRATIO3B025_BRATIO4B025_BRATIO5A05,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B025_BRATIO2B075_BRATIO3B025_BRATIO4B025_BRATIO5A075,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B025_BRATIO2B075_BRATIO3B025_BRATIO4B025_BRATIO5A10,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B025_BRATIO2B075_BRATIO3B025_BRATIO4B05_BRATIO5A00,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B025_BRATIO2B075_BRATIO3B025_BRATIO4B05_BRATIO5A025,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B025_BRATIO2B075_BRATIO3B025_BRATIO4B05_BRATIO5A05,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B025_BRATIO2B075_BRATIO3B025_BRATIO4B05_BRATIO5A075,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B025_BRATIO2B075_BRATIO3B025_BRATIO4B05_BRATIO5A10,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B025_BRATIO2B075_BRATIO3B025_BRATIO4B075_BRATIO5A00,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B025_BRATIO2B075_BRATIO3B025_BRATIO4B075_BRATIO5A025,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B025_BRATIO2B075_BRATIO3B025_BRATIO4B075_BRATIO5A05,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B025_BRATIO2B075_BRATIO3B025_BRATIO4B075_BRATIO5A075,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B025_BRATIO2B075_BRATIO3B025_BRATIO4B075_BRATIO5A10,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B025_BRATIO2B075_BRATIO3B025_BRATIO4B10_BRATIO5A00,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B025_BRATIO2B075_BRATIO3B025_BRATIO4B10_BRATIO5A025,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B025_BRATIO2B075_BRATIO3B025_BRATIO4B10_BRATIO5A05,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B025_BRATIO2B075_BRATIO3B025_BRATIO4B10_BRATIO5A075,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B025_BRATIO2B075_BRATIO3B025_BRATIO4B10_BRATIO5A10,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B025_BRATIO2B075_BRATIO3B05_BRATIO4B00_BRATIO5A00,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B025_BRATIO2B075_BRATIO3B05_BRATIO4B00_BRATIO5A025,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B025_BRATIO2B075_BRATIO3B05_BRATIO4B00_BRATIO5A05,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B025_BRATIO2B075_BRATIO3B05_BRATIO4B00_BRATIO5A075,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B025_BRATIO2B075_BRATIO3B05_BRATIO4B00_BRATIO5A10,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B025_BRATIO2B075_BRATIO3B05_BRATIO4B025_BRATIO5A00,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B025_BRATIO2B075_BRATIO3B05_BRATIO4B025_BRATIO5A025,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B025_BRATIO2B075_BRATIO3B05_BRATIO4B025_BRATIO5A05,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B025_BRATIO2B075_BRATIO3B05_BRATIO4B025_BRATIO5A075,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B025_BRATIO2B075_BRATIO3B05_BRATIO4B025_BRATIO5A10,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B025_BRATIO2B075_BRATIO3B05_BRATIO4B05_BRATIO5A00,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B025_BRATIO2B075_BRATIO3B05_BRATIO4B05_BRATIO5A025,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B025_BRATIO2B075_BRATIO3B05_BRATIO4B05_BRATIO5A05,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B025_BRATIO2B075_BRATIO3B05_BRATIO4B05_BRATIO5A075,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B025_BRATIO2B075_BRATIO3B05_BRATIO4B05_BRATIO5A10,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B025_BRATIO2B075_BRATIO3B05_BRATIO4B075_BRATIO5A00,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B025_BRATIO2B075_BRATIO3B05_BRATIO4B075_BRATIO5A025,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B025_BRATIO2B075_BRATIO3B05_BRATIO4B075_BRATIO5A05,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B025_BRATIO2B075_BRATIO3B05_BRATIO4B075_BRATIO5A075,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B025_BRATIO2B075_BRATIO3B05_BRATIO4B075_BRATIO5A10,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B025_BRATIO2B075_BRATIO3B05_BRATIO4B10_BRATIO5A00,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B025_BRATIO2B075_BRATIO3B05_BRATIO4B10_BRATIO5A025,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B025_BRATIO2B075_BRATIO3B05_BRATIO4B10_BRATIO5A05,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B025_BRATIO2B075_BRATIO3B05_BRATIO4B10_BRATIO5A075,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B025_BRATIO2B075_BRATIO3B05_BRATIO4B10_BRATIO5A10,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B025_BRATIO2B075_BRATIO3B075_BRATIO4B00_BRATIO5A00,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B025_BRATIO2B075_BRATIO3B075_BRATIO4B00_BRATIO5A025,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B025_BRATIO2B075_BRATIO3B075_BRATIO4B00_BRATIO5A05,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B025_BRATIO2B075_BRATIO3B075_BRATIO4B00_BRATIO5A075,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B025_BRATIO2B075_BRATIO3B075_BRATIO4B00_BRATIO5A10,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B025_BRATIO2B075_BRATIO3B075_BRATIO4B025_BRATIO5A00,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B025_BRATIO2B075_BRATIO3B075_BRATIO4B025_BRATIO5A025,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B025_BRATIO2B075_BRATIO3B075_BRATIO4B025_BRATIO5A05,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B025_BRATIO2B075_BRATIO3B075_BRATIO4B025_BRATIO5A075,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B025_BRATIO2B075_BRATIO3B075_BRATIO4B025_BRATIO5A10,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B025_BRATIO2B075_BRATIO3B075_BRATIO4B05_BRATIO5A00,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B025_BRATIO2B075_BRATIO3B075_BRATIO4B05_BRATIO5A025,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B025_BRATIO2B075_BRATIO3B075_BRATIO4B05_BRATIO5A05,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B025_BRATIO2B075_BRATIO3B075_BRATIO4B05_BRATIO5A075,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B025_BRATIO2B075_BRATIO3B075_BRATIO4B05_BRATIO5A10,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B025_BRATIO2B075_BRATIO3B075_BRATIO4B075_BRATIO5A00,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B025_BRATIO2B075_BRATIO3B075_BRATIO4B075_BRATIO5A025,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B025_BRATIO2B075_BRATIO3B075_BRATIO4B075_BRATIO5A05,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B025_BRATIO2B075_BRATIO3B075_BRATIO4B075_BRATIO5A075,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B025_BRATIO2B075_BRATIO3B075_BRATIO4B075_BRATIO5A10,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B025_BRATIO2B075_BRATIO3B075_BRATIO4B10_BRATIO5A00,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B025_BRATIO2B075_BRATIO3B075_BRATIO4B10_BRATIO5A025,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B025_BRATIO2B075_BRATIO3B075_BRATIO4B10_BRATIO5A05,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B025_BRATIO2B075_BRATIO3B075_BRATIO4B10_BRATIO5A075,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B025_BRATIO2B075_BRATIO3B075_BRATIO4B10_BRATIO5A10,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B025_BRATIO2B075_BRATIO3B10_BRATIO4B00_BRATIO5A00,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B025_BRATIO2B075_BRATIO3B10_BRATIO4B00_BRATIO5A025,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B025_BRATIO2B075_BRATIO3B10_BRATIO4B00_BRATIO5A05,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B025_BRATIO2B075_BRATIO3B10_BRATIO4B00_BRATIO5A075,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B025_BRATIO2B075_BRATIO3B10_BRATIO4B00_BRATIO5A10,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B025_BRATIO2B075_BRATIO3B10_BRATIO4B025_BRATIO5A00,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B025_BRATIO2B075_BRATIO3B10_BRATIO4B025_BRATIO5A025,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B025_BRATIO2B075_BRATIO3B10_BRATIO4B025_BRATIO5A05,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B025_BRATIO2B075_BRATIO3B10_BRATIO4B025_BRATIO5A075,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B025_BRATIO2B075_BRATIO3B10_BRATIO4B025_BRATIO5A10,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B025_BRATIO2B075_BRATIO3B10_BRATIO4B05_BRATIO5A00,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B025_BRATIO2B075_BRATIO3B10_BRATIO4B05_BRATIO5A025,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B025_BRATIO2B075_BRATIO3B10_BRATIO4B05_BRATIO5A05,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B025_BRATIO2B075_BRATIO3B10_BRATIO4B05_BRATIO5A075,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B025_BRATIO2B075_BRATIO3B10_BRATIO4B05_BRATIO5A10,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B025_BRATIO2B075_BRATIO3B10_BRATIO4B075_BRATIO5A00,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B025_BRATIO2B075_BRATIO3B10_BRATIO4B075_BRATIO5A025,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B025_BRATIO2B075_BRATIO3B10_BRATIO4B075_BRATIO5A05,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B025_BRATIO2B075_BRATIO3B10_BRATIO4B075_BRATIO5A075,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B025_BRATIO2B075_BRATIO3B10_BRATIO4B075_BRATIO5A10,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B025_BRATIO2B075_BRATIO3B10_BRATIO4B10_BRATIO5A00,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B025_BRATIO2B075_BRATIO3B10_BRATIO4B10_BRATIO5A025,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B025_BRATIO2B075_BRATIO3B10_BRATIO4B10_BRATIO5A05,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B025_BRATIO2B075_BRATIO3B10_BRATIO4B10_BRATIO5A075,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B025_BRATIO2B075_BRATIO3B10_BRATIO4B10_BRATIO5A10,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B025_BRATIO2B10_BRATIO3B00_BRATIO4B00_BRATIO5A00,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B025_BRATIO2B10_BRATIO3B00_BRATIO4B00_BRATIO5A025,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B025_BRATIO2B10_BRATIO3B00_BRATIO4B00_BRATIO5A05,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B025_BRATIO2B10_BRATIO3B00_BRATIO4B00_BRATIO5A075,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B025_BRATIO2B10_BRATIO3B00_BRATIO4B00_BRATIO5A10,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B025_BRATIO2B10_BRATIO3B00_BRATIO4B025_BRATIO5A00,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B025_BRATIO2B10_BRATIO3B00_BRATIO4B025_BRATIO5A025,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B025_BRATIO2B10_BRATIO3B00_BRATIO4B025_BRATIO5A05,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B025_BRATIO2B10_BRATIO3B00_BRATIO4B025_BRATIO5A075,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B025_BRATIO2B10_BRATIO3B00_BRATIO4B025_BRATIO5A10,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B025_BRATIO2B10_BRATIO3B00_BRATIO4B05_BRATIO5A00,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B025_BRATIO2B10_BRATIO3B00_BRATIO4B05_BRATIO5A025,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B025_BRATIO2B10_BRATIO3B00_BRATIO4B05_BRATIO5A05,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B025_BRATIO2B10_BRATIO3B00_BRATIO4B05_BRATIO5A075,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B025_BRATIO2B10_BRATIO3B00_BRATIO4B05_BRATIO5A10,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B025_BRATIO2B10_BRATIO3B00_BRATIO4B075_BRATIO5A00,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B025_BRATIO2B10_BRATIO3B00_BRATIO4B075_BRATIO5A025,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B025_BRATIO2B10_BRATIO3B00_BRATIO4B075_BRATIO5A05,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B025_BRATIO2B10_BRATIO3B00_BRATIO4B075_BRATIO5A075,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B025_BRATIO2B10_BRATIO3B00_BRATIO4B075_BRATIO5A10,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B025_BRATIO2B10_BRATIO3B00_BRATIO4B10_BRATIO5A00,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B025_BRATIO2B10_BRATIO3B00_BRATIO4B10_BRATIO5A025,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B025_BRATIO2B10_BRATIO3B00_BRATIO4B10_BRATIO5A05,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B025_BRATIO2B10_BRATIO3B00_BRATIO4B10_BRATIO5A075,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B025_BRATIO2B10_BRATIO3B00_BRATIO4B10_BRATIO5A10,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B025_BRATIO2B10_BRATIO3B025_BRATIO4B00_BRATIO5A00,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B025_BRATIO2B10_BRATIO3B025_BRATIO4B00_BRATIO5A025,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B025_BRATIO2B10_BRATIO3B025_BRATIO4B00_BRATIO5A05,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B025_BRATIO2B10_BRATIO3B025_BRATIO4B00_BRATIO5A075,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B025_BRATIO2B10_BRATIO3B025_BRATIO4B00_BRATIO5A10,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B025_BRATIO2B10_BRATIO3B025_BRATIO4B025_BRATIO5A00,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B025_BRATIO2B10_BRATIO3B025_BRATIO4B025_BRATIO5A025,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B025_BRATIO2B10_BRATIO3B025_BRATIO4B025_BRATIO5A05,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B025_BRATIO2B10_BRATIO3B025_BRATIO4B025_BRATIO5A075,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B025_BRATIO2B10_BRATIO3B025_BRATIO4B025_BRATIO5A10,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B025_BRATIO2B10_BRATIO3B025_BRATIO4B05_BRATIO5A00,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B025_BRATIO2B10_BRATIO3B025_BRATIO4B05_BRATIO5A025,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B025_BRATIO2B10_BRATIO3B025_BRATIO4B05_BRATIO5A05,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B025_BRATIO2B10_BRATIO3B025_BRATIO4B05_BRATIO5A075,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B025_BRATIO2B10_BRATIO3B025_BRATIO4B05_BRATIO5A10,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B025_BRATIO2B10_BRATIO3B025_BRATIO4B075_BRATIO5A00,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B025_BRATIO2B10_BRATIO3B025_BRATIO4B075_BRATIO5A025,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B025_BRATIO2B10_BRATIO3B025_BRATIO4B075_BRATIO5A05,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B025_BRATIO2B10_BRATIO3B025_BRATIO4B075_BRATIO5A075,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B025_BRATIO2B10_BRATIO3B025_BRATIO4B075_BRATIO5A10,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B025_BRATIO2B10_BRATIO3B025_BRATIO4B10_BRATIO5A00,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B025_BRATIO2B10_BRATIO3B025_BRATIO4B10_BRATIO5A025,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B025_BRATIO2B10_BRATIO3B025_BRATIO4B10_BRATIO5A05,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B025_BRATIO2B10_BRATIO3B025_BRATIO4B10_BRATIO5A075,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B025_BRATIO2B10_BRATIO3B025_BRATIO4B10_BRATIO5A10,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B025_BRATIO2B10_BRATIO3B05_BRATIO4B00_BRATIO5A00,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B025_BRATIO2B10_BRATIO3B05_BRATIO4B00_BRATIO5A025,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B025_BRATIO2B10_BRATIO3B05_BRATIO4B00_BRATIO5A05,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B025_BRATIO2B10_BRATIO3B05_BRATIO4B00_BRATIO5A075,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B025_BRATIO2B10_BRATIO3B05_BRATIO4B00_BRATIO5A10,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B025_BRATIO2B10_BRATIO3B05_BRATIO4B025_BRATIO5A00,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B025_BRATIO2B10_BRATIO3B05_BRATIO4B025_BRATIO5A025,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B025_BRATIO2B10_BRATIO3B05_BRATIO4B025_BRATIO5A05,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B025_BRATIO2B10_BRATIO3B05_BRATIO4B025_BRATIO5A075,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B025_BRATIO2B10_BRATIO3B05_BRATIO4B025_BRATIO5A10,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B025_BRATIO2B10_BRATIO3B05_BRATIO4B05_BRATIO5A00,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B025_BRATIO2B10_BRATIO3B05_BRATIO4B05_BRATIO5A025,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B025_BRATIO2B10_BRATIO3B05_BRATIO4B05_BRATIO5A05,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B025_BRATIO2B10_BRATIO3B05_BRATIO4B05_BRATIO5A075,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B025_BRATIO2B10_BRATIO3B05_BRATIO4B05_BRATIO5A10,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B025_BRATIO2B10_BRATIO3B05_BRATIO4B075_BRATIO5A00,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B025_BRATIO2B10_BRATIO3B05_BRATIO4B075_BRATIO5A025,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B025_BRATIO2B10_BRATIO3B05_BRATIO4B075_BRATIO5A05,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B025_BRATIO2B10_BRATIO3B05_BRATIO4B075_BRATIO5A075,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B025_BRATIO2B10_BRATIO3B05_BRATIO4B075_BRATIO5A10,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B025_BRATIO2B10_BRATIO3B05_BRATIO4B10_BRATIO5A00,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B025_BRATIO2B10_BRATIO3B05_BRATIO4B10_BRATIO5A025,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B025_BRATIO2B10_BRATIO3B05_BRATIO4B10_BRATIO5A05,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B025_BRATIO2B10_BRATIO3B05_BRATIO4B10_BRATIO5A075,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B025_BRATIO2B10_BRATIO3B05_BRATIO4B10_BRATIO5A10,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B025_BRATIO2B10_BRATIO3B075_BRATIO4B00_BRATIO5A00,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B025_BRATIO2B10_BRATIO3B075_BRATIO4B00_BRATIO5A025,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B025_BRATIO2B10_BRATIO3B075_BRATIO4B00_BRATIO5A05,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B025_BRATIO2B10_BRATIO3B075_BRATIO4B00_BRATIO5A075,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B025_BRATIO2B10_BRATIO3B075_BRATIO4B00_BRATIO5A10,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B025_BRATIO2B10_BRATIO3B075_BRATIO4B025_BRATIO5A00,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B025_BRATIO2B10_BRATIO3B075_BRATIO4B025_BRATIO5A025,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B025_BRATIO2B10_BRATIO3B075_BRATIO4B025_BRATIO5A05,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B025_BRATIO2B10_BRATIO3B075_BRATIO4B025_BRATIO5A075,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B025_BRATIO2B10_BRATIO3B075_BRATIO4B025_BRATIO5A10,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B025_BRATIO2B10_BRATIO3B075_BRATIO4B05_BRATIO5A00,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B025_BRATIO2B10_BRATIO3B075_BRATIO4B05_BRATIO5A025,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B025_BRATIO2B10_BRATIO3B075_BRATIO4B05_BRATIO5A05,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B025_BRATIO2B10_BRATIO3B075_BRATIO4B05_BRATIO5A075,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B025_BRATIO2B10_BRATIO3B075_BRATIO4B05_BRATIO5A10,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B025_BRATIO2B10_BRATIO3B075_BRATIO4B075_BRATIO5A00,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B025_BRATIO2B10_BRATIO3B075_BRATIO4B075_BRATIO5A025,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B025_BRATIO2B10_BRATIO3B075_BRATIO4B075_BRATIO5A05,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B025_BRATIO2B10_BRATIO3B075_BRATIO4B075_BRATIO5A075,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B025_BRATIO2B10_BRATIO3B075_BRATIO4B075_BRATIO5A10,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B025_BRATIO2B10_BRATIO3B075_BRATIO4B10_BRATIO5A00,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B025_BRATIO2B10_BRATIO3B075_BRATIO4B10_BRATIO5A025,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B025_BRATIO2B10_BRATIO3B075_BRATIO4B10_BRATIO5A05,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B025_BRATIO2B10_BRATIO3B075_BRATIO4B10_BRATIO5A075,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B025_BRATIO2B10_BRATIO3B075_BRATIO4B10_BRATIO5A10,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B025_BRATIO2B10_BRATIO3B10_BRATIO4B00_BRATIO5A00,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B025_BRATIO2B10_BRATIO3B10_BRATIO4B00_BRATIO5A025,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B025_BRATIO2B10_BRATIO3B10_BRATIO4B00_BRATIO5A05,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B025_BRATIO2B10_BRATIO3B10_BRATIO4B00_BRATIO5A075,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B025_BRATIO2B10_BRATIO3B10_BRATIO4B00_BRATIO5A10,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B025_BRATIO2B10_BRATIO3B10_BRATIO4B025_BRATIO5A00,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B025_BRATIO2B10_BRATIO3B10_BRATIO4B025_BRATIO5A025,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B025_BRATIO2B10_BRATIO3B10_BRATIO4B025_BRATIO5A05,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B025_BRATIO2B10_BRATIO3B10_BRATIO4B025_BRATIO5A075,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B025_BRATIO2B10_BRATIO3B10_BRATIO4B025_BRATIO5A10,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B025_BRATIO2B10_BRATIO3B10_BRATIO4B05_BRATIO5A00,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B025_BRATIO2B10_BRATIO3B10_BRATIO4B05_BRATIO5A025,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B025_BRATIO2B10_BRATIO3B10_BRATIO4B05_BRATIO5A05,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B025_BRATIO2B10_BRATIO3B10_BRATIO4B05_BRATIO5A075,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B025_BRATIO2B10_BRATIO3B10_BRATIO4B05_BRATIO5A10,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B025_BRATIO2B10_BRATIO3B10_BRATIO4B075_BRATIO5A00,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B025_BRATIO2B10_BRATIO3B10_BRATIO4B075_BRATIO5A025,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B025_BRATIO2B10_BRATIO3B10_BRATIO4B075_BRATIO5A05,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B025_BRATIO2B10_BRATIO3B10_BRATIO4B075_BRATIO5A075,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B025_BRATIO2B10_BRATIO3B10_BRATIO4B075_BRATIO5A10,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B025_BRATIO2B10_BRATIO3B10_BRATIO4B10_BRATIO5A00,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B025_BRATIO2B10_BRATIO3B10_BRATIO4B10_BRATIO5A025,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B025_BRATIO2B10_BRATIO3B10_BRATIO4B10_BRATIO5A05,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B025_BRATIO2B10_BRATIO3B10_BRATIO4B10_BRATIO5A075,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B025_BRATIO2B10_BRATIO3B10_BRATIO4B10_BRATIO5A10,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B05_BRATIO2B00_BRATIO3B00_BRATIO4B00_BRATIO5A00,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B05_BRATIO2B00_BRATIO3B00_BRATIO4B00_BRATIO5A025,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B05_BRATIO2B00_BRATIO3B00_BRATIO4B00_BRATIO5A05,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B05_BRATIO2B00_BRATIO3B00_BRATIO4B00_BRATIO5A075,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B05_BRATIO2B00_BRATIO3B00_BRATIO4B00_BRATIO5A10,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B05_BRATIO2B00_BRATIO3B00_BRATIO4B025_BRATIO5A00,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B05_BRATIO2B00_BRATIO3B00_BRATIO4B025_BRATIO5A025,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B05_BRATIO2B00_BRATIO3B00_BRATIO4B025_BRATIO5A05,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B05_BRATIO2B00_BRATIO3B00_BRATIO4B025_BRATIO5A075,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B05_BRATIO2B00_BRATIO3B00_BRATIO4B025_BRATIO5A10,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B05_BRATIO2B00_BRATIO3B00_BRATIO4B05_BRATIO5A00,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B05_BRATIO2B00_BRATIO3B00_BRATIO4B05_BRATIO5A025,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B05_BRATIO2B00_BRATIO3B00_BRATIO4B05_BRATIO5A05,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B05_BRATIO2B00_BRATIO3B00_BRATIO4B05_BRATIO5A075,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B05_BRATIO2B00_BRATIO3B00_BRATIO4B05_BRATIO5A10,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B05_BRATIO2B00_BRATIO3B00_BRATIO4B075_BRATIO5A00,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B05_BRATIO2B00_BRATIO3B00_BRATIO4B075_BRATIO5A025,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B05_BRATIO2B00_BRATIO3B00_BRATIO4B075_BRATIO5A05,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B05_BRATIO2B00_BRATIO3B00_BRATIO4B075_BRATIO5A075,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B05_BRATIO2B00_BRATIO3B00_BRATIO4B075_BRATIO5A10,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B05_BRATIO2B00_BRATIO3B00_BRATIO4B10_BRATIO5A00,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B05_BRATIO2B00_BRATIO3B00_BRATIO4B10_BRATIO5A025,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B05_BRATIO2B00_BRATIO3B00_BRATIO4B10_BRATIO5A05,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B05_BRATIO2B00_BRATIO3B00_BRATIO4B10_BRATIO5A075,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B05_BRATIO2B00_BRATIO3B00_BRATIO4B10_BRATIO5A10,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B05_BRATIO2B00_BRATIO3B025_BRATIO4B00_BRATIO5A00,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B05_BRATIO2B00_BRATIO3B025_BRATIO4B00_BRATIO5A025,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B05_BRATIO2B00_BRATIO3B025_BRATIO4B00_BRATIO5A05,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B05_BRATIO2B00_BRATIO3B025_BRATIO4B00_BRATIO5A075,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B05_BRATIO2B00_BRATIO3B025_BRATIO4B00_BRATIO5A10,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B05_BRATIO2B00_BRATIO3B025_BRATIO4B025_BRATIO5A00,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B05_BRATIO2B00_BRATIO3B025_BRATIO4B025_BRATIO5A025,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B05_BRATIO2B00_BRATIO3B025_BRATIO4B025_BRATIO5A05,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B05_BRATIO2B00_BRATIO3B025_BRATIO4B025_BRATIO5A075,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B05_BRATIO2B00_BRATIO3B025_BRATIO4B025_BRATIO5A10,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B05_BRATIO2B00_BRATIO3B025_BRATIO4B05_BRATIO5A00,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B05_BRATIO2B00_BRATIO3B025_BRATIO4B05_BRATIO5A025,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B05_BRATIO2B00_BRATIO3B025_BRATIO4B05_BRATIO5A05,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B05_BRATIO2B00_BRATIO3B025_BRATIO4B05_BRATIO5A075,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B05_BRATIO2B00_BRATIO3B025_BRATIO4B05_BRATIO5A10,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B05_BRATIO2B00_BRATIO3B025_BRATIO4B075_BRATIO5A00,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B05_BRATIO2B00_BRATIO3B025_BRATIO4B075_BRATIO5A025,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B05_BRATIO2B00_BRATIO3B025_BRATIO4B075_BRATIO5A05,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B05_BRATIO2B00_BRATIO3B025_BRATIO4B075_BRATIO5A075,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B05_BRATIO2B00_BRATIO3B025_BRATIO4B075_BRATIO5A10,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B05_BRATIO2B00_BRATIO3B025_BRATIO4B10_BRATIO5A00,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B05_BRATIO2B00_BRATIO3B025_BRATIO4B10_BRATIO5A025,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B05_BRATIO2B00_BRATIO3B025_BRATIO4B10_BRATIO5A05,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B05_BRATIO2B00_BRATIO3B025_BRATIO4B10_BRATIO5A075,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B05_BRATIO2B00_BRATIO3B025_BRATIO4B10_BRATIO5A10,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B05_BRATIO2B00_BRATIO3B05_BRATIO4B00_BRATIO5A00,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B05_BRATIO2B00_BRATIO3B05_BRATIO4B00_BRATIO5A025,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B05_BRATIO2B00_BRATIO3B05_BRATIO4B00_BRATIO5A05,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B05_BRATIO2B00_BRATIO3B05_BRATIO4B00_BRATIO5A075,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B05_BRATIO2B00_BRATIO3B05_BRATIO4B00_BRATIO5A10,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B05_BRATIO2B00_BRATIO3B05_BRATIO4B025_BRATIO5A00,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B05_BRATIO2B00_BRATIO3B05_BRATIO4B025_BRATIO5A025,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B05_BRATIO2B00_BRATIO3B05_BRATIO4B025_BRATIO5A05,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B05_BRATIO2B00_BRATIO3B05_BRATIO4B025_BRATIO5A075,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B05_BRATIO2B00_BRATIO3B05_BRATIO4B025_BRATIO5A10,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B05_BRATIO2B00_BRATIO3B05_BRATIO4B05_BRATIO5A00,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B05_BRATIO2B00_BRATIO3B05_BRATIO4B05_BRATIO5A025,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B05_BRATIO2B00_BRATIO3B05_BRATIO4B05_BRATIO5A05,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B05_BRATIO2B00_BRATIO3B05_BRATIO4B05_BRATIO5A075,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B05_BRATIO2B00_BRATIO3B05_BRATIO4B05_BRATIO5A10,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B05_BRATIO2B00_BRATIO3B05_BRATIO4B075_BRATIO5A00,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B05_BRATIO2B00_BRATIO3B05_BRATIO4B075_BRATIO5A025,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B05_BRATIO2B00_BRATIO3B05_BRATIO4B075_BRATIO5A05,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B05_BRATIO2B00_BRATIO3B05_BRATIO4B075_BRATIO5A075,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B05_BRATIO2B00_BRATIO3B05_BRATIO4B075_BRATIO5A10,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B05_BRATIO2B00_BRATIO3B05_BRATIO4B10_BRATIO5A00,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B05_BRATIO2B00_BRATIO3B05_BRATIO4B10_BRATIO5A025,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B05_BRATIO2B00_BRATIO3B05_BRATIO4B10_BRATIO5A05,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B05_BRATIO2B00_BRATIO3B05_BRATIO4B10_BRATIO5A075,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B05_BRATIO2B00_BRATIO3B05_BRATIO4B10_BRATIO5A10,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B05_BRATIO2B00_BRATIO3B075_BRATIO4B00_BRATIO5A00,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B05_BRATIO2B00_BRATIO3B075_BRATIO4B00_BRATIO5A025,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B05_BRATIO2B00_BRATIO3B075_BRATIO4B00_BRATIO5A05,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B05_BRATIO2B00_BRATIO3B075_BRATIO4B00_BRATIO5A075,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B05_BRATIO2B00_BRATIO3B075_BRATIO4B00_BRATIO5A10,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B05_BRATIO2B00_BRATIO3B075_BRATIO4B025_BRATIO5A00,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B05_BRATIO2B00_BRATIO3B075_BRATIO4B025_BRATIO5A025,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B05_BRATIO2B00_BRATIO3B075_BRATIO4B025_BRATIO5A05,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B05_BRATIO2B00_BRATIO3B075_BRATIO4B025_BRATIO5A075,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B05_BRATIO2B00_BRATIO3B075_BRATIO4B025_BRATIO5A10,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B05_BRATIO2B00_BRATIO3B075_BRATIO4B05_BRATIO5A00,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B05_BRATIO2B00_BRATIO3B075_BRATIO4B05_BRATIO5A025,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B05_BRATIO2B00_BRATIO3B075_BRATIO4B05_BRATIO5A05,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B05_BRATIO2B00_BRATIO3B075_BRATIO4B05_BRATIO5A075,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B05_BRATIO2B00_BRATIO3B075_BRATIO4B05_BRATIO5A10,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B05_BRATIO2B00_BRATIO3B075_BRATIO4B075_BRATIO5A00,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B05_BRATIO2B00_BRATIO3B075_BRATIO4B075_BRATIO5A025,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B05_BRATIO2B00_BRATIO3B075_BRATIO4B075_BRATIO5A05,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B05_BRATIO2B00_BRATIO3B075_BRATIO4B075_BRATIO5A075,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B05_BRATIO2B00_BRATIO3B075_BRATIO4B075_BRATIO5A10,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B05_BRATIO2B00_BRATIO3B075_BRATIO4B10_BRATIO5A00,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B05_BRATIO2B00_BRATIO3B075_BRATIO4B10_BRATIO5A025,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B05_BRATIO2B00_BRATIO3B075_BRATIO4B10_BRATIO5A05,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B05_BRATIO2B00_BRATIO3B075_BRATIO4B10_BRATIO5A075,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B05_BRATIO2B00_BRATIO3B075_BRATIO4B10_BRATIO5A10,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B05_BRATIO2B00_BRATIO3B10_BRATIO4B00_BRATIO5A00,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B05_BRATIO2B00_BRATIO3B10_BRATIO4B00_BRATIO5A025,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B05_BRATIO2B00_BRATIO3B10_BRATIO4B00_BRATIO5A05,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B05_BRATIO2B00_BRATIO3B10_BRATIO4B00_BRATIO5A075,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B05_BRATIO2B00_BRATIO3B10_BRATIO4B00_BRATIO5A10,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B05_BRATIO2B00_BRATIO3B10_BRATIO4B025_BRATIO5A00,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B05_BRATIO2B00_BRATIO3B10_BRATIO4B025_BRATIO5A025,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B05_BRATIO2B00_BRATIO3B10_BRATIO4B025_BRATIO5A05,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B05_BRATIO2B00_BRATIO3B10_BRATIO4B025_BRATIO5A075,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B05_BRATIO2B00_BRATIO3B10_BRATIO4B025_BRATIO5A10,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B05_BRATIO2B00_BRATIO3B10_BRATIO4B05_BRATIO5A00,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B05_BRATIO2B00_BRATIO3B10_BRATIO4B05_BRATIO5A025,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B05_BRATIO2B00_BRATIO3B10_BRATIO4B05_BRATIO5A05,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B05_BRATIO2B00_BRATIO3B10_BRATIO4B05_BRATIO5A075,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B05_BRATIO2B00_BRATIO3B10_BRATIO4B05_BRATIO5A10,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B05_BRATIO2B00_BRATIO3B10_BRATIO4B075_BRATIO5A00,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B05_BRATIO2B00_BRATIO3B10_BRATIO4B075_BRATIO5A025,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B05_BRATIO2B00_BRATIO3B10_BRATIO4B075_BRATIO5A05,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B05_BRATIO2B00_BRATIO3B10_BRATIO4B075_BRATIO5A075,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B05_BRATIO2B00_BRATIO3B10_BRATIO4B075_BRATIO5A10,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B05_BRATIO2B00_BRATIO3B10_BRATIO4B10_BRATIO5A00,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B05_BRATIO2B00_BRATIO3B10_BRATIO4B10_BRATIO5A025,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B05_BRATIO2B00_BRATIO3B10_BRATIO4B10_BRATIO5A05,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B05_BRATIO2B00_BRATIO3B10_BRATIO4B10_BRATIO5A075,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B05_BRATIO2B00_BRATIO3B10_BRATIO4B10_BRATIO5A10,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B05_BRATIO2B025_BRATIO3B00_BRATIO4B00_BRATIO5A00,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B05_BRATIO2B025_BRATIO3B00_BRATIO4B00_BRATIO5A025,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B05_BRATIO2B025_BRATIO3B00_BRATIO4B00_BRATIO5A05,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B05_BRATIO2B025_BRATIO3B00_BRATIO4B00_BRATIO5A075,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B05_BRATIO2B025_BRATIO3B00_BRATIO4B00_BRATIO5A10,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B05_BRATIO2B025_BRATIO3B00_BRATIO4B025_BRATIO5A00,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B05_BRATIO2B025_BRATIO3B00_BRATIO4B025_BRATIO5A025,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B05_BRATIO2B025_BRATIO3B00_BRATIO4B025_BRATIO5A05,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B05_BRATIO2B025_BRATIO3B00_BRATIO4B025_BRATIO5A075,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B05_BRATIO2B025_BRATIO3B00_BRATIO4B025_BRATIO5A10,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B05_BRATIO2B025_BRATIO3B00_BRATIO4B05_BRATIO5A00,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B05_BRATIO2B025_BRATIO3B00_BRATIO4B05_BRATIO5A025,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B05_BRATIO2B025_BRATIO3B00_BRATIO4B05_BRATIO5A05,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B05_BRATIO2B025_BRATIO3B00_BRATIO4B05_BRATIO5A075,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B05_BRATIO2B025_BRATIO3B00_BRATIO4B05_BRATIO5A10,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B05_BRATIO2B025_BRATIO3B00_BRATIO4B075_BRATIO5A00,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B05_BRATIO2B025_BRATIO3B00_BRATIO4B075_BRATIO5A025,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B05_BRATIO2B025_BRATIO3B00_BRATIO4B075_BRATIO5A05,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B05_BRATIO2B025_BRATIO3B00_BRATIO4B075_BRATIO5A075,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B05_BRATIO2B025_BRATIO3B00_BRATIO4B075_BRATIO5A10,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B05_BRATIO2B025_BRATIO3B00_BRATIO4B10_BRATIO5A00,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B05_BRATIO2B025_BRATIO3B00_BRATIO4B10_BRATIO5A025,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B05_BRATIO2B025_BRATIO3B00_BRATIO4B10_BRATIO5A05,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B05_BRATIO2B025_BRATIO3B00_BRATIO4B10_BRATIO5A075,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B05_BRATIO2B025_BRATIO3B00_BRATIO4B10_BRATIO5A10,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B05_BRATIO2B025_BRATIO3B025_BRATIO4B00_BRATIO5A00,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B05_BRATIO2B025_BRATIO3B025_BRATIO4B00_BRATIO5A025,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B05_BRATIO2B025_BRATIO3B025_BRATIO4B00_BRATIO5A05,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B05_BRATIO2B025_BRATIO3B025_BRATIO4B00_BRATIO5A075,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B05_BRATIO2B025_BRATIO3B025_BRATIO4B00_BRATIO5A10,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B05_BRATIO2B025_BRATIO3B025_BRATIO4B025_BRATIO5A00,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B05_BRATIO2B025_BRATIO3B025_BRATIO4B025_BRATIO5A025,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B05_BRATIO2B025_BRATIO3B025_BRATIO4B025_BRATIO5A05,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B05_BRATIO2B025_BRATIO3B025_BRATIO4B025_BRATIO5A075,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B05_BRATIO2B025_BRATIO3B025_BRATIO4B025_BRATIO5A10,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B05_BRATIO2B025_BRATIO3B025_BRATIO4B05_BRATIO5A00,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B05_BRATIO2B025_BRATIO3B025_BRATIO4B05_BRATIO5A025,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B05_BRATIO2B025_BRATIO3B025_BRATIO4B05_BRATIO5A05,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B05_BRATIO2B025_BRATIO3B025_BRATIO4B05_BRATIO5A075,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B05_BRATIO2B025_BRATIO3B025_BRATIO4B05_BRATIO5A10,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B05_BRATIO2B025_BRATIO3B025_BRATIO4B075_BRATIO5A00,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B05_BRATIO2B025_BRATIO3B025_BRATIO4B075_BRATIO5A025,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B05_BRATIO2B025_BRATIO3B025_BRATIO4B075_BRATIO5A05,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B05_BRATIO2B025_BRATIO3B025_BRATIO4B075_BRATIO5A075,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B05_BRATIO2B025_BRATIO3B025_BRATIO4B075_BRATIO5A10,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B05_BRATIO2B025_BRATIO3B025_BRATIO4B10_BRATIO5A00,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B05_BRATIO2B025_BRATIO3B025_BRATIO4B10_BRATIO5A025,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B05_BRATIO2B025_BRATIO3B025_BRATIO4B10_BRATIO5A05,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B05_BRATIO2B025_BRATIO3B025_BRATIO4B10_BRATIO5A075,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B05_BRATIO2B025_BRATIO3B025_BRATIO4B10_BRATIO5A10,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B05_BRATIO2B025_BRATIO3B05_BRATIO4B00_BRATIO5A00,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B05_BRATIO2B025_BRATIO3B05_BRATIO4B00_BRATIO5A025,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B05_BRATIO2B025_BRATIO3B05_BRATIO4B00_BRATIO5A05,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B05_BRATIO2B025_BRATIO3B05_BRATIO4B00_BRATIO5A075,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B05_BRATIO2B025_BRATIO3B05_BRATIO4B00_BRATIO5A10,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B05_BRATIO2B025_BRATIO3B05_BRATIO4B025_BRATIO5A00,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B05_BRATIO2B025_BRATIO3B05_BRATIO4B025_BRATIO5A025,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B05_BRATIO2B025_BRATIO3B05_BRATIO4B025_BRATIO5A05,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B05_BRATIO2B025_BRATIO3B05_BRATIO4B025_BRATIO5A075,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B05_BRATIO2B025_BRATIO3B05_BRATIO4B025_BRATIO5A10,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B05_BRATIO2B025_BRATIO3B05_BRATIO4B05_BRATIO5A00,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B05_BRATIO2B025_BRATIO3B05_BRATIO4B05_BRATIO5A025,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B05_BRATIO2B025_BRATIO3B05_BRATIO4B05_BRATIO5A05,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B05_BRATIO2B025_BRATIO3B05_BRATIO4B05_BRATIO5A075,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B05_BRATIO2B025_BRATIO3B05_BRATIO4B05_BRATIO5A10,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B05_BRATIO2B025_BRATIO3B05_BRATIO4B075_BRATIO5A00,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B05_BRATIO2B025_BRATIO3B05_BRATIO4B075_BRATIO5A025,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B05_BRATIO2B025_BRATIO3B05_BRATIO4B075_BRATIO5A05,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B05_BRATIO2B025_BRATIO3B05_BRATIO4B075_BRATIO5A075,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B05_BRATIO2B025_BRATIO3B05_BRATIO4B075_BRATIO5A10,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B05_BRATIO2B025_BRATIO3B05_BRATIO4B10_BRATIO5A00,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B05_BRATIO2B025_BRATIO3B05_BRATIO4B10_BRATIO5A025,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B05_BRATIO2B025_BRATIO3B05_BRATIO4B10_BRATIO5A05,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B05_BRATIO2B025_BRATIO3B05_BRATIO4B10_BRATIO5A075,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B05_BRATIO2B025_BRATIO3B05_BRATIO4B10_BRATIO5A10,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B05_BRATIO2B025_BRATIO3B075_BRATIO4B00_BRATIO5A00,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B05_BRATIO2B025_BRATIO3B075_BRATIO4B00_BRATIO5A025,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B05_BRATIO2B025_BRATIO3B075_BRATIO4B00_BRATIO5A05,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B05_BRATIO2B025_BRATIO3B075_BRATIO4B00_BRATIO5A075,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B05_BRATIO2B025_BRATIO3B075_BRATIO4B00_BRATIO5A10,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B05_BRATIO2B025_BRATIO3B075_BRATIO4B025_BRATIO5A00,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B05_BRATIO2B025_BRATIO3B075_BRATIO4B025_BRATIO5A025,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B05_BRATIO2B025_BRATIO3B075_BRATIO4B025_BRATIO5A05,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B05_BRATIO2B025_BRATIO3B075_BRATIO4B025_BRATIO5A075,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B05_BRATIO2B025_BRATIO3B075_BRATIO4B025_BRATIO5A10,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B05_BRATIO2B025_BRATIO3B075_BRATIO4B05_BRATIO5A00,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B05_BRATIO2B025_BRATIO3B075_BRATIO4B05_BRATIO5A025,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B05_BRATIO2B025_BRATIO3B075_BRATIO4B05_BRATIO5A05,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B05_BRATIO2B025_BRATIO3B075_BRATIO4B05_BRATIO5A075,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B05_BRATIO2B025_BRATIO3B075_BRATIO4B05_BRATIO5A10,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B05_BRATIO2B025_BRATIO3B075_BRATIO4B075_BRATIO5A00,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B05_BRATIO2B025_BRATIO3B075_BRATIO4B075_BRATIO5A025,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B05_BRATIO2B025_BRATIO3B075_BRATIO4B075_BRATIO5A05,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B05_BRATIO2B025_BRATIO3B075_BRATIO4B075_BRATIO5A075,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B05_BRATIO2B025_BRATIO3B075_BRATIO4B075_BRATIO5A10,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B05_BRATIO2B025_BRATIO3B075_BRATIO4B10_BRATIO5A00,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B05_BRATIO2B025_BRATIO3B075_BRATIO4B10_BRATIO5A025,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B05_BRATIO2B025_BRATIO3B075_BRATIO4B10_BRATIO5A05,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B05_BRATIO2B025_BRATIO3B075_BRATIO4B10_BRATIO5A075,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B05_BRATIO2B025_BRATIO3B075_BRATIO4B10_BRATIO5A10,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B05_BRATIO2B025_BRATIO3B10_BRATIO4B00_BRATIO5A00,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B05_BRATIO2B025_BRATIO3B10_BRATIO4B00_BRATIO5A025,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B05_BRATIO2B025_BRATIO3B10_BRATIO4B00_BRATIO5A05,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B05_BRATIO2B025_BRATIO3B10_BRATIO4B00_BRATIO5A075,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B05_BRATIO2B025_BRATIO3B10_BRATIO4B00_BRATIO5A10,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B05_BRATIO2B025_BRATIO3B10_BRATIO4B025_BRATIO5A00,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B05_BRATIO2B025_BRATIO3B10_BRATIO4B025_BRATIO5A025,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B05_BRATIO2B025_BRATIO3B10_BRATIO4B025_BRATIO5A05,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B05_BRATIO2B025_BRATIO3B10_BRATIO4B025_BRATIO5A075,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B05_BRATIO2B025_BRATIO3B10_BRATIO4B025_BRATIO5A10,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B05_BRATIO2B025_BRATIO3B10_BRATIO4B05_BRATIO5A00,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B05_BRATIO2B025_BRATIO3B10_BRATIO4B05_BRATIO5A025,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B05_BRATIO2B025_BRATIO3B10_BRATIO4B05_BRATIO5A05,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B05_BRATIO2B025_BRATIO3B10_BRATIO4B05_BRATIO5A075,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B05_BRATIO2B025_BRATIO3B10_BRATIO4B05_BRATIO5A10,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B05_BRATIO2B025_BRATIO3B10_BRATIO4B075_BRATIO5A00,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B05_BRATIO2B025_BRATIO3B10_BRATIO4B075_BRATIO5A025,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B05_BRATIO2B025_BRATIO3B10_BRATIO4B075_BRATIO5A05,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B05_BRATIO2B025_BRATIO3B10_BRATIO4B075_BRATIO5A075,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B05_BRATIO2B025_BRATIO3B10_BRATIO4B075_BRATIO5A10,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B05_BRATIO2B025_BRATIO3B10_BRATIO4B10_BRATIO5A00,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B05_BRATIO2B025_BRATIO3B10_BRATIO4B10_BRATIO5A025,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B05_BRATIO2B025_BRATIO3B10_BRATIO4B10_BRATIO5A05,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B05_BRATIO2B025_BRATIO3B10_BRATIO4B10_BRATIO5A075,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B05_BRATIO2B025_BRATIO3B10_BRATIO4B10_BRATIO5A10,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B05_BRATIO2B05_BRATIO3B00_BRATIO4B00_BRATIO5A00,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B05_BRATIO2B05_BRATIO3B00_BRATIO4B00_BRATIO5A025,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B05_BRATIO2B05_BRATIO3B00_BRATIO4B00_BRATIO5A05,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B05_BRATIO2B05_BRATIO3B00_BRATIO4B00_BRATIO5A075,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B05_BRATIO2B05_BRATIO3B00_BRATIO4B00_BRATIO5A10,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B05_BRATIO2B05_BRATIO3B00_BRATIO4B025_BRATIO5A00,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B05_BRATIO2B05_BRATIO3B00_BRATIO4B025_BRATIO5A025,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B05_BRATIO2B05_BRATIO3B00_BRATIO4B025_BRATIO5A05,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B05_BRATIO2B05_BRATIO3B00_BRATIO4B025_BRATIO5A075,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B05_BRATIO2B05_BRATIO3B00_BRATIO4B025_BRATIO5A10,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B05_BRATIO2B05_BRATIO3B00_BRATIO4B05_BRATIO5A00,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B05_BRATIO2B05_BRATIO3B00_BRATIO4B05_BRATIO5A025,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B05_BRATIO2B05_BRATIO3B00_BRATIO4B05_BRATIO5A05,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B05_BRATIO2B05_BRATIO3B00_BRATIO4B05_BRATIO5A075,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B05_BRATIO2B05_BRATIO3B00_BRATIO4B05_BRATIO5A10,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B05_BRATIO2B05_BRATIO3B00_BRATIO4B075_BRATIO5A00,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B05_BRATIO2B05_BRATIO3B00_BRATIO4B075_BRATIO5A025,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B05_BRATIO2B05_BRATIO3B00_BRATIO4B075_BRATIO5A05,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B05_BRATIO2B05_BRATIO3B00_BRATIO4B075_BRATIO5A075,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B05_BRATIO2B05_BRATIO3B00_BRATIO4B075_BRATIO5A10,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B05_BRATIO2B05_BRATIO3B00_BRATIO4B10_BRATIO5A00,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B05_BRATIO2B05_BRATIO3B00_BRATIO4B10_BRATIO5A025,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B05_BRATIO2B05_BRATIO3B00_BRATIO4B10_BRATIO5A05,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B05_BRATIO2B05_BRATIO3B00_BRATIO4B10_BRATIO5A075,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B05_BRATIO2B05_BRATIO3B00_BRATIO4B10_BRATIO5A10,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B05_BRATIO2B05_BRATIO3B025_BRATIO4B00_BRATIO5A00,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B05_BRATIO2B05_BRATIO3B025_BRATIO4B00_BRATIO5A025,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B05_BRATIO2B05_BRATIO3B025_BRATIO4B00_BRATIO5A05,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B05_BRATIO2B05_BRATIO3B025_BRATIO4B00_BRATIO5A075,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B05_BRATIO2B05_BRATIO3B025_BRATIO4B00_BRATIO5A10,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B05_BRATIO2B05_BRATIO3B025_BRATIO4B025_BRATIO5A00,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B05_BRATIO2B05_BRATIO3B025_BRATIO4B025_BRATIO5A025,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B05_BRATIO2B05_BRATIO3B025_BRATIO4B025_BRATIO5A05,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B05_BRATIO2B05_BRATIO3B025_BRATIO4B025_BRATIO5A075,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B05_BRATIO2B05_BRATIO3B025_BRATIO4B025_BRATIO5A10,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B05_BRATIO2B05_BRATIO3B025_BRATIO4B05_BRATIO5A00,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B05_BRATIO2B05_BRATIO3B025_BRATIO4B05_BRATIO5A025,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B05_BRATIO2B05_BRATIO3B025_BRATIO4B05_BRATIO5A05,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B05_BRATIO2B05_BRATIO3B025_BRATIO4B05_BRATIO5A075,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B05_BRATIO2B05_BRATIO3B025_BRATIO4B05_BRATIO5A10,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B05_BRATIO2B05_BRATIO3B025_BRATIO4B075_BRATIO5A00,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B05_BRATIO2B05_BRATIO3B025_BRATIO4B075_BRATIO5A025,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B05_BRATIO2B05_BRATIO3B025_BRATIO4B075_BRATIO5A05,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B05_BRATIO2B05_BRATIO3B025_BRATIO4B075_BRATIO5A075,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B05_BRATIO2B05_BRATIO3B025_BRATIO4B075_BRATIO5A10,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B05_BRATIO2B05_BRATIO3B025_BRATIO4B10_BRATIO5A00,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B05_BRATIO2B05_BRATIO3B025_BRATIO4B10_BRATIO5A025,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B05_BRATIO2B05_BRATIO3B025_BRATIO4B10_BRATIO5A05,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B05_BRATIO2B05_BRATIO3B025_BRATIO4B10_BRATIO5A075,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B05_BRATIO2B05_BRATIO3B025_BRATIO4B10_BRATIO5A10,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B05_BRATIO2B05_BRATIO3B05_BRATIO4B00_BRATIO5A00,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B05_BRATIO2B05_BRATIO3B05_BRATIO4B00_BRATIO5A025,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B05_BRATIO2B05_BRATIO3B05_BRATIO4B00_BRATIO5A05,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B05_BRATIO2B05_BRATIO3B05_BRATIO4B00_BRATIO5A075,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B05_BRATIO2B05_BRATIO3B05_BRATIO4B00_BRATIO5A10,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B05_BRATIO2B05_BRATIO3B05_BRATIO4B025_BRATIO5A00,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B05_BRATIO2B05_BRATIO3B05_BRATIO4B025_BRATIO5A025,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B05_BRATIO2B05_BRATIO3B05_BRATIO4B025_BRATIO5A05,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B05_BRATIO2B05_BRATIO3B05_BRATIO4B025_BRATIO5A075,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B05_BRATIO2B05_BRATIO3B05_BRATIO4B025_BRATIO5A10,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B05_BRATIO2B05_BRATIO3B05_BRATIO4B05_BRATIO5A00,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B05_BRATIO2B05_BRATIO3B05_BRATIO4B05_BRATIO5A025,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B05_BRATIO2B05_BRATIO3B05_BRATIO4B05_BRATIO5A05,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B05_BRATIO2B05_BRATIO3B05_BRATIO4B05_BRATIO5A075,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B05_BRATIO2B05_BRATIO3B05_BRATIO4B05_BRATIO5A10,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B05_BRATIO2B05_BRATIO3B05_BRATIO4B075_BRATIO5A00,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B05_BRATIO2B05_BRATIO3B05_BRATIO4B075_BRATIO5A025,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B05_BRATIO2B05_BRATIO3B05_BRATIO4B075_BRATIO5A05,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B05_BRATIO2B05_BRATIO3B05_BRATIO4B075_BRATIO5A075,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B05_BRATIO2B05_BRATIO3B05_BRATIO4B075_BRATIO5A10,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B05_BRATIO2B05_BRATIO3B05_BRATIO4B10_BRATIO5A00,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B05_BRATIO2B05_BRATIO3B05_BRATIO4B10_BRATIO5A025,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B05_BRATIO2B05_BRATIO3B05_BRATIO4B10_BRATIO5A05,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B05_BRATIO2B05_BRATIO3B05_BRATIO4B10_BRATIO5A075,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B05_BRATIO2B05_BRATIO3B05_BRATIO4B10_BRATIO5A10,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B05_BRATIO2B05_BRATIO3B075_BRATIO4B00_BRATIO5A00,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B05_BRATIO2B05_BRATIO3B075_BRATIO4B00_BRATIO5A025,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B05_BRATIO2B05_BRATIO3B075_BRATIO4B00_BRATIO5A05,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B05_BRATIO2B05_BRATIO3B075_BRATIO4B00_BRATIO5A075,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B05_BRATIO2B05_BRATIO3B075_BRATIO4B00_BRATIO5A10,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B05_BRATIO2B05_BRATIO3B075_BRATIO4B025_BRATIO5A00,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B05_BRATIO2B05_BRATIO3B075_BRATIO4B025_BRATIO5A025,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B05_BRATIO2B05_BRATIO3B075_BRATIO4B025_BRATIO5A05,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B05_BRATIO2B05_BRATIO3B075_BRATIO4B025_BRATIO5A075,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B05_BRATIO2B05_BRATIO3B075_BRATIO4B025_BRATIO5A10,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B05_BRATIO2B05_BRATIO3B075_BRATIO4B05_BRATIO5A00,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B05_BRATIO2B05_BRATIO3B075_BRATIO4B05_BRATIO5A025,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B05_BRATIO2B05_BRATIO3B075_BRATIO4B05_BRATIO5A05,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B05_BRATIO2B05_BRATIO3B075_BRATIO4B05_BRATIO5A075,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B05_BRATIO2B05_BRATIO3B075_BRATIO4B05_BRATIO5A10,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B05_BRATIO2B05_BRATIO3B075_BRATIO4B075_BRATIO5A00,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B05_BRATIO2B05_BRATIO3B075_BRATIO4B075_BRATIO5A025,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B05_BRATIO2B05_BRATIO3B075_BRATIO4B075_BRATIO5A05,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B05_BRATIO2B05_BRATIO3B075_BRATIO4B075_BRATIO5A075,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B05_BRATIO2B05_BRATIO3B075_BRATIO4B075_BRATIO5A10,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B05_BRATIO2B05_BRATIO3B075_BRATIO4B10_BRATIO5A00,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B05_BRATIO2B05_BRATIO3B075_BRATIO4B10_BRATIO5A025,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B05_BRATIO2B05_BRATIO3B075_BRATIO4B10_BRATIO5A05,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B05_BRATIO2B05_BRATIO3B075_BRATIO4B10_BRATIO5A075,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B05_BRATIO2B05_BRATIO3B075_BRATIO4B10_BRATIO5A10,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B05_BRATIO2B05_BRATIO3B10_BRATIO4B00_BRATIO5A00,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B05_BRATIO2B05_BRATIO3B10_BRATIO4B00_BRATIO5A025,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B05_BRATIO2B05_BRATIO3B10_BRATIO4B00_BRATIO5A05,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B05_BRATIO2B05_BRATIO3B10_BRATIO4B00_BRATIO5A075,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B05_BRATIO2B05_BRATIO3B10_BRATIO4B00_BRATIO5A10,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B05_BRATIO2B05_BRATIO3B10_BRATIO4B025_BRATIO5A00,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B05_BRATIO2B05_BRATIO3B10_BRATIO4B025_BRATIO5A025,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B05_BRATIO2B05_BRATIO3B10_BRATIO4B025_BRATIO5A05,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B05_BRATIO2B05_BRATIO3B10_BRATIO4B025_BRATIO5A075,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B05_BRATIO2B05_BRATIO3B10_BRATIO4B025_BRATIO5A10,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B05_BRATIO2B05_BRATIO3B10_BRATIO4B05_BRATIO5A00,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B05_BRATIO2B05_BRATIO3B10_BRATIO4B05_BRATIO5A025,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B05_BRATIO2B05_BRATIO3B10_BRATIO4B05_BRATIO5A05,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B05_BRATIO2B05_BRATIO3B10_BRATIO4B05_BRATIO5A075,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B05_BRATIO2B05_BRATIO3B10_BRATIO4B05_BRATIO5A10,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B05_BRATIO2B05_BRATIO3B10_BRATIO4B075_BRATIO5A00,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B05_BRATIO2B05_BRATIO3B10_BRATIO4B075_BRATIO5A025,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B05_BRATIO2B05_BRATIO3B10_BRATIO4B075_BRATIO5A05,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B05_BRATIO2B05_BRATIO3B10_BRATIO4B075_BRATIO5A075,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B05_BRATIO2B05_BRATIO3B10_BRATIO4B075_BRATIO5A10,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B05_BRATIO2B05_BRATIO3B10_BRATIO4B10_BRATIO5A00,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B05_BRATIO2B05_BRATIO3B10_BRATIO4B10_BRATIO5A025,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B05_BRATIO2B05_BRATIO3B10_BRATIO4B10_BRATIO5A05,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B05_BRATIO2B05_BRATIO3B10_BRATIO4B10_BRATIO5A075,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B05_BRATIO2B05_BRATIO3B10_BRATIO4B10_BRATIO5A10,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B05_BRATIO2B075_BRATIO3B00_BRATIO4B00_BRATIO5A00,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B05_BRATIO2B075_BRATIO3B00_BRATIO4B00_BRATIO5A025,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B05_BRATIO2B075_BRATIO3B00_BRATIO4B00_BRATIO5A05,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B05_BRATIO2B075_BRATIO3B00_BRATIO4B00_BRATIO5A075,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B05_BRATIO2B075_BRATIO3B00_BRATIO4B00_BRATIO5A10,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B05_BRATIO2B075_BRATIO3B00_BRATIO4B025_BRATIO5A00,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B05_BRATIO2B075_BRATIO3B00_BRATIO4B025_BRATIO5A025,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B05_BRATIO2B075_BRATIO3B00_BRATIO4B025_BRATIO5A05,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B05_BRATIO2B075_BRATIO3B00_BRATIO4B025_BRATIO5A075,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B05_BRATIO2B075_BRATIO3B00_BRATIO4B025_BRATIO5A10,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B05_BRATIO2B075_BRATIO3B00_BRATIO4B05_BRATIO5A00,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B05_BRATIO2B075_BRATIO3B00_BRATIO4B05_BRATIO5A025,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B05_BRATIO2B075_BRATIO3B00_BRATIO4B05_BRATIO5A05,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B05_BRATIO2B075_BRATIO3B00_BRATIO4B05_BRATIO5A075,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B05_BRATIO2B075_BRATIO3B00_BRATIO4B05_BRATIO5A10,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B05_BRATIO2B075_BRATIO3B00_BRATIO4B075_BRATIO5A00,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B05_BRATIO2B075_BRATIO3B00_BRATIO4B075_BRATIO5A025,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B05_BRATIO2B075_BRATIO3B00_BRATIO4B075_BRATIO5A05,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B05_BRATIO2B075_BRATIO3B00_BRATIO4B075_BRATIO5A075,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B05_BRATIO2B075_BRATIO3B00_BRATIO4B075_BRATIO5A10,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B05_BRATIO2B075_BRATIO3B00_BRATIO4B10_BRATIO5A00,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B05_BRATIO2B075_BRATIO3B00_BRATIO4B10_BRATIO5A025,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B05_BRATIO2B075_BRATIO3B00_BRATIO4B10_BRATIO5A05,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B05_BRATIO2B075_BRATIO3B00_BRATIO4B10_BRATIO5A075,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B05_BRATIO2B075_BRATIO3B00_BRATIO4B10_BRATIO5A10,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B05_BRATIO2B075_BRATIO3B025_BRATIO4B00_BRATIO5A00,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B05_BRATIO2B075_BRATIO3B025_BRATIO4B00_BRATIO5A025,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B05_BRATIO2B075_BRATIO3B025_BRATIO4B00_BRATIO5A05,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B05_BRATIO2B075_BRATIO3B025_BRATIO4B00_BRATIO5A075,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B05_BRATIO2B075_BRATIO3B025_BRATIO4B00_BRATIO5A10,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B05_BRATIO2B075_BRATIO3B025_BRATIO4B025_BRATIO5A00,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B05_BRATIO2B075_BRATIO3B025_BRATIO4B025_BRATIO5A025,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B05_BRATIO2B075_BRATIO3B025_BRATIO4B025_BRATIO5A05,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B05_BRATIO2B075_BRATIO3B025_BRATIO4B025_BRATIO5A075,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B05_BRATIO2B075_BRATIO3B025_BRATIO4B025_BRATIO5A10,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B05_BRATIO2B075_BRATIO3B025_BRATIO4B05_BRATIO5A00,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B05_BRATIO2B075_BRATIO3B025_BRATIO4B05_BRATIO5A025,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B05_BRATIO2B075_BRATIO3B025_BRATIO4B05_BRATIO5A05,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B05_BRATIO2B075_BRATIO3B025_BRATIO4B05_BRATIO5A075,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B05_BRATIO2B075_BRATIO3B025_BRATIO4B05_BRATIO5A10,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B05_BRATIO2B075_BRATIO3B025_BRATIO4B075_BRATIO5A00,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B05_BRATIO2B075_BRATIO3B025_BRATIO4B075_BRATIO5A025,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B05_BRATIO2B075_BRATIO3B025_BRATIO4B075_BRATIO5A05,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B05_BRATIO2B075_BRATIO3B025_BRATIO4B075_BRATIO5A075,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B05_BRATIO2B075_BRATIO3B025_BRATIO4B075_BRATIO5A10,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B05_BRATIO2B075_BRATIO3B025_BRATIO4B10_BRATIO5A00,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B05_BRATIO2B075_BRATIO3B025_BRATIO4B10_BRATIO5A025,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B05_BRATIO2B075_BRATIO3B025_BRATIO4B10_BRATIO5A05,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B05_BRATIO2B075_BRATIO3B025_BRATIO4B10_BRATIO5A075,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B05_BRATIO2B075_BRATIO3B025_BRATIO4B10_BRATIO5A10,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B05_BRATIO2B075_BRATIO3B05_BRATIO4B00_BRATIO5A00,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B05_BRATIO2B075_BRATIO3B05_BRATIO4B00_BRATIO5A025,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B05_BRATIO2B075_BRATIO3B05_BRATIO4B00_BRATIO5A05,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B05_BRATIO2B075_BRATIO3B05_BRATIO4B00_BRATIO5A075,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B05_BRATIO2B075_BRATIO3B05_BRATIO4B00_BRATIO5A10,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B05_BRATIO2B075_BRATIO3B05_BRATIO4B025_BRATIO5A00,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B05_BRATIO2B075_BRATIO3B05_BRATIO4B025_BRATIO5A025,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B05_BRATIO2B075_BRATIO3B05_BRATIO4B025_BRATIO5A05,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B05_BRATIO2B075_BRATIO3B05_BRATIO4B025_BRATIO5A075,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B05_BRATIO2B075_BRATIO3B05_BRATIO4B025_BRATIO5A10,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B05_BRATIO2B075_BRATIO3B05_BRATIO4B05_BRATIO5A00,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B05_BRATIO2B075_BRATIO3B05_BRATIO4B05_BRATIO5A025,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B05_BRATIO2B075_BRATIO3B05_BRATIO4B05_BRATIO5A05,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B05_BRATIO2B075_BRATIO3B05_BRATIO4B05_BRATIO5A075,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B05_BRATIO2B075_BRATIO3B05_BRATIO4B05_BRATIO5A10,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B05_BRATIO2B075_BRATIO3B05_BRATIO4B075_BRATIO5A00,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B05_BRATIO2B075_BRATIO3B05_BRATIO4B075_BRATIO5A025,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B05_BRATIO2B075_BRATIO3B05_BRATIO4B075_BRATIO5A05,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B05_BRATIO2B075_BRATIO3B05_BRATIO4B075_BRATIO5A075,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B05_BRATIO2B075_BRATIO3B05_BRATIO4B075_BRATIO5A10,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B05_BRATIO2B075_BRATIO3B05_BRATIO4B10_BRATIO5A00,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B05_BRATIO2B075_BRATIO3B05_BRATIO4B10_BRATIO5A025,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B05_BRATIO2B075_BRATIO3B05_BRATIO4B10_BRATIO5A05,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B05_BRATIO2B075_BRATIO3B05_BRATIO4B10_BRATIO5A075,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B05_BRATIO2B075_BRATIO3B05_BRATIO4B10_BRATIO5A10,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B05_BRATIO2B075_BRATIO3B075_BRATIO4B00_BRATIO5A00,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B05_BRATIO2B075_BRATIO3B075_BRATIO4B00_BRATIO5A025,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B05_BRATIO2B075_BRATIO3B075_BRATIO4B00_BRATIO5A05,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B05_BRATIO2B075_BRATIO3B075_BRATIO4B00_BRATIO5A075,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B05_BRATIO2B075_BRATIO3B075_BRATIO4B00_BRATIO5A10,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B05_BRATIO2B075_BRATIO3B075_BRATIO4B025_BRATIO5A00,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B05_BRATIO2B075_BRATIO3B075_BRATIO4B025_BRATIO5A025,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B05_BRATIO2B075_BRATIO3B075_BRATIO4B025_BRATIO5A05,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B05_BRATIO2B075_BRATIO3B075_BRATIO4B025_BRATIO5A075,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B05_BRATIO2B075_BRATIO3B075_BRATIO4B025_BRATIO5A10,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B05_BRATIO2B075_BRATIO3B075_BRATIO4B05_BRATIO5A00,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B05_BRATIO2B075_BRATIO3B075_BRATIO4B05_BRATIO5A025,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B05_BRATIO2B075_BRATIO3B075_BRATIO4B05_BRATIO5A05,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B05_BRATIO2B075_BRATIO3B075_BRATIO4B05_BRATIO5A075,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B05_BRATIO2B075_BRATIO3B075_BRATIO4B05_BRATIO5A10,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B05_BRATIO2B075_BRATIO3B075_BRATIO4B075_BRATIO5A00,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B05_BRATIO2B075_BRATIO3B075_BRATIO4B075_BRATIO5A025,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B05_BRATIO2B075_BRATIO3B075_BRATIO4B075_BRATIO5A05,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B05_BRATIO2B075_BRATIO3B075_BRATIO4B075_BRATIO5A075,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B05_BRATIO2B075_BRATIO3B075_BRATIO4B075_BRATIO5A10,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B05_BRATIO2B075_BRATIO3B075_BRATIO4B10_BRATIO5A00,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B05_BRATIO2B075_BRATIO3B075_BRATIO4B10_BRATIO5A025,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B05_BRATIO2B075_BRATIO3B075_BRATIO4B10_BRATIO5A05,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B05_BRATIO2B075_BRATIO3B075_BRATIO4B10_BRATIO5A075,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B05_BRATIO2B075_BRATIO3B075_BRATIO4B10_BRATIO5A10,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B05_BRATIO2B075_BRATIO3B10_BRATIO4B00_BRATIO5A00,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B05_BRATIO2B075_BRATIO3B10_BRATIO4B00_BRATIO5A025,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B05_BRATIO2B075_BRATIO3B10_BRATIO4B00_BRATIO5A05,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B05_BRATIO2B075_BRATIO3B10_BRATIO4B00_BRATIO5A075,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B05_BRATIO2B075_BRATIO3B10_BRATIO4B00_BRATIO5A10,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B05_BRATIO2B075_BRATIO3B10_BRATIO4B025_BRATIO5A00,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B05_BRATIO2B075_BRATIO3B10_BRATIO4B025_BRATIO5A025,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B05_BRATIO2B075_BRATIO3B10_BRATIO4B025_BRATIO5A05,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B05_BRATIO2B075_BRATIO3B10_BRATIO4B025_BRATIO5A075,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B05_BRATIO2B075_BRATIO3B10_BRATIO4B025_BRATIO5A10,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B05_BRATIO2B075_BRATIO3B10_BRATIO4B05_BRATIO5A00,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B05_BRATIO2B075_BRATIO3B10_BRATIO4B05_BRATIO5A025,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B05_BRATIO2B075_BRATIO3B10_BRATIO4B05_BRATIO5A05,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B05_BRATIO2B075_BRATIO3B10_BRATIO4B05_BRATIO5A075,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B05_BRATIO2B075_BRATIO3B10_BRATIO4B05_BRATIO5A10,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B05_BRATIO2B075_BRATIO3B10_BRATIO4B075_BRATIO5A00,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B05_BRATIO2B075_BRATIO3B10_BRATIO4B075_BRATIO5A025,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B05_BRATIO2B075_BRATIO3B10_BRATIO4B075_BRATIO5A05,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B05_BRATIO2B075_BRATIO3B10_BRATIO4B075_BRATIO5A075,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B05_BRATIO2B075_BRATIO3B10_BRATIO4B075_BRATIO5A10,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B05_BRATIO2B075_BRATIO3B10_BRATIO4B10_BRATIO5A00,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B05_BRATIO2B075_BRATIO3B10_BRATIO4B10_BRATIO5A025,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B05_BRATIO2B075_BRATIO3B10_BRATIO4B10_BRATIO5A05,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B05_BRATIO2B075_BRATIO3B10_BRATIO4B10_BRATIO5A075,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B05_BRATIO2B075_BRATIO3B10_BRATIO4B10_BRATIO5A10,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B05_BRATIO2B10_BRATIO3B00_BRATIO4B00_BRATIO5A00,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B05_BRATIO2B10_BRATIO3B00_BRATIO4B00_BRATIO5A025,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B05_BRATIO2B10_BRATIO3B00_BRATIO4B00_BRATIO5A05,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B05_BRATIO2B10_BRATIO3B00_BRATIO4B00_BRATIO5A075,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B05_BRATIO2B10_BRATIO3B00_BRATIO4B00_BRATIO5A10,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B05_BRATIO2B10_BRATIO3B00_BRATIO4B025_BRATIO5A00,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B05_BRATIO2B10_BRATIO3B00_BRATIO4B025_BRATIO5A025,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B05_BRATIO2B10_BRATIO3B00_BRATIO4B025_BRATIO5A05,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B05_BRATIO2B10_BRATIO3B00_BRATIO4B025_BRATIO5A075,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B05_BRATIO2B10_BRATIO3B00_BRATIO4B025_BRATIO5A10,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B05_BRATIO2B10_BRATIO3B00_BRATIO4B05_BRATIO5A00,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B05_BRATIO2B10_BRATIO3B00_BRATIO4B05_BRATIO5A025,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B05_BRATIO2B10_BRATIO3B00_BRATIO4B05_BRATIO5A05,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B05_BRATIO2B10_BRATIO3B00_BRATIO4B05_BRATIO5A075,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B05_BRATIO2B10_BRATIO3B00_BRATIO4B05_BRATIO5A10,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B05_BRATIO2B10_BRATIO3B00_BRATIO4B075_BRATIO5A00,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B05_BRATIO2B10_BRATIO3B00_BRATIO4B075_BRATIO5A025,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B05_BRATIO2B10_BRATIO3B00_BRATIO4B075_BRATIO5A05,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B05_BRATIO2B10_BRATIO3B00_BRATIO4B075_BRATIO5A075,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B05_BRATIO2B10_BRATIO3B00_BRATIO4B075_BRATIO5A10,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B05_BRATIO2B10_BRATIO3B00_BRATIO4B10_BRATIO5A00,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B05_BRATIO2B10_BRATIO3B00_BRATIO4B10_BRATIO5A025,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B05_BRATIO2B10_BRATIO3B00_BRATIO4B10_BRATIO5A05,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B05_BRATIO2B10_BRATIO3B00_BRATIO4B10_BRATIO5A075,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B05_BRATIO2B10_BRATIO3B00_BRATIO4B10_BRATIO5A10,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B05_BRATIO2B10_BRATIO3B025_BRATIO4B00_BRATIO5A00,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B05_BRATIO2B10_BRATIO3B025_BRATIO4B00_BRATIO5A025,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B05_BRATIO2B10_BRATIO3B025_BRATIO4B00_BRATIO5A05,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B05_BRATIO2B10_BRATIO3B025_BRATIO4B00_BRATIO5A075,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B05_BRATIO2B10_BRATIO3B025_BRATIO4B00_BRATIO5A10,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B05_BRATIO2B10_BRATIO3B025_BRATIO4B025_BRATIO5A00,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B05_BRATIO2B10_BRATIO3B025_BRATIO4B025_BRATIO5A025,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B05_BRATIO2B10_BRATIO3B025_BRATIO4B025_BRATIO5A05,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B05_BRATIO2B10_BRATIO3B025_BRATIO4B025_BRATIO5A075,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B05_BRATIO2B10_BRATIO3B025_BRATIO4B025_BRATIO5A10,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B05_BRATIO2B10_BRATIO3B025_BRATIO4B05_BRATIO5A00,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B05_BRATIO2B10_BRATIO3B025_BRATIO4B05_BRATIO5A025,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B05_BRATIO2B10_BRATIO3B025_BRATIO4B05_BRATIO5A05,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B05_BRATIO2B10_BRATIO3B025_BRATIO4B05_BRATIO5A075,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B05_BRATIO2B10_BRATIO3B025_BRATIO4B05_BRATIO5A10,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B05_BRATIO2B10_BRATIO3B025_BRATIO4B075_BRATIO5A00,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B05_BRATIO2B10_BRATIO3B025_BRATIO4B075_BRATIO5A025,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B05_BRATIO2B10_BRATIO3B025_BRATIO4B075_BRATIO5A05,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B05_BRATIO2B10_BRATIO3B025_BRATIO4B075_BRATIO5A075,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B05_BRATIO2B10_BRATIO3B025_BRATIO4B075_BRATIO5A10,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B05_BRATIO2B10_BRATIO3B025_BRATIO4B10_BRATIO5A00,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B05_BRATIO2B10_BRATIO3B025_BRATIO4B10_BRATIO5A025,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B05_BRATIO2B10_BRATIO3B025_BRATIO4B10_BRATIO5A05,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B05_BRATIO2B10_BRATIO3B025_BRATIO4B10_BRATIO5A075,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B05_BRATIO2B10_BRATIO3B025_BRATIO4B10_BRATIO5A10,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B05_BRATIO2B10_BRATIO3B05_BRATIO4B00_BRATIO5A00,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B05_BRATIO2B10_BRATIO3B05_BRATIO4B00_BRATIO5A025,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B05_BRATIO2B10_BRATIO3B05_BRATIO4B00_BRATIO5A05,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B05_BRATIO2B10_BRATIO3B05_BRATIO4B00_BRATIO5A075,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B05_BRATIO2B10_BRATIO3B05_BRATIO4B00_BRATIO5A10,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B05_BRATIO2B10_BRATIO3B05_BRATIO4B025_BRATIO5A00,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B05_BRATIO2B10_BRATIO3B05_BRATIO4B025_BRATIO5A025,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B05_BRATIO2B10_BRATIO3B05_BRATIO4B025_BRATIO5A05,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B05_BRATIO2B10_BRATIO3B05_BRATIO4B025_BRATIO5A075,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B05_BRATIO2B10_BRATIO3B05_BRATIO4B025_BRATIO5A10,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B05_BRATIO2B10_BRATIO3B05_BRATIO4B05_BRATIO5A00,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B05_BRATIO2B10_BRATIO3B05_BRATIO4B05_BRATIO5A025,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B05_BRATIO2B10_BRATIO3B05_BRATIO4B05_BRATIO5A05,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B05_BRATIO2B10_BRATIO3B05_BRATIO4B05_BRATIO5A075,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B05_BRATIO2B10_BRATIO3B05_BRATIO4B05_BRATIO5A10,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B05_BRATIO2B10_BRATIO3B05_BRATIO4B075_BRATIO5A00,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B05_BRATIO2B10_BRATIO3B05_BRATIO4B075_BRATIO5A025,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B05_BRATIO2B10_BRATIO3B05_BRATIO4B075_BRATIO5A05,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B05_BRATIO2B10_BRATIO3B05_BRATIO4B075_BRATIO5A075,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B05_BRATIO2B10_BRATIO3B05_BRATIO4B075_BRATIO5A10,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B05_BRATIO2B10_BRATIO3B05_BRATIO4B10_BRATIO5A00,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B05_BRATIO2B10_BRATIO3B05_BRATIO4B10_BRATIO5A025,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B05_BRATIO2B10_BRATIO3B05_BRATIO4B10_BRATIO5A05,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B05_BRATIO2B10_BRATIO3B05_BRATIO4B10_BRATIO5A075,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B05_BRATIO2B10_BRATIO3B05_BRATIO4B10_BRATIO5A10,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B05_BRATIO2B10_BRATIO3B075_BRATIO4B00_BRATIO5A00,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B05_BRATIO2B10_BRATIO3B075_BRATIO4B00_BRATIO5A025,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B05_BRATIO2B10_BRATIO3B075_BRATIO4B00_BRATIO5A05,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B05_BRATIO2B10_BRATIO3B075_BRATIO4B00_BRATIO5A075,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B05_BRATIO2B10_BRATIO3B075_BRATIO4B00_BRATIO5A10,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B05_BRATIO2B10_BRATIO3B075_BRATIO4B025_BRATIO5A00,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B05_BRATIO2B10_BRATIO3B075_BRATIO4B025_BRATIO5A025,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B05_BRATIO2B10_BRATIO3B075_BRATIO4B025_BRATIO5A05,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B05_BRATIO2B10_BRATIO3B075_BRATIO4B025_BRATIO5A075,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B05_BRATIO2B10_BRATIO3B075_BRATIO4B025_BRATIO5A10,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B05_BRATIO2B10_BRATIO3B075_BRATIO4B05_BRATIO5A00,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B05_BRATIO2B10_BRATIO3B075_BRATIO4B05_BRATIO5A025,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B05_BRATIO2B10_BRATIO3B075_BRATIO4B05_BRATIO5A05,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B05_BRATIO2B10_BRATIO3B075_BRATIO4B05_BRATIO5A075,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B05_BRATIO2B10_BRATIO3B075_BRATIO4B05_BRATIO5A10,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B05_BRATIO2B10_BRATIO3B075_BRATIO4B075_BRATIO5A00,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B05_BRATIO2B10_BRATIO3B075_BRATIO4B075_BRATIO5A025,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B05_BRATIO2B10_BRATIO3B075_BRATIO4B075_BRATIO5A05,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B05_BRATIO2B10_BRATIO3B075_BRATIO4B075_BRATIO5A075,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B05_BRATIO2B10_BRATIO3B075_BRATIO4B075_BRATIO5A10,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B05_BRATIO2B10_BRATIO3B075_BRATIO4B10_BRATIO5A00,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B05_BRATIO2B10_BRATIO3B075_BRATIO4B10_BRATIO5A025,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B05_BRATIO2B10_BRATIO3B075_BRATIO4B10_BRATIO5A05,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B05_BRATIO2B10_BRATIO3B075_BRATIO4B10_BRATIO5A075,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B05_BRATIO2B10_BRATIO3B075_BRATIO4B10_BRATIO5A10,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B05_BRATIO2B10_BRATIO3B10_BRATIO4B00_BRATIO5A00,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B05_BRATIO2B10_BRATIO3B10_BRATIO4B00_BRATIO5A025,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B05_BRATIO2B10_BRATIO3B10_BRATIO4B00_BRATIO5A05,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B05_BRATIO2B10_BRATIO3B10_BRATIO4B00_BRATIO5A075,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B05_BRATIO2B10_BRATIO3B10_BRATIO4B00_BRATIO5A10,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B05_BRATIO2B10_BRATIO3B10_BRATIO4B025_BRATIO5A00,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B05_BRATIO2B10_BRATIO3B10_BRATIO4B025_BRATIO5A025,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B05_BRATIO2B10_BRATIO3B10_BRATIO4B025_BRATIO5A05,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B05_BRATIO2B10_BRATIO3B10_BRATIO4B025_BRATIO5A075,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B05_BRATIO2B10_BRATIO3B10_BRATIO4B025_BRATIO5A10,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B05_BRATIO2B10_BRATIO3B10_BRATIO4B05_BRATIO5A00,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B05_BRATIO2B10_BRATIO3B10_BRATIO4B05_BRATIO5A025,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B05_BRATIO2B10_BRATIO3B10_BRATIO4B05_BRATIO5A05,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B05_BRATIO2B10_BRATIO3B10_BRATIO4B05_BRATIO5A075,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B05_BRATIO2B10_BRATIO3B10_BRATIO4B05_BRATIO5A10,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B05_BRATIO2B10_BRATIO3B10_BRATIO4B075_BRATIO5A00,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B05_BRATIO2B10_BRATIO3B10_BRATIO4B075_BRATIO5A025,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B05_BRATIO2B10_BRATIO3B10_BRATIO4B075_BRATIO5A05,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B05_BRATIO2B10_BRATIO3B10_BRATIO4B075_BRATIO5A075,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B05_BRATIO2B10_BRATIO3B10_BRATIO4B075_BRATIO5A10,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B05_BRATIO2B10_BRATIO3B10_BRATIO4B10_BRATIO5A00,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B05_BRATIO2B10_BRATIO3B10_BRATIO4B10_BRATIO5A025,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B05_BRATIO2B10_BRATIO3B10_BRATIO4B10_BRATIO5A05,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B05_BRATIO2B10_BRATIO3B10_BRATIO4B10_BRATIO5A075,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B05_BRATIO2B10_BRATIO3B10_BRATIO4B10_BRATIO5A10,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B075_BRATIO2B00_BRATIO3B00_BRATIO4B00_BRATIO5A00,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B075_BRATIO2B00_BRATIO3B00_BRATIO4B00_BRATIO5A025,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B075_BRATIO2B00_BRATIO3B00_BRATIO4B00_BRATIO5A05,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B075_BRATIO2B00_BRATIO3B00_BRATIO4B00_BRATIO5A075,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B075_BRATIO2B00_BRATIO3B00_BRATIO4B00_BRATIO5A10,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B075_BRATIO2B00_BRATIO3B00_BRATIO4B025_BRATIO5A00,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B075_BRATIO2B00_BRATIO3B00_BRATIO4B025_BRATIO5A025,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B075_BRATIO2B00_BRATIO3B00_BRATIO4B025_BRATIO5A05,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B075_BRATIO2B00_BRATIO3B00_BRATIO4B025_BRATIO5A075,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B075_BRATIO2B00_BRATIO3B00_BRATIO4B025_BRATIO5A10,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B075_BRATIO2B00_BRATIO3B00_BRATIO4B05_BRATIO5A00,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B075_BRATIO2B00_BRATIO3B00_BRATIO4B05_BRATIO5A025,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B075_BRATIO2B00_BRATIO3B00_BRATIO4B05_BRATIO5A05,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B075_BRATIO2B00_BRATIO3B00_BRATIO4B05_BRATIO5A075,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B075_BRATIO2B00_BRATIO3B00_BRATIO4B05_BRATIO5A10,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B075_BRATIO2B00_BRATIO3B00_BRATIO4B075_BRATIO5A00,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B075_BRATIO2B00_BRATIO3B00_BRATIO4B075_BRATIO5A025,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B075_BRATIO2B00_BRATIO3B00_BRATIO4B075_BRATIO5A05,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B075_BRATIO2B00_BRATIO3B00_BRATIO4B075_BRATIO5A075,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B075_BRATIO2B00_BRATIO3B00_BRATIO4B075_BRATIO5A10,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B075_BRATIO2B00_BRATIO3B00_BRATIO4B10_BRATIO5A00,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B075_BRATIO2B00_BRATIO3B00_BRATIO4B10_BRATIO5A025,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B075_BRATIO2B00_BRATIO3B00_BRATIO4B10_BRATIO5A05,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B075_BRATIO2B00_BRATIO3B00_BRATIO4B10_BRATIO5A075,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B075_BRATIO2B00_BRATIO3B00_BRATIO4B10_BRATIO5A10,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B075_BRATIO2B00_BRATIO3B025_BRATIO4B00_BRATIO5A00,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B075_BRATIO2B00_BRATIO3B025_BRATIO4B00_BRATIO5A025,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B075_BRATIO2B00_BRATIO3B025_BRATIO4B00_BRATIO5A05,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B075_BRATIO2B00_BRATIO3B025_BRATIO4B00_BRATIO5A075,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B075_BRATIO2B00_BRATIO3B025_BRATIO4B00_BRATIO5A10,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B075_BRATIO2B00_BRATIO3B025_BRATIO4B025_BRATIO5A00,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B075_BRATIO2B00_BRATIO3B025_BRATIO4B025_BRATIO5A025,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B075_BRATIO2B00_BRATIO3B025_BRATIO4B025_BRATIO5A05,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B075_BRATIO2B00_BRATIO3B025_BRATIO4B025_BRATIO5A075,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B075_BRATIO2B00_BRATIO3B025_BRATIO4B025_BRATIO5A10,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B075_BRATIO2B00_BRATIO3B025_BRATIO4B05_BRATIO5A00,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B075_BRATIO2B00_BRATIO3B025_BRATIO4B05_BRATIO5A025,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B075_BRATIO2B00_BRATIO3B025_BRATIO4B05_BRATIO5A05,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B075_BRATIO2B00_BRATIO3B025_BRATIO4B05_BRATIO5A075,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B075_BRATIO2B00_BRATIO3B025_BRATIO4B05_BRATIO5A10,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B075_BRATIO2B00_BRATIO3B025_BRATIO4B075_BRATIO5A00,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B075_BRATIO2B00_BRATIO3B025_BRATIO4B075_BRATIO5A025,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B075_BRATIO2B00_BRATIO3B025_BRATIO4B075_BRATIO5A05,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B075_BRATIO2B00_BRATIO3B025_BRATIO4B075_BRATIO5A075,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B075_BRATIO2B00_BRATIO3B025_BRATIO4B075_BRATIO5A10,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B075_BRATIO2B00_BRATIO3B025_BRATIO4B10_BRATIO5A00,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B075_BRATIO2B00_BRATIO3B025_BRATIO4B10_BRATIO5A025,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B075_BRATIO2B00_BRATIO3B025_BRATIO4B10_BRATIO5A05,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B075_BRATIO2B00_BRATIO3B025_BRATIO4B10_BRATIO5A075,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B075_BRATIO2B00_BRATIO3B025_BRATIO4B10_BRATIO5A10,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B075_BRATIO2B00_BRATIO3B05_BRATIO4B00_BRATIO5A00,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B075_BRATIO2B00_BRATIO3B05_BRATIO4B00_BRATIO5A025,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B075_BRATIO2B00_BRATIO3B05_BRATIO4B00_BRATIO5A05,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B075_BRATIO2B00_BRATIO3B05_BRATIO4B00_BRATIO5A075,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B075_BRATIO2B00_BRATIO3B05_BRATIO4B00_BRATIO5A10,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B075_BRATIO2B00_BRATIO3B05_BRATIO4B025_BRATIO5A00,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B075_BRATIO2B00_BRATIO3B05_BRATIO4B025_BRATIO5A025,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B075_BRATIO2B00_BRATIO3B05_BRATIO4B025_BRATIO5A05,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B075_BRATIO2B00_BRATIO3B05_BRATIO4B025_BRATIO5A075,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B075_BRATIO2B00_BRATIO3B05_BRATIO4B025_BRATIO5A10,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B075_BRATIO2B00_BRATIO3B05_BRATIO4B05_BRATIO5A00,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B075_BRATIO2B00_BRATIO3B05_BRATIO4B05_BRATIO5A025,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B075_BRATIO2B00_BRATIO3B05_BRATIO4B05_BRATIO5A05,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B075_BRATIO2B00_BRATIO3B05_BRATIO4B05_BRATIO5A075,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B075_BRATIO2B00_BRATIO3B05_BRATIO4B05_BRATIO5A10,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B075_BRATIO2B00_BRATIO3B05_BRATIO4B075_BRATIO5A00,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B075_BRATIO2B00_BRATIO3B05_BRATIO4B075_BRATIO5A025,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B075_BRATIO2B00_BRATIO3B05_BRATIO4B075_BRATIO5A05,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B075_BRATIO2B00_BRATIO3B05_BRATIO4B075_BRATIO5A075,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B075_BRATIO2B00_BRATIO3B05_BRATIO4B075_BRATIO5A10,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B075_BRATIO2B00_BRATIO3B05_BRATIO4B10_BRATIO5A00,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B075_BRATIO2B00_BRATIO3B05_BRATIO4B10_BRATIO5A025,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B075_BRATIO2B00_BRATIO3B05_BRATIO4B10_BRATIO5A05,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B075_BRATIO2B00_BRATIO3B05_BRATIO4B10_BRATIO5A075,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B075_BRATIO2B00_BRATIO3B05_BRATIO4B10_BRATIO5A10,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B075_BRATIO2B00_BRATIO3B075_BRATIO4B00_BRATIO5A00,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B075_BRATIO2B00_BRATIO3B075_BRATIO4B00_BRATIO5A025,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B075_BRATIO2B00_BRATIO3B075_BRATIO4B00_BRATIO5A05,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B075_BRATIO2B00_BRATIO3B075_BRATIO4B00_BRATIO5A075,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B075_BRATIO2B00_BRATIO3B075_BRATIO4B00_BRATIO5A10,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B075_BRATIO2B00_BRATIO3B075_BRATIO4B025_BRATIO5A00,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B075_BRATIO2B00_BRATIO3B075_BRATIO4B025_BRATIO5A025,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B075_BRATIO2B00_BRATIO3B075_BRATIO4B025_BRATIO5A05,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B075_BRATIO2B00_BRATIO3B075_BRATIO4B025_BRATIO5A075,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B075_BRATIO2B00_BRATIO3B075_BRATIO4B025_BRATIO5A10,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B075_BRATIO2B00_BRATIO3B075_BRATIO4B05_BRATIO5A00,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B075_BRATIO2B00_BRATIO3B075_BRATIO4B05_BRATIO5A025,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B075_BRATIO2B00_BRATIO3B075_BRATIO4B05_BRATIO5A05,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B075_BRATIO2B00_BRATIO3B075_BRATIO4B05_BRATIO5A075,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B075_BRATIO2B00_BRATIO3B075_BRATIO4B05_BRATIO5A10,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B075_BRATIO2B00_BRATIO3B075_BRATIO4B075_BRATIO5A00,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B075_BRATIO2B00_BRATIO3B075_BRATIO4B075_BRATIO5A025,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B075_BRATIO2B00_BRATIO3B075_BRATIO4B075_BRATIO5A05,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B075_BRATIO2B00_BRATIO3B075_BRATIO4B075_BRATIO5A075,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B075_BRATIO2B00_BRATIO3B075_BRATIO4B075_BRATIO5A10,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B075_BRATIO2B00_BRATIO3B075_BRATIO4B10_BRATIO5A00,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B075_BRATIO2B00_BRATIO3B075_BRATIO4B10_BRATIO5A025,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B075_BRATIO2B00_BRATIO3B075_BRATIO4B10_BRATIO5A05,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B075_BRATIO2B00_BRATIO3B075_BRATIO4B10_BRATIO5A075,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B075_BRATIO2B00_BRATIO3B075_BRATIO4B10_BRATIO5A10,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B075_BRATIO2B00_BRATIO3B10_BRATIO4B00_BRATIO5A00,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B075_BRATIO2B00_BRATIO3B10_BRATIO4B00_BRATIO5A025,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B075_BRATIO2B00_BRATIO3B10_BRATIO4B00_BRATIO5A05,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B075_BRATIO2B00_BRATIO3B10_BRATIO4B00_BRATIO5A075,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B075_BRATIO2B00_BRATIO3B10_BRATIO4B00_BRATIO5A10,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B075_BRATIO2B00_BRATIO3B10_BRATIO4B025_BRATIO5A00,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B075_BRATIO2B00_BRATIO3B10_BRATIO4B025_BRATIO5A025,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B075_BRATIO2B00_BRATIO3B10_BRATIO4B025_BRATIO5A05,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B075_BRATIO2B00_BRATIO3B10_BRATIO4B025_BRATIO5A075,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B075_BRATIO2B00_BRATIO3B10_BRATIO4B025_BRATIO5A10,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B075_BRATIO2B00_BRATIO3B10_BRATIO4B05_BRATIO5A00,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B075_BRATIO2B00_BRATIO3B10_BRATIO4B05_BRATIO5A025,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B075_BRATIO2B00_BRATIO3B10_BRATIO4B05_BRATIO5A05,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B075_BRATIO2B00_BRATIO3B10_BRATIO4B05_BRATIO5A075,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B075_BRATIO2B00_BRATIO3B10_BRATIO4B05_BRATIO5A10,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B075_BRATIO2B00_BRATIO3B10_BRATIO4B075_BRATIO5A00,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B075_BRATIO2B00_BRATIO3B10_BRATIO4B075_BRATIO5A025,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B075_BRATIO2B00_BRATIO3B10_BRATIO4B075_BRATIO5A05,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B075_BRATIO2B00_BRATIO3B10_BRATIO4B075_BRATIO5A075,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B075_BRATIO2B00_BRATIO3B10_BRATIO4B075_BRATIO5A10,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B075_BRATIO2B00_BRATIO3B10_BRATIO4B10_BRATIO5A00,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B075_BRATIO2B00_BRATIO3B10_BRATIO4B10_BRATIO5A025,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B075_BRATIO2B00_BRATIO3B10_BRATIO4B10_BRATIO5A05,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B075_BRATIO2B00_BRATIO3B10_BRATIO4B10_BRATIO5A075,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B075_BRATIO2B00_BRATIO3B10_BRATIO4B10_BRATIO5A10,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B075_BRATIO2B025_BRATIO3B00_BRATIO4B00_BRATIO5A00,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B075_BRATIO2B025_BRATIO3B00_BRATIO4B00_BRATIO5A025,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B075_BRATIO2B025_BRATIO3B00_BRATIO4B00_BRATIO5A05,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B075_BRATIO2B025_BRATIO3B00_BRATIO4B00_BRATIO5A075,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B075_BRATIO2B025_BRATIO3B00_BRATIO4B00_BRATIO5A10,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B075_BRATIO2B025_BRATIO3B00_BRATIO4B025_BRATIO5A00,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B075_BRATIO2B025_BRATIO3B00_BRATIO4B025_BRATIO5A025,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B075_BRATIO2B025_BRATIO3B00_BRATIO4B025_BRATIO5A05,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B075_BRATIO2B025_BRATIO3B00_BRATIO4B025_BRATIO5A075,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B075_BRATIO2B025_BRATIO3B00_BRATIO4B025_BRATIO5A10,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B075_BRATIO2B025_BRATIO3B00_BRATIO4B05_BRATIO5A00,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B075_BRATIO2B025_BRATIO3B00_BRATIO4B05_BRATIO5A025,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B075_BRATIO2B025_BRATIO3B00_BRATIO4B05_BRATIO5A05,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B075_BRATIO2B025_BRATIO3B00_BRATIO4B05_BRATIO5A075,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B075_BRATIO2B025_BRATIO3B00_BRATIO4B05_BRATIO5A10,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B075_BRATIO2B025_BRATIO3B00_BRATIO4B075_BRATIO5A00,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B075_BRATIO2B025_BRATIO3B00_BRATIO4B075_BRATIO5A025,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B075_BRATIO2B025_BRATIO3B00_BRATIO4B075_BRATIO5A05,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B075_BRATIO2B025_BRATIO3B00_BRATIO4B075_BRATIO5A075,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B075_BRATIO2B025_BRATIO3B00_BRATIO4B075_BRATIO5A10,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B075_BRATIO2B025_BRATIO3B00_BRATIO4B10_BRATIO5A00,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B075_BRATIO2B025_BRATIO3B00_BRATIO4B10_BRATIO5A025,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B075_BRATIO2B025_BRATIO3B00_BRATIO4B10_BRATIO5A05,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B075_BRATIO2B025_BRATIO3B00_BRATIO4B10_BRATIO5A075,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B075_BRATIO2B025_BRATIO3B00_BRATIO4B10_BRATIO5A10,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B075_BRATIO2B025_BRATIO3B025_BRATIO4B00_BRATIO5A00,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B075_BRATIO2B025_BRATIO3B025_BRATIO4B00_BRATIO5A025,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B075_BRATIO2B025_BRATIO3B025_BRATIO4B00_BRATIO5A05,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B075_BRATIO2B025_BRATIO3B025_BRATIO4B00_BRATIO5A075,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B075_BRATIO2B025_BRATIO3B025_BRATIO4B00_BRATIO5A10,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B075_BRATIO2B025_BRATIO3B025_BRATIO4B025_BRATIO5A00,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B075_BRATIO2B025_BRATIO3B025_BRATIO4B025_BRATIO5A025,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B075_BRATIO2B025_BRATIO3B025_BRATIO4B025_BRATIO5A05,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B075_BRATIO2B025_BRATIO3B025_BRATIO4B025_BRATIO5A075,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B075_BRATIO2B025_BRATIO3B025_BRATIO4B025_BRATIO5A10,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B075_BRATIO2B025_BRATIO3B025_BRATIO4B05_BRATIO5A00,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B075_BRATIO2B025_BRATIO3B025_BRATIO4B05_BRATIO5A025,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B075_BRATIO2B025_BRATIO3B025_BRATIO4B05_BRATIO5A05,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B075_BRATIO2B025_BRATIO3B025_BRATIO4B05_BRATIO5A075,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B075_BRATIO2B025_BRATIO3B025_BRATIO4B05_BRATIO5A10,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B075_BRATIO2B025_BRATIO3B025_BRATIO4B075_BRATIO5A00,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B075_BRATIO2B025_BRATIO3B025_BRATIO4B075_BRATIO5A025,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B075_BRATIO2B025_BRATIO3B025_BRATIO4B075_BRATIO5A05,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B075_BRATIO2B025_BRATIO3B025_BRATIO4B075_BRATIO5A075,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B075_BRATIO2B025_BRATIO3B025_BRATIO4B075_BRATIO5A10,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B075_BRATIO2B025_BRATIO3B025_BRATIO4B10_BRATIO5A00,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B075_BRATIO2B025_BRATIO3B025_BRATIO4B10_BRATIO5A025,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B075_BRATIO2B025_BRATIO3B025_BRATIO4B10_BRATIO5A05,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B075_BRATIO2B025_BRATIO3B025_BRATIO4B10_BRATIO5A075,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B075_BRATIO2B025_BRATIO3B025_BRATIO4B10_BRATIO5A10,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B075_BRATIO2B025_BRATIO3B05_BRATIO4B00_BRATIO5A00,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B075_BRATIO2B025_BRATIO3B05_BRATIO4B00_BRATIO5A025,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B075_BRATIO2B025_BRATIO3B05_BRATIO4B00_BRATIO5A05,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B075_BRATIO2B025_BRATIO3B05_BRATIO4B00_BRATIO5A075,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B075_BRATIO2B025_BRATIO3B05_BRATIO4B00_BRATIO5A10,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B075_BRATIO2B025_BRATIO3B05_BRATIO4B025_BRATIO5A00,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B075_BRATIO2B025_BRATIO3B05_BRATIO4B025_BRATIO5A025,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B075_BRATIO2B025_BRATIO3B05_BRATIO4B025_BRATIO5A05,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B075_BRATIO2B025_BRATIO3B05_BRATIO4B025_BRATIO5A075,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B075_BRATIO2B025_BRATIO3B05_BRATIO4B025_BRATIO5A10,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B075_BRATIO2B025_BRATIO3B05_BRATIO4B05_BRATIO5A00,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B075_BRATIO2B025_BRATIO3B05_BRATIO4B05_BRATIO5A025,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B075_BRATIO2B025_BRATIO3B05_BRATIO4B05_BRATIO5A05,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B075_BRATIO2B025_BRATIO3B05_BRATIO4B05_BRATIO5A075,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B075_BRATIO2B025_BRATIO3B05_BRATIO4B05_BRATIO5A10,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B075_BRATIO2B025_BRATIO3B05_BRATIO4B075_BRATIO5A00,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B075_BRATIO2B025_BRATIO3B05_BRATIO4B075_BRATIO5A025,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B075_BRATIO2B025_BRATIO3B05_BRATIO4B075_BRATIO5A05,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B075_BRATIO2B025_BRATIO3B05_BRATIO4B075_BRATIO5A075,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B075_BRATIO2B025_BRATIO3B05_BRATIO4B075_BRATIO5A10,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B075_BRATIO2B025_BRATIO3B05_BRATIO4B10_BRATIO5A00,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B075_BRATIO2B025_BRATIO3B05_BRATIO4B10_BRATIO5A025,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B075_BRATIO2B025_BRATIO3B05_BRATIO4B10_BRATIO5A05,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B075_BRATIO2B025_BRATIO3B05_BRATIO4B10_BRATIO5A075,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B075_BRATIO2B025_BRATIO3B05_BRATIO4B10_BRATIO5A10,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B075_BRATIO2B025_BRATIO3B075_BRATIO4B00_BRATIO5A00,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B075_BRATIO2B025_BRATIO3B075_BRATIO4B00_BRATIO5A025,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B075_BRATIO2B025_BRATIO3B075_BRATIO4B00_BRATIO5A05,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B075_BRATIO2B025_BRATIO3B075_BRATIO4B00_BRATIO5A075,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B075_BRATIO2B025_BRATIO3B075_BRATIO4B00_BRATIO5A10,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B075_BRATIO2B025_BRATIO3B075_BRATIO4B025_BRATIO5A00,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B075_BRATIO2B025_BRATIO3B075_BRATIO4B025_BRATIO5A025,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B075_BRATIO2B025_BRATIO3B075_BRATIO4B025_BRATIO5A05,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B075_BRATIO2B025_BRATIO3B075_BRATIO4B025_BRATIO5A075,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B075_BRATIO2B025_BRATIO3B075_BRATIO4B025_BRATIO5A10,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B075_BRATIO2B025_BRATIO3B075_BRATIO4B05_BRATIO5A00,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B075_BRATIO2B025_BRATIO3B075_BRATIO4B05_BRATIO5A025,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B075_BRATIO2B025_BRATIO3B075_BRATIO4B05_BRATIO5A05,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B075_BRATIO2B025_BRATIO3B075_BRATIO4B05_BRATIO5A075,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B075_BRATIO2B025_BRATIO3B075_BRATIO4B05_BRATIO5A10,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B075_BRATIO2B025_BRATIO3B075_BRATIO4B075_BRATIO5A00,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B075_BRATIO2B025_BRATIO3B075_BRATIO4B075_BRATIO5A025,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B075_BRATIO2B025_BRATIO3B075_BRATIO4B075_BRATIO5A05,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B075_BRATIO2B025_BRATIO3B075_BRATIO4B075_BRATIO5A075,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B075_BRATIO2B025_BRATIO3B075_BRATIO4B075_BRATIO5A10,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B075_BRATIO2B025_BRATIO3B075_BRATIO4B10_BRATIO5A00,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B075_BRATIO2B025_BRATIO3B075_BRATIO4B10_BRATIO5A025,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B075_BRATIO2B025_BRATIO3B075_BRATIO4B10_BRATIO5A05,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B075_BRATIO2B025_BRATIO3B075_BRATIO4B10_BRATIO5A075,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B075_BRATIO2B025_BRATIO3B075_BRATIO4B10_BRATIO5A10,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B075_BRATIO2B025_BRATIO3B10_BRATIO4B00_BRATIO5A00,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B075_BRATIO2B025_BRATIO3B10_BRATIO4B00_BRATIO5A025,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B075_BRATIO2B025_BRATIO3B10_BRATIO4B00_BRATIO5A05,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B075_BRATIO2B025_BRATIO3B10_BRATIO4B00_BRATIO5A075,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B075_BRATIO2B025_BRATIO3B10_BRATIO4B00_BRATIO5A10,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B075_BRATIO2B025_BRATIO3B10_BRATIO4B025_BRATIO5A00,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B075_BRATIO2B025_BRATIO3B10_BRATIO4B025_BRATIO5A025,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B075_BRATIO2B025_BRATIO3B10_BRATIO4B025_BRATIO5A05,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B075_BRATIO2B025_BRATIO3B10_BRATIO4B025_BRATIO5A075,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B075_BRATIO2B025_BRATIO3B10_BRATIO4B025_BRATIO5A10,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B075_BRATIO2B025_BRATIO3B10_BRATIO4B05_BRATIO5A00,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B075_BRATIO2B025_BRATIO3B10_BRATIO4B05_BRATIO5A025,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B075_BRATIO2B025_BRATIO3B10_BRATIO4B05_BRATIO5A05,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B075_BRATIO2B025_BRATIO3B10_BRATIO4B05_BRATIO5A075,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B075_BRATIO2B025_BRATIO3B10_BRATIO4B05_BRATIO5A10,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B075_BRATIO2B025_BRATIO3B10_BRATIO4B075_BRATIO5A00,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B075_BRATIO2B025_BRATIO3B10_BRATIO4B075_BRATIO5A025,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B075_BRATIO2B025_BRATIO3B10_BRATIO4B075_BRATIO5A05,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B075_BRATIO2B025_BRATIO3B10_BRATIO4B075_BRATIO5A075,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B075_BRATIO2B025_BRATIO3B10_BRATIO4B075_BRATIO5A10,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B075_BRATIO2B025_BRATIO3B10_BRATIO4B10_BRATIO5A00,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B075_BRATIO2B025_BRATIO3B10_BRATIO4B10_BRATIO5A025,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B075_BRATIO2B025_BRATIO3B10_BRATIO4B10_BRATIO5A05,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B075_BRATIO2B025_BRATIO3B10_BRATIO4B10_BRATIO5A075,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B075_BRATIO2B025_BRATIO3B10_BRATIO4B10_BRATIO5A10,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B075_BRATIO2B05_BRATIO3B00_BRATIO4B00_BRATIO5A00,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B075_BRATIO2B05_BRATIO3B00_BRATIO4B00_BRATIO5A025,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B075_BRATIO2B05_BRATIO3B00_BRATIO4B00_BRATIO5A05,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B075_BRATIO2B05_BRATIO3B00_BRATIO4B00_BRATIO5A075,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B075_BRATIO2B05_BRATIO3B00_BRATIO4B00_BRATIO5A10,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B075_BRATIO2B05_BRATIO3B00_BRATIO4B025_BRATIO5A00,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B075_BRATIO2B05_BRATIO3B00_BRATIO4B025_BRATIO5A025,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B075_BRATIO2B05_BRATIO3B00_BRATIO4B025_BRATIO5A05,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B075_BRATIO2B05_BRATIO3B00_BRATIO4B025_BRATIO5A075,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B075_BRATIO2B05_BRATIO3B00_BRATIO4B025_BRATIO5A10,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B075_BRATIO2B05_BRATIO3B00_BRATIO4B05_BRATIO5A00,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B075_BRATIO2B05_BRATIO3B00_BRATIO4B05_BRATIO5A025,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B075_BRATIO2B05_BRATIO3B00_BRATIO4B05_BRATIO5A05,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B075_BRATIO2B05_BRATIO3B00_BRATIO4B05_BRATIO5A075,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B075_BRATIO2B05_BRATIO3B00_BRATIO4B05_BRATIO5A10,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B075_BRATIO2B05_BRATIO3B00_BRATIO4B075_BRATIO5A00,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B075_BRATIO2B05_BRATIO3B00_BRATIO4B075_BRATIO5A025,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B075_BRATIO2B05_BRATIO3B00_BRATIO4B075_BRATIO5A05,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B075_BRATIO2B05_BRATIO3B00_BRATIO4B075_BRATIO5A075,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B075_BRATIO2B05_BRATIO3B00_BRATIO4B075_BRATIO5A10,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B075_BRATIO2B05_BRATIO3B00_BRATIO4B10_BRATIO5A00,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B075_BRATIO2B05_BRATIO3B00_BRATIO4B10_BRATIO5A025,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B075_BRATIO2B05_BRATIO3B00_BRATIO4B10_BRATIO5A05,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B075_BRATIO2B05_BRATIO3B00_BRATIO4B10_BRATIO5A075,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B075_BRATIO2B05_BRATIO3B00_BRATIO4B10_BRATIO5A10,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B075_BRATIO2B05_BRATIO3B025_BRATIO4B00_BRATIO5A00,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B075_BRATIO2B05_BRATIO3B025_BRATIO4B00_BRATIO5A025,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B075_BRATIO2B05_BRATIO3B025_BRATIO4B00_BRATIO5A05,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B075_BRATIO2B05_BRATIO3B025_BRATIO4B00_BRATIO5A075,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B075_BRATIO2B05_BRATIO3B025_BRATIO4B00_BRATIO5A10,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B075_BRATIO2B05_BRATIO3B025_BRATIO4B025_BRATIO5A00,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B075_BRATIO2B05_BRATIO3B025_BRATIO4B025_BRATIO5A025,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B075_BRATIO2B05_BRATIO3B025_BRATIO4B025_BRATIO5A05,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B075_BRATIO2B05_BRATIO3B025_BRATIO4B025_BRATIO5A075,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B075_BRATIO2B05_BRATIO3B025_BRATIO4B025_BRATIO5A10,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B075_BRATIO2B05_BRATIO3B025_BRATIO4B05_BRATIO5A00,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B075_BRATIO2B05_BRATIO3B025_BRATIO4B05_BRATIO5A025,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B075_BRATIO2B05_BRATIO3B025_BRATIO4B05_BRATIO5A05,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B075_BRATIO2B05_BRATIO3B025_BRATIO4B05_BRATIO5A075,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B075_BRATIO2B05_BRATIO3B025_BRATIO4B05_BRATIO5A10,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B075_BRATIO2B05_BRATIO3B025_BRATIO4B075_BRATIO5A00,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B075_BRATIO2B05_BRATIO3B025_BRATIO4B075_BRATIO5A025,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B075_BRATIO2B05_BRATIO3B025_BRATIO4B075_BRATIO5A05,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B075_BRATIO2B05_BRATIO3B025_BRATIO4B075_BRATIO5A075,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B075_BRATIO2B05_BRATIO3B025_BRATIO4B075_BRATIO5A10,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B075_BRATIO2B05_BRATIO3B025_BRATIO4B10_BRATIO5A00,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B075_BRATIO2B05_BRATIO3B025_BRATIO4B10_BRATIO5A025,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B075_BRATIO2B05_BRATIO3B025_BRATIO4B10_BRATIO5A05,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B075_BRATIO2B05_BRATIO3B025_BRATIO4B10_BRATIO5A075,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B075_BRATIO2B05_BRATIO3B025_BRATIO4B10_BRATIO5A10,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B075_BRATIO2B05_BRATIO3B05_BRATIO4B00_BRATIO5A00,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B075_BRATIO2B05_BRATIO3B05_BRATIO4B00_BRATIO5A025,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B075_BRATIO2B05_BRATIO3B05_BRATIO4B00_BRATIO5A05,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B075_BRATIO2B05_BRATIO3B05_BRATIO4B00_BRATIO5A075,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B075_BRATIO2B05_BRATIO3B05_BRATIO4B00_BRATIO5A10,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B075_BRATIO2B05_BRATIO3B05_BRATIO4B025_BRATIO5A00,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B075_BRATIO2B05_BRATIO3B05_BRATIO4B025_BRATIO5A025,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B075_BRATIO2B05_BRATIO3B05_BRATIO4B025_BRATIO5A05,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B075_BRATIO2B05_BRATIO3B05_BRATIO4B025_BRATIO5A075,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B075_BRATIO2B05_BRATIO3B05_BRATIO4B025_BRATIO5A10,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B075_BRATIO2B05_BRATIO3B05_BRATIO4B05_BRATIO5A00,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B075_BRATIO2B05_BRATIO3B05_BRATIO4B05_BRATIO5A025,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B075_BRATIO2B05_BRATIO3B05_BRATIO4B05_BRATIO5A05,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B075_BRATIO2B05_BRATIO3B05_BRATIO4B05_BRATIO5A075,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B075_BRATIO2B05_BRATIO3B05_BRATIO4B05_BRATIO5A10,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B075_BRATIO2B05_BRATIO3B05_BRATIO4B075_BRATIO5A00,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B075_BRATIO2B05_BRATIO3B05_BRATIO4B075_BRATIO5A025,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B075_BRATIO2B05_BRATIO3B05_BRATIO4B075_BRATIO5A05,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B075_BRATIO2B05_BRATIO3B05_BRATIO4B075_BRATIO5A075,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B075_BRATIO2B05_BRATIO3B05_BRATIO4B075_BRATIO5A10,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B075_BRATIO2B05_BRATIO3B05_BRATIO4B10_BRATIO5A00,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B075_BRATIO2B05_BRATIO3B05_BRATIO4B10_BRATIO5A025,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B075_BRATIO2B05_BRATIO3B05_BRATIO4B10_BRATIO5A05,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B075_BRATIO2B05_BRATIO3B05_BRATIO4B10_BRATIO5A075,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B075_BRATIO2B05_BRATIO3B05_BRATIO4B10_BRATIO5A10,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B075_BRATIO2B05_BRATIO3B075_BRATIO4B00_BRATIO5A00,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B075_BRATIO2B05_BRATIO3B075_BRATIO4B00_BRATIO5A025,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B075_BRATIO2B05_BRATIO3B075_BRATIO4B00_BRATIO5A05,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B075_BRATIO2B05_BRATIO3B075_BRATIO4B00_BRATIO5A075,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B075_BRATIO2B05_BRATIO3B075_BRATIO4B00_BRATIO5A10,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B075_BRATIO2B05_BRATIO3B075_BRATIO4B025_BRATIO5A00,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B075_BRATIO2B05_BRATIO3B075_BRATIO4B025_BRATIO5A025,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B075_BRATIO2B05_BRATIO3B075_BRATIO4B025_BRATIO5A05,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B075_BRATIO2B05_BRATIO3B075_BRATIO4B025_BRATIO5A075,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B075_BRATIO2B05_BRATIO3B075_BRATIO4B025_BRATIO5A10,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B075_BRATIO2B05_BRATIO3B075_BRATIO4B05_BRATIO5A00,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B075_BRATIO2B05_BRATIO3B075_BRATIO4B05_BRATIO5A025,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B075_BRATIO2B05_BRATIO3B075_BRATIO4B05_BRATIO5A05,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B075_BRATIO2B05_BRATIO3B075_BRATIO4B05_BRATIO5A075,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B075_BRATIO2B05_BRATIO3B075_BRATIO4B05_BRATIO5A10,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B075_BRATIO2B05_BRATIO3B075_BRATIO4B075_BRATIO5A00,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B075_BRATIO2B05_BRATIO3B075_BRATIO4B075_BRATIO5A025,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B075_BRATIO2B05_BRATIO3B075_BRATIO4B075_BRATIO5A05,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B075_BRATIO2B05_BRATIO3B075_BRATIO4B075_BRATIO5A075,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B075_BRATIO2B05_BRATIO3B075_BRATIO4B075_BRATIO5A10,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B075_BRATIO2B05_BRATIO3B075_BRATIO4B10_BRATIO5A00,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B075_BRATIO2B05_BRATIO3B075_BRATIO4B10_BRATIO5A025,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B075_BRATIO2B05_BRATIO3B075_BRATIO4B10_BRATIO5A05,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B075_BRATIO2B05_BRATIO3B075_BRATIO4B10_BRATIO5A075,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B075_BRATIO2B05_BRATIO3B075_BRATIO4B10_BRATIO5A10,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B075_BRATIO2B05_BRATIO3B10_BRATIO4B00_BRATIO5A00,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B075_BRATIO2B05_BRATIO3B10_BRATIO4B00_BRATIO5A025,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B075_BRATIO2B05_BRATIO3B10_BRATIO4B00_BRATIO5A05,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B075_BRATIO2B05_BRATIO3B10_BRATIO4B00_BRATIO5A075,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B075_BRATIO2B05_BRATIO3B10_BRATIO4B00_BRATIO5A10,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B075_BRATIO2B05_BRATIO3B10_BRATIO4B025_BRATIO5A00,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B075_BRATIO2B05_BRATIO3B10_BRATIO4B025_BRATIO5A025,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B075_BRATIO2B05_BRATIO3B10_BRATIO4B025_BRATIO5A05,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B075_BRATIO2B05_BRATIO3B10_BRATIO4B025_BRATIO5A075,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B075_BRATIO2B05_BRATIO3B10_BRATIO4B025_BRATIO5A10,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B075_BRATIO2B05_BRATIO3B10_BRATIO4B05_BRATIO5A00,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B075_BRATIO2B05_BRATIO3B10_BRATIO4B05_BRATIO5A025,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B075_BRATIO2B05_BRATIO3B10_BRATIO4B05_BRATIO5A05,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B075_BRATIO2B05_BRATIO3B10_BRATIO4B05_BRATIO5A075,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B075_BRATIO2B05_BRATIO3B10_BRATIO4B05_BRATIO5A10,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B075_BRATIO2B05_BRATIO3B10_BRATIO4B075_BRATIO5A00,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B075_BRATIO2B05_BRATIO3B10_BRATIO4B075_BRATIO5A025,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B075_BRATIO2B05_BRATIO3B10_BRATIO4B075_BRATIO5A05,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B075_BRATIO2B05_BRATIO3B10_BRATIO4B075_BRATIO5A075,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B075_BRATIO2B05_BRATIO3B10_BRATIO4B075_BRATIO5A10,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B075_BRATIO2B05_BRATIO3B10_BRATIO4B10_BRATIO5A00,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B075_BRATIO2B05_BRATIO3B10_BRATIO4B10_BRATIO5A025,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B075_BRATIO2B05_BRATIO3B10_BRATIO4B10_BRATIO5A05,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B075_BRATIO2B05_BRATIO3B10_BRATIO4B10_BRATIO5A075,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B075_BRATIO2B05_BRATIO3B10_BRATIO4B10_BRATIO5A10,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B075_BRATIO2B075_BRATIO3B00_BRATIO4B00_BRATIO5A00,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B075_BRATIO2B075_BRATIO3B00_BRATIO4B00_BRATIO5A025,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B075_BRATIO2B075_BRATIO3B00_BRATIO4B00_BRATIO5A05,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B075_BRATIO2B075_BRATIO3B00_BRATIO4B00_BRATIO5A075,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B075_BRATIO2B075_BRATIO3B00_BRATIO4B00_BRATIO5A10,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B075_BRATIO2B075_BRATIO3B00_BRATIO4B025_BRATIO5A00,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B075_BRATIO2B075_BRATIO3B00_BRATIO4B025_BRATIO5A025,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B075_BRATIO2B075_BRATIO3B00_BRATIO4B025_BRATIO5A05,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B075_BRATIO2B075_BRATIO3B00_BRATIO4B025_BRATIO5A075,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B075_BRATIO2B075_BRATIO3B00_BRATIO4B025_BRATIO5A10,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B075_BRATIO2B075_BRATIO3B00_BRATIO4B05_BRATIO5A00,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B075_BRATIO2B075_BRATIO3B00_BRATIO4B05_BRATIO5A025,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B075_BRATIO2B075_BRATIO3B00_BRATIO4B05_BRATIO5A05,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B075_BRATIO2B075_BRATIO3B00_BRATIO4B05_BRATIO5A075,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B075_BRATIO2B075_BRATIO3B00_BRATIO4B05_BRATIO5A10,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B075_BRATIO2B075_BRATIO3B00_BRATIO4B075_BRATIO5A00,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B075_BRATIO2B075_BRATIO3B00_BRATIO4B075_BRATIO5A025,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B075_BRATIO2B075_BRATIO3B00_BRATIO4B075_BRATIO5A05,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B075_BRATIO2B075_BRATIO3B00_BRATIO4B075_BRATIO5A075,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B075_BRATIO2B075_BRATIO3B00_BRATIO4B075_BRATIO5A10,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B075_BRATIO2B075_BRATIO3B00_BRATIO4B10_BRATIO5A00,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B075_BRATIO2B075_BRATIO3B00_BRATIO4B10_BRATIO5A025,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B075_BRATIO2B075_BRATIO3B00_BRATIO4B10_BRATIO5A05,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B075_BRATIO2B075_BRATIO3B00_BRATIO4B10_BRATIO5A075,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B075_BRATIO2B075_BRATIO3B00_BRATIO4B10_BRATIO5A10,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B075_BRATIO2B075_BRATIO3B025_BRATIO4B00_BRATIO5A00,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B075_BRATIO2B075_BRATIO3B025_BRATIO4B00_BRATIO5A025,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B075_BRATIO2B075_BRATIO3B025_BRATIO4B00_BRATIO5A05,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B075_BRATIO2B075_BRATIO3B025_BRATIO4B00_BRATIO5A075,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B075_BRATIO2B075_BRATIO3B025_BRATIO4B00_BRATIO5A10,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B075_BRATIO2B075_BRATIO3B025_BRATIO4B025_BRATIO5A00,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B075_BRATIO2B075_BRATIO3B025_BRATIO4B025_BRATIO5A025,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B075_BRATIO2B075_BRATIO3B025_BRATIO4B025_BRATIO5A05,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B075_BRATIO2B075_BRATIO3B025_BRATIO4B025_BRATIO5A075,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B075_BRATIO2B075_BRATIO3B025_BRATIO4B025_BRATIO5A10,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B075_BRATIO2B075_BRATIO3B025_BRATIO4B05_BRATIO5A00,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B075_BRATIO2B075_BRATIO3B025_BRATIO4B05_BRATIO5A025,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B075_BRATIO2B075_BRATIO3B025_BRATIO4B05_BRATIO5A05,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B075_BRATIO2B075_BRATIO3B025_BRATIO4B05_BRATIO5A075,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B075_BRATIO2B075_BRATIO3B025_BRATIO4B05_BRATIO5A10,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B075_BRATIO2B075_BRATIO3B025_BRATIO4B075_BRATIO5A00,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B075_BRATIO2B075_BRATIO3B025_BRATIO4B075_BRATIO5A025,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B075_BRATIO2B075_BRATIO3B025_BRATIO4B075_BRATIO5A05,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B075_BRATIO2B075_BRATIO3B025_BRATIO4B075_BRATIO5A075,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B075_BRATIO2B075_BRATIO3B025_BRATIO4B075_BRATIO5A10,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B075_BRATIO2B075_BRATIO3B025_BRATIO4B10_BRATIO5A00,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B075_BRATIO2B075_BRATIO3B025_BRATIO4B10_BRATIO5A025,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B075_BRATIO2B075_BRATIO3B025_BRATIO4B10_BRATIO5A05,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B075_BRATIO2B075_BRATIO3B025_BRATIO4B10_BRATIO5A075,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B075_BRATIO2B075_BRATIO3B025_BRATIO4B10_BRATIO5A10,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B075_BRATIO2B075_BRATIO3B05_BRATIO4B00_BRATIO5A00,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B075_BRATIO2B075_BRATIO3B05_BRATIO4B00_BRATIO5A025,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B075_BRATIO2B075_BRATIO3B05_BRATIO4B00_BRATIO5A05,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B075_BRATIO2B075_BRATIO3B05_BRATIO4B00_BRATIO5A075,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B075_BRATIO2B075_BRATIO3B05_BRATIO4B00_BRATIO5A10,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B075_BRATIO2B075_BRATIO3B05_BRATIO4B025_BRATIO5A00,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B075_BRATIO2B075_BRATIO3B05_BRATIO4B025_BRATIO5A025,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B075_BRATIO2B075_BRATIO3B05_BRATIO4B025_BRATIO5A05,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B075_BRATIO2B075_BRATIO3B05_BRATIO4B025_BRATIO5A075,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B075_BRATIO2B075_BRATIO3B05_BRATIO4B025_BRATIO5A10,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B075_BRATIO2B075_BRATIO3B05_BRATIO4B05_BRATIO5A00,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B075_BRATIO2B075_BRATIO3B05_BRATIO4B05_BRATIO5A025,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B075_BRATIO2B075_BRATIO3B05_BRATIO4B05_BRATIO5A05,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B075_BRATIO2B075_BRATIO3B05_BRATIO4B05_BRATIO5A075,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B075_BRATIO2B075_BRATIO3B05_BRATIO4B05_BRATIO5A10,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B075_BRATIO2B075_BRATIO3B05_BRATIO4B075_BRATIO5A00,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B075_BRATIO2B075_BRATIO3B05_BRATIO4B075_BRATIO5A025,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B075_BRATIO2B075_BRATIO3B05_BRATIO4B075_BRATIO5A05,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B075_BRATIO2B075_BRATIO3B05_BRATIO4B075_BRATIO5A075,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B075_BRATIO2B075_BRATIO3B05_BRATIO4B075_BRATIO5A10,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B075_BRATIO2B075_BRATIO3B05_BRATIO4B10_BRATIO5A00,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B075_BRATIO2B075_BRATIO3B05_BRATIO4B10_BRATIO5A025,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B075_BRATIO2B075_BRATIO3B05_BRATIO4B10_BRATIO5A05,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B075_BRATIO2B075_BRATIO3B05_BRATIO4B10_BRATIO5A075,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B075_BRATIO2B075_BRATIO3B05_BRATIO4B10_BRATIO5A10,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B075_BRATIO2B075_BRATIO3B075_BRATIO4B00_BRATIO5A00,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B075_BRATIO2B075_BRATIO3B075_BRATIO4B00_BRATIO5A025,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B075_BRATIO2B075_BRATIO3B075_BRATIO4B00_BRATIO5A05,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B075_BRATIO2B075_BRATIO3B075_BRATIO4B00_BRATIO5A075,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B075_BRATIO2B075_BRATIO3B075_BRATIO4B00_BRATIO5A10,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B075_BRATIO2B075_BRATIO3B075_BRATIO4B025_BRATIO5A00,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B075_BRATIO2B075_BRATIO3B075_BRATIO4B025_BRATIO5A025,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B075_BRATIO2B075_BRATIO3B075_BRATIO4B025_BRATIO5A05,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B075_BRATIO2B075_BRATIO3B075_BRATIO4B025_BRATIO5A075,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B075_BRATIO2B075_BRATIO3B075_BRATIO4B025_BRATIO5A10,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B075_BRATIO2B075_BRATIO3B075_BRATIO4B05_BRATIO5A00,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B075_BRATIO2B075_BRATIO3B075_BRATIO4B05_BRATIO5A025,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B075_BRATIO2B075_BRATIO3B075_BRATIO4B05_BRATIO5A05,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B075_BRATIO2B075_BRATIO3B075_BRATIO4B05_BRATIO5A075,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B075_BRATIO2B075_BRATIO3B075_BRATIO4B05_BRATIO5A10,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B075_BRATIO2B075_BRATIO3B075_BRATIO4B075_BRATIO5A00,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B075_BRATIO2B075_BRATIO3B075_BRATIO4B075_BRATIO5A025,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B075_BRATIO2B075_BRATIO3B075_BRATIO4B075_BRATIO5A05,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B075_BRATIO2B075_BRATIO3B075_BRATIO4B075_BRATIO5A075,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B075_BRATIO2B075_BRATIO3B075_BRATIO4B075_BRATIO5A10,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B075_BRATIO2B075_BRATIO3B075_BRATIO4B10_BRATIO5A00,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B075_BRATIO2B075_BRATIO3B075_BRATIO4B10_BRATIO5A025,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B075_BRATIO2B075_BRATIO3B075_BRATIO4B10_BRATIO5A05,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B075_BRATIO2B075_BRATIO3B075_BRATIO4B10_BRATIO5A075,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B075_BRATIO2B075_BRATIO3B075_BRATIO4B10_BRATIO5A10,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B075_BRATIO2B075_BRATIO3B10_BRATIO4B00_BRATIO5A00,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B075_BRATIO2B075_BRATIO3B10_BRATIO4B00_BRATIO5A025,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B075_BRATIO2B075_BRATIO3B10_BRATIO4B00_BRATIO5A05,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B075_BRATIO2B075_BRATIO3B10_BRATIO4B00_BRATIO5A075,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B075_BRATIO2B075_BRATIO3B10_BRATIO4B00_BRATIO5A10,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B075_BRATIO2B075_BRATIO3B10_BRATIO4B025_BRATIO5A00,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B075_BRATIO2B075_BRATIO3B10_BRATIO4B025_BRATIO5A025,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B075_BRATIO2B075_BRATIO3B10_BRATIO4B025_BRATIO5A05,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B075_BRATIO2B075_BRATIO3B10_BRATIO4B025_BRATIO5A075,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B075_BRATIO2B075_BRATIO3B10_BRATIO4B025_BRATIO5A10,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B075_BRATIO2B075_BRATIO3B10_BRATIO4B05_BRATIO5A00,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B075_BRATIO2B075_BRATIO3B10_BRATIO4B05_BRATIO5A025,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B075_BRATIO2B075_BRATIO3B10_BRATIO4B05_BRATIO5A05,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B075_BRATIO2B075_BRATIO3B10_BRATIO4B05_BRATIO5A075,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B075_BRATIO2B075_BRATIO3B10_BRATIO4B05_BRATIO5A10,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B075_BRATIO2B075_BRATIO3B10_BRATIO4B075_BRATIO5A00,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B075_BRATIO2B075_BRATIO3B10_BRATIO4B075_BRATIO5A025,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B075_BRATIO2B075_BRATIO3B10_BRATIO4B075_BRATIO5A05,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B075_BRATIO2B075_BRATIO3B10_BRATIO4B075_BRATIO5A075,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B075_BRATIO2B075_BRATIO3B10_BRATIO4B075_BRATIO5A10,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B075_BRATIO2B075_BRATIO3B10_BRATIO4B10_BRATIO5A00,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B075_BRATIO2B075_BRATIO3B10_BRATIO4B10_BRATIO5A025,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B075_BRATIO2B075_BRATIO3B10_BRATIO4B10_BRATIO5A05,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B075_BRATIO2B075_BRATIO3B10_BRATIO4B10_BRATIO5A075,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B075_BRATIO2B075_BRATIO3B10_BRATIO4B10_BRATIO5A10,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B075_BRATIO2B10_BRATIO3B00_BRATIO4B00_BRATIO5A00,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B075_BRATIO2B10_BRATIO3B00_BRATIO4B00_BRATIO5A025,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B075_BRATIO2B10_BRATIO3B00_BRATIO4B00_BRATIO5A05,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B075_BRATIO2B10_BRATIO3B00_BRATIO4B00_BRATIO5A075,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B075_BRATIO2B10_BRATIO3B00_BRATIO4B00_BRATIO5A10,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B075_BRATIO2B10_BRATIO3B00_BRATIO4B025_BRATIO5A00,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B075_BRATIO2B10_BRATIO3B00_BRATIO4B025_BRATIO5A025,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B075_BRATIO2B10_BRATIO3B00_BRATIO4B025_BRATIO5A05,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B075_BRATIO2B10_BRATIO3B00_BRATIO4B025_BRATIO5A075,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B075_BRATIO2B10_BRATIO3B00_BRATIO4B025_BRATIO5A10,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B075_BRATIO2B10_BRATIO3B00_BRATIO4B05_BRATIO5A00,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B075_BRATIO2B10_BRATIO3B00_BRATIO4B05_BRATIO5A025,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B075_BRATIO2B10_BRATIO3B00_BRATIO4B05_BRATIO5A05,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B075_BRATIO2B10_BRATIO3B00_BRATIO4B05_BRATIO5A075,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B075_BRATIO2B10_BRATIO3B00_BRATIO4B05_BRATIO5A10,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B075_BRATIO2B10_BRATIO3B00_BRATIO4B075_BRATIO5A00,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B075_BRATIO2B10_BRATIO3B00_BRATIO4B075_BRATIO5A025,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B075_BRATIO2B10_BRATIO3B00_BRATIO4B075_BRATIO5A05,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B075_BRATIO2B10_BRATIO3B00_BRATIO4B075_BRATIO5A075,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B075_BRATIO2B10_BRATIO3B00_BRATIO4B075_BRATIO5A10,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B075_BRATIO2B10_BRATIO3B00_BRATIO4B10_BRATIO5A00,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B075_BRATIO2B10_BRATIO3B00_BRATIO4B10_BRATIO5A025,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B075_BRATIO2B10_BRATIO3B00_BRATIO4B10_BRATIO5A05,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B075_BRATIO2B10_BRATIO3B00_BRATIO4B10_BRATIO5A075,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B075_BRATIO2B10_BRATIO3B00_BRATIO4B10_BRATIO5A10,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B075_BRATIO2B10_BRATIO3B025_BRATIO4B00_BRATIO5A00,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B075_BRATIO2B10_BRATIO3B025_BRATIO4B00_BRATIO5A025,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B075_BRATIO2B10_BRATIO3B025_BRATIO4B00_BRATIO5A05,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B075_BRATIO2B10_BRATIO3B025_BRATIO4B00_BRATIO5A075,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B075_BRATIO2B10_BRATIO3B025_BRATIO4B00_BRATIO5A10,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B075_BRATIO2B10_BRATIO3B025_BRATIO4B025_BRATIO5A00,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B075_BRATIO2B10_BRATIO3B025_BRATIO4B025_BRATIO5A025,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B075_BRATIO2B10_BRATIO3B025_BRATIO4B025_BRATIO5A05,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B075_BRATIO2B10_BRATIO3B025_BRATIO4B025_BRATIO5A075,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B075_BRATIO2B10_BRATIO3B025_BRATIO4B025_BRATIO5A10,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B075_BRATIO2B10_BRATIO3B025_BRATIO4B05_BRATIO5A00,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B075_BRATIO2B10_BRATIO3B025_BRATIO4B05_BRATIO5A025,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B075_BRATIO2B10_BRATIO3B025_BRATIO4B05_BRATIO5A05,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B075_BRATIO2B10_BRATIO3B025_BRATIO4B05_BRATIO5A075,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B075_BRATIO2B10_BRATIO3B025_BRATIO4B05_BRATIO5A10,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B075_BRATIO2B10_BRATIO3B025_BRATIO4B075_BRATIO5A00,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B075_BRATIO2B10_BRATIO3B025_BRATIO4B075_BRATIO5A025,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B075_BRATIO2B10_BRATIO3B025_BRATIO4B075_BRATIO5A05,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B075_BRATIO2B10_BRATIO3B025_BRATIO4B075_BRATIO5A075,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B075_BRATIO2B10_BRATIO3B025_BRATIO4B075_BRATIO5A10,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B075_BRATIO2B10_BRATIO3B025_BRATIO4B10_BRATIO5A00,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B075_BRATIO2B10_BRATIO3B025_BRATIO4B10_BRATIO5A025,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B075_BRATIO2B10_BRATIO3B025_BRATIO4B10_BRATIO5A05,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B075_BRATIO2B10_BRATIO3B025_BRATIO4B10_BRATIO5A075,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B075_BRATIO2B10_BRATIO3B025_BRATIO4B10_BRATIO5A10,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B075_BRATIO2B10_BRATIO3B05_BRATIO4B00_BRATIO5A00,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B075_BRATIO2B10_BRATIO3B05_BRATIO4B00_BRATIO5A025,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B075_BRATIO2B10_BRATIO3B05_BRATIO4B00_BRATIO5A05,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B075_BRATIO2B10_BRATIO3B05_BRATIO4B00_BRATIO5A075,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B075_BRATIO2B10_BRATIO3B05_BRATIO4B00_BRATIO5A10,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B075_BRATIO2B10_BRATIO3B05_BRATIO4B025_BRATIO5A00,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B075_BRATIO2B10_BRATIO3B05_BRATIO4B025_BRATIO5A025,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B075_BRATIO2B10_BRATIO3B05_BRATIO4B025_BRATIO5A05,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B075_BRATIO2B10_BRATIO3B05_BRATIO4B025_BRATIO5A075,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B075_BRATIO2B10_BRATIO3B05_BRATIO4B025_BRATIO5A10,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B075_BRATIO2B10_BRATIO3B05_BRATIO4B05_BRATIO5A00,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B075_BRATIO2B10_BRATIO3B05_BRATIO4B05_BRATIO5A025,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B075_BRATIO2B10_BRATIO3B05_BRATIO4B05_BRATIO5A05,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B075_BRATIO2B10_BRATIO3B05_BRATIO4B05_BRATIO5A075,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B075_BRATIO2B10_BRATIO3B05_BRATIO4B05_BRATIO5A10,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B075_BRATIO2B10_BRATIO3B05_BRATIO4B075_BRATIO5A00,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B075_BRATIO2B10_BRATIO3B05_BRATIO4B075_BRATIO5A025,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B075_BRATIO2B10_BRATIO3B05_BRATIO4B075_BRATIO5A05,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B075_BRATIO2B10_BRATIO3B05_BRATIO4B075_BRATIO5A075,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B075_BRATIO2B10_BRATIO3B05_BRATIO4B075_BRATIO5A10,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B075_BRATIO2B10_BRATIO3B05_BRATIO4B10_BRATIO5A00,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B075_BRATIO2B10_BRATIO3B05_BRATIO4B10_BRATIO5A025,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B075_BRATIO2B10_BRATIO3B05_BRATIO4B10_BRATIO5A05,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B075_BRATIO2B10_BRATIO3B05_BRATIO4B10_BRATIO5A075,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B075_BRATIO2B10_BRATIO3B05_BRATIO4B10_BRATIO5A10,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B075_BRATIO2B10_BRATIO3B075_BRATIO4B00_BRATIO5A00,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B075_BRATIO2B10_BRATIO3B075_BRATIO4B00_BRATIO5A025,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B075_BRATIO2B10_BRATIO3B075_BRATIO4B00_BRATIO5A05,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B075_BRATIO2B10_BRATIO3B075_BRATIO4B00_BRATIO5A075,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B075_BRATIO2B10_BRATIO3B075_BRATIO4B00_BRATIO5A10,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B075_BRATIO2B10_BRATIO3B075_BRATIO4B025_BRATIO5A00,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B075_BRATIO2B10_BRATIO3B075_BRATIO4B025_BRATIO5A025,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B075_BRATIO2B10_BRATIO3B075_BRATIO4B025_BRATIO5A05,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B075_BRATIO2B10_BRATIO3B075_BRATIO4B025_BRATIO5A075,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B075_BRATIO2B10_BRATIO3B075_BRATIO4B025_BRATIO5A10,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B075_BRATIO2B10_BRATIO3B075_BRATIO4B05_BRATIO5A00,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B075_BRATIO2B10_BRATIO3B075_BRATIO4B05_BRATIO5A025,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B075_BRATIO2B10_BRATIO3B075_BRATIO4B05_BRATIO5A05,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B075_BRATIO2B10_BRATIO3B075_BRATIO4B05_BRATIO5A075,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B075_BRATIO2B10_BRATIO3B075_BRATIO4B05_BRATIO5A10,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B075_BRATIO2B10_BRATIO3B075_BRATIO4B075_BRATIO5A00,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B075_BRATIO2B10_BRATIO3B075_BRATIO4B075_BRATIO5A025,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B075_BRATIO2B10_BRATIO3B075_BRATIO4B075_BRATIO5A05,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B075_BRATIO2B10_BRATIO3B075_BRATIO4B075_BRATIO5A075,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B075_BRATIO2B10_BRATIO3B075_BRATIO4B075_BRATIO5A10,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B075_BRATIO2B10_BRATIO3B075_BRATIO4B10_BRATIO5A00,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B075_BRATIO2B10_BRATIO3B075_BRATIO4B10_BRATIO5A025,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B075_BRATIO2B10_BRATIO3B075_BRATIO4B10_BRATIO5A05,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B075_BRATIO2B10_BRATIO3B075_BRATIO4B10_BRATIO5A075,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B075_BRATIO2B10_BRATIO3B075_BRATIO4B10_BRATIO5A10,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B075_BRATIO2B10_BRATIO3B10_BRATIO4B00_BRATIO5A00,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B075_BRATIO2B10_BRATIO3B10_BRATIO4B00_BRATIO5A025,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B075_BRATIO2B10_BRATIO3B10_BRATIO4B00_BRATIO5A05,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B075_BRATIO2B10_BRATIO3B10_BRATIO4B00_BRATIO5A075,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B075_BRATIO2B10_BRATIO3B10_BRATIO4B00_BRATIO5A10,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B075_BRATIO2B10_BRATIO3B10_BRATIO4B025_BRATIO5A00,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B075_BRATIO2B10_BRATIO3B10_BRATIO4B025_BRATIO5A025,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B075_BRATIO2B10_BRATIO3B10_BRATIO4B025_BRATIO5A05,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B075_BRATIO2B10_BRATIO3B10_BRATIO4B025_BRATIO5A075,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B075_BRATIO2B10_BRATIO3B10_BRATIO4B025_BRATIO5A10,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B075_BRATIO2B10_BRATIO3B10_BRATIO4B05_BRATIO5A00,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B075_BRATIO2B10_BRATIO3B10_BRATIO4B05_BRATIO5A025,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B075_BRATIO2B10_BRATIO3B10_BRATIO4B05_BRATIO5A05,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B075_BRATIO2B10_BRATIO3B10_BRATIO4B05_BRATIO5A075,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B075_BRATIO2B10_BRATIO3B10_BRATIO4B05_BRATIO5A10,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B075_BRATIO2B10_BRATIO3B10_BRATIO4B075_BRATIO5A00,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B075_BRATIO2B10_BRATIO3B10_BRATIO4B075_BRATIO5A025,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B075_BRATIO2B10_BRATIO3B10_BRATIO4B075_BRATIO5A05,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B075_BRATIO2B10_BRATIO3B10_BRATIO4B075_BRATIO5A075,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B075_BRATIO2B10_BRATIO3B10_BRATIO4B075_BRATIO5A10,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B075_BRATIO2B10_BRATIO3B10_BRATIO4B10_BRATIO5A00,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B075_BRATIO2B10_BRATIO3B10_BRATIO4B10_BRATIO5A025,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B075_BRATIO2B10_BRATIO3B10_BRATIO4B10_BRATIO5A05,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B075_BRATIO2B10_BRATIO3B10_BRATIO4B10_BRATIO5A075,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B075_BRATIO2B10_BRATIO3B10_BRATIO4B10_BRATIO5A10,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B10_BRATIO2B00_BRATIO3B00_BRATIO4B00_BRATIO5A00,1,0,0,1,0,1,0,0,1,0,3
_BRATIO1B10_BRATIO2B00_BRATIO3B00_BRATIO4B00_BRATIO5A025,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B10_BRATIO2B00_BRATIO3B00_BRATIO4B00_BRATIO5A05,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B10_BRATIO2B00_BRATIO3B00_BRATIO4B00_BRATIO5A075,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B10_BRATIO2B00_BRATIO3B00_BRATIO4B00_BRATIO5A10,1,0,0,1,0,1,0,0,1,0,3
_BRATIO1B10_BRATIO2B00_BRATIO3B00_BRATIO4B025_BRATIO5A00,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B10_BRATIO2B00_BRATIO3B00_BRATIO4B025_BRATIO5A025,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B10_BRATIO2B00_BRATIO3B00_BRATIO4B025_BRATIO5A05,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B10_BRATIO2B00_BRATIO3B00_BRATIO4B025_BRATIO5A075,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B10_BRATIO2B00_BRATIO3B00_BRATIO4B025_BRATIO5A10,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B10_BRATIO2B00_BRATIO3B00_BRATIO4B05_BRATIO5A00,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B10_BRATIO2B00_BRATIO3B00_BRATIO4B05_BRATIO5A025,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B10_BRATIO2B00_BRATIO3B00_BRATIO4B05_BRATIO5A05,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B10_BRATIO2B00_BRATIO3B00_BRATIO4B05_BRATIO5A075,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B10_BRATIO2B00_BRATIO3B00_BRATIO4B05_BRATIO5A10,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B10_BRATIO2B00_BRATIO3B00_BRATIO4B075_BRATIO5A00,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B10_BRATIO2B00_BRATIO3B00_BRATIO4B075_BRATIO5A025,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B10_BRATIO2B00_BRATIO3B00_BRATIO4B075_BRATIO5A05,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B10_BRATIO2B00_BRATIO3B00_BRATIO4B075_BRATIO5A075,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B10_BRATIO2B00_BRATIO3B00_BRATIO4B075_BRATIO5A10,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B10_BRATIO2B00_BRATIO3B00_BRATIO4B10_BRATIO5A00,1,0,0,1,0,1,0,0,1,0,3
_BRATIO1B10_BRATIO2B00_BRATIO3B00_BRATIO4B10_BRATIO5A025,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B10_BRATIO2B00_BRATIO3B00_BRATIO4B10_BRATIO5A05,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B10_BRATIO2B00_BRATIO3B00_BRATIO4B10_BRATIO5A075,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B10_BRATIO2B00_BRATIO3B00_BRATIO4B10_BRATIO5A10,1,0,0,1,0,1,0,0,1,0,3
_BRATIO1B10_BRATIO2B00_BRATIO3B025_BRATIO4B00_BRATIO5A00,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B10_BRATIO2B00_BRATIO3B025_BRATIO4B00_BRATIO5A025,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B10_BRATIO2B00_BRATIO3B025_BRATIO4B00_BRATIO5A05,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B10_BRATIO2B00_BRATIO3B025_BRATIO4B00_BRATIO5A075,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B10_BRATIO2B00_BRATIO3B025_BRATIO4B00_BRATIO5A10,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B10_BRATIO2B00_BRATIO3B025_BRATIO4B025_BRATIO5A00,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B10_BRATIO2B00_BRATIO3B025_BRATIO4B025_BRATIO5A025,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B10_BRATIO2B00_BRATIO3B025_BRATIO4B025_BRATIO5A05,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B10_BRATIO2B00_BRATIO3B025_BRATIO4B025_BRATIO5A075,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B10_BRATIO2B00_BRATIO3B025_BRATIO4B025_BRATIO5A10,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B10_BRATIO2B00_BRATIO3B025_BRATIO4B05_BRATIO5A00,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B10_BRATIO2B00_BRATIO3B025_BRATIO4B05_BRATIO5A025,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B10_BRATIO2B00_BRATIO3B025_BRATIO4B05_BRATIO5A05,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B10_BRATIO2B00_BRATIO3B025_BRATIO4B05_BRATIO5A075,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B10_BRATIO2B00_BRATIO3B025_BRATIO4B05_BRATIO5A10,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B10_BRATIO2B00_BRATIO3B025_BRATIO4B075_BRATIO5A00,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B10_BRATIO2B00_BRATIO3B025_BRATIO4B075_BRATIO5A025,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B10_BRATIO2B00_BRATIO3B025_BRATIO4B075_BRATIO5A05,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B10_BRATIO2B00_BRATIO3B025_BRATIO4B075_BRATIO5A075,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B10_BRATIO2B00_BRATIO3B025_BRATIO4B075_BRATIO5A10,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B10_BRATIO2B00_BRATIO3B025_BRATIO4B10_BRATIO5A00,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B10_BRATIO2B00_BRATIO3B025_BRATIO4B10_BRATIO5A025,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B10_BRATIO2B00_BRATIO3B025_BRATIO4B10_BRATIO5A05,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B10_BRATIO2B00_BRATIO3B025_BRATIO4B10_BRATIO5A075,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B10_BRATIO2B00_BRATIO3B025_BRATIO4B10_BRATIO5A10,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B10_BRATIO2B00_BRATIO3B05_BRATIO4B00_BRATIO5A00,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B10_BRATIO2B00_BRATIO3B05_BRATIO4B00_BRATIO5A025,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B10_BRATIO2B00_BRATIO3B05_BRATIO4B00_BRATIO5A05,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B10_BRATIO2B00_BRATIO3B05_BRATIO4B00_BRATIO5A075,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B10_BRATIO2B00_BRATIO3B05_BRATIO4B00_BRATIO5A10,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B10_BRATIO2B00_BRATIO3B05_BRATIO4B025_BRATIO5A00,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B10_BRATIO2B00_BRATIO3B05_BRATIO4B025_BRATIO5A025,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B10_BRATIO2B00_BRATIO3B05_BRATIO4B025_BRATIO5A05,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B10_BRATIO2B00_BRATIO3B05_BRATIO4B025_BRATIO5A075,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B10_BRATIO2B00_BRATIO3B05_BRATIO4B025_BRATIO5A10,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B10_BRATIO2B00_BRATIO3B05_BRATIO4B05_BRATIO5A00,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B10_BRATIO2B00_BRATIO3B05_BRATIO4B05_BRATIO5A025,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B10_BRATIO2B00_BRATIO3B05_BRATIO4B05_BRATIO5A05,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B10_BRATIO2B00_BRATIO3B05_BRATIO4B05_BRATIO5A075,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B10_BRATIO2B00_BRATIO3B05_BRATIO4B05_BRATIO5A10,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B10_BRATIO2B00_BRATIO3B05_BRATIO4B075_BRATIO5A00,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B10_BRATIO2B00_BRATIO3B05_BRATIO4B075_BRATIO5A025,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B10_BRATIO2B00_BRATIO3B05_BRATIO4B075_BRATIO5A05,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B10_BRATIO2B00_BRATIO3B05_BRATIO4B075_BRATIO5A075,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B10_BRATIO2B00_BRATIO3B05_BRATIO4B075_BRATIO5A10,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B10_BRATIO2B00_BRATIO3B05_BRATIO4B10_BRATIO5A00,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B10_BRATIO2B00_BRATIO3B05_BRATIO4B10_BRATIO5A025,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B10_BRATIO2B00_BRATIO3B05_BRATIO4B10_BRATIO5A05,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B10_BRATIO2B00_BRATIO3B05_BRATIO4B10_BRATIO5A075,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B10_BRATIO2B00_BRATIO3B05_BRATIO4B10_BRATIO5A10,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B10_BRATIO2B00_BRATIO3B075_BRATIO4B00_BRATIO5A00,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B10_BRATIO2B00_BRATIO3B075_BRATIO4B00_BRATIO5A025,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B10_BRATIO2B00_BRATIO3B075_BRATIO4B00_BRATIO5A05,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B10_BRATIO2B00_BRATIO3B075_BRATIO4B00_BRATIO5A075,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B10_BRATIO2B00_BRATIO3B075_BRATIO4B00_BRATIO5A10,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B10_BRATIO2B00_BRATIO3B075_BRATIO4B025_BRATIO5A00,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B10_BRATIO2B00_BRATIO3B075_BRATIO4B025_BRATIO5A025,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B10_BRATIO2B00_BRATIO3B075_BRATIO4B025_BRATIO5A05,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B10_BRATIO2B00_BRATIO3B075_BRATIO4B025_BRATIO5A075,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B10_BRATIO2B00_BRATIO3B075_BRATIO4B025_BRATIO5A10,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B10_BRATIO2B00_BRATIO3B075_BRATIO4B05_BRATIO5A00,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B10_BRATIO2B00_BRATIO3B075_BRATIO4B05_BRATIO5A025,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B10_BRATIO2B00_BRATIO3B075_BRATIO4B05_BRATIO5A05,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B10_BRATIO2B00_BRATIO3B075_BRATIO4B05_BRATIO5A075,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B10_BRATIO2B00_BRATIO3B075_BRATIO4B05_BRATIO5A10,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B10_BRATIO2B00_BRATIO3B075_BRATIO4B075_BRATIO5A00,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B10_BRATIO2B00_BRATIO3B075_BRATIO4B075_BRATIO5A025,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B10_BRATIO2B00_BRATIO3B075_BRATIO4B075_BRATIO5A05,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B10_BRATIO2B00_BRATIO3B075_BRATIO4B075_BRATIO5A075,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B10_BRATIO2B00_BRATIO3B075_BRATIO4B075_BRATIO5A10,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B10_BRATIO2B00_BRATIO3B075_BRATIO4B10_BRATIO5A00,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B10_BRATIO2B00_BRATIO3B075_BRATIO4B10_BRATIO5A025,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B10_BRATIO2B00_BRATIO3B075_BRATIO4B10_BRATIO5A05,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B10_BRATIO2B00_BRATIO3B075_BRATIO4B10_BRATIO5A075,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B10_BRATIO2B00_BRATIO3B075_BRATIO4B10_BRATIO5A10,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B10_BRATIO2B00_BRATIO3B10_BRATIO4B00_BRATIO5A00,1,0,0,1,0,1,0,0,1,0,3
_BRATIO1B10_BRATIO2B00_BRATIO3B10_BRATIO4B00_BRATIO5A025,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B10_BRATIO2B00_BRATIO3B10_BRATIO4B00_BRATIO5A05,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B10_BRATIO2B00_BRATIO3B10_BRATIO4B00_BRATIO5A075,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B10_BRATIO2B00_BRATIO3B10_BRATIO4B00_BRATIO5A10,1,0,0,1,0,1,0,0,1,0,3
_BRATIO1B10_BRATIO2B00_BRATIO3B10_BRATIO4B025_BRATIO5A00,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B10_BRATIO2B00_BRATIO3B10_BRATIO4B025_BRATIO5A025,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B10_BRATIO2B00_BRATIO3B10_BRATIO4B025_BRATIO5A05,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B10_BRATIO2B00_BRATIO3B10_BRATIO4B025_BRATIO5A075,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B10_BRATIO2B00_BRATIO3B10_BRATIO4B025_BRATIO5A10,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B10_BRATIO2B00_BRATIO3B10_BRATIO4B05_BRATIO5A00,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B10_BRATIO2B00_BRATIO3B10_BRATIO4B05_BRATIO5A025,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B10_BRATIO2B00_BRATIO3B10_BRATIO4B05_BRATIO5A05,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B10_BRATIO2B00_BRATIO3B10_BRATIO4B05_BRATIO5A075,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B10_BRATIO2B00_BRATIO3B10_BRATIO4B05_BRATIO5A10,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B10_BRATIO2B00_BRATIO3B10_BRATIO4B075_BRATIO5A00,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B10_BRATIO2B00_BRATIO3B10_BRATIO4B075_BRATIO5A025,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B10_BRATIO2B00_BRATIO3B10_BRATIO4B075_BRATIO5A05,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B10_BRATIO2B00_BRATIO3B10_BRATIO4B075_BRATIO5A075,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B10_BRATIO2B00_BRATIO3B10_BRATIO4B075_BRATIO5A10,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B10_BRATIO2B00_BRATIO3B10_BRATIO4B10_BRATIO5A00,1,0,0,1,0,1,0,0,1,0,3
_BRATIO1B10_BRATIO2B00_BRATIO3B10_BRATIO4B10_BRATIO5A025,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B10_BRATIO2B00_BRATIO3B10_BRATIO4B10_BRATIO5A05,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B10_BRATIO2B00_BRATIO3B10_BRATIO4B10_BRATIO5A075,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B10_BRATIO2B00_BRATIO3B10_BRATIO4B10_BRATIO5A10,1,0,0,1,0,1,0,0,1,0,3
_BRATIO1B10_BRATIO2B025_BRATIO3B00_BRATIO4B00_BRATIO5A00,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B10_BRATIO2B025_BRATIO3B00_BRATIO4B00_BRATIO5A025,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B10_BRATIO2B025_BRATIO3B00_BRATIO4B00_BRATIO5A05,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B10_BRATIO2B025_BRATIO3B00_BRATIO4B00_BRATIO5A075,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B10_BRATIO2B025_BRATIO3B00_BRATIO4B00_BRATIO5A10,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B10_BRATIO2B025_BRATIO3B00_BRATIO4B025_BRATIO5A00,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B10_BRATIO2B025_BRATIO3B00_BRATIO4B025_BRATIO5A025,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B10_BRATIO2B025_BRATIO3B00_BRATIO4B025_BRATIO5A05,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B10_BRATIO2B025_BRATIO3B00_BRATIO4B025_BRATIO5A075,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B10_BRATIO2B025_BRATIO3B00_BRATIO4B025_BRATIO5A10,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B10_BRATIO2B025_BRATIO3B00_BRATIO4B05_BRATIO5A00,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B10_BRATIO2B025_BRATIO3B00_BRATIO4B05_BRATIO5A025,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B10_BRATIO2B025_BRATIO3B00_BRATIO4B05_BRATIO5A05,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B10_BRATIO2B025_BRATIO3B00_BRATIO4B05_BRATIO5A075,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B10_BRATIO2B025_BRATIO3B00_BRATIO4B05_BRATIO5A10,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B10_BRATIO2B025_BRATIO3B00_BRATIO4B075_BRATIO5A00,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B10_BRATIO2B025_BRATIO3B00_BRATIO4B075_BRATIO5A025,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B10_BRATIO2B025_BRATIO3B00_BRATIO4B075_BRATIO5A05,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B10_BRATIO2B025_BRATIO3B00_BRATIO4B075_BRATIO5A075,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B10_BRATIO2B025_BRATIO3B00_BRATIO4B075_BRATIO5A10,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B10_BRATIO2B025_BRATIO3B00_BRATIO4B10_BRATIO5A00,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B10_BRATIO2B025_BRATIO3B00_BRATIO4B10_BRATIO5A025,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B10_BRATIO2B025_BRATIO3B00_BRATIO4B10_BRATIO5A05,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B10_BRATIO2B025_BRATIO3B00_BRATIO4B10_BRATIO5A075,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B10_BRATIO2B025_BRATIO3B00_BRATIO4B10_BRATIO5A10,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B10_BRATIO2B025_BRATIO3B025_BRATIO4B00_BRATIO5A00,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B10_BRATIO2B025_BRATIO3B025_BRATIO4B00_BRATIO5A025,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B10_BRATIO2B025_BRATIO3B025_BRATIO4B00_BRATIO5A05,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B10_BRATIO2B025_BRATIO3B025_BRATIO4B00_BRATIO5A075,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B10_BRATIO2B025_BRATIO3B025_BRATIO4B00_BRATIO5A10,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B10_BRATIO2B025_BRATIO3B025_BRATIO4B025_BRATIO5A00,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B10_BRATIO2B025_BRATIO3B025_BRATIO4B025_BRATIO5A025,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B10_BRATIO2B025_BRATIO3B025_BRATIO4B025_BRATIO5A05,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B10_BRATIO2B025_BRATIO3B025_BRATIO4B025_BRATIO5A075,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B10_BRATIO2B025_BRATIO3B025_BRATIO4B025_BRATIO5A10,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B10_BRATIO2B025_BRATIO3B025_BRATIO4B05_BRATIO5A00,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B10_BRATIO2B025_BRATIO3B025_BRATIO4B05_BRATIO5A025,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B10_BRATIO2B025_BRATIO3B025_BRATIO4B05_BRATIO5A05,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B10_BRATIO2B025_BRATIO3B025_BRATIO4B05_BRATIO5A075,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B10_BRATIO2B025_BRATIO3B025_BRATIO4B05_BRATIO5A10,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B10_BRATIO2B025_BRATIO3B025_BRATIO4B075_BRATIO5A00,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B10_BRATIO2B025_BRATIO3B025_BRATIO4B075_BRATIO5A025,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B10_BRATIO2B025_BRATIO3B025_BRATIO4B075_BRATIO5A05,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B10_BRATIO2B025_BRATIO3B025_BRATIO4B075_BRATIO5A075,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B10_BRATIO2B025_BRATIO3B025_BRATIO4B075_BRATIO5A10,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B10_BRATIO2B025_BRATIO3B025_BRATIO4B10_BRATIO5A00,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B10_BRATIO2B025_BRATIO3B025_BRATIO4B10_BRATIO5A025,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B10_BRATIO2B025_BRATIO3B025_BRATIO4B10_BRATIO5A05,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B10_BRATIO2B025_BRATIO3B025_BRATIO4B10_BRATIO5A075,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B10_BRATIO2B025_BRATIO3B025_BRATIO4B10_BRATIO5A10,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B10_BRATIO2B025_BRATIO3B05_BRATIO4B00_BRATIO5A00,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B10_BRATIO2B025_BRATIO3B05_BRATIO4B00_BRATIO5A025,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B10_BRATIO2B025_BRATIO3B05_BRATIO4B00_BRATIO5A05,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B10_BRATIO2B025_BRATIO3B05_BRATIO4B00_BRATIO5A075,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B10_BRATIO2B025_BRATIO3B05_BRATIO4B00_BRATIO5A10,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B10_BRATIO2B025_BRATIO3B05_BRATIO4B025_BRATIO5A00,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B10_BRATIO2B025_BRATIO3B05_BRATIO4B025_BRATIO5A025,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B10_BRATIO2B025_BRATIO3B05_BRATIO4B025_BRATIO5A05,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B10_BRATIO2B025_BRATIO3B05_BRATIO4B025_BRATIO5A075,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B10_BRATIO2B025_BRATIO3B05_BRATIO4B025_BRATIO5A10,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B10_BRATIO2B025_BRATIO3B05_BRATIO4B05_BRATIO5A00,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B10_BRATIO2B025_BRATIO3B05_BRATIO4B05_BRATIO5A025,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B10_BRATIO2B025_BRATIO3B05_BRATIO4B05_BRATIO5A05,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B10_BRATIO2B025_BRATIO3B05_BRATIO4B05_BRATIO5A075,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B10_BRATIO2B025_BRATIO3B05_BRATIO4B05_BRATIO5A10,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B10_BRATIO2B025_BRATIO3B05_BRATIO4B075_BRATIO5A00,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B10_BRATIO2B025_BRATIO3B05_BRATIO4B075_BRATIO5A025,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B10_BRATIO2B025_BRATIO3B05_BRATIO4B075_BRATIO5A05,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B10_BRATIO2B025_BRATIO3B05_BRATIO4B075_BRATIO5A075,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B10_BRATIO2B025_BRATIO3B05_BRATIO4B075_BRATIO5A10,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B10_BRATIO2B025_BRATIO3B05_BRATIO4B10_BRATIO5A00,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B10_BRATIO2B025_BRATIO3B05_BRATIO4B10_BRATIO5A025,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B10_BRATIO2B025_BRATIO3B05_BRATIO4B10_BRATIO5A05,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B10_BRATIO2B025_BRATIO3B05_BRATIO4B10_BRATIO5A075,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B10_BRATIO2B025_BRATIO3B05_BRATIO4B10_BRATIO5A10,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B10_BRATIO2B025_BRATIO3B075_BRATIO4B00_BRATIO5A00,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B10_BRATIO2B025_BRATIO3B075_BRATIO4B00_BRATIO5A025,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B10_BRATIO2B025_BRATIO3B075_BRATIO4B00_BRATIO5A05,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B10_BRATIO2B025_BRATIO3B075_BRATIO4B00_BRATIO5A075,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B10_BRATIO2B025_BRATIO3B075_BRATIO4B00_BRATIO5A10,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B10_BRATIO2B025_BRATIO3B075_BRATIO4B025_BRATIO5A00,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B10_BRATIO2B025_BRATIO3B075_BRATIO4B025_BRATIO5A025,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B10_BRATIO2B025_BRATIO3B075_BRATIO4B025_BRATIO5A05,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B10_BRATIO2B025_BRATIO3B075_BRATIO4B025_BRATIO5A075,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B10_BRATIO2B025_BRATIO3B075_BRATIO4B025_BRATIO5A10,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B10_BRATIO2B025_BRATIO3B075_BRATIO4B05_BRATIO5A00,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B10_BRATIO2B025_BRATIO3B075_BRATIO4B05_BRATIO5A025,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B10_BRATIO2B025_BRATIO3B075_BRATIO4B05_BRATIO5A05,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B10_BRATIO2B025_BRATIO3B075_BRATIO4B05_BRATIO5A075,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B10_BRATIO2B025_BRATIO3B075_BRATIO4B05_BRATIO5A10,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B10_BRATIO2B025_BRATIO3B075_BRATIO4B075_BRATIO5A00,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B10_BRATIO2B025_BRATIO3B075_BRATIO4B075_BRATIO5A025,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B10_BRATIO2B025_BRATIO3B075_BRATIO4B075_BRATIO5A05,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B10_BRATIO2B025_BRATIO3B075_BRATIO4B075_BRATIO5A075,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B10_BRATIO2B025_BRATIO3B075_BRATIO4B075_BRATIO5A10,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B10_BRATIO2B025_BRATIO3B075_BRATIO4B10_BRATIO5A00,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B10_BRATIO2B025_BRATIO3B075_BRATIO4B10_BRATIO5A025,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B10_BRATIO2B025_BRATIO3B075_BRATIO4B10_BRATIO5A05,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B10_BRATIO2B025_BRATIO3B075_BRATIO4B10_BRATIO5A075,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B10_BRATIO2B025_BRATIO3B075_BRATIO4B10_BRATIO5A10,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B10_BRATIO2B025_BRATIO3B10_BRATIO4B00_BRATIO5A00,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B10_BRATIO2B025_BRATIO3B10_BRATIO4B00_BRATIO5A025,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B10_BRATIO2B025_BRATIO3B10_BRATIO4B00_BRATIO5A05,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B10_BRATIO2B025_BRATIO3B10_BRATIO4B00_BRATIO5A075,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B10_BRATIO2B025_BRATIO3B10_BRATIO4B00_BRATIO5A10,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B10_BRATIO2B025_BRATIO3B10_BRATIO4B025_BRATIO5A00,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B10_BRATIO2B025_BRATIO3B10_BRATIO4B025_BRATIO5A025,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B10_BRATIO2B025_BRATIO3B10_BRATIO4B025_BRATIO5A05,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B10_BRATIO2B025_BRATIO3B10_BRATIO4B025_BRATIO5A075,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B10_BRATIO2B025_BRATIO3B10_BRATIO4B025_BRATIO5A10,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B10_BRATIO2B025_BRATIO3B10_BRATIO4B05_BRATIO5A00,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B10_BRATIO2B025_BRATIO3B10_BRATIO4B05_BRATIO5A025,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B10_BRATIO2B025_BRATIO3B10_BRATIO4B05_BRATIO5A05,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B10_BRATIO2B025_BRATIO3B10_BRATIO4B05_BRATIO5A075,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B10_BRATIO2B025_BRATIO3B10_BRATIO4B05_BRATIO5A10,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B10_BRATIO2B025_BRATIO3B10_BRATIO4B075_BRATIO5A00,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B10_BRATIO2B025_BRATIO3B10_BRATIO4B075_BRATIO5A025,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B10_BRATIO2B025_BRATIO3B10_BRATIO4B075_BRATIO5A05,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B10_BRATIO2B025_BRATIO3B10_BRATIO4B075_BRATIO5A075,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B10_BRATIO2B025_BRATIO3B10_BRATIO4B075_BRATIO5A10,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B10_BRATIO2B025_BRATIO3B10_BRATIO4B10_BRATIO5A00,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B10_BRATIO2B025_BRATIO3B10_BRATIO4B10_BRATIO5A025,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B10_BRATIO2B025_BRATIO3B10_BRATIO4B10_BRATIO5A05,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B10_BRATIO2B025_BRATIO3B10_BRATIO4B10_BRATIO5A075,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B10_BRATIO2B025_BRATIO3B10_BRATIO4B10_BRATIO5A10,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B10_BRATIO2B05_BRATIO3B00_BRATIO4B00_BRATIO5A00,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B10_BRATIO2B05_BRATIO3B00_BRATIO4B00_BRATIO5A025,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B10_BRATIO2B05_BRATIO3B00_BRATIO4B00_BRATIO5A05,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B10_BRATIO2B05_BRATIO3B00_BRATIO4B00_BRATIO5A075,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B10_BRATIO2B05_BRATIO3B00_BRATIO4B00_BRATIO5A10,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B10_BRATIO2B05_BRATIO3B00_BRATIO4B025_BRATIO5A00,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B10_BRATIO2B05_BRATIO3B00_BRATIO4B025_BRATIO5A025,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B10_BRATIO2B05_BRATIO3B00_BRATIO4B025_BRATIO5A05,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B10_BRATIO2B05_BRATIO3B00_BRATIO4B025_BRATIO5A075,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B10_BRATIO2B05_BRATIO3B00_BRATIO4B025_BRATIO5A10,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B10_BRATIO2B05_BRATIO3B00_BRATIO4B05_BRATIO5A00,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B10_BRATIO2B05_BRATIO3B00_BRATIO4B05_BRATIO5A025,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B10_BRATIO2B05_BRATIO3B00_BRATIO4B05_BRATIO5A05,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B10_BRATIO2B05_BRATIO3B00_BRATIO4B05_BRATIO5A075,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B10_BRATIO2B05_BRATIO3B00_BRATIO4B05_BRATIO5A10,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B10_BRATIO2B05_BRATIO3B00_BRATIO4B075_BRATIO5A00,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B10_BRATIO2B05_BRATIO3B00_BRATIO4B075_BRATIO5A025,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B10_BRATIO2B05_BRATIO3B00_BRATIO4B075_BRATIO5A05,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B10_BRATIO2B05_BRATIO3B00_BRATIO4B075_BRATIO5A075,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B10_BRATIO2B05_BRATIO3B00_BRATIO4B075_BRATIO5A10,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B10_BRATIO2B05_BRATIO3B00_BRATIO4B10_BRATIO5A00,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B10_BRATIO2B05_BRATIO3B00_BRATIO4B10_BRATIO5A025,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B10_BRATIO2B05_BRATIO3B00_BRATIO4B10_BRATIO5A05,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B10_BRATIO2B05_BRATIO3B00_BRATIO4B10_BRATIO5A075,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B10_BRATIO2B05_BRATIO3B00_BRATIO4B10_BRATIO5A10,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B10_BRATIO2B05_BRATIO3B025_BRATIO4B00_BRATIO5A00,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B10_BRATIO2B05_BRATIO3B025_BRATIO4B00_BRATIO5A025,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B10_BRATIO2B05_BRATIO3B025_BRATIO4B00_BRATIO5A05,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B10_BRATIO2B05_BRATIO3B025_BRATIO4B00_BRATIO5A075,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B10_BRATIO2B05_BRATIO3B025_BRATIO4B00_BRATIO5A10,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B10_BRATIO2B05_BRATIO3B025_BRATIO4B025_BRATIO5A00,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B10_BRATIO2B05_BRATIO3B025_BRATIO4B025_BRATIO5A025,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B10_BRATIO2B05_BRATIO3B025_BRATIO4B025_BRATIO5A05,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B10_BRATIO2B05_BRATIO3B025_BRATIO4B025_BRATIO5A075,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B10_BRATIO2B05_BRATIO3B025_BRATIO4B025_BRATIO5A10,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B10_BRATIO2B05_BRATIO3B025_BRATIO4B05_BRATIO5A00,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B10_BRATIO2B05_BRATIO3B025_BRATIO4B05_BRATIO5A025,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B10_BRATIO2B05_BRATIO3B025_BRATIO4B05_BRATIO5A05,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B10_BRATIO2B05_BRATIO3B025_BRATIO4B05_BRATIO5A075,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B10_BRATIO2B05_BRATIO3B025_BRATIO4B05_BRATIO5A10,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B10_BRATIO2B05_BRATIO3B025_BRATIO4B075_BRATIO5A00,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B10_BRATIO2B05_BRATIO3B025_BRATIO4B075_BRATIO5A025,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B10_BRATIO2B05_BRATIO3B025_BRATIO4B075_BRATIO5A05,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B10_BRATIO2B05_BRATIO3B025_BRATIO4B075_BRATIO5A075,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B10_BRATIO2B05_BRATIO3B025_BRATIO4B075_BRATIO5A10,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B10_BRATIO2B05_BRATIO3B025_BRATIO4B10_BRATIO5A00,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B10_BRATIO2B05_BRATIO3B025_BRATIO4B10_BRATIO5A025,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B10_BRATIO2B05_BRATIO3B025_BRATIO4B10_BRATIO5A05,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B10_BRATIO2B05_BRATIO3B025_BRATIO4B10_BRATIO5A075,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B10_BRATIO2B05_BRATIO3B025_BRATIO4B10_BRATIO5A10,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B10_BRATIO2B05_BRATIO3B05_BRATIO4B00_BRATIO5A00,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B10_BRATIO2B05_BRATIO3B05_BRATIO4B00_BRATIO5A025,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B10_BRATIO2B05_BRATIO3B05_BRATIO4B00_BRATIO5A05,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B10_BRATIO2B05_BRATIO3B05_BRATIO4B00_BRATIO5A075,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B10_BRATIO2B05_BRATIO3B05_BRATIO4B00_BRATIO5A10,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B10_BRATIO2B05_BRATIO3B05_BRATIO4B025_BRATIO5A00,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B10_BRATIO2B05_BRATIO3B05_BRATIO4B025_BRATIO5A025,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B10_BRATIO2B05_BRATIO3B05_BRATIO4B025_BRATIO5A05,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B10_BRATIO2B05_BRATIO3B05_BRATIO4B025_BRATIO5A075,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B10_BRATIO2B05_BRATIO3B05_BRATIO4B025_BRATIO5A10,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B10_BRATIO2B05_BRATIO3B05_BRATIO4B05_BRATIO5A00,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B10_BRATIO2B05_BRATIO3B05_BRATIO4B05_BRATIO5A025,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B10_BRATIO2B05_BRATIO3B05_BRATIO4B05_BRATIO5A05,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B10_BRATIO2B05_BRATIO3B05_BRATIO4B05_BRATIO5A075,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B10_BRATIO2B05_BRATIO3B05_BRATIO4B05_BRATIO5A10,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B10_BRATIO2B05_BRATIO3B05_BRATIO4B075_BRATIO5A00,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B10_BRATIO2B05_BRATIO3B05_BRATIO4B075_BRATIO5A025,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B10_BRATIO2B05_BRATIO3B05_BRATIO4B075_BRATIO5A05,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B10_BRATIO2B05_BRATIO3B05_BRATIO4B075_BRATIO5A075,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B10_BRATIO2B05_BRATIO3B05_BRATIO4B075_BRATIO5A10,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B10_BRATIO2B05_BRATIO3B05_BRATIO4B10_BRATIO5A00,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B10_BRATIO2B05_BRATIO3B05_BRATIO4B10_BRATIO5A025,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B10_BRATIO2B05_BRATIO3B05_BRATIO4B10_BRATIO5A05,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B10_BRATIO2B05_BRATIO3B05_BRATIO4B10_BRATIO5A075,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B10_BRATIO2B05_BRATIO3B05_BRATIO4B10_BRATIO5A10,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B10_BRATIO2B05_BRATIO3B075_BRATIO4B00_BRATIO5A00,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B10_BRATIO2B05_BRATIO3B075_BRATIO4B00_BRATIO5A025,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B10_BRATIO2B05_BRATIO3B075_BRATIO4B00_BRATIO5A05,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B10_BRATIO2B05_BRATIO3B075_BRATIO4B00_BRATIO5A075,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B10_BRATIO2B05_BRATIO3B075_BRATIO4B00_BRATIO5A10,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B10_BRATIO2B05_BRATIO3B075_BRATIO4B025_BRATIO5A00,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B10_BRATIO2B05_BRATIO3B075_BRATIO4B025_BRATIO5A025,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B10_BRATIO2B05_BRATIO3B075_BRATIO4B025_BRATIO5A05,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B10_BRATIO2B05_BRATIO3B075_BRATIO4B025_BRATIO5A075,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B10_BRATIO2B05_BRATIO3B075_BRATIO4B025_BRATIO5A10,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B10_BRATIO2B05_BRATIO3B075_BRATIO4B05_BRATIO5A00,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B10_BRATIO2B05_BRATIO3B075_BRATIO4B05_BRATIO5A025,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B10_BRATIO2B05_BRATIO3B075_BRATIO4B05_BRATIO5A05,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B10_BRATIO2B05_BRATIO3B075_BRATIO4B05_BRATIO5A075,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B10_BRATIO2B05_BRATIO3B075_BRATIO4B05_BRATIO5A10,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B10_BRATIO2B05_BRATIO3B075_BRATIO4B075_BRATIO5A00,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B10_BRATIO2B05_BRATIO3B075_BRATIO4B075_BRATIO5A025,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B10_BRATIO2B05_BRATIO3B075_BRATIO4B075_BRATIO5A05,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B10_BRATIO2B05_BRATIO3B075_BRATIO4B075_BRATIO5A075,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B10_BRATIO2B05_BRATIO3B075_BRATIO4B075_BRATIO5A10,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B10_BRATIO2B05_BRATIO3B075_BRATIO4B10_BRATIO5A00,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B10_BRATIO2B05_BRATIO3B075_BRATIO4B10_BRATIO5A025,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B10_BRATIO2B05_BRATIO3B075_BRATIO4B10_BRATIO5A05,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B10_BRATIO2B05_BRATIO3B075_BRATIO4B10_BRATIO5A075,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B10_BRATIO2B05_BRATIO3B075_BRATIO4B10_BRATIO5A10,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B10_BRATIO2B05_BRATIO3B10_BRATIO4B00_BRATIO5A00,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B10_BRATIO2B05_BRATIO3B10_BRATIO4B00_BRATIO5A025,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B10_BRATIO2B05_BRATIO3B10_BRATIO4B00_BRATIO5A05,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B10_BRATIO2B05_BRATIO3B10_BRATIO4B00_BRATIO5A075,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B10_BRATIO2B05_BRATIO3B10_BRATIO4B00_BRATIO5A10,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B10_BRATIO2B05_BRATIO3B10_BRATIO4B025_BRATIO5A00,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B10_BRATIO2B05_BRATIO3B10_BRATIO4B025_BRATIO5A025,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B10_BRATIO2B05_BRATIO3B10_BRATIO4B025_BRATIO5A05,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B10_BRATIO2B05_BRATIO3B10_BRATIO4B025_BRATIO5A075,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B10_BRATIO2B05_BRATIO3B10_BRATIO4B025_BRATIO5A10,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B10_BRATIO2B05_BRATIO3B10_BRATIO4B05_BRATIO5A00,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B10_BRATIO2B05_BRATIO3B10_BRATIO4B05_BRATIO5A025,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B10_BRATIO2B05_BRATIO3B10_BRATIO4B05_BRATIO5A05,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B10_BRATIO2B05_BRATIO3B10_BRATIO4B05_BRATIO5A075,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B10_BRATIO2B05_BRATIO3B10_BRATIO4B05_BRATIO5A10,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B10_BRATIO2B05_BRATIO3B10_BRATIO4B075_BRATIO5A00,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B10_BRATIO2B05_BRATIO3B10_BRATIO4B075_BRATIO5A025,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B10_BRATIO2B05_BRATIO3B10_BRATIO4B075_BRATIO5A05,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B10_BRATIO2B05_BRATIO3B10_BRATIO4B075_BRATIO5A075,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B10_BRATIO2B05_BRATIO3B10_BRATIO4B075_BRATIO5A10,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B10_BRATIO2B05_BRATIO3B10_BRATIO4B10_BRATIO5A00,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B10_BRATIO2B05_BRATIO3B10_BRATIO4B10_BRATIO5A025,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B10_BRATIO2B05_BRATIO3B10_BRATIO4B10_BRATIO5A05,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B10_BRATIO2B05_BRATIO3B10_BRATIO4B10_BRATIO5A075,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B10_BRATIO2B05_BRATIO3B10_BRATIO4B10_BRATIO5A10,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B10_BRATIO2B075_BRATIO3B00_BRATIO4B00_BRATIO5A00,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B10_BRATIO2B075_BRATIO3B00_BRATIO4B00_BRATIO5A025,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B10_BRATIO2B075_BRATIO3B00_BRATIO4B00_BRATIO5A05,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B10_BRATIO2B075_BRATIO3B00_BRATIO4B00_BRATIO5A075,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B10_BRATIO2B075_BRATIO3B00_BRATIO4B00_BRATIO5A10,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B10_BRATIO2B075_BRATIO3B00_BRATIO4B025_BRATIO5A00,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B10_BRATIO2B075_BRATIO3B00_BRATIO4B025_BRATIO5A025,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B10_BRATIO2B075_BRATIO3B00_BRATIO4B025_BRATIO5A05,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B10_BRATIO2B075_BRATIO3B00_BRATIO4B025_BRATIO5A075,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B10_BRATIO2B075_BRATIO3B00_BRATIO4B025_BRATIO5A10,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B10_BRATIO2B075_BRATIO3B00_BRATIO4B05_BRATIO5A00,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B10_BRATIO2B075_BRATIO3B00_BRATIO4B05_BRATIO5A025,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B10_BRATIO2B075_BRATIO3B00_BRATIO4B05_BRATIO5A05,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B10_BRATIO2B075_BRATIO3B00_BRATIO4B05_BRATIO5A075,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B10_BRATIO2B075_BRATIO3B00_BRATIO4B05_BRATIO5A10,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B10_BRATIO2B075_BRATIO3B00_BRATIO4B075_BRATIO5A00,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B10_BRATIO2B075_BRATIO3B00_BRATIO4B075_BRATIO5A025,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B10_BRATIO2B075_BRATIO3B00_BRATIO4B075_BRATIO5A05,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B10_BRATIO2B075_BRATIO3B00_BRATIO4B075_BRATIO5A075,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B10_BRATIO2B075_BRATIO3B00_BRATIO4B075_BRATIO5A10,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B10_BRATIO2B075_BRATIO3B00_BRATIO4B10_BRATIO5A00,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B10_BRATIO2B075_BRATIO3B00_BRATIO4B10_BRATIO5A025,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B10_BRATIO2B075_BRATIO3B00_BRATIO4B10_BRATIO5A05,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B10_BRATIO2B075_BRATIO3B00_BRATIO4B10_BRATIO5A075,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B10_BRATIO2B075_BRATIO3B00_BRATIO4B10_BRATIO5A10,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B10_BRATIO2B075_BRATIO3B025_BRATIO4B00_BRATIO5A00,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B10_BRATIO2B075_BRATIO3B025_BRATIO4B00_BRATIO5A025,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B10_BRATIO2B075_BRATIO3B025_BRATIO4B00_BRATIO5A05,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B10_BRATIO2B075_BRATIO3B025_BRATIO4B00_BRATIO5A075,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B10_BRATIO2B075_BRATIO3B025_BRATIO4B00_BRATIO5A10,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B10_BRATIO2B075_BRATIO3B025_BRATIO4B025_BRATIO5A00,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B10_BRATIO2B075_BRATIO3B025_BRATIO4B025_BRATIO5A025,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B10_BRATIO2B075_BRATIO3B025_BRATIO4B025_BRATIO5A05,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B10_BRATIO2B075_BRATIO3B025_BRATIO4B025_BRATIO5A075,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B10_BRATIO2B075_BRATIO3B025_BRATIO4B025_BRATIO5A10,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B10_BRATIO2B075_BRATIO3B025_BRATIO4B05_BRATIO5A00,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B10_BRATIO2B075_BRATIO3B025_BRATIO4B05_BRATIO5A025,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B10_BRATIO2B075_BRATIO3B025_BRATIO4B05_BRATIO5A05,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B10_BRATIO2B075_BRATIO3B025_BRATIO4B05_BRATIO5A075,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B10_BRATIO2B075_BRATIO3B025_BRATIO4B05_BRATIO5A10,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B10_BRATIO2B075_BRATIO3B025_BRATIO4B075_BRATIO5A00,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B10_BRATIO2B075_BRATIO3B025_BRATIO4B075_BRATIO5A025,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B10_BRATIO2B075_BRATIO3B025_BRATIO4B075_BRATIO5A05,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B10_BRATIO2B075_BRATIO3B025_BRATIO4B075_BRATIO5A075,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B10_BRATIO2B075_BRATIO3B025_BRATIO4B075_BRATIO5A10,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B10_BRATIO2B075_BRATIO3B025_BRATIO4B10_BRATIO5A00,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B10_BRATIO2B075_BRATIO3B025_BRATIO4B10_BRATIO5A025,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B10_BRATIO2B075_BRATIO3B025_BRATIO4B10_BRATIO5A05,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B10_BRATIO2B075_BRATIO3B025_BRATIO4B10_BRATIO5A075,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B10_BRATIO2B075_BRATIO3B025_BRATIO4B10_BRATIO5A10,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B10_BRATIO2B075_BRATIO3B05_BRATIO4B00_BRATIO5A00,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B10_BRATIO2B075_BRATIO3B05_BRATIO4B00_BRATIO5A025,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B10_BRATIO2B075_BRATIO3B05_BRATIO4B00_BRATIO5A05,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B10_BRATIO2B075_BRATIO3B05_BRATIO4B00_BRATIO5A075,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B10_BRATIO2B075_BRATIO3B05_BRATIO4B00_BRATIO5A10,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B10_BRATIO2B075_BRATIO3B05_BRATIO4B025_BRATIO5A00,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B10_BRATIO2B075_BRATIO3B05_BRATIO4B025_BRATIO5A025,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B10_BRATIO2B075_BRATIO3B05_BRATIO4B025_BRATIO5A05,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B10_BRATIO2B075_BRATIO3B05_BRATIO4B025_BRATIO5A075,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B10_BRATIO2B075_BRATIO3B05_BRATIO4B025_BRATIO5A10,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B10_BRATIO2B075_BRATIO3B05_BRATIO4B05_BRATIO5A00,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B10_BRATIO2B075_BRATIO3B05_BRATIO4B05_BRATIO5A025,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B10_BRATIO2B075_BRATIO3B05_BRATIO4B05_BRATIO5A05,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B10_BRATIO2B075_BRATIO3B05_BRATIO4B05_BRATIO5A075,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B10_BRATIO2B075_BRATIO3B05_BRATIO4B05_BRATIO5A10,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B10_BRATIO2B075_BRATIO3B05_BRATIO4B075_BRATIO5A00,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B10_BRATIO2B075_BRATIO3B05_BRATIO4B075_BRATIO5A025,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B10_BRATIO2B075_BRATIO3B05_BRATIO4B075_BRATIO5A05,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B10_BRATIO2B075_BRATIO3B05_BRATIO4B075_BRATIO5A075,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B10_BRATIO2B075_BRATIO3B05_BRATIO4B075_BRATIO5A10,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B10_BRATIO2B075_BRATIO3B05_BRATIO4B10_BRATIO5A00,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B10_BRATIO2B075_BRATIO3B05_BRATIO4B10_BRATIO5A025,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B10_BRATIO2B075_BRATIO3B05_BRATIO4B10_BRATIO5A05,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B10_BRATIO2B075_BRATIO3B05_BRATIO4B10_BRATIO5A075,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B10_BRATIO2B075_BRATIO3B05_BRATIO4B10_BRATIO5A10,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B10_BRATIO2B075_BRATIO3B075_BRATIO4B00_BRATIO5A00,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B10_BRATIO2B075_BRATIO3B075_BRATIO4B00_BRATIO5A025,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B10_BRATIO2B075_BRATIO3B075_BRATIO4B00_BRATIO5A05,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B10_BRATIO2B075_BRATIO3B075_BRATIO4B00_BRATIO5A075,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B10_BRATIO2B075_BRATIO3B075_BRATIO4B00_BRATIO5A10,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B10_BRATIO2B075_BRATIO3B075_BRATIO4B025_BRATIO5A00,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B10_BRATIO2B075_BRATIO3B075_BRATIO4B025_BRATIO5A025,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B10_BRATIO2B075_BRATIO3B075_BRATIO4B025_BRATIO5A05,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B10_BRATIO2B075_BRATIO3B075_BRATIO4B025_BRATIO5A075,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B10_BRATIO2B075_BRATIO3B075_BRATIO4B025_BRATIO5A10,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B10_BRATIO2B075_BRATIO3B075_BRATIO4B05_BRATIO5A00,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B10_BRATIO2B075_BRATIO3B075_BRATIO4B05_BRATIO5A025,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B10_BRATIO2B075_BRATIO3B075_BRATIO4B05_BRATIO5A05,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B10_BRATIO2B075_BRATIO3B075_BRATIO4B05_BRATIO5A075,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B10_BRATIO2B075_BRATIO3B075_BRATIO4B05_BRATIO5A10,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B10_BRATIO2B075_BRATIO3B075_BRATIO4B075_BRATIO5A00,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B10_BRATIO2B075_BRATIO3B075_BRATIO4B075_BRATIO5A025,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B10_BRATIO2B075_BRATIO3B075_BRATIO4B075_BRATIO5A05,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B10_BRATIO2B075_BRATIO3B075_BRATIO4B075_BRATIO5A075,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B10_BRATIO2B075_BRATIO3B075_BRATIO4B075_BRATIO5A10,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B10_BRATIO2B075_BRATIO3B075_BRATIO4B10_BRATIO5A00,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B10_BRATIO2B075_BRATIO3B075_BRATIO4B10_BRATIO5A025,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B10_BRATIO2B075_BRATIO3B075_BRATIO4B10_BRATIO5A05,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B10_BRATIO2B075_BRATIO3B075_BRATIO4B10_BRATIO5A075,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B10_BRATIO2B075_BRATIO3B075_BRATIO4B10_BRATIO5A10,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B10_BRATIO2B075_BRATIO3B10_BRATIO4B00_BRATIO5A00,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B10_BRATIO2B075_BRATIO3B10_BRATIO4B00_BRATIO5A025,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B10_BRATIO2B075_BRATIO3B10_BRATIO4B00_BRATIO5A05,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B10_BRATIO2B075_BRATIO3B10_BRATIO4B00_BRATIO5A075,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B10_BRATIO2B075_BRATIO3B10_BRATIO4B00_BRATIO5A10,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B10_BRATIO2B075_BRATIO3B10_BRATIO4B025_BRATIO5A00,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B10_BRATIO2B075_BRATIO3B10_BRATIO4B025_BRATIO5A025,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B10_BRATIO2B075_BRATIO3B10_BRATIO4B025_BRATIO5A05,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B10_BRATIO2B075_BRATIO3B10_BRATIO4B025_BRATIO5A075,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B10_BRATIO2B075_BRATIO3B10_BRATIO4B025_BRATIO5A10,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B10_BRATIO2B075_BRATIO3B10_BRATIO4B05_BRATIO5A00,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B10_BRATIO2B075_BRATIO3B10_BRATIO4B05_BRATIO5A025,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B10_BRATIO2B075_BRATIO3B10_BRATIO4B05_BRATIO5A05,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B10_BRATIO2B075_BRATIO3B10_BRATIO4B05_BRATIO5A075,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B10_BRATIO2B075_BRATIO3B10_BRATIO4B05_BRATIO5A10,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B10_BRATIO2B075_BRATIO3B10_BRATIO4B075_BRATIO5A00,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B10_BRATIO2B075_BRATIO3B10_BRATIO4B075_BRATIO5A025,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B10_BRATIO2B075_BRATIO3B10_BRATIO4B075_BRATIO5A05,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B10_BRATIO2B075_BRATIO3B10_BRATIO4B075_BRATIO5A075,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B10_BRATIO2B075_BRATIO3B10_BRATIO4B075_BRATIO5A10,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B10_BRATIO2B075_BRATIO3B10_BRATIO4B10_BRATIO5A00,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B10_BRATIO2B075_BRATIO3B10_BRATIO4B10_BRATIO5A025,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B10_BRATIO2B075_BRATIO3B10_BRATIO4B10_BRATIO5A05,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B10_BRATIO2B075_BRATIO3B10_BRATIO4B10_BRATIO5A075,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B10_BRATIO2B075_BRATIO3B10_BRATIO4B10_BRATIO5A10,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B10_BRATIO2B10_BRATIO3B00_BRATIO4B00_BRATIO5A00,1,0,0,1,0,1,0,0,1,0,3
_BRATIO1B10_BRATIO2B10_BRATIO3B00_BRATIO4B00_BRATIO5A025,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B10_BRATIO2B10_BRATIO3B00_BRATIO4B00_BRATIO5A05,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B10_BRATIO2B10_BRATIO3B00_BRATIO4B00_BRATIO5A075,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B10_BRATIO2B10_BRATIO3B00_BRATIO4B00_BRATIO5A10,1,0,0,1,0,1,0,0,1,0,3
_BRATIO1B10_BRATIO2B10_BRATIO3B00_BRATIO4B025_BRATIO5A00,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B10_BRATIO2B10_BRATIO3B00_BRATIO4B025_BRATIO5A025,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B10_BRATIO2B10_BRATIO3B00_BRATIO4B025_BRATIO5A05,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B10_BRATIO2B10_BRATIO3B00_BRATIO4B025_BRATIO5A075,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B10_BRATIO2B10_BRATIO3B00_BRATIO4B025_BRATIO5A10,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B10_BRATIO2B10_BRATIO3B00_BRATIO4B05_BRATIO5A00,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B10_BRATIO2B10_BRATIO3B00_BRATIO4B05_BRATIO5A025,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B10_BRATIO2B10_BRATIO3B00_BRATIO4B05_BRATIO5A05,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B10_BRATIO2B10_BRATIO3B00_BRATIO4B05_BRATIO5A075,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B10_BRATIO2B10_BRATIO3B00_BRATIO4B05_BRATIO5A10,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B10_BRATIO2B10_BRATIO3B00_BRATIO4B075_BRATIO5A00,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B10_BRATIO2B10_BRATIO3B00_BRATIO4B075_BRATIO5A025,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B10_BRATIO2B10_BRATIO3B00_BRATIO4B075_BRATIO5A05,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B10_BRATIO2B10_BRATIO3B00_BRATIO4B075_BRATIO5A075,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B10_BRATIO2B10_BRATIO3B00_BRATIO4B075_BRATIO5A10,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B10_BRATIO2B10_BRATIO3B00_BRATIO4B10_BRATIO5A00,1,0,0,1,0,1,0,0,1,0,3
_BRATIO1B10_BRATIO2B10_BRATIO3B00_BRATIO4B10_BRATIO5A025,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B10_BRATIO2B10_BRATIO3B00_BRATIO4B10_BRATIO5A05,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B10_BRATIO2B10_BRATIO3B00_BRATIO4B10_BRATIO5A075,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B10_BRATIO2B10_BRATIO3B00_BRATIO4B10_BRATIO5A10,1,0,0,1,0,1,0,0,1,0,3
_BRATIO1B10_BRATIO2B10_BRATIO3B025_BRATIO4B00_BRATIO5A00,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B10_BRATIO2B10_BRATIO3B025_BRATIO4B00_BRATIO5A025,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B10_BRATIO2B10_BRATIO3B025_BRATIO4B00_BRATIO5A05,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B10_BRATIO2B10_BRATIO3B025_BRATIO4B00_BRATIO5A075,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B10_BRATIO2B10_BRATIO3B025_BRATIO4B00_BRATIO5A10,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B10_BRATIO2B10_BRATIO3B025_BRATIO4B025_BRATIO5A00,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B10_BRATIO2B10_BRATIO3B025_BRATIO4B025_BRATIO5A025,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B10_BRATIO2B10_BRATIO3B025_BRATIO4B025_BRATIO5A05,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B10_BRATIO2B10_BRATIO3B025_BRATIO4B025_BRATIO5A075,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B10_BRATIO2B10_BRATIO3B025_BRATIO4B025_BRATIO5A10,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B10_BRATIO2B10_BRATIO3B025_BRATIO4B05_BRATIO5A00,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B10_BRATIO2B10_BRATIO3B025_BRATIO4B05_BRATIO5A025,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B10_BRATIO2B10_BRATIO3B025_BRATIO4B05_BRATIO5A05,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B10_BRATIO2B10_BRATIO3B025_BRATIO4B05_BRATIO5A075,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B10_BRATIO2B10_BRATIO3B025_BRATIO4B05_BRATIO5A10,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B10_BRATIO2B10_BRATIO3B025_BRATIO4B075_BRATIO5A00,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B10_BRATIO2B10_BRATIO3B025_BRATIO4B075_BRATIO5A025,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B10_BRATIO2B10_BRATIO3B025_BRATIO4B075_BRATIO5A05,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B10_BRATIO2B10_BRATIO3B025_BRATIO4B075_BRATIO5A075,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B10_BRATIO2B10_BRATIO3B025_BRATIO4B075_BRATIO5A10,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B10_BRATIO2B10_BRATIO3B025_BRATIO4B10_BRATIO5A00,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B10_BRATIO2B10_BRATIO3B025_BRATIO4B10_BRATIO5A025,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B10_BRATIO2B10_BRATIO3B025_BRATIO4B10_BRATIO5A05,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B10_BRATIO2B10_BRATIO3B025_BRATIO4B10_BRATIO5A075,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B10_BRATIO2B10_BRATIO3B025_BRATIO4B10_BRATIO5A10,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B10_BRATIO2B10_BRATIO3B05_BRATIO4B00_BRATIO5A00,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B10_BRATIO2B10_BRATIO3B05_BRATIO4B00_BRATIO5A025,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B10_BRATIO2B10_BRATIO3B05_BRATIO4B00_BRATIO5A05,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B10_BRATIO2B10_BRATIO3B05_BRATIO4B00_BRATIO5A075,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B10_BRATIO2B10_BRATIO3B05_BRATIO4B00_BRATIO5A10,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B10_BRATIO2B10_BRATIO3B05_BRATIO4B025_BRATIO5A00,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B10_BRATIO2B10_BRATIO3B05_BRATIO4B025_BRATIO5A025,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B10_BRATIO2B10_BRATIO3B05_BRATIO4B025_BRATIO5A05,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B10_BRATIO2B10_BRATIO3B05_BRATIO4B025_BRATIO5A075,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B10_BRATIO2B10_BRATIO3B05_BRATIO4B025_BRATIO5A10,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B10_BRATIO2B10_BRATIO3B05_BRATIO4B05_BRATIO5A00,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B10_BRATIO2B10_BRATIO3B05_BRATIO4B05_BRATIO5A025,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B10_BRATIO2B10_BRATIO3B05_BRATIO4B05_BRATIO5A05,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B10_BRATIO2B10_BRATIO3B05_BRATIO4B05_BRATIO5A075,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B10_BRATIO2B10_BRATIO3B05_BRATIO4B05_BRATIO5A10,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B10_BRATIO2B10_BRATIO3B05_BRATIO4B075_BRATIO5A00,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B10_BRATIO2B10_BRATIO3B05_BRATIO4B075_BRATIO5A025,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B10_BRATIO2B10_BRATIO3B05_BRATIO4B075_BRATIO5A05,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B10_BRATIO2B10_BRATIO3B05_BRATIO4B075_BRATIO5A075,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B10_BRATIO2B10_BRATIO3B05_BRATIO4B075_BRATIO5A10,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B10_BRATIO2B10_BRATIO3B05_BRATIO4B10_BRATIO5A00,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B10_BRATIO2B10_BRATIO3B05_BRATIO4B10_BRATIO5A025,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B10_BRATIO2B10_BRATIO3B05_BRATIO4B10_BRATIO5A05,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B10_BRATIO2B10_BRATIO3B05_BRATIO4B10_BRATIO5A075,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B10_BRATIO2B10_BRATIO3B05_BRATIO4B10_BRATIO5A10,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B10_BRATIO2B10_BRATIO3B075_BRATIO4B00_BRATIO5A00,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B10_BRATIO2B10_BRATIO3B075_BRATIO4B00_BRATIO5A025,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B10_BRATIO2B10_BRATIO3B075_BRATIO4B00_BRATIO5A05,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B10_BRATIO2B10_BRATIO3B075_BRATIO4B00_BRATIO5A075,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B10_BRATIO2B10_BRATIO3B075_BRATIO4B00_BRATIO5A10,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B10_BRATIO2B10_BRATIO3B075_BRATIO4B025_BRATIO5A00,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B10_BRATIO2B10_BRATIO3B075_BRATIO4B025_BRATIO5A025,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B10_BRATIO2B10_BRATIO3B075_BRATIO4B025_BRATIO5A05,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B10_BRATIO2B10_BRATIO3B075_BRATIO4B025_BRATIO5A075,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B10_BRATIO2B10_BRATIO3B075_BRATIO4B025_BRATIO5A10,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B10_BRATIO2B10_BRATIO3B075_BRATIO4B05_BRATIO5A00,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B10_BRATIO2B10_BRATIO3B075_BRATIO4B05_BRATIO5A025,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B10_BRATIO2B10_BRATIO3B075_BRATIO4B05_BRATIO5A05,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B10_BRATIO2B10_BRATIO3B075_BRATIO4B05_BRATIO5A075,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B10_BRATIO2B10_BRATIO3B075_BRATIO4B05_BRATIO5A10,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B10_BRATIO2B10_BRATIO3B075_BRATIO4B075_BRATIO5A00,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B10_BRATIO2B10_BRATIO3B075_BRATIO4B075_BRATIO5A025,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B10_BRATIO2B10_BRATIO3B075_BRATIO4B075_BRATIO5A05,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B10_BRATIO2B10_BRATIO3B075_BRATIO4B075_BRATIO5A075,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B10_BRATIO2B10_BRATIO3B075_BRATIO4B075_BRATIO5A10,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B10_BRATIO2B10_BRATIO3B075_BRATIO4B10_BRATIO5A00,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B10_BRATIO2B10_BRATIO3B075_BRATIO4B10_BRATIO5A025,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B10_BRATIO2B10_BRATIO3B075_BRATIO4B10_BRATIO5A05,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B10_BRATIO2B10_BRATIO3B075_BRATIO4B10_BRATIO5A075,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B10_BRATIO2B10_BRATIO3B075_BRATIO4B10_BRATIO5A10,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B10_BRATIO2B10_BRATIO3B10_BRATIO4B00_BRATIO5A00,1,0,0,1,0,1,0,0,1,0,3
_BRATIO1B10_BRATIO2B10_BRATIO3B10_BRATIO4B00_BRATIO5A025,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B10_BRATIO2B10_BRATIO3B10_BRATIO4B00_BRATIO5A05,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B10_BRATIO2B10_BRATIO3B10_BRATIO4B00_BRATIO5A075,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B10_BRATIO2B10_BRATIO3B10_BRATIO4B00_BRATIO5A10,1,0,0,1,0,1,0,0,1,0,3
_BRATIO1B10_BRATIO2B10_BRATIO3B10_BRATIO4B025_BRATIO5A00,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B10_BRATIO2B10_BRATIO3B10_BRATIO4B025_BRATIO5A025,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B10_BRATIO2B10_BRATIO3B10_BRATIO4B025_BRATIO5A05,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B10_BRATIO2B10_BRATIO3B10_BRATIO4B025_BRATIO5A075,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B10_BRATIO2B10_BRATIO3B10_BRATIO4B025_BRATIO5A10,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B10_BRATIO2B10_BRATIO3B10_BRATIO4B05_BRATIO5A00,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B10_BRATIO2B10_BRATIO3B10_BRATIO4B05_BRATIO5A025,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B10_BRATIO2B10_BRATIO3B10_BRATIO4B05_BRATIO5A05,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B10_BRATIO2B10_BRATIO3B10_BRATIO4B05_BRATIO5A075,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B10_BRATIO2B10_BRATIO3B10_BRATIO4B05_BRATIO5A10,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B10_BRATIO2B10_BRATIO3B10_BRATIO4B075_BRATIO5A00,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B10_BRATIO2B10_BRATIO3B10_BRATIO4B075_BRATIO5A025,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B10_BRATIO2B10_BRATIO3B10_BRATIO4B075_BRATIO5A05,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B10_BRATIO2B10_BRATIO3B10_BRATIO4B075_BRATIO5A075,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B10_BRATIO2B10_BRATIO3B10_BRATIO4B075_BRATIO5A10,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B10_BRATIO2B10_BRATIO3B10_BRATIO4B10_BRATIO5A00,1,0,0,1,0,1,0,0,1,0,3
_BRATIO1B10_BRATIO2B10_BRATIO3B10_BRATIO4B10_BRATIO5A025,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B10_BRATIO2B10_BRATIO3B10_BRATIO4B10_BRATIO5A05,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B10_BRATIO2B10_BRATIO3B10_BRATIO4B10_BRATIO5A075,1,0,0,1,0,1,0,1,1,0,3
_BRATIO1B10_BRATIO2B10_BRATIO3B10_BRATIO4B10_BRATIO5A10,1,0,0,1,0,1,0,0,1,0,3


==> graph/staticAnalysis-sweepBranch/bfs2-mv4.csv <==
Test Name, Trans,Comp Int, Memory Coalescing, Branch Divergence, Control Density, Floating Point Mult, Kernel Size, Critical Path, SpeedUp
_BRATIO1B00_BRATIO2B00_BRATIO3B00_BRATIO4B00_BRATIO5A00,0,0,0,1,0,1,0,0,1,0,2
_BRATIO1B00_BRATIO2B00_BRATIO3B00_BRATIO4B00_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B00_BRATIO3B00_BRATIO4B00_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B00_BRATIO3B00_BRATIO4B00_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B00_BRATIO3B00_BRATIO4B00_BRATIO5A10,0,0,0,1,0,1,0,0,1,0,2
_BRATIO1B00_BRATIO2B00_BRATIO3B00_BRATIO4B025_BRATIO5A00,0,0,0,2,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B00_BRATIO3B00_BRATIO4B025_BRATIO5A025,0,0,0,2,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B00_BRATIO3B00_BRATIO4B025_BRATIO5A05,0,0,0,2,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B00_BRATIO3B00_BRATIO4B025_BRATIO5A075,0,0,0,2,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B00_BRATIO3B00_BRATIO4B025_BRATIO5A10,0,0,0,2,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B00_BRATIO3B00_BRATIO4B05_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B00_BRATIO3B00_BRATIO4B05_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B00_BRATIO3B00_BRATIO4B05_BRATIO5A05,0,0,0,2,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B00_BRATIO3B00_BRATIO4B05_BRATIO5A075,0,0,0,2,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B00_BRATIO3B00_BRATIO4B05_BRATIO5A10,0,0,0,2,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B00_BRATIO3B00_BRATIO4B075_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B00_BRATIO3B00_BRATIO4B075_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B00_BRATIO3B00_BRATIO4B075_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B00_BRATIO3B00_BRATIO4B075_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B00_BRATIO3B00_BRATIO4B075_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B00_BRATIO3B00_BRATIO4B10_BRATIO5A00,0,0,0,1,0,1,0,0,1,0,2
_BRATIO1B00_BRATIO2B00_BRATIO3B00_BRATIO4B10_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B00_BRATIO3B00_BRATIO4B10_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B00_BRATIO3B00_BRATIO4B10_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B00_BRATIO3B00_BRATIO4B10_BRATIO5A10,0,0,0,1,0,1,0,0,1,0,2
_BRATIO1B00_BRATIO2B00_BRATIO3B025_BRATIO4B00_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B00_BRATIO3B025_BRATIO4B00_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B00_BRATIO3B025_BRATIO4B00_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B00_BRATIO3B025_BRATIO4B00_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B00_BRATIO3B025_BRATIO4B00_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B00_BRATIO3B025_BRATIO4B025_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B00_BRATIO3B025_BRATIO4B025_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B00_BRATIO3B025_BRATIO4B025_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B00_BRATIO3B025_BRATIO4B025_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B00_BRATIO3B025_BRATIO4B025_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B00_BRATIO3B025_BRATIO4B05_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B00_BRATIO3B025_BRATIO4B05_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B00_BRATIO3B025_BRATIO4B05_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B00_BRATIO3B025_BRATIO4B05_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B00_BRATIO3B025_BRATIO4B05_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B00_BRATIO3B025_BRATIO4B075_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B00_BRATIO3B025_BRATIO4B075_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B00_BRATIO3B025_BRATIO4B075_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B00_BRATIO3B025_BRATIO4B075_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B00_BRATIO3B025_BRATIO4B075_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B00_BRATIO3B025_BRATIO4B10_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B00_BRATIO3B025_BRATIO4B10_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B00_BRATIO3B025_BRATIO4B10_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B00_BRATIO3B025_BRATIO4B10_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B00_BRATIO3B025_BRATIO4B10_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B00_BRATIO3B05_BRATIO4B00_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B00_BRATIO3B05_BRATIO4B00_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B00_BRATIO3B05_BRATIO4B00_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B00_BRATIO3B05_BRATIO4B00_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B00_BRATIO3B05_BRATIO4B00_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B00_BRATIO3B05_BRATIO4B025_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B00_BRATIO3B05_BRATIO4B025_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B00_BRATIO3B05_BRATIO4B025_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B00_BRATIO3B05_BRATIO4B025_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B00_BRATIO3B05_BRATIO4B025_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B00_BRATIO3B05_BRATIO4B05_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B00_BRATIO3B05_BRATIO4B05_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B00_BRATIO3B05_BRATIO4B05_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B00_BRATIO3B05_BRATIO4B05_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B00_BRATIO3B05_BRATIO4B05_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B00_BRATIO3B05_BRATIO4B075_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B00_BRATIO3B05_BRATIO4B075_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B00_BRATIO3B05_BRATIO4B075_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B00_BRATIO3B05_BRATIO4B075_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B00_BRATIO3B05_BRATIO4B075_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B00_BRATIO3B05_BRATIO4B10_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B00_BRATIO3B05_BRATIO4B10_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B00_BRATIO3B05_BRATIO4B10_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B00_BRATIO3B05_BRATIO4B10_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B00_BRATIO3B05_BRATIO4B10_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B00_BRATIO3B075_BRATIO4B00_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B00_BRATIO3B075_BRATIO4B00_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B00_BRATIO3B075_BRATIO4B00_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B00_BRATIO3B075_BRATIO4B00_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B00_BRATIO3B075_BRATIO4B00_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B00_BRATIO3B075_BRATIO4B025_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B00_BRATIO3B075_BRATIO4B025_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B00_BRATIO3B075_BRATIO4B025_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B00_BRATIO3B075_BRATIO4B025_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B00_BRATIO3B075_BRATIO4B025_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B00_BRATIO3B075_BRATIO4B05_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B00_BRATIO3B075_BRATIO4B05_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B00_BRATIO3B075_BRATIO4B05_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B00_BRATIO3B075_BRATIO4B05_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B00_BRATIO3B075_BRATIO4B05_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B00_BRATIO3B075_BRATIO4B075_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B00_BRATIO3B075_BRATIO4B075_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B00_BRATIO3B075_BRATIO4B075_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B00_BRATIO3B075_BRATIO4B075_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B00_BRATIO3B075_BRATIO4B075_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B00_BRATIO3B075_BRATIO4B10_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B00_BRATIO3B075_BRATIO4B10_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B00_BRATIO3B075_BRATIO4B10_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B00_BRATIO3B075_BRATIO4B10_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B00_BRATIO3B075_BRATIO4B10_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B00_BRATIO3B10_BRATIO4B00_BRATIO5A00,0,0,0,1,0,1,0,0,1,0,2
_BRATIO1B00_BRATIO2B00_BRATIO3B10_BRATIO4B00_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B00_BRATIO3B10_BRATIO4B00_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B00_BRATIO3B10_BRATIO4B00_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B00_BRATIO3B10_BRATIO4B00_BRATIO5A10,0,0,0,1,0,1,0,0,1,0,2
_BRATIO1B00_BRATIO2B00_BRATIO3B10_BRATIO4B025_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B00_BRATIO3B10_BRATIO4B025_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B00_BRATIO3B10_BRATIO4B025_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B00_BRATIO3B10_BRATIO4B025_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B00_BRATIO3B10_BRATIO4B025_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B00_BRATIO3B10_BRATIO4B05_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B00_BRATIO3B10_BRATIO4B05_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B00_BRATIO3B10_BRATIO4B05_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B00_BRATIO3B10_BRATIO4B05_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B00_BRATIO3B10_BRATIO4B05_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B00_BRATIO3B10_BRATIO4B075_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B00_BRATIO3B10_BRATIO4B075_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B00_BRATIO3B10_BRATIO4B075_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B00_BRATIO3B10_BRATIO4B075_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B00_BRATIO3B10_BRATIO4B075_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B00_BRATIO3B10_BRATIO4B10_BRATIO5A00,0,0,0,1,0,1,0,0,1,0,2
_BRATIO1B00_BRATIO2B00_BRATIO3B10_BRATIO4B10_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B00_BRATIO3B10_BRATIO4B10_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B00_BRATIO3B10_BRATIO4B10_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B00_BRATIO3B10_BRATIO4B10_BRATIO5A10,0,0,0,1,0,1,0,0,1,0,2
_BRATIO1B00_BRATIO2B025_BRATIO3B00_BRATIO4B00_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B025_BRATIO3B00_BRATIO4B00_BRATIO5A025,0,0,0,2,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B025_BRATIO3B00_BRATIO4B00_BRATIO5A05,0,0,0,2,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B025_BRATIO3B00_BRATIO4B00_BRATIO5A075,0,0,0,2,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B025_BRATIO3B00_BRATIO4B00_BRATIO5A10,0,0,0,2,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B025_BRATIO3B00_BRATIO4B025_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B025_BRATIO3B00_BRATIO4B025_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B025_BRATIO3B00_BRATIO4B025_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B025_BRATIO3B00_BRATIO4B025_BRATIO5A075,0,0,0,2,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B025_BRATIO3B00_BRATIO4B025_BRATIO5A10,0,0,0,2,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B025_BRATIO3B00_BRATIO4B05_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B025_BRATIO3B00_BRATIO4B05_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B025_BRATIO3B00_BRATIO4B05_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B025_BRATIO3B00_BRATIO4B05_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B025_BRATIO3B00_BRATIO4B05_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B025_BRATIO3B00_BRATIO4B075_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B025_BRATIO3B00_BRATIO4B075_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B025_BRATIO3B00_BRATIO4B075_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B025_BRATIO3B00_BRATIO4B075_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B025_BRATIO3B00_BRATIO4B075_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B025_BRATIO3B00_BRATIO4B10_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B025_BRATIO3B00_BRATIO4B10_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B025_BRATIO3B00_BRATIO4B10_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B025_BRATIO3B00_BRATIO4B10_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B025_BRATIO3B00_BRATIO4B10_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B025_BRATIO3B025_BRATIO4B00_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B025_BRATIO3B025_BRATIO4B00_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B025_BRATIO3B025_BRATIO4B00_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B025_BRATIO3B025_BRATIO4B00_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B025_BRATIO3B025_BRATIO4B00_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B025_BRATIO3B025_BRATIO4B025_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B025_BRATIO3B025_BRATIO4B025_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B025_BRATIO3B025_BRATIO4B025_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B025_BRATIO3B025_BRATIO4B025_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B025_BRATIO3B025_BRATIO4B025_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B025_BRATIO3B025_BRATIO4B05_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B025_BRATIO3B025_BRATIO4B05_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B025_BRATIO3B025_BRATIO4B05_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B025_BRATIO3B025_BRATIO4B05_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B025_BRATIO3B025_BRATIO4B05_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B025_BRATIO3B025_BRATIO4B075_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B025_BRATIO3B025_BRATIO4B075_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B025_BRATIO3B025_BRATIO4B075_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B025_BRATIO3B025_BRATIO4B075_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B025_BRATIO3B025_BRATIO4B075_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B025_BRATIO3B025_BRATIO4B10_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B025_BRATIO3B025_BRATIO4B10_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B025_BRATIO3B025_BRATIO4B10_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B025_BRATIO3B025_BRATIO4B10_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B025_BRATIO3B025_BRATIO4B10_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B025_BRATIO3B05_BRATIO4B00_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B025_BRATIO3B05_BRATIO4B00_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B025_BRATIO3B05_BRATIO4B00_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B025_BRATIO3B05_BRATIO4B00_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B025_BRATIO3B05_BRATIO4B00_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B025_BRATIO3B05_BRATIO4B025_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B025_BRATIO3B05_BRATIO4B025_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B025_BRATIO3B05_BRATIO4B025_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B025_BRATIO3B05_BRATIO4B025_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B025_BRATIO3B05_BRATIO4B025_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B025_BRATIO3B05_BRATIO4B05_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B025_BRATIO3B05_BRATIO4B05_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B025_BRATIO3B05_BRATIO4B05_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B025_BRATIO3B05_BRATIO4B05_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B025_BRATIO3B05_BRATIO4B05_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B025_BRATIO3B05_BRATIO4B075_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B025_BRATIO3B05_BRATIO4B075_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B025_BRATIO3B05_BRATIO4B075_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B025_BRATIO3B05_BRATIO4B075_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B025_BRATIO3B05_BRATIO4B075_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B025_BRATIO3B05_BRATIO4B10_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B025_BRATIO3B05_BRATIO4B10_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B025_BRATIO3B05_BRATIO4B10_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B025_BRATIO3B05_BRATIO4B10_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B025_BRATIO3B05_BRATIO4B10_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B025_BRATIO3B075_BRATIO4B00_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B025_BRATIO3B075_BRATIO4B00_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B025_BRATIO3B075_BRATIO4B00_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B025_BRATIO3B075_BRATIO4B00_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B025_BRATIO3B075_BRATIO4B00_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B025_BRATIO3B075_BRATIO4B025_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B025_BRATIO3B075_BRATIO4B025_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B025_BRATIO3B075_BRATIO4B025_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B025_BRATIO3B075_BRATIO4B025_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B025_BRATIO3B075_BRATIO4B025_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B025_BRATIO3B075_BRATIO4B05_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B025_BRATIO3B075_BRATIO4B05_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B025_BRATIO3B075_BRATIO4B05_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B025_BRATIO3B075_BRATIO4B05_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B025_BRATIO3B075_BRATIO4B05_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B025_BRATIO3B075_BRATIO4B075_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B025_BRATIO3B075_BRATIO4B075_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B025_BRATIO3B075_BRATIO4B075_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B025_BRATIO3B075_BRATIO4B075_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B025_BRATIO3B075_BRATIO4B075_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B025_BRATIO3B075_BRATIO4B10_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B025_BRATIO3B075_BRATIO4B10_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B025_BRATIO3B075_BRATIO4B10_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B025_BRATIO3B075_BRATIO4B10_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B025_BRATIO3B075_BRATIO4B10_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B025_BRATIO3B10_BRATIO4B00_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B025_BRATIO3B10_BRATIO4B00_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B025_BRATIO3B10_BRATIO4B00_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B025_BRATIO3B10_BRATIO4B00_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B025_BRATIO3B10_BRATIO4B00_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B025_BRATIO3B10_BRATIO4B025_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B025_BRATIO3B10_BRATIO4B025_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B025_BRATIO3B10_BRATIO4B025_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B025_BRATIO3B10_BRATIO4B025_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B025_BRATIO3B10_BRATIO4B025_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B025_BRATIO3B10_BRATIO4B05_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B025_BRATIO3B10_BRATIO4B05_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B025_BRATIO3B10_BRATIO4B05_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B025_BRATIO3B10_BRATIO4B05_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B025_BRATIO3B10_BRATIO4B05_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B025_BRATIO3B10_BRATIO4B075_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B025_BRATIO3B10_BRATIO4B075_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B025_BRATIO3B10_BRATIO4B075_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B025_BRATIO3B10_BRATIO4B075_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B025_BRATIO3B10_BRATIO4B075_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B025_BRATIO3B10_BRATIO4B10_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B025_BRATIO3B10_BRATIO4B10_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B025_BRATIO3B10_BRATIO4B10_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B025_BRATIO3B10_BRATIO4B10_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B025_BRATIO3B10_BRATIO4B10_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B05_BRATIO3B00_BRATIO4B00_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B05_BRATIO3B00_BRATIO4B00_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B05_BRATIO3B00_BRATIO4B00_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B05_BRATIO3B00_BRATIO4B00_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B05_BRATIO3B00_BRATIO4B00_BRATIO5A10,0,0,0,2,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B05_BRATIO3B00_BRATIO4B025_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B05_BRATIO3B00_BRATIO4B025_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B05_BRATIO3B00_BRATIO4B025_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B05_BRATIO3B00_BRATIO4B025_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B05_BRATIO3B00_BRATIO4B025_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B05_BRATIO3B00_BRATIO4B05_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B05_BRATIO3B00_BRATIO4B05_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B05_BRATIO3B00_BRATIO4B05_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B05_BRATIO3B00_BRATIO4B05_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B05_BRATIO3B00_BRATIO4B05_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B05_BRATIO3B00_BRATIO4B075_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B05_BRATIO3B00_BRATIO4B075_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B05_BRATIO3B00_BRATIO4B075_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B05_BRATIO3B00_BRATIO4B075_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B05_BRATIO3B00_BRATIO4B075_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B05_BRATIO3B00_BRATIO4B10_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B05_BRATIO3B00_BRATIO4B10_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B05_BRATIO3B00_BRATIO4B10_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B05_BRATIO3B00_BRATIO4B10_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B05_BRATIO3B00_BRATIO4B10_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B05_BRATIO3B025_BRATIO4B00_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B05_BRATIO3B025_BRATIO4B00_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B05_BRATIO3B025_BRATIO4B00_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B05_BRATIO3B025_BRATIO4B00_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B05_BRATIO3B025_BRATIO4B00_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B05_BRATIO3B025_BRATIO4B025_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B05_BRATIO3B025_BRATIO4B025_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B05_BRATIO3B025_BRATIO4B025_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B05_BRATIO3B025_BRATIO4B025_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B05_BRATIO3B025_BRATIO4B025_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B05_BRATIO3B025_BRATIO4B05_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B05_BRATIO3B025_BRATIO4B05_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B05_BRATIO3B025_BRATIO4B05_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B05_BRATIO3B025_BRATIO4B05_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B05_BRATIO3B025_BRATIO4B05_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B05_BRATIO3B025_BRATIO4B075_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B05_BRATIO3B025_BRATIO4B075_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B05_BRATIO3B025_BRATIO4B075_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B05_BRATIO3B025_BRATIO4B075_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B05_BRATIO3B025_BRATIO4B075_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B05_BRATIO3B025_BRATIO4B10_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B05_BRATIO3B025_BRATIO4B10_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B05_BRATIO3B025_BRATIO4B10_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B05_BRATIO3B025_BRATIO4B10_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B05_BRATIO3B025_BRATIO4B10_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B05_BRATIO3B05_BRATIO4B00_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B05_BRATIO3B05_BRATIO4B00_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B05_BRATIO3B05_BRATIO4B00_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B05_BRATIO3B05_BRATIO4B00_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B05_BRATIO3B05_BRATIO4B00_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B05_BRATIO3B05_BRATIO4B025_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B05_BRATIO3B05_BRATIO4B025_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B05_BRATIO3B05_BRATIO4B025_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B05_BRATIO3B05_BRATIO4B025_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B05_BRATIO3B05_BRATIO4B025_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B05_BRATIO3B05_BRATIO4B05_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B05_BRATIO3B05_BRATIO4B05_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B05_BRATIO3B05_BRATIO4B05_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B05_BRATIO3B05_BRATIO4B05_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B05_BRATIO3B05_BRATIO4B05_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B05_BRATIO3B05_BRATIO4B075_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B05_BRATIO3B05_BRATIO4B075_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B05_BRATIO3B05_BRATIO4B075_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B05_BRATIO3B05_BRATIO4B075_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B05_BRATIO3B05_BRATIO4B075_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B05_BRATIO3B05_BRATIO4B10_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B05_BRATIO3B05_BRATIO4B10_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B05_BRATIO3B05_BRATIO4B10_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B05_BRATIO3B05_BRATIO4B10_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B05_BRATIO3B05_BRATIO4B10_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B05_BRATIO3B075_BRATIO4B00_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B05_BRATIO3B075_BRATIO4B00_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B05_BRATIO3B075_BRATIO4B00_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B05_BRATIO3B075_BRATIO4B00_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B05_BRATIO3B075_BRATIO4B00_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B05_BRATIO3B075_BRATIO4B025_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B05_BRATIO3B075_BRATIO4B025_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B05_BRATIO3B075_BRATIO4B025_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B05_BRATIO3B075_BRATIO4B025_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B05_BRATIO3B075_BRATIO4B025_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B05_BRATIO3B075_BRATIO4B05_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B05_BRATIO3B075_BRATIO4B05_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B05_BRATIO3B075_BRATIO4B05_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B05_BRATIO3B075_BRATIO4B05_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B05_BRATIO3B075_BRATIO4B05_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B05_BRATIO3B075_BRATIO4B075_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B05_BRATIO3B075_BRATIO4B075_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B05_BRATIO3B075_BRATIO4B075_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B05_BRATIO3B075_BRATIO4B075_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B05_BRATIO3B075_BRATIO4B075_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B05_BRATIO3B075_BRATIO4B10_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B05_BRATIO3B075_BRATIO4B10_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B05_BRATIO3B075_BRATIO4B10_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B05_BRATIO3B075_BRATIO4B10_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B05_BRATIO3B075_BRATIO4B10_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B05_BRATIO3B10_BRATIO4B00_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B05_BRATIO3B10_BRATIO4B00_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B05_BRATIO3B10_BRATIO4B00_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B05_BRATIO3B10_BRATIO4B00_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B05_BRATIO3B10_BRATIO4B00_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B05_BRATIO3B10_BRATIO4B025_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B05_BRATIO3B10_BRATIO4B025_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B05_BRATIO3B10_BRATIO4B025_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B05_BRATIO3B10_BRATIO4B025_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B05_BRATIO3B10_BRATIO4B025_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B05_BRATIO3B10_BRATIO4B05_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B05_BRATIO3B10_BRATIO4B05_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B05_BRATIO3B10_BRATIO4B05_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B05_BRATIO3B10_BRATIO4B05_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B05_BRATIO3B10_BRATIO4B05_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B05_BRATIO3B10_BRATIO4B075_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B05_BRATIO3B10_BRATIO4B075_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B05_BRATIO3B10_BRATIO4B075_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B05_BRATIO3B10_BRATIO4B075_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B05_BRATIO3B10_BRATIO4B075_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B05_BRATIO3B10_BRATIO4B10_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B05_BRATIO3B10_BRATIO4B10_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B05_BRATIO3B10_BRATIO4B10_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B05_BRATIO3B10_BRATIO4B10_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B05_BRATIO3B10_BRATIO4B10_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B075_BRATIO3B00_BRATIO4B00_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B075_BRATIO3B00_BRATIO4B00_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B075_BRATIO3B00_BRATIO4B00_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B075_BRATIO3B00_BRATIO4B00_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B075_BRATIO3B00_BRATIO4B00_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B075_BRATIO3B00_BRATIO4B025_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B075_BRATIO3B00_BRATIO4B025_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B075_BRATIO3B00_BRATIO4B025_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B075_BRATIO3B00_BRATIO4B025_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B075_BRATIO3B00_BRATIO4B025_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B075_BRATIO3B00_BRATIO4B05_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B075_BRATIO3B00_BRATIO4B05_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B075_BRATIO3B00_BRATIO4B05_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B075_BRATIO3B00_BRATIO4B05_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B075_BRATIO3B00_BRATIO4B05_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B075_BRATIO3B00_BRATIO4B075_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B075_BRATIO3B00_BRATIO4B075_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B075_BRATIO3B00_BRATIO4B075_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B075_BRATIO3B00_BRATIO4B075_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B075_BRATIO3B00_BRATIO4B075_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B075_BRATIO3B00_BRATIO4B10_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B075_BRATIO3B00_BRATIO4B10_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B075_BRATIO3B00_BRATIO4B10_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B075_BRATIO3B00_BRATIO4B10_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B075_BRATIO3B00_BRATIO4B10_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B075_BRATIO3B025_BRATIO4B00_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B075_BRATIO3B025_BRATIO4B00_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B075_BRATIO3B025_BRATIO4B00_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B075_BRATIO3B025_BRATIO4B00_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B075_BRATIO3B025_BRATIO4B00_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B075_BRATIO3B025_BRATIO4B025_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B075_BRATIO3B025_BRATIO4B025_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B075_BRATIO3B025_BRATIO4B025_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B075_BRATIO3B025_BRATIO4B025_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B075_BRATIO3B025_BRATIO4B025_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B075_BRATIO3B025_BRATIO4B05_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B075_BRATIO3B025_BRATIO4B05_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B075_BRATIO3B025_BRATIO4B05_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B075_BRATIO3B025_BRATIO4B05_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B075_BRATIO3B025_BRATIO4B05_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B075_BRATIO3B025_BRATIO4B075_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B075_BRATIO3B025_BRATIO4B075_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B075_BRATIO3B025_BRATIO4B075_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B075_BRATIO3B025_BRATIO4B075_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B075_BRATIO3B025_BRATIO4B075_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B075_BRATIO3B025_BRATIO4B10_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B075_BRATIO3B025_BRATIO4B10_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B075_BRATIO3B025_BRATIO4B10_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B075_BRATIO3B025_BRATIO4B10_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B075_BRATIO3B025_BRATIO4B10_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B075_BRATIO3B05_BRATIO4B00_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B075_BRATIO3B05_BRATIO4B00_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B075_BRATIO3B05_BRATIO4B00_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B075_BRATIO3B05_BRATIO4B00_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B075_BRATIO3B05_BRATIO4B00_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B075_BRATIO3B05_BRATIO4B025_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B075_BRATIO3B05_BRATIO4B025_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B075_BRATIO3B05_BRATIO4B025_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B075_BRATIO3B05_BRATIO4B025_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B075_BRATIO3B05_BRATIO4B025_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B075_BRATIO3B05_BRATIO4B05_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B075_BRATIO3B05_BRATIO4B05_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B075_BRATIO3B05_BRATIO4B05_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B075_BRATIO3B05_BRATIO4B05_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B075_BRATIO3B05_BRATIO4B05_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B075_BRATIO3B05_BRATIO4B075_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B075_BRATIO3B05_BRATIO4B075_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B075_BRATIO3B05_BRATIO4B075_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B075_BRATIO3B05_BRATIO4B075_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B075_BRATIO3B05_BRATIO4B075_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B075_BRATIO3B05_BRATIO4B10_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B075_BRATIO3B05_BRATIO4B10_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B075_BRATIO3B05_BRATIO4B10_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B075_BRATIO3B05_BRATIO4B10_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B075_BRATIO3B05_BRATIO4B10_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B075_BRATIO3B075_BRATIO4B00_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B075_BRATIO3B075_BRATIO4B00_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B075_BRATIO3B075_BRATIO4B00_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B075_BRATIO3B075_BRATIO4B00_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B075_BRATIO3B075_BRATIO4B00_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B075_BRATIO3B075_BRATIO4B025_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B075_BRATIO3B075_BRATIO4B025_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B075_BRATIO3B075_BRATIO4B025_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B075_BRATIO3B075_BRATIO4B025_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B075_BRATIO3B075_BRATIO4B025_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B075_BRATIO3B075_BRATIO4B05_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B075_BRATIO3B075_BRATIO4B05_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B075_BRATIO3B075_BRATIO4B05_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B075_BRATIO3B075_BRATIO4B05_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B075_BRATIO3B075_BRATIO4B05_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B075_BRATIO3B075_BRATIO4B075_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B075_BRATIO3B075_BRATIO4B075_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B075_BRATIO3B075_BRATIO4B075_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B075_BRATIO3B075_BRATIO4B075_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B075_BRATIO3B075_BRATIO4B075_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B075_BRATIO3B075_BRATIO4B10_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B075_BRATIO3B075_BRATIO4B10_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B075_BRATIO3B075_BRATIO4B10_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B075_BRATIO3B075_BRATIO4B10_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B075_BRATIO3B075_BRATIO4B10_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B075_BRATIO3B10_BRATIO4B00_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B075_BRATIO3B10_BRATIO4B00_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B075_BRATIO3B10_BRATIO4B00_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B075_BRATIO3B10_BRATIO4B00_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B075_BRATIO3B10_BRATIO4B00_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B075_BRATIO3B10_BRATIO4B025_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B075_BRATIO3B10_BRATIO4B025_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B075_BRATIO3B10_BRATIO4B025_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B075_BRATIO3B10_BRATIO4B025_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B075_BRATIO3B10_BRATIO4B025_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B075_BRATIO3B10_BRATIO4B05_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B075_BRATIO3B10_BRATIO4B05_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B075_BRATIO3B10_BRATIO4B05_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B075_BRATIO3B10_BRATIO4B05_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B075_BRATIO3B10_BRATIO4B05_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B075_BRATIO3B10_BRATIO4B075_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B075_BRATIO3B10_BRATIO4B075_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B075_BRATIO3B10_BRATIO4B075_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B075_BRATIO3B10_BRATIO4B075_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B075_BRATIO3B10_BRATIO4B075_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B075_BRATIO3B10_BRATIO4B10_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B075_BRATIO3B10_BRATIO4B10_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B075_BRATIO3B10_BRATIO4B10_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B075_BRATIO3B10_BRATIO4B10_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B075_BRATIO3B10_BRATIO4B10_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B10_BRATIO3B00_BRATIO4B00_BRATIO5A00,0,0,0,1,0,1,0,0,1,0,2
_BRATIO1B00_BRATIO2B10_BRATIO3B00_BRATIO4B00_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B10_BRATIO3B00_BRATIO4B00_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B10_BRATIO3B00_BRATIO4B00_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B10_BRATIO3B00_BRATIO4B00_BRATIO5A10,0,0,0,1,0,1,0,0,1,0,2
_BRATIO1B00_BRATIO2B10_BRATIO3B00_BRATIO4B025_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B10_BRATIO3B00_BRATIO4B025_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B10_BRATIO3B00_BRATIO4B025_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B10_BRATIO3B00_BRATIO4B025_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B10_BRATIO3B00_BRATIO4B025_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B10_BRATIO3B00_BRATIO4B05_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B10_BRATIO3B00_BRATIO4B05_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B10_BRATIO3B00_BRATIO4B05_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B10_BRATIO3B00_BRATIO4B05_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B10_BRATIO3B00_BRATIO4B05_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B10_BRATIO3B00_BRATIO4B075_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B10_BRATIO3B00_BRATIO4B075_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B10_BRATIO3B00_BRATIO4B075_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B10_BRATIO3B00_BRATIO4B075_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B10_BRATIO3B00_BRATIO4B075_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B10_BRATIO3B00_BRATIO4B10_BRATIO5A00,0,0,0,1,0,1,0,0,1,0,2
_BRATIO1B00_BRATIO2B10_BRATIO3B00_BRATIO4B10_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B10_BRATIO3B00_BRATIO4B10_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B10_BRATIO3B00_BRATIO4B10_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B10_BRATIO3B00_BRATIO4B10_BRATIO5A10,0,0,0,1,0,1,0,0,1,0,2
_BRATIO1B00_BRATIO2B10_BRATIO3B025_BRATIO4B00_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B10_BRATIO3B025_BRATIO4B00_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B10_BRATIO3B025_BRATIO4B00_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B10_BRATIO3B025_BRATIO4B00_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B10_BRATIO3B025_BRATIO4B00_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B10_BRATIO3B025_BRATIO4B025_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B10_BRATIO3B025_BRATIO4B025_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B10_BRATIO3B025_BRATIO4B025_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B10_BRATIO3B025_BRATIO4B025_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B10_BRATIO3B025_BRATIO4B025_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B10_BRATIO3B025_BRATIO4B05_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B10_BRATIO3B025_BRATIO4B05_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B10_BRATIO3B025_BRATIO4B05_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B10_BRATIO3B025_BRATIO4B05_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B10_BRATIO3B025_BRATIO4B05_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B10_BRATIO3B025_BRATIO4B075_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B10_BRATIO3B025_BRATIO4B075_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B10_BRATIO3B025_BRATIO4B075_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B10_BRATIO3B025_BRATIO4B075_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B10_BRATIO3B025_BRATIO4B075_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B10_BRATIO3B025_BRATIO4B10_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B10_BRATIO3B025_BRATIO4B10_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B10_BRATIO3B025_BRATIO4B10_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B10_BRATIO3B025_BRATIO4B10_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B10_BRATIO3B025_BRATIO4B10_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B10_BRATIO3B05_BRATIO4B00_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B10_BRATIO3B05_BRATIO4B00_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B10_BRATIO3B05_BRATIO4B00_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B10_BRATIO3B05_BRATIO4B00_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B10_BRATIO3B05_BRATIO4B00_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B10_BRATIO3B05_BRATIO4B025_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B10_BRATIO3B05_BRATIO4B025_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B10_BRATIO3B05_BRATIO4B025_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B10_BRATIO3B05_BRATIO4B025_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B10_BRATIO3B05_BRATIO4B025_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B10_BRATIO3B05_BRATIO4B05_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B10_BRATIO3B05_BRATIO4B05_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B10_BRATIO3B05_BRATIO4B05_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B10_BRATIO3B05_BRATIO4B05_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B10_BRATIO3B05_BRATIO4B05_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B10_BRATIO3B05_BRATIO4B075_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B10_BRATIO3B05_BRATIO4B075_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B10_BRATIO3B05_BRATIO4B075_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B10_BRATIO3B05_BRATIO4B075_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B10_BRATIO3B05_BRATIO4B075_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B10_BRATIO3B05_BRATIO4B10_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B10_BRATIO3B05_BRATIO4B10_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B10_BRATIO3B05_BRATIO4B10_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B10_BRATIO3B05_BRATIO4B10_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B10_BRATIO3B05_BRATIO4B10_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B10_BRATIO3B075_BRATIO4B00_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B10_BRATIO3B075_BRATIO4B00_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B10_BRATIO3B075_BRATIO4B00_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B10_BRATIO3B075_BRATIO4B00_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B10_BRATIO3B075_BRATIO4B00_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B10_BRATIO3B075_BRATIO4B025_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B10_BRATIO3B075_BRATIO4B025_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B10_BRATIO3B075_BRATIO4B025_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B10_BRATIO3B075_BRATIO4B025_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B10_BRATIO3B075_BRATIO4B025_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B10_BRATIO3B075_BRATIO4B05_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B10_BRATIO3B075_BRATIO4B05_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B10_BRATIO3B075_BRATIO4B05_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B10_BRATIO3B075_BRATIO4B05_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B10_BRATIO3B075_BRATIO4B05_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B10_BRATIO3B075_BRATIO4B075_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B10_BRATIO3B075_BRATIO4B075_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B10_BRATIO3B075_BRATIO4B075_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B10_BRATIO3B075_BRATIO4B075_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B10_BRATIO3B075_BRATIO4B075_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B10_BRATIO3B075_BRATIO4B10_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B10_BRATIO3B075_BRATIO4B10_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B10_BRATIO3B075_BRATIO4B10_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B10_BRATIO3B075_BRATIO4B10_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B10_BRATIO3B075_BRATIO4B10_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B10_BRATIO3B10_BRATIO4B00_BRATIO5A00,0,0,0,1,0,1,0,0,1,0,2
_BRATIO1B00_BRATIO2B10_BRATIO3B10_BRATIO4B00_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B10_BRATIO3B10_BRATIO4B00_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B10_BRATIO3B10_BRATIO4B00_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B10_BRATIO3B10_BRATIO4B00_BRATIO5A10,0,0,0,1,0,1,0,0,1,0,2
_BRATIO1B00_BRATIO2B10_BRATIO3B10_BRATIO4B025_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B10_BRATIO3B10_BRATIO4B025_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B10_BRATIO3B10_BRATIO4B025_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B10_BRATIO3B10_BRATIO4B025_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B10_BRATIO3B10_BRATIO4B025_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B10_BRATIO3B10_BRATIO4B05_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B10_BRATIO3B10_BRATIO4B05_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B10_BRATIO3B10_BRATIO4B05_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B10_BRATIO3B10_BRATIO4B05_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B10_BRATIO3B10_BRATIO4B05_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B10_BRATIO3B10_BRATIO4B075_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B10_BRATIO3B10_BRATIO4B075_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B10_BRATIO3B10_BRATIO4B075_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B10_BRATIO3B10_BRATIO4B075_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B10_BRATIO3B10_BRATIO4B075_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B10_BRATIO3B10_BRATIO4B10_BRATIO5A00,0,0,0,1,0,1,0,0,1,0,2
_BRATIO1B00_BRATIO2B10_BRATIO3B10_BRATIO4B10_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B10_BRATIO3B10_BRATIO4B10_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B10_BRATIO3B10_BRATIO4B10_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B10_BRATIO3B10_BRATIO4B10_BRATIO5A10,0,0,0,1,0,1,0,0,1,0,2
_BRATIO1B025_BRATIO2B00_BRATIO3B00_BRATIO4B00_BRATIO5A00,0,0,0,2,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B00_BRATIO3B00_BRATIO4B00_BRATIO5A025,0,0,0,2,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B00_BRATIO3B00_BRATIO4B00_BRATIO5A05,0,0,0,2,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B00_BRATIO3B00_BRATIO4B00_BRATIO5A075,0,0,0,2,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B00_BRATIO3B00_BRATIO4B00_BRATIO5A10,0,0,0,2,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B00_BRATIO3B00_BRATIO4B025_BRATIO5A00,0,0,0,2,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B00_BRATIO3B00_BRATIO4B025_BRATIO5A025,0,0,0,2,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B00_BRATIO3B00_BRATIO4B025_BRATIO5A05,0,0,0,2,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B00_BRATIO3B00_BRATIO4B025_BRATIO5A075,0,0,0,2,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B00_BRATIO3B00_BRATIO4B025_BRATIO5A10,0,0,0,2,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B00_BRATIO3B00_BRATIO4B05_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B00_BRATIO3B00_BRATIO4B05_BRATIO5A025,0,0,0,2,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B00_BRATIO3B00_BRATIO4B05_BRATIO5A05,0,0,0,2,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B00_BRATIO3B00_BRATIO4B05_BRATIO5A075,0,0,0,2,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B00_BRATIO3B00_BRATIO4B05_BRATIO5A10,0,0,0,2,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B00_BRATIO3B00_BRATIO4B075_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B00_BRATIO3B00_BRATIO4B075_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B00_BRATIO3B00_BRATIO4B075_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B00_BRATIO3B00_BRATIO4B075_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B00_BRATIO3B00_BRATIO4B075_BRATIO5A10,0,0,0,2,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B00_BRATIO3B00_BRATIO4B10_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B00_BRATIO3B00_BRATIO4B10_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B00_BRATIO3B00_BRATIO4B10_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B00_BRATIO3B00_BRATIO4B10_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B00_BRATIO3B00_BRATIO4B10_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B00_BRATIO3B025_BRATIO4B00_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B00_BRATIO3B025_BRATIO4B00_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B00_BRATIO3B025_BRATIO4B00_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B00_BRATIO3B025_BRATIO4B00_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B00_BRATIO3B025_BRATIO4B00_BRATIO5A10,0,0,0,2,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B00_BRATIO3B025_BRATIO4B025_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B00_BRATIO3B025_BRATIO4B025_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B00_BRATIO3B025_BRATIO4B025_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B00_BRATIO3B025_BRATIO4B025_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B00_BRATIO3B025_BRATIO4B025_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B00_BRATIO3B025_BRATIO4B05_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B00_BRATIO3B025_BRATIO4B05_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B00_BRATIO3B025_BRATIO4B05_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B00_BRATIO3B025_BRATIO4B05_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B00_BRATIO3B025_BRATIO4B05_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B00_BRATIO3B025_BRATIO4B075_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B00_BRATIO3B025_BRATIO4B075_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B00_BRATIO3B025_BRATIO4B075_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B00_BRATIO3B025_BRATIO4B075_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B00_BRATIO3B025_BRATIO4B075_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B00_BRATIO3B025_BRATIO4B10_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B00_BRATIO3B025_BRATIO4B10_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B00_BRATIO3B025_BRATIO4B10_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B00_BRATIO3B025_BRATIO4B10_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B00_BRATIO3B025_BRATIO4B10_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B00_BRATIO3B05_BRATIO4B00_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B00_BRATIO3B05_BRATIO4B00_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B00_BRATIO3B05_BRATIO4B00_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B00_BRATIO3B05_BRATIO4B00_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B00_BRATIO3B05_BRATIO4B00_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B00_BRATIO3B05_BRATIO4B025_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B00_BRATIO3B05_BRATIO4B025_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B00_BRATIO3B05_BRATIO4B025_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B00_BRATIO3B05_BRATIO4B025_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B00_BRATIO3B05_BRATIO4B025_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B00_BRATIO3B05_BRATIO4B05_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B00_BRATIO3B05_BRATIO4B05_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B00_BRATIO3B05_BRATIO4B05_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B00_BRATIO3B05_BRATIO4B05_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B00_BRATIO3B05_BRATIO4B05_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B00_BRATIO3B05_BRATIO4B075_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B00_BRATIO3B05_BRATIO4B075_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B00_BRATIO3B05_BRATIO4B075_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B00_BRATIO3B05_BRATIO4B075_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B00_BRATIO3B05_BRATIO4B075_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B00_BRATIO3B05_BRATIO4B10_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B00_BRATIO3B05_BRATIO4B10_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B00_BRATIO3B05_BRATIO4B10_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B00_BRATIO3B05_BRATIO4B10_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B00_BRATIO3B05_BRATIO4B10_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B00_BRATIO3B075_BRATIO4B00_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B00_BRATIO3B075_BRATIO4B00_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B00_BRATIO3B075_BRATIO4B00_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B00_BRATIO3B075_BRATIO4B00_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B00_BRATIO3B075_BRATIO4B00_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B00_BRATIO3B075_BRATIO4B025_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B00_BRATIO3B075_BRATIO4B025_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B00_BRATIO3B075_BRATIO4B025_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B00_BRATIO3B075_BRATIO4B025_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B00_BRATIO3B075_BRATIO4B025_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B00_BRATIO3B075_BRATIO4B05_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B00_BRATIO3B075_BRATIO4B05_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B00_BRATIO3B075_BRATIO4B05_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B00_BRATIO3B075_BRATIO4B05_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B00_BRATIO3B075_BRATIO4B05_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B00_BRATIO3B075_BRATIO4B075_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B00_BRATIO3B075_BRATIO4B075_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B00_BRATIO3B075_BRATIO4B075_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B00_BRATIO3B075_BRATIO4B075_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B00_BRATIO3B075_BRATIO4B075_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B00_BRATIO3B075_BRATIO4B10_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B00_BRATIO3B075_BRATIO4B10_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B00_BRATIO3B075_BRATIO4B10_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B00_BRATIO3B075_BRATIO4B10_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B00_BRATIO3B075_BRATIO4B10_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B00_BRATIO3B10_BRATIO4B00_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B00_BRATIO3B10_BRATIO4B00_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B00_BRATIO3B10_BRATIO4B00_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B00_BRATIO3B10_BRATIO4B00_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B00_BRATIO3B10_BRATIO4B00_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B00_BRATIO3B10_BRATIO4B025_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B00_BRATIO3B10_BRATIO4B025_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B00_BRATIO3B10_BRATIO4B025_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B00_BRATIO3B10_BRATIO4B025_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B00_BRATIO3B10_BRATIO4B025_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B00_BRATIO3B10_BRATIO4B05_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B00_BRATIO3B10_BRATIO4B05_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B00_BRATIO3B10_BRATIO4B05_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B00_BRATIO3B10_BRATIO4B05_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B00_BRATIO3B10_BRATIO4B05_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B00_BRATIO3B10_BRATIO4B075_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B00_BRATIO3B10_BRATIO4B075_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B00_BRATIO3B10_BRATIO4B075_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B00_BRATIO3B10_BRATIO4B075_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B00_BRATIO3B10_BRATIO4B075_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B00_BRATIO3B10_BRATIO4B10_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B00_BRATIO3B10_BRATIO4B10_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B00_BRATIO3B10_BRATIO4B10_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B00_BRATIO3B10_BRATIO4B10_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B00_BRATIO3B10_BRATIO4B10_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B025_BRATIO3B00_BRATIO4B00_BRATIO5A00,0,0,0,2,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B025_BRATIO3B00_BRATIO4B00_BRATIO5A025,0,0,0,2,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B025_BRATIO3B00_BRATIO4B00_BRATIO5A05,0,0,0,2,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B025_BRATIO3B00_BRATIO4B00_BRATIO5A075,0,0,0,2,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B025_BRATIO3B00_BRATIO4B00_BRATIO5A10,0,0,0,2,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B025_BRATIO3B00_BRATIO4B025_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B025_BRATIO3B00_BRATIO4B025_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B025_BRATIO3B00_BRATIO4B025_BRATIO5A05,0,0,0,2,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B025_BRATIO3B00_BRATIO4B025_BRATIO5A075,0,0,0,2,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B025_BRATIO3B00_BRATIO4B025_BRATIO5A10,0,0,0,2,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B025_BRATIO3B00_BRATIO4B05_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B025_BRATIO3B00_BRATIO4B05_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B025_BRATIO3B00_BRATIO4B05_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B025_BRATIO3B00_BRATIO4B05_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B025_BRATIO3B00_BRATIO4B05_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B025_BRATIO3B00_BRATIO4B075_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B025_BRATIO3B00_BRATIO4B075_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B025_BRATIO3B00_BRATIO4B075_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B025_BRATIO3B00_BRATIO4B075_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B025_BRATIO3B00_BRATIO4B075_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B025_BRATIO3B00_BRATIO4B10_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B025_BRATIO3B00_BRATIO4B10_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B025_BRATIO3B00_BRATIO4B10_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B025_BRATIO3B00_BRATIO4B10_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B025_BRATIO3B00_BRATIO4B10_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B025_BRATIO3B025_BRATIO4B00_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B025_BRATIO3B025_BRATIO4B00_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B025_BRATIO3B025_BRATIO4B00_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B025_BRATIO3B025_BRATIO4B00_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B025_BRATIO3B025_BRATIO4B00_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B025_BRATIO3B025_BRATIO4B025_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B025_BRATIO3B025_BRATIO4B025_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B025_BRATIO3B025_BRATIO4B025_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B025_BRATIO3B025_BRATIO4B025_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B025_BRATIO3B025_BRATIO4B025_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B025_BRATIO3B025_BRATIO4B05_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B025_BRATIO3B025_BRATIO4B05_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B025_BRATIO3B025_BRATIO4B05_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B025_BRATIO3B025_BRATIO4B05_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B025_BRATIO3B025_BRATIO4B05_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B025_BRATIO3B025_BRATIO4B075_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B025_BRATIO3B025_BRATIO4B075_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B025_BRATIO3B025_BRATIO4B075_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B025_BRATIO3B025_BRATIO4B075_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B025_BRATIO3B025_BRATIO4B075_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B025_BRATIO3B025_BRATIO4B10_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B025_BRATIO3B025_BRATIO4B10_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B025_BRATIO3B025_BRATIO4B10_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B025_BRATIO3B025_BRATIO4B10_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B025_BRATIO3B025_BRATIO4B10_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B025_BRATIO3B05_BRATIO4B00_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B025_BRATIO3B05_BRATIO4B00_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B025_BRATIO3B05_BRATIO4B00_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B025_BRATIO3B05_BRATIO4B00_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B025_BRATIO3B05_BRATIO4B00_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B025_BRATIO3B05_BRATIO4B025_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B025_BRATIO3B05_BRATIO4B025_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B025_BRATIO3B05_BRATIO4B025_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B025_BRATIO3B05_BRATIO4B025_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B025_BRATIO3B05_BRATIO4B025_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B025_BRATIO3B05_BRATIO4B05_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B025_BRATIO3B05_BRATIO4B05_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B025_BRATIO3B05_BRATIO4B05_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B025_BRATIO3B05_BRATIO4B05_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B025_BRATIO3B05_BRATIO4B05_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B025_BRATIO3B05_BRATIO4B075_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B025_BRATIO3B05_BRATIO4B075_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B025_BRATIO3B05_BRATIO4B075_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B025_BRATIO3B05_BRATIO4B075_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B025_BRATIO3B05_BRATIO4B075_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B025_BRATIO3B05_BRATIO4B10_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B025_BRATIO3B05_BRATIO4B10_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B025_BRATIO3B05_BRATIO4B10_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B025_BRATIO3B05_BRATIO4B10_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B025_BRATIO3B05_BRATIO4B10_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B025_BRATIO3B075_BRATIO4B00_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B025_BRATIO3B075_BRATIO4B00_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B025_BRATIO3B075_BRATIO4B00_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B025_BRATIO3B075_BRATIO4B00_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B025_BRATIO3B075_BRATIO4B00_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B025_BRATIO3B075_BRATIO4B025_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B025_BRATIO3B075_BRATIO4B025_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B025_BRATIO3B075_BRATIO4B025_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B025_BRATIO3B075_BRATIO4B025_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B025_BRATIO3B075_BRATIO4B025_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B025_BRATIO3B075_BRATIO4B05_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B025_BRATIO3B075_BRATIO4B05_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B025_BRATIO3B075_BRATIO4B05_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B025_BRATIO3B075_BRATIO4B05_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B025_BRATIO3B075_BRATIO4B05_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B025_BRATIO3B075_BRATIO4B075_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B025_BRATIO3B075_BRATIO4B075_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B025_BRATIO3B075_BRATIO4B075_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B025_BRATIO3B075_BRATIO4B075_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B025_BRATIO3B075_BRATIO4B075_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B025_BRATIO3B075_BRATIO4B10_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B025_BRATIO3B075_BRATIO4B10_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B025_BRATIO3B075_BRATIO4B10_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B025_BRATIO3B075_BRATIO4B10_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B025_BRATIO3B075_BRATIO4B10_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B025_BRATIO3B10_BRATIO4B00_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B025_BRATIO3B10_BRATIO4B00_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B025_BRATIO3B10_BRATIO4B00_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B025_BRATIO3B10_BRATIO4B00_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B025_BRATIO3B10_BRATIO4B00_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B025_BRATIO3B10_BRATIO4B025_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B025_BRATIO3B10_BRATIO4B025_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B025_BRATIO3B10_BRATIO4B025_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B025_BRATIO3B10_BRATIO4B025_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B025_BRATIO3B10_BRATIO4B025_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B025_BRATIO3B10_BRATIO4B05_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B025_BRATIO3B10_BRATIO4B05_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B025_BRATIO3B10_BRATIO4B05_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B025_BRATIO3B10_BRATIO4B05_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B025_BRATIO3B10_BRATIO4B05_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B025_BRATIO3B10_BRATIO4B075_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B025_BRATIO3B10_BRATIO4B075_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B025_BRATIO3B10_BRATIO4B075_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B025_BRATIO3B10_BRATIO4B075_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B025_BRATIO3B10_BRATIO4B075_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B025_BRATIO3B10_BRATIO4B10_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B025_BRATIO3B10_BRATIO4B10_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B025_BRATIO3B10_BRATIO4B10_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B025_BRATIO3B10_BRATIO4B10_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B025_BRATIO3B10_BRATIO4B10_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B05_BRATIO3B00_BRATIO4B00_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B05_BRATIO3B00_BRATIO4B00_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B05_BRATIO3B00_BRATIO4B00_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B05_BRATIO3B00_BRATIO4B00_BRATIO5A075,0,0,0,2,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B05_BRATIO3B00_BRATIO4B00_BRATIO5A10,0,0,0,2,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B05_BRATIO3B00_BRATIO4B025_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B05_BRATIO3B00_BRATIO4B025_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B05_BRATIO3B00_BRATIO4B025_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B05_BRATIO3B00_BRATIO4B025_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B05_BRATIO3B00_BRATIO4B025_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B05_BRATIO3B00_BRATIO4B05_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B05_BRATIO3B00_BRATIO4B05_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B05_BRATIO3B00_BRATIO4B05_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B05_BRATIO3B00_BRATIO4B05_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B05_BRATIO3B00_BRATIO4B05_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B05_BRATIO3B00_BRATIO4B075_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B05_BRATIO3B00_BRATIO4B075_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B05_BRATIO3B00_BRATIO4B075_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B05_BRATIO3B00_BRATIO4B075_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B05_BRATIO3B00_BRATIO4B075_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B05_BRATIO3B00_BRATIO4B10_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B05_BRATIO3B00_BRATIO4B10_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B05_BRATIO3B00_BRATIO4B10_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B05_BRATIO3B00_BRATIO4B10_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B05_BRATIO3B00_BRATIO4B10_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B05_BRATIO3B025_BRATIO4B00_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B05_BRATIO3B025_BRATIO4B00_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B05_BRATIO3B025_BRATIO4B00_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B05_BRATIO3B025_BRATIO4B00_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B05_BRATIO3B025_BRATIO4B00_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B05_BRATIO3B025_BRATIO4B025_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B05_BRATIO3B025_BRATIO4B025_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B05_BRATIO3B025_BRATIO4B025_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B05_BRATIO3B025_BRATIO4B025_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B05_BRATIO3B025_BRATIO4B025_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B05_BRATIO3B025_BRATIO4B05_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B05_BRATIO3B025_BRATIO4B05_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B05_BRATIO3B025_BRATIO4B05_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B05_BRATIO3B025_BRATIO4B05_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B05_BRATIO3B025_BRATIO4B05_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B05_BRATIO3B025_BRATIO4B075_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B05_BRATIO3B025_BRATIO4B075_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B05_BRATIO3B025_BRATIO4B075_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B05_BRATIO3B025_BRATIO4B075_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B05_BRATIO3B025_BRATIO4B075_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B05_BRATIO3B025_BRATIO4B10_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B05_BRATIO3B025_BRATIO4B10_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B05_BRATIO3B025_BRATIO4B10_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B05_BRATIO3B025_BRATIO4B10_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B05_BRATIO3B025_BRATIO4B10_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B05_BRATIO3B05_BRATIO4B00_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B05_BRATIO3B05_BRATIO4B00_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B05_BRATIO3B05_BRATIO4B00_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B05_BRATIO3B05_BRATIO4B00_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B05_BRATIO3B05_BRATIO4B00_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B05_BRATIO3B05_BRATIO4B025_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B05_BRATIO3B05_BRATIO4B025_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B05_BRATIO3B05_BRATIO4B025_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B05_BRATIO3B05_BRATIO4B025_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B05_BRATIO3B05_BRATIO4B025_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B05_BRATIO3B05_BRATIO4B05_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B05_BRATIO3B05_BRATIO4B05_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B05_BRATIO3B05_BRATIO4B05_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B05_BRATIO3B05_BRATIO4B05_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B05_BRATIO3B05_BRATIO4B05_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B05_BRATIO3B05_BRATIO4B075_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B05_BRATIO3B05_BRATIO4B075_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B05_BRATIO3B05_BRATIO4B075_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B05_BRATIO3B05_BRATIO4B075_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B05_BRATIO3B05_BRATIO4B075_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B05_BRATIO3B05_BRATIO4B10_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B05_BRATIO3B05_BRATIO4B10_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B05_BRATIO3B05_BRATIO4B10_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B05_BRATIO3B05_BRATIO4B10_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B05_BRATIO3B05_BRATIO4B10_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B05_BRATIO3B075_BRATIO4B00_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B05_BRATIO3B075_BRATIO4B00_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B05_BRATIO3B075_BRATIO4B00_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B05_BRATIO3B075_BRATIO4B00_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B05_BRATIO3B075_BRATIO4B00_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B05_BRATIO3B075_BRATIO4B025_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B05_BRATIO3B075_BRATIO4B025_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B05_BRATIO3B075_BRATIO4B025_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B05_BRATIO3B075_BRATIO4B025_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B05_BRATIO3B075_BRATIO4B025_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B05_BRATIO3B075_BRATIO4B05_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B05_BRATIO3B075_BRATIO4B05_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B05_BRATIO3B075_BRATIO4B05_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B05_BRATIO3B075_BRATIO4B05_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B05_BRATIO3B075_BRATIO4B05_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B05_BRATIO3B075_BRATIO4B075_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B05_BRATIO3B075_BRATIO4B075_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B05_BRATIO3B075_BRATIO4B075_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B05_BRATIO3B075_BRATIO4B075_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B05_BRATIO3B075_BRATIO4B075_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B05_BRATIO3B075_BRATIO4B10_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B05_BRATIO3B075_BRATIO4B10_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B05_BRATIO3B075_BRATIO4B10_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B05_BRATIO3B075_BRATIO4B10_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B05_BRATIO3B075_BRATIO4B10_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B05_BRATIO3B10_BRATIO4B00_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B05_BRATIO3B10_BRATIO4B00_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B05_BRATIO3B10_BRATIO4B00_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B05_BRATIO3B10_BRATIO4B00_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B05_BRATIO3B10_BRATIO4B00_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B05_BRATIO3B10_BRATIO4B025_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B05_BRATIO3B10_BRATIO4B025_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B05_BRATIO3B10_BRATIO4B025_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B05_BRATIO3B10_BRATIO4B025_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B05_BRATIO3B10_BRATIO4B025_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B05_BRATIO3B10_BRATIO4B05_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B05_BRATIO3B10_BRATIO4B05_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B05_BRATIO3B10_BRATIO4B05_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B05_BRATIO3B10_BRATIO4B05_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B05_BRATIO3B10_BRATIO4B05_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B05_BRATIO3B10_BRATIO4B075_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B05_BRATIO3B10_BRATIO4B075_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B05_BRATIO3B10_BRATIO4B075_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B05_BRATIO3B10_BRATIO4B075_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B05_BRATIO3B10_BRATIO4B075_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B05_BRATIO3B10_BRATIO4B10_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B05_BRATIO3B10_BRATIO4B10_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B05_BRATIO3B10_BRATIO4B10_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B05_BRATIO3B10_BRATIO4B10_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B05_BRATIO3B10_BRATIO4B10_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B075_BRATIO3B00_BRATIO4B00_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B075_BRATIO3B00_BRATIO4B00_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B075_BRATIO3B00_BRATIO4B00_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B075_BRATIO3B00_BRATIO4B00_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B075_BRATIO3B00_BRATIO4B00_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B075_BRATIO3B00_BRATIO4B025_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B075_BRATIO3B00_BRATIO4B025_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B075_BRATIO3B00_BRATIO4B025_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B075_BRATIO3B00_BRATIO4B025_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B075_BRATIO3B00_BRATIO4B025_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B075_BRATIO3B00_BRATIO4B05_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B075_BRATIO3B00_BRATIO4B05_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B075_BRATIO3B00_BRATIO4B05_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B075_BRATIO3B00_BRATIO4B05_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B075_BRATIO3B00_BRATIO4B05_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B075_BRATIO3B00_BRATIO4B075_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B075_BRATIO3B00_BRATIO4B075_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B075_BRATIO3B00_BRATIO4B075_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B075_BRATIO3B00_BRATIO4B075_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B075_BRATIO3B00_BRATIO4B075_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B075_BRATIO3B00_BRATIO4B10_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B075_BRATIO3B00_BRATIO4B10_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B075_BRATIO3B00_BRATIO4B10_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B075_BRATIO3B00_BRATIO4B10_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B075_BRATIO3B00_BRATIO4B10_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B075_BRATIO3B025_BRATIO4B00_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B075_BRATIO3B025_BRATIO4B00_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B075_BRATIO3B025_BRATIO4B00_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B075_BRATIO3B025_BRATIO4B00_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B075_BRATIO3B025_BRATIO4B00_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B075_BRATIO3B025_BRATIO4B025_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B075_BRATIO3B025_BRATIO4B025_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B075_BRATIO3B025_BRATIO4B025_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B075_BRATIO3B025_BRATIO4B025_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B075_BRATIO3B025_BRATIO4B025_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B075_BRATIO3B025_BRATIO4B05_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B075_BRATIO3B025_BRATIO4B05_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B075_BRATIO3B025_BRATIO4B05_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B075_BRATIO3B025_BRATIO4B05_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B075_BRATIO3B025_BRATIO4B05_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B075_BRATIO3B025_BRATIO4B075_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B075_BRATIO3B025_BRATIO4B075_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B075_BRATIO3B025_BRATIO4B075_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B075_BRATIO3B025_BRATIO4B075_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B075_BRATIO3B025_BRATIO4B075_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B075_BRATIO3B025_BRATIO4B10_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B075_BRATIO3B025_BRATIO4B10_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B075_BRATIO3B025_BRATIO4B10_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B075_BRATIO3B025_BRATIO4B10_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B075_BRATIO3B025_BRATIO4B10_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B075_BRATIO3B05_BRATIO4B00_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B075_BRATIO3B05_BRATIO4B00_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B075_BRATIO3B05_BRATIO4B00_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B075_BRATIO3B05_BRATIO4B00_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B075_BRATIO3B05_BRATIO4B00_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B075_BRATIO3B05_BRATIO4B025_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B075_BRATIO3B05_BRATIO4B025_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B075_BRATIO3B05_BRATIO4B025_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B075_BRATIO3B05_BRATIO4B025_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B075_BRATIO3B05_BRATIO4B025_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B075_BRATIO3B05_BRATIO4B05_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B075_BRATIO3B05_BRATIO4B05_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B075_BRATIO3B05_BRATIO4B05_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B075_BRATIO3B05_BRATIO4B05_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B075_BRATIO3B05_BRATIO4B05_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B075_BRATIO3B05_BRATIO4B075_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B075_BRATIO3B05_BRATIO4B075_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B075_BRATIO3B05_BRATIO4B075_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B075_BRATIO3B05_BRATIO4B075_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B075_BRATIO3B05_BRATIO4B075_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B075_BRATIO3B05_BRATIO4B10_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B075_BRATIO3B05_BRATIO4B10_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B075_BRATIO3B05_BRATIO4B10_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B075_BRATIO3B05_BRATIO4B10_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B075_BRATIO3B05_BRATIO4B10_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B075_BRATIO3B075_BRATIO4B00_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B075_BRATIO3B075_BRATIO4B00_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B075_BRATIO3B075_BRATIO4B00_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B075_BRATIO3B075_BRATIO4B00_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B075_BRATIO3B075_BRATIO4B00_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B075_BRATIO3B075_BRATIO4B025_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B075_BRATIO3B075_BRATIO4B025_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B075_BRATIO3B075_BRATIO4B025_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B075_BRATIO3B075_BRATIO4B025_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B075_BRATIO3B075_BRATIO4B025_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B075_BRATIO3B075_BRATIO4B05_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B075_BRATIO3B075_BRATIO4B05_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B075_BRATIO3B075_BRATIO4B05_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B075_BRATIO3B075_BRATIO4B05_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B075_BRATIO3B075_BRATIO4B05_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B075_BRATIO3B075_BRATIO4B075_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B075_BRATIO3B075_BRATIO4B075_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B075_BRATIO3B075_BRATIO4B075_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B075_BRATIO3B075_BRATIO4B075_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B075_BRATIO3B075_BRATIO4B075_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B075_BRATIO3B075_BRATIO4B10_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B075_BRATIO3B075_BRATIO4B10_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B075_BRATIO3B075_BRATIO4B10_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B075_BRATIO3B075_BRATIO4B10_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B075_BRATIO3B075_BRATIO4B10_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B075_BRATIO3B10_BRATIO4B00_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B075_BRATIO3B10_BRATIO4B00_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B075_BRATIO3B10_BRATIO4B00_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B075_BRATIO3B10_BRATIO4B00_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B075_BRATIO3B10_BRATIO4B00_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B075_BRATIO3B10_BRATIO4B025_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B075_BRATIO3B10_BRATIO4B025_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B075_BRATIO3B10_BRATIO4B025_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B075_BRATIO3B10_BRATIO4B025_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B075_BRATIO3B10_BRATIO4B025_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B075_BRATIO3B10_BRATIO4B05_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B075_BRATIO3B10_BRATIO4B05_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B075_BRATIO3B10_BRATIO4B05_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B075_BRATIO3B10_BRATIO4B05_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B075_BRATIO3B10_BRATIO4B05_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B075_BRATIO3B10_BRATIO4B075_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B075_BRATIO3B10_BRATIO4B075_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B075_BRATIO3B10_BRATIO4B075_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B075_BRATIO3B10_BRATIO4B075_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B075_BRATIO3B10_BRATIO4B075_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B075_BRATIO3B10_BRATIO4B10_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B075_BRATIO3B10_BRATIO4B10_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B075_BRATIO3B10_BRATIO4B10_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B075_BRATIO3B10_BRATIO4B10_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B075_BRATIO3B10_BRATIO4B10_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B10_BRATIO3B00_BRATIO4B00_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B10_BRATIO3B00_BRATIO4B00_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B10_BRATIO3B00_BRATIO4B00_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B10_BRATIO3B00_BRATIO4B00_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B10_BRATIO3B00_BRATIO4B00_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B10_BRATIO3B00_BRATIO4B025_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B10_BRATIO3B00_BRATIO4B025_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B10_BRATIO3B00_BRATIO4B025_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B10_BRATIO3B00_BRATIO4B025_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B10_BRATIO3B00_BRATIO4B025_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B10_BRATIO3B00_BRATIO4B05_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B10_BRATIO3B00_BRATIO4B05_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B10_BRATIO3B00_BRATIO4B05_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B10_BRATIO3B00_BRATIO4B05_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B10_BRATIO3B00_BRATIO4B05_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B10_BRATIO3B00_BRATIO4B075_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B10_BRATIO3B00_BRATIO4B075_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B10_BRATIO3B00_BRATIO4B075_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B10_BRATIO3B00_BRATIO4B075_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B10_BRATIO3B00_BRATIO4B075_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B10_BRATIO3B00_BRATIO4B10_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B10_BRATIO3B00_BRATIO4B10_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B10_BRATIO3B00_BRATIO4B10_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B10_BRATIO3B00_BRATIO4B10_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B10_BRATIO3B00_BRATIO4B10_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B10_BRATIO3B025_BRATIO4B00_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B10_BRATIO3B025_BRATIO4B00_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B10_BRATIO3B025_BRATIO4B00_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B10_BRATIO3B025_BRATIO4B00_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B10_BRATIO3B025_BRATIO4B00_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B10_BRATIO3B025_BRATIO4B025_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B10_BRATIO3B025_BRATIO4B025_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B10_BRATIO3B025_BRATIO4B025_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B10_BRATIO3B025_BRATIO4B025_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B10_BRATIO3B025_BRATIO4B025_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B10_BRATIO3B025_BRATIO4B05_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B10_BRATIO3B025_BRATIO4B05_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B10_BRATIO3B025_BRATIO4B05_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B10_BRATIO3B025_BRATIO4B05_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B10_BRATIO3B025_BRATIO4B05_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B10_BRATIO3B025_BRATIO4B075_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B10_BRATIO3B025_BRATIO4B075_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B10_BRATIO3B025_BRATIO4B075_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B10_BRATIO3B025_BRATIO4B075_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B10_BRATIO3B025_BRATIO4B075_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B10_BRATIO3B025_BRATIO4B10_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B10_BRATIO3B025_BRATIO4B10_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B10_BRATIO3B025_BRATIO4B10_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B10_BRATIO3B025_BRATIO4B10_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B10_BRATIO3B025_BRATIO4B10_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B10_BRATIO3B05_BRATIO4B00_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B10_BRATIO3B05_BRATIO4B00_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B10_BRATIO3B05_BRATIO4B00_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B10_BRATIO3B05_BRATIO4B00_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B10_BRATIO3B05_BRATIO4B00_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B10_BRATIO3B05_BRATIO4B025_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B10_BRATIO3B05_BRATIO4B025_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B10_BRATIO3B05_BRATIO4B025_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B10_BRATIO3B05_BRATIO4B025_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B10_BRATIO3B05_BRATIO4B025_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B10_BRATIO3B05_BRATIO4B05_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B10_BRATIO3B05_BRATIO4B05_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B10_BRATIO3B05_BRATIO4B05_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B10_BRATIO3B05_BRATIO4B05_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B10_BRATIO3B05_BRATIO4B05_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B10_BRATIO3B05_BRATIO4B075_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B10_BRATIO3B05_BRATIO4B075_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B10_BRATIO3B05_BRATIO4B075_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B10_BRATIO3B05_BRATIO4B075_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B10_BRATIO3B05_BRATIO4B075_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B10_BRATIO3B05_BRATIO4B10_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B10_BRATIO3B05_BRATIO4B10_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B10_BRATIO3B05_BRATIO4B10_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B10_BRATIO3B05_BRATIO4B10_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B10_BRATIO3B05_BRATIO4B10_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B10_BRATIO3B075_BRATIO4B00_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B10_BRATIO3B075_BRATIO4B00_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B10_BRATIO3B075_BRATIO4B00_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B10_BRATIO3B075_BRATIO4B00_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B10_BRATIO3B075_BRATIO4B00_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B10_BRATIO3B075_BRATIO4B025_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B10_BRATIO3B075_BRATIO4B025_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B10_BRATIO3B075_BRATIO4B025_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B10_BRATIO3B075_BRATIO4B025_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B10_BRATIO3B075_BRATIO4B025_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B10_BRATIO3B075_BRATIO4B05_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B10_BRATIO3B075_BRATIO4B05_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B10_BRATIO3B075_BRATIO4B05_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B10_BRATIO3B075_BRATIO4B05_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B10_BRATIO3B075_BRATIO4B05_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B10_BRATIO3B075_BRATIO4B075_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B10_BRATIO3B075_BRATIO4B075_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B10_BRATIO3B075_BRATIO4B075_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B10_BRATIO3B075_BRATIO4B075_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B10_BRATIO3B075_BRATIO4B075_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B10_BRATIO3B075_BRATIO4B10_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B10_BRATIO3B075_BRATIO4B10_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B10_BRATIO3B075_BRATIO4B10_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B10_BRATIO3B075_BRATIO4B10_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B10_BRATIO3B075_BRATIO4B10_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B10_BRATIO3B10_BRATIO4B00_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B10_BRATIO3B10_BRATIO4B00_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B10_BRATIO3B10_BRATIO4B00_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B10_BRATIO3B10_BRATIO4B00_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B10_BRATIO3B10_BRATIO4B00_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B10_BRATIO3B10_BRATIO4B025_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B10_BRATIO3B10_BRATIO4B025_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B10_BRATIO3B10_BRATIO4B025_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B10_BRATIO3B10_BRATIO4B025_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B10_BRATIO3B10_BRATIO4B025_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B10_BRATIO3B10_BRATIO4B05_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B10_BRATIO3B10_BRATIO4B05_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B10_BRATIO3B10_BRATIO4B05_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B10_BRATIO3B10_BRATIO4B05_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B10_BRATIO3B10_BRATIO4B05_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B10_BRATIO3B10_BRATIO4B075_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B10_BRATIO3B10_BRATIO4B075_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B10_BRATIO3B10_BRATIO4B075_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B10_BRATIO3B10_BRATIO4B075_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B10_BRATIO3B10_BRATIO4B075_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B10_BRATIO3B10_BRATIO4B10_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B10_BRATIO3B10_BRATIO4B10_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B10_BRATIO3B10_BRATIO4B10_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B10_BRATIO3B10_BRATIO4B10_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B10_BRATIO3B10_BRATIO4B10_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B00_BRATIO3B00_BRATIO4B00_BRATIO5A00,0,0,0,2,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B00_BRATIO3B00_BRATIO4B00_BRATIO5A025,0,0,0,2,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B00_BRATIO3B00_BRATIO4B00_BRATIO5A05,0,0,0,2,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B00_BRATIO3B00_BRATIO4B00_BRATIO5A075,0,0,0,2,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B00_BRATIO3B00_BRATIO4B00_BRATIO5A10,0,0,0,2,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B00_BRATIO3B00_BRATIO4B025_BRATIO5A00,0,0,0,2,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B00_BRATIO3B00_BRATIO4B025_BRATIO5A025,0,0,0,2,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B00_BRATIO3B00_BRATIO4B025_BRATIO5A05,0,0,0,2,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B00_BRATIO3B00_BRATIO4B025_BRATIO5A075,0,0,0,2,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B00_BRATIO3B00_BRATIO4B025_BRATIO5A10,0,0,0,2,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B00_BRATIO3B00_BRATIO4B05_BRATIO5A00,0,0,0,2,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B00_BRATIO3B00_BRATIO4B05_BRATIO5A025,0,0,0,2,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B00_BRATIO3B00_BRATIO4B05_BRATIO5A05,0,0,0,2,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B00_BRATIO3B00_BRATIO4B05_BRATIO5A075,0,0,0,2,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B00_BRATIO3B00_BRATIO4B05_BRATIO5A10,0,0,0,2,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B00_BRATIO3B00_BRATIO4B075_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B00_BRATIO3B00_BRATIO4B075_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B00_BRATIO3B00_BRATIO4B075_BRATIO5A05,0,0,0,2,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B00_BRATIO3B00_BRATIO4B075_BRATIO5A075,0,0,0,2,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B00_BRATIO3B00_BRATIO4B075_BRATIO5A10,0,0,0,2,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B00_BRATIO3B00_BRATIO4B10_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B00_BRATIO3B00_BRATIO4B10_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B00_BRATIO3B00_BRATIO4B10_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B00_BRATIO3B00_BRATIO4B10_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B00_BRATIO3B00_BRATIO4B10_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B00_BRATIO3B025_BRATIO4B00_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B00_BRATIO3B025_BRATIO4B00_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B00_BRATIO3B025_BRATIO4B00_BRATIO5A05,0,0,0,2,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B00_BRATIO3B025_BRATIO4B00_BRATIO5A075,0,0,0,2,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B00_BRATIO3B025_BRATIO4B00_BRATIO5A10,0,0,0,2,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B00_BRATIO3B025_BRATIO4B025_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B00_BRATIO3B025_BRATIO4B025_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B00_BRATIO3B025_BRATIO4B025_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B00_BRATIO3B025_BRATIO4B025_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B00_BRATIO3B025_BRATIO4B025_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B00_BRATIO3B025_BRATIO4B05_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B00_BRATIO3B025_BRATIO4B05_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B00_BRATIO3B025_BRATIO4B05_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B00_BRATIO3B025_BRATIO4B05_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B00_BRATIO3B025_BRATIO4B05_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B00_BRATIO3B025_BRATIO4B075_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B00_BRATIO3B025_BRATIO4B075_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B00_BRATIO3B025_BRATIO4B075_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B00_BRATIO3B025_BRATIO4B075_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B00_BRATIO3B025_BRATIO4B075_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B00_BRATIO3B025_BRATIO4B10_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B00_BRATIO3B025_BRATIO4B10_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B00_BRATIO3B025_BRATIO4B10_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B00_BRATIO3B025_BRATIO4B10_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B00_BRATIO3B025_BRATIO4B10_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B00_BRATIO3B05_BRATIO4B00_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B00_BRATIO3B05_BRATIO4B00_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B00_BRATIO3B05_BRATIO4B00_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B00_BRATIO3B05_BRATIO4B00_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B00_BRATIO3B05_BRATIO4B00_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B00_BRATIO3B05_BRATIO4B025_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B00_BRATIO3B05_BRATIO4B025_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B00_BRATIO3B05_BRATIO4B025_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B00_BRATIO3B05_BRATIO4B025_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B00_BRATIO3B05_BRATIO4B025_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B00_BRATIO3B05_BRATIO4B05_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B00_BRATIO3B05_BRATIO4B05_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B00_BRATIO3B05_BRATIO4B05_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B00_BRATIO3B05_BRATIO4B05_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B00_BRATIO3B05_BRATIO4B05_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B00_BRATIO3B05_BRATIO4B075_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B00_BRATIO3B05_BRATIO4B075_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B00_BRATIO3B05_BRATIO4B075_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B00_BRATIO3B05_BRATIO4B075_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B00_BRATIO3B05_BRATIO4B075_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B00_BRATIO3B05_BRATIO4B10_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B00_BRATIO3B05_BRATIO4B10_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B00_BRATIO3B05_BRATIO4B10_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B00_BRATIO3B05_BRATIO4B10_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B00_BRATIO3B05_BRATIO4B10_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B00_BRATIO3B075_BRATIO4B00_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B00_BRATIO3B075_BRATIO4B00_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B00_BRATIO3B075_BRATIO4B00_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B00_BRATIO3B075_BRATIO4B00_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B00_BRATIO3B075_BRATIO4B00_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B00_BRATIO3B075_BRATIO4B025_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B00_BRATIO3B075_BRATIO4B025_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B00_BRATIO3B075_BRATIO4B025_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B00_BRATIO3B075_BRATIO4B025_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B00_BRATIO3B075_BRATIO4B025_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B00_BRATIO3B075_BRATIO4B05_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B00_BRATIO3B075_BRATIO4B05_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B00_BRATIO3B075_BRATIO4B05_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B00_BRATIO3B075_BRATIO4B05_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B00_BRATIO3B075_BRATIO4B05_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B00_BRATIO3B075_BRATIO4B075_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B00_BRATIO3B075_BRATIO4B075_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B00_BRATIO3B075_BRATIO4B075_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B00_BRATIO3B075_BRATIO4B075_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B00_BRATIO3B075_BRATIO4B075_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B00_BRATIO3B075_BRATIO4B10_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B00_BRATIO3B075_BRATIO4B10_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B00_BRATIO3B075_BRATIO4B10_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B00_BRATIO3B075_BRATIO4B10_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B00_BRATIO3B075_BRATIO4B10_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B00_BRATIO3B10_BRATIO4B00_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B00_BRATIO3B10_BRATIO4B00_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B00_BRATIO3B10_BRATIO4B00_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B00_BRATIO3B10_BRATIO4B00_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B00_BRATIO3B10_BRATIO4B00_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B00_BRATIO3B10_BRATIO4B025_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B00_BRATIO3B10_BRATIO4B025_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B00_BRATIO3B10_BRATIO4B025_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B00_BRATIO3B10_BRATIO4B025_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B00_BRATIO3B10_BRATIO4B025_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B00_BRATIO3B10_BRATIO4B05_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B00_BRATIO3B10_BRATIO4B05_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B00_BRATIO3B10_BRATIO4B05_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B00_BRATIO3B10_BRATIO4B05_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B00_BRATIO3B10_BRATIO4B05_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B00_BRATIO3B10_BRATIO4B075_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B00_BRATIO3B10_BRATIO4B075_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B00_BRATIO3B10_BRATIO4B075_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B00_BRATIO3B10_BRATIO4B075_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B00_BRATIO3B10_BRATIO4B075_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B00_BRATIO3B10_BRATIO4B10_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B00_BRATIO3B10_BRATIO4B10_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B00_BRATIO3B10_BRATIO4B10_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B00_BRATIO3B10_BRATIO4B10_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B00_BRATIO3B10_BRATIO4B10_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B025_BRATIO3B00_BRATIO4B00_BRATIO5A00,0,0,0,2,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B025_BRATIO3B00_BRATIO4B00_BRATIO5A025,0,0,0,2,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B025_BRATIO3B00_BRATIO4B00_BRATIO5A05,0,0,0,2,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B025_BRATIO3B00_BRATIO4B00_BRATIO5A075,0,0,0,2,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B025_BRATIO3B00_BRATIO4B00_BRATIO5A10,0,0,0,2,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B025_BRATIO3B00_BRATIO4B025_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B025_BRATIO3B00_BRATIO4B025_BRATIO5A025,0,0,0,2,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B025_BRATIO3B00_BRATIO4B025_BRATIO5A05,0,0,0,2,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B025_BRATIO3B00_BRATIO4B025_BRATIO5A075,0,0,0,2,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B025_BRATIO3B00_BRATIO4B025_BRATIO5A10,0,0,0,2,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B025_BRATIO3B00_BRATIO4B05_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B025_BRATIO3B00_BRATIO4B05_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B025_BRATIO3B00_BRATIO4B05_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B025_BRATIO3B00_BRATIO4B05_BRATIO5A075,0,0,0,2,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B025_BRATIO3B00_BRATIO4B05_BRATIO5A10,0,0,0,2,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B025_BRATIO3B00_BRATIO4B075_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B025_BRATIO3B00_BRATIO4B075_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B025_BRATIO3B00_BRATIO4B075_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B025_BRATIO3B00_BRATIO4B075_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B025_BRATIO3B00_BRATIO4B075_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B025_BRATIO3B00_BRATIO4B10_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B025_BRATIO3B00_BRATIO4B10_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B025_BRATIO3B00_BRATIO4B10_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B025_BRATIO3B00_BRATIO4B10_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B025_BRATIO3B00_BRATIO4B10_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B025_BRATIO3B025_BRATIO4B00_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B025_BRATIO3B025_BRATIO4B00_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B025_BRATIO3B025_BRATIO4B00_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B025_BRATIO3B025_BRATIO4B00_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B025_BRATIO3B025_BRATIO4B00_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B025_BRATIO3B025_BRATIO4B025_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B025_BRATIO3B025_BRATIO4B025_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B025_BRATIO3B025_BRATIO4B025_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B025_BRATIO3B025_BRATIO4B025_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B025_BRATIO3B025_BRATIO4B025_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B025_BRATIO3B025_BRATIO4B05_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B025_BRATIO3B025_BRATIO4B05_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B025_BRATIO3B025_BRATIO4B05_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B025_BRATIO3B025_BRATIO4B05_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B025_BRATIO3B025_BRATIO4B05_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B025_BRATIO3B025_BRATIO4B075_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B025_BRATIO3B025_BRATIO4B075_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B025_BRATIO3B025_BRATIO4B075_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B025_BRATIO3B025_BRATIO4B075_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B025_BRATIO3B025_BRATIO4B075_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B025_BRATIO3B025_BRATIO4B10_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B025_BRATIO3B025_BRATIO4B10_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B025_BRATIO3B025_BRATIO4B10_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B025_BRATIO3B025_BRATIO4B10_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B025_BRATIO3B025_BRATIO4B10_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B025_BRATIO3B05_BRATIO4B00_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B025_BRATIO3B05_BRATIO4B00_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B025_BRATIO3B05_BRATIO4B00_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B025_BRATIO3B05_BRATIO4B00_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B025_BRATIO3B05_BRATIO4B00_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B025_BRATIO3B05_BRATIO4B025_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B025_BRATIO3B05_BRATIO4B025_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B025_BRATIO3B05_BRATIO4B025_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B025_BRATIO3B05_BRATIO4B025_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B025_BRATIO3B05_BRATIO4B025_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B025_BRATIO3B05_BRATIO4B05_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B025_BRATIO3B05_BRATIO4B05_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B025_BRATIO3B05_BRATIO4B05_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B025_BRATIO3B05_BRATIO4B05_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B025_BRATIO3B05_BRATIO4B05_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B025_BRATIO3B05_BRATIO4B075_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B025_BRATIO3B05_BRATIO4B075_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B025_BRATIO3B05_BRATIO4B075_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B025_BRATIO3B05_BRATIO4B075_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B025_BRATIO3B05_BRATIO4B075_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B025_BRATIO3B05_BRATIO4B10_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B025_BRATIO3B05_BRATIO4B10_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B025_BRATIO3B05_BRATIO4B10_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B025_BRATIO3B05_BRATIO4B10_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B025_BRATIO3B05_BRATIO4B10_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B025_BRATIO3B075_BRATIO4B00_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B025_BRATIO3B075_BRATIO4B00_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B025_BRATIO3B075_BRATIO4B00_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B025_BRATIO3B075_BRATIO4B00_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B025_BRATIO3B075_BRATIO4B00_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B025_BRATIO3B075_BRATIO4B025_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B025_BRATIO3B075_BRATIO4B025_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B025_BRATIO3B075_BRATIO4B025_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B025_BRATIO3B075_BRATIO4B025_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B025_BRATIO3B075_BRATIO4B025_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B025_BRATIO3B075_BRATIO4B05_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B025_BRATIO3B075_BRATIO4B05_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B025_BRATIO3B075_BRATIO4B05_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B025_BRATIO3B075_BRATIO4B05_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B025_BRATIO3B075_BRATIO4B05_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B025_BRATIO3B075_BRATIO4B075_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B025_BRATIO3B075_BRATIO4B075_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B025_BRATIO3B075_BRATIO4B075_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B025_BRATIO3B075_BRATIO4B075_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B025_BRATIO3B075_BRATIO4B075_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B025_BRATIO3B075_BRATIO4B10_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B025_BRATIO3B075_BRATIO4B10_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B025_BRATIO3B075_BRATIO4B10_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B025_BRATIO3B075_BRATIO4B10_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B025_BRATIO3B075_BRATIO4B10_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B025_BRATIO3B10_BRATIO4B00_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B025_BRATIO3B10_BRATIO4B00_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B025_BRATIO3B10_BRATIO4B00_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B025_BRATIO3B10_BRATIO4B00_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B025_BRATIO3B10_BRATIO4B00_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B025_BRATIO3B10_BRATIO4B025_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B025_BRATIO3B10_BRATIO4B025_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B025_BRATIO3B10_BRATIO4B025_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B025_BRATIO3B10_BRATIO4B025_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B025_BRATIO3B10_BRATIO4B025_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B025_BRATIO3B10_BRATIO4B05_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B025_BRATIO3B10_BRATIO4B05_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B025_BRATIO3B10_BRATIO4B05_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B025_BRATIO3B10_BRATIO4B05_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B025_BRATIO3B10_BRATIO4B05_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B025_BRATIO3B10_BRATIO4B075_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B025_BRATIO3B10_BRATIO4B075_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B025_BRATIO3B10_BRATIO4B075_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B025_BRATIO3B10_BRATIO4B075_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B025_BRATIO3B10_BRATIO4B075_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B025_BRATIO3B10_BRATIO4B10_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B025_BRATIO3B10_BRATIO4B10_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B025_BRATIO3B10_BRATIO4B10_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B025_BRATIO3B10_BRATIO4B10_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B025_BRATIO3B10_BRATIO4B10_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B05_BRATIO3B00_BRATIO4B00_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B05_BRATIO3B00_BRATIO4B00_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B05_BRATIO3B00_BRATIO4B00_BRATIO5A05,0,0,0,2,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B05_BRATIO3B00_BRATIO4B00_BRATIO5A075,0,0,0,2,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B05_BRATIO3B00_BRATIO4B00_BRATIO5A10,0,0,0,2,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B05_BRATIO3B00_BRATIO4B025_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B05_BRATIO3B00_BRATIO4B025_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B05_BRATIO3B00_BRATIO4B025_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B05_BRATIO3B00_BRATIO4B025_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B05_BRATIO3B00_BRATIO4B025_BRATIO5A10,0,0,0,2,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B05_BRATIO3B00_BRATIO4B05_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B05_BRATIO3B00_BRATIO4B05_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B05_BRATIO3B00_BRATIO4B05_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B05_BRATIO3B00_BRATIO4B05_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B05_BRATIO3B00_BRATIO4B05_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B05_BRATIO3B00_BRATIO4B075_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B05_BRATIO3B00_BRATIO4B075_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B05_BRATIO3B00_BRATIO4B075_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B05_BRATIO3B00_BRATIO4B075_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B05_BRATIO3B00_BRATIO4B075_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B05_BRATIO3B00_BRATIO4B10_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B05_BRATIO3B00_BRATIO4B10_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B05_BRATIO3B00_BRATIO4B10_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B05_BRATIO3B00_BRATIO4B10_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B05_BRATIO3B00_BRATIO4B10_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B05_BRATIO3B025_BRATIO4B00_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B05_BRATIO3B025_BRATIO4B00_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B05_BRATIO3B025_BRATIO4B00_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B05_BRATIO3B025_BRATIO4B00_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B05_BRATIO3B025_BRATIO4B00_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B05_BRATIO3B025_BRATIO4B025_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B05_BRATIO3B025_BRATIO4B025_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B05_BRATIO3B025_BRATIO4B025_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B05_BRATIO3B025_BRATIO4B025_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B05_BRATIO3B025_BRATIO4B025_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B05_BRATIO3B025_BRATIO4B05_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B05_BRATIO3B025_BRATIO4B05_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B05_BRATIO3B025_BRATIO4B05_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B05_BRATIO3B025_BRATIO4B05_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B05_BRATIO3B025_BRATIO4B05_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B05_BRATIO3B025_BRATIO4B075_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B05_BRATIO3B025_BRATIO4B075_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B05_BRATIO3B025_BRATIO4B075_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B05_BRATIO3B025_BRATIO4B075_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B05_BRATIO3B025_BRATIO4B075_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B05_BRATIO3B025_BRATIO4B10_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B05_BRATIO3B025_BRATIO4B10_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B05_BRATIO3B025_BRATIO4B10_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B05_BRATIO3B025_BRATIO4B10_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B05_BRATIO3B025_BRATIO4B10_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B05_BRATIO3B05_BRATIO4B00_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B05_BRATIO3B05_BRATIO4B00_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B05_BRATIO3B05_BRATIO4B00_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B05_BRATIO3B05_BRATIO4B00_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B05_BRATIO3B05_BRATIO4B00_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B05_BRATIO3B05_BRATIO4B025_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B05_BRATIO3B05_BRATIO4B025_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B05_BRATIO3B05_BRATIO4B025_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B05_BRATIO3B05_BRATIO4B025_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B05_BRATIO3B05_BRATIO4B025_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B05_BRATIO3B05_BRATIO4B05_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B05_BRATIO3B05_BRATIO4B05_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B05_BRATIO3B05_BRATIO4B05_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B05_BRATIO3B05_BRATIO4B05_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B05_BRATIO3B05_BRATIO4B05_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B05_BRATIO3B05_BRATIO4B075_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B05_BRATIO3B05_BRATIO4B075_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B05_BRATIO3B05_BRATIO4B075_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B05_BRATIO3B05_BRATIO4B075_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B05_BRATIO3B05_BRATIO4B075_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B05_BRATIO3B05_BRATIO4B10_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B05_BRATIO3B05_BRATIO4B10_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B05_BRATIO3B05_BRATIO4B10_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B05_BRATIO3B05_BRATIO4B10_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B05_BRATIO3B05_BRATIO4B10_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B05_BRATIO3B075_BRATIO4B00_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B05_BRATIO3B075_BRATIO4B00_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B05_BRATIO3B075_BRATIO4B00_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B05_BRATIO3B075_BRATIO4B00_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B05_BRATIO3B075_BRATIO4B00_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B05_BRATIO3B075_BRATIO4B025_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B05_BRATIO3B075_BRATIO4B025_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B05_BRATIO3B075_BRATIO4B025_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B05_BRATIO3B075_BRATIO4B025_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B05_BRATIO3B075_BRATIO4B025_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B05_BRATIO3B075_BRATIO4B05_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B05_BRATIO3B075_BRATIO4B05_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B05_BRATIO3B075_BRATIO4B05_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B05_BRATIO3B075_BRATIO4B05_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B05_BRATIO3B075_BRATIO4B05_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B05_BRATIO3B075_BRATIO4B075_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B05_BRATIO3B075_BRATIO4B075_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B05_BRATIO3B075_BRATIO4B075_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B05_BRATIO3B075_BRATIO4B075_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B05_BRATIO3B075_BRATIO4B075_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B05_BRATIO3B075_BRATIO4B10_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B05_BRATIO3B075_BRATIO4B10_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B05_BRATIO3B075_BRATIO4B10_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B05_BRATIO3B075_BRATIO4B10_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B05_BRATIO3B075_BRATIO4B10_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B05_BRATIO3B10_BRATIO4B00_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B05_BRATIO3B10_BRATIO4B00_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B05_BRATIO3B10_BRATIO4B00_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B05_BRATIO3B10_BRATIO4B00_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B05_BRATIO3B10_BRATIO4B00_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B05_BRATIO3B10_BRATIO4B025_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B05_BRATIO3B10_BRATIO4B025_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B05_BRATIO3B10_BRATIO4B025_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B05_BRATIO3B10_BRATIO4B025_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B05_BRATIO3B10_BRATIO4B025_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B05_BRATIO3B10_BRATIO4B05_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B05_BRATIO3B10_BRATIO4B05_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B05_BRATIO3B10_BRATIO4B05_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B05_BRATIO3B10_BRATIO4B05_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B05_BRATIO3B10_BRATIO4B05_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B05_BRATIO3B10_BRATIO4B075_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B05_BRATIO3B10_BRATIO4B075_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B05_BRATIO3B10_BRATIO4B075_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B05_BRATIO3B10_BRATIO4B075_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B05_BRATIO3B10_BRATIO4B075_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B05_BRATIO3B10_BRATIO4B10_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B05_BRATIO3B10_BRATIO4B10_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B05_BRATIO3B10_BRATIO4B10_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B05_BRATIO3B10_BRATIO4B10_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B05_BRATIO3B10_BRATIO4B10_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B075_BRATIO3B00_BRATIO4B00_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B075_BRATIO3B00_BRATIO4B00_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B075_BRATIO3B00_BRATIO4B00_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B075_BRATIO3B00_BRATIO4B00_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B075_BRATIO3B00_BRATIO4B00_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B075_BRATIO3B00_BRATIO4B025_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B075_BRATIO3B00_BRATIO4B025_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B075_BRATIO3B00_BRATIO4B025_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B075_BRATIO3B00_BRATIO4B025_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B075_BRATIO3B00_BRATIO4B025_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B075_BRATIO3B00_BRATIO4B05_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B075_BRATIO3B00_BRATIO4B05_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B075_BRATIO3B00_BRATIO4B05_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B075_BRATIO3B00_BRATIO4B05_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B075_BRATIO3B00_BRATIO4B05_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B075_BRATIO3B00_BRATIO4B075_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B075_BRATIO3B00_BRATIO4B075_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B075_BRATIO3B00_BRATIO4B075_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B075_BRATIO3B00_BRATIO4B075_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B075_BRATIO3B00_BRATIO4B075_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B075_BRATIO3B00_BRATIO4B10_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B075_BRATIO3B00_BRATIO4B10_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B075_BRATIO3B00_BRATIO4B10_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B075_BRATIO3B00_BRATIO4B10_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B075_BRATIO3B00_BRATIO4B10_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B075_BRATIO3B025_BRATIO4B00_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B075_BRATIO3B025_BRATIO4B00_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B075_BRATIO3B025_BRATIO4B00_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B075_BRATIO3B025_BRATIO4B00_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B075_BRATIO3B025_BRATIO4B00_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B075_BRATIO3B025_BRATIO4B025_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B075_BRATIO3B025_BRATIO4B025_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B075_BRATIO3B025_BRATIO4B025_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B075_BRATIO3B025_BRATIO4B025_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B075_BRATIO3B025_BRATIO4B025_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B075_BRATIO3B025_BRATIO4B05_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B075_BRATIO3B025_BRATIO4B05_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B075_BRATIO3B025_BRATIO4B05_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B075_BRATIO3B025_BRATIO4B05_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B075_BRATIO3B025_BRATIO4B05_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B075_BRATIO3B025_BRATIO4B075_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B075_BRATIO3B025_BRATIO4B075_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B075_BRATIO3B025_BRATIO4B075_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B075_BRATIO3B025_BRATIO4B075_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B075_BRATIO3B025_BRATIO4B075_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B075_BRATIO3B025_BRATIO4B10_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B075_BRATIO3B025_BRATIO4B10_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B075_BRATIO3B025_BRATIO4B10_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B075_BRATIO3B025_BRATIO4B10_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B075_BRATIO3B025_BRATIO4B10_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B075_BRATIO3B05_BRATIO4B00_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B075_BRATIO3B05_BRATIO4B00_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B075_BRATIO3B05_BRATIO4B00_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B075_BRATIO3B05_BRATIO4B00_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B075_BRATIO3B05_BRATIO4B00_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B075_BRATIO3B05_BRATIO4B025_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B075_BRATIO3B05_BRATIO4B025_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B075_BRATIO3B05_BRATIO4B025_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B075_BRATIO3B05_BRATIO4B025_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B075_BRATIO3B05_BRATIO4B025_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B075_BRATIO3B05_BRATIO4B05_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B075_BRATIO3B05_BRATIO4B05_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B075_BRATIO3B05_BRATIO4B05_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B075_BRATIO3B05_BRATIO4B05_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B075_BRATIO3B05_BRATIO4B05_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B075_BRATIO3B05_BRATIO4B075_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B075_BRATIO3B05_BRATIO4B075_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B075_BRATIO3B05_BRATIO4B075_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B075_BRATIO3B05_BRATIO4B075_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B075_BRATIO3B05_BRATIO4B075_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B075_BRATIO3B05_BRATIO4B10_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B075_BRATIO3B05_BRATIO4B10_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B075_BRATIO3B05_BRATIO4B10_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B075_BRATIO3B05_BRATIO4B10_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B075_BRATIO3B05_BRATIO4B10_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B075_BRATIO3B075_BRATIO4B00_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B075_BRATIO3B075_BRATIO4B00_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B075_BRATIO3B075_BRATIO4B00_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B075_BRATIO3B075_BRATIO4B00_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B075_BRATIO3B075_BRATIO4B00_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B075_BRATIO3B075_BRATIO4B025_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B075_BRATIO3B075_BRATIO4B025_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B075_BRATIO3B075_BRATIO4B025_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B075_BRATIO3B075_BRATIO4B025_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B075_BRATIO3B075_BRATIO4B025_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B075_BRATIO3B075_BRATIO4B05_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B075_BRATIO3B075_BRATIO4B05_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B075_BRATIO3B075_BRATIO4B05_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B075_BRATIO3B075_BRATIO4B05_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B075_BRATIO3B075_BRATIO4B05_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B075_BRATIO3B075_BRATIO4B075_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B075_BRATIO3B075_BRATIO4B075_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B075_BRATIO3B075_BRATIO4B075_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B075_BRATIO3B075_BRATIO4B075_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B075_BRATIO3B075_BRATIO4B075_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B075_BRATIO3B075_BRATIO4B10_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B075_BRATIO3B075_BRATIO4B10_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B075_BRATIO3B075_BRATIO4B10_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B075_BRATIO3B075_BRATIO4B10_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B075_BRATIO3B075_BRATIO4B10_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B075_BRATIO3B10_BRATIO4B00_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B075_BRATIO3B10_BRATIO4B00_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B075_BRATIO3B10_BRATIO4B00_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B075_BRATIO3B10_BRATIO4B00_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B075_BRATIO3B10_BRATIO4B00_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B075_BRATIO3B10_BRATIO4B025_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B075_BRATIO3B10_BRATIO4B025_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B075_BRATIO3B10_BRATIO4B025_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B075_BRATIO3B10_BRATIO4B025_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B075_BRATIO3B10_BRATIO4B025_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B075_BRATIO3B10_BRATIO4B05_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B075_BRATIO3B10_BRATIO4B05_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B075_BRATIO3B10_BRATIO4B05_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B075_BRATIO3B10_BRATIO4B05_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B075_BRATIO3B10_BRATIO4B05_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B075_BRATIO3B10_BRATIO4B075_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B075_BRATIO3B10_BRATIO4B075_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B075_BRATIO3B10_BRATIO4B075_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B075_BRATIO3B10_BRATIO4B075_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B075_BRATIO3B10_BRATIO4B075_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B075_BRATIO3B10_BRATIO4B10_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B075_BRATIO3B10_BRATIO4B10_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B075_BRATIO3B10_BRATIO4B10_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B075_BRATIO3B10_BRATIO4B10_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B075_BRATIO3B10_BRATIO4B10_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B10_BRATIO3B00_BRATIO4B00_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B10_BRATIO3B00_BRATIO4B00_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B10_BRATIO3B00_BRATIO4B00_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B10_BRATIO3B00_BRATIO4B00_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B10_BRATIO3B00_BRATIO4B00_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B10_BRATIO3B00_BRATIO4B025_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B10_BRATIO3B00_BRATIO4B025_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B10_BRATIO3B00_BRATIO4B025_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B10_BRATIO3B00_BRATIO4B025_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B10_BRATIO3B00_BRATIO4B025_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B10_BRATIO3B00_BRATIO4B05_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B10_BRATIO3B00_BRATIO4B05_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B10_BRATIO3B00_BRATIO4B05_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B10_BRATIO3B00_BRATIO4B05_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B10_BRATIO3B00_BRATIO4B05_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B10_BRATIO3B00_BRATIO4B075_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B10_BRATIO3B00_BRATIO4B075_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B10_BRATIO3B00_BRATIO4B075_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B10_BRATIO3B00_BRATIO4B075_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B10_BRATIO3B00_BRATIO4B075_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B10_BRATIO3B00_BRATIO4B10_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B10_BRATIO3B00_BRATIO4B10_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B10_BRATIO3B00_BRATIO4B10_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B10_BRATIO3B00_BRATIO4B10_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B10_BRATIO3B00_BRATIO4B10_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B10_BRATIO3B025_BRATIO4B00_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B10_BRATIO3B025_BRATIO4B00_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B10_BRATIO3B025_BRATIO4B00_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B10_BRATIO3B025_BRATIO4B00_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B10_BRATIO3B025_BRATIO4B00_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B10_BRATIO3B025_BRATIO4B025_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B10_BRATIO3B025_BRATIO4B025_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B10_BRATIO3B025_BRATIO4B025_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B10_BRATIO3B025_BRATIO4B025_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B10_BRATIO3B025_BRATIO4B025_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B10_BRATIO3B025_BRATIO4B05_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B10_BRATIO3B025_BRATIO4B05_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B10_BRATIO3B025_BRATIO4B05_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B10_BRATIO3B025_BRATIO4B05_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B10_BRATIO3B025_BRATIO4B05_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B10_BRATIO3B025_BRATIO4B075_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B10_BRATIO3B025_BRATIO4B075_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B10_BRATIO3B025_BRATIO4B075_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B10_BRATIO3B025_BRATIO4B075_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B10_BRATIO3B025_BRATIO4B075_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B10_BRATIO3B025_BRATIO4B10_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B10_BRATIO3B025_BRATIO4B10_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B10_BRATIO3B025_BRATIO4B10_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B10_BRATIO3B025_BRATIO4B10_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B10_BRATIO3B025_BRATIO4B10_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B10_BRATIO3B05_BRATIO4B00_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B10_BRATIO3B05_BRATIO4B00_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B10_BRATIO3B05_BRATIO4B00_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B10_BRATIO3B05_BRATIO4B00_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B10_BRATIO3B05_BRATIO4B00_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B10_BRATIO3B05_BRATIO4B025_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B10_BRATIO3B05_BRATIO4B025_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B10_BRATIO3B05_BRATIO4B025_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B10_BRATIO3B05_BRATIO4B025_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B10_BRATIO3B05_BRATIO4B025_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B10_BRATIO3B05_BRATIO4B05_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B10_BRATIO3B05_BRATIO4B05_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B10_BRATIO3B05_BRATIO4B05_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B10_BRATIO3B05_BRATIO4B05_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B10_BRATIO3B05_BRATIO4B05_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B10_BRATIO3B05_BRATIO4B075_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B10_BRATIO3B05_BRATIO4B075_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B10_BRATIO3B05_BRATIO4B075_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B10_BRATIO3B05_BRATIO4B075_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B10_BRATIO3B05_BRATIO4B075_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B10_BRATIO3B05_BRATIO4B10_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B10_BRATIO3B05_BRATIO4B10_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B10_BRATIO3B05_BRATIO4B10_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B10_BRATIO3B05_BRATIO4B10_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B10_BRATIO3B05_BRATIO4B10_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B10_BRATIO3B075_BRATIO4B00_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B10_BRATIO3B075_BRATIO4B00_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B10_BRATIO3B075_BRATIO4B00_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B10_BRATIO3B075_BRATIO4B00_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B10_BRATIO3B075_BRATIO4B00_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B10_BRATIO3B075_BRATIO4B025_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B10_BRATIO3B075_BRATIO4B025_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B10_BRATIO3B075_BRATIO4B025_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B10_BRATIO3B075_BRATIO4B025_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B10_BRATIO3B075_BRATIO4B025_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B10_BRATIO3B075_BRATIO4B05_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B10_BRATIO3B075_BRATIO4B05_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B10_BRATIO3B075_BRATIO4B05_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B10_BRATIO3B075_BRATIO4B05_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B10_BRATIO3B075_BRATIO4B05_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B10_BRATIO3B075_BRATIO4B075_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B10_BRATIO3B075_BRATIO4B075_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B10_BRATIO3B075_BRATIO4B075_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B10_BRATIO3B075_BRATIO4B075_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B10_BRATIO3B075_BRATIO4B075_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B10_BRATIO3B075_BRATIO4B10_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B10_BRATIO3B075_BRATIO4B10_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B10_BRATIO3B075_BRATIO4B10_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B10_BRATIO3B075_BRATIO4B10_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B10_BRATIO3B075_BRATIO4B10_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B10_BRATIO3B10_BRATIO4B00_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B10_BRATIO3B10_BRATIO4B00_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B10_BRATIO3B10_BRATIO4B00_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B10_BRATIO3B10_BRATIO4B00_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B10_BRATIO3B10_BRATIO4B00_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B10_BRATIO3B10_BRATIO4B025_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B10_BRATIO3B10_BRATIO4B025_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B10_BRATIO3B10_BRATIO4B025_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B10_BRATIO3B10_BRATIO4B025_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B10_BRATIO3B10_BRATIO4B025_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B10_BRATIO3B10_BRATIO4B05_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B10_BRATIO3B10_BRATIO4B05_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B10_BRATIO3B10_BRATIO4B05_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B10_BRATIO3B10_BRATIO4B05_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B10_BRATIO3B10_BRATIO4B05_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B10_BRATIO3B10_BRATIO4B075_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B10_BRATIO3B10_BRATIO4B075_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B10_BRATIO3B10_BRATIO4B075_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B10_BRATIO3B10_BRATIO4B075_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B10_BRATIO3B10_BRATIO4B075_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B10_BRATIO3B10_BRATIO4B10_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B10_BRATIO3B10_BRATIO4B10_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B10_BRATIO3B10_BRATIO4B10_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B10_BRATIO3B10_BRATIO4B10_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B10_BRATIO3B10_BRATIO4B10_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B00_BRATIO3B00_BRATIO4B00_BRATIO5A00,0,0,0,2,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B00_BRATIO3B00_BRATIO4B00_BRATIO5A025,0,0,0,2,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B00_BRATIO3B00_BRATIO4B00_BRATIO5A05,0,0,0,2,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B00_BRATIO3B00_BRATIO4B00_BRATIO5A075,0,0,0,2,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B00_BRATIO3B00_BRATIO4B00_BRATIO5A10,0,0,0,2,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B00_BRATIO3B00_BRATIO4B025_BRATIO5A00,0,0,0,2,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B00_BRATIO3B00_BRATIO4B025_BRATIO5A025,0,0,0,2,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B00_BRATIO3B00_BRATIO4B025_BRATIO5A05,0,0,0,2,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B00_BRATIO3B00_BRATIO4B025_BRATIO5A075,0,0,0,2,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B00_BRATIO3B00_BRATIO4B025_BRATIO5A10,0,0,0,2,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B00_BRATIO3B00_BRATIO4B05_BRATIO5A00,0,0,0,2,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B00_BRATIO3B00_BRATIO4B05_BRATIO5A025,0,0,0,2,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B00_BRATIO3B00_BRATIO4B05_BRATIO5A05,0,0,0,2,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B00_BRATIO3B00_BRATIO4B05_BRATIO5A075,0,0,0,2,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B00_BRATIO3B00_BRATIO4B05_BRATIO5A10,0,0,0,2,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B00_BRATIO3B00_BRATIO4B075_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B00_BRATIO3B00_BRATIO4B075_BRATIO5A025,0,0,0,2,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B00_BRATIO3B00_BRATIO4B075_BRATIO5A05,0,0,0,2,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B00_BRATIO3B00_BRATIO4B075_BRATIO5A075,0,0,0,2,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B00_BRATIO3B00_BRATIO4B075_BRATIO5A10,0,0,0,2,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B00_BRATIO3B00_BRATIO4B10_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B00_BRATIO3B00_BRATIO4B10_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B00_BRATIO3B00_BRATIO4B10_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B00_BRATIO3B00_BRATIO4B10_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B00_BRATIO3B00_BRATIO4B10_BRATIO5A10,0,0,0,2,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B00_BRATIO3B025_BRATIO4B00_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B00_BRATIO3B025_BRATIO4B00_BRATIO5A025,0,0,0,2,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B00_BRATIO3B025_BRATIO4B00_BRATIO5A05,0,0,0,2,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B00_BRATIO3B025_BRATIO4B00_BRATIO5A075,0,0,0,2,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B00_BRATIO3B025_BRATIO4B00_BRATIO5A10,0,0,0,2,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B00_BRATIO3B025_BRATIO4B025_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B00_BRATIO3B025_BRATIO4B025_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B00_BRATIO3B025_BRATIO4B025_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B00_BRATIO3B025_BRATIO4B025_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B00_BRATIO3B025_BRATIO4B025_BRATIO5A10,0,0,0,2,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B00_BRATIO3B025_BRATIO4B05_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B00_BRATIO3B025_BRATIO4B05_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B00_BRATIO3B025_BRATIO4B05_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B00_BRATIO3B025_BRATIO4B05_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B00_BRATIO3B025_BRATIO4B05_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B00_BRATIO3B025_BRATIO4B075_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B00_BRATIO3B025_BRATIO4B075_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B00_BRATIO3B025_BRATIO4B075_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B00_BRATIO3B025_BRATIO4B075_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B00_BRATIO3B025_BRATIO4B075_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B00_BRATIO3B025_BRATIO4B10_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B00_BRATIO3B025_BRATIO4B10_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B00_BRATIO3B025_BRATIO4B10_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B00_BRATIO3B025_BRATIO4B10_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B00_BRATIO3B025_BRATIO4B10_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B00_BRATIO3B05_BRATIO4B00_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B00_BRATIO3B05_BRATIO4B00_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B00_BRATIO3B05_BRATIO4B00_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B00_BRATIO3B05_BRATIO4B00_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B00_BRATIO3B05_BRATIO4B00_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B00_BRATIO3B05_BRATIO4B025_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B00_BRATIO3B05_BRATIO4B025_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B00_BRATIO3B05_BRATIO4B025_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B00_BRATIO3B05_BRATIO4B025_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B00_BRATIO3B05_BRATIO4B025_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B00_BRATIO3B05_BRATIO4B05_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B00_BRATIO3B05_BRATIO4B05_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B00_BRATIO3B05_BRATIO4B05_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B00_BRATIO3B05_BRATIO4B05_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B00_BRATIO3B05_BRATIO4B05_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B00_BRATIO3B05_BRATIO4B075_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B00_BRATIO3B05_BRATIO4B075_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B00_BRATIO3B05_BRATIO4B075_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B00_BRATIO3B05_BRATIO4B075_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B00_BRATIO3B05_BRATIO4B075_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B00_BRATIO3B05_BRATIO4B10_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B00_BRATIO3B05_BRATIO4B10_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B00_BRATIO3B05_BRATIO4B10_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B00_BRATIO3B05_BRATIO4B10_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B00_BRATIO3B05_BRATIO4B10_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B00_BRATIO3B075_BRATIO4B00_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B00_BRATIO3B075_BRATIO4B00_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B00_BRATIO3B075_BRATIO4B00_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B00_BRATIO3B075_BRATIO4B00_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B00_BRATIO3B075_BRATIO4B00_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B00_BRATIO3B075_BRATIO4B025_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B00_BRATIO3B075_BRATIO4B025_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B00_BRATIO3B075_BRATIO4B025_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B00_BRATIO3B075_BRATIO4B025_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B00_BRATIO3B075_BRATIO4B025_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B00_BRATIO3B075_BRATIO4B05_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B00_BRATIO3B075_BRATIO4B05_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B00_BRATIO3B075_BRATIO4B05_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B00_BRATIO3B075_BRATIO4B05_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B00_BRATIO3B075_BRATIO4B05_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B00_BRATIO3B075_BRATIO4B075_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B00_BRATIO3B075_BRATIO4B075_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B00_BRATIO3B075_BRATIO4B075_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B00_BRATIO3B075_BRATIO4B075_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B00_BRATIO3B075_BRATIO4B075_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B00_BRATIO3B075_BRATIO4B10_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B00_BRATIO3B075_BRATIO4B10_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B00_BRATIO3B075_BRATIO4B10_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B00_BRATIO3B075_BRATIO4B10_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B00_BRATIO3B075_BRATIO4B10_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B00_BRATIO3B10_BRATIO4B00_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B00_BRATIO3B10_BRATIO4B00_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B00_BRATIO3B10_BRATIO4B00_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B00_BRATIO3B10_BRATIO4B00_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B00_BRATIO3B10_BRATIO4B00_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B00_BRATIO3B10_BRATIO4B025_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B00_BRATIO3B10_BRATIO4B025_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B00_BRATIO3B10_BRATIO4B025_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B00_BRATIO3B10_BRATIO4B025_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B00_BRATIO3B10_BRATIO4B025_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B00_BRATIO3B10_BRATIO4B05_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B00_BRATIO3B10_BRATIO4B05_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B00_BRATIO3B10_BRATIO4B05_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B00_BRATIO3B10_BRATIO4B05_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B00_BRATIO3B10_BRATIO4B05_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B00_BRATIO3B10_BRATIO4B075_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B00_BRATIO3B10_BRATIO4B075_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B00_BRATIO3B10_BRATIO4B075_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B00_BRATIO3B10_BRATIO4B075_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B00_BRATIO3B10_BRATIO4B075_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B00_BRATIO3B10_BRATIO4B10_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B00_BRATIO3B10_BRATIO4B10_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B00_BRATIO3B10_BRATIO4B10_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B00_BRATIO3B10_BRATIO4B10_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B00_BRATIO3B10_BRATIO4B10_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B025_BRATIO3B00_BRATIO4B00_BRATIO5A00,0,0,0,2,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B025_BRATIO3B00_BRATIO4B00_BRATIO5A025,0,0,0,2,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B025_BRATIO3B00_BRATIO4B00_BRATIO5A05,0,0,0,2,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B025_BRATIO3B00_BRATIO4B00_BRATIO5A075,0,0,0,2,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B025_BRATIO3B00_BRATIO4B00_BRATIO5A10,0,0,0,2,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B025_BRATIO3B00_BRATIO4B025_BRATIO5A00,0,0,0,2,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B025_BRATIO3B00_BRATIO4B025_BRATIO5A025,0,0,0,2,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B025_BRATIO3B00_BRATIO4B025_BRATIO5A05,0,0,0,2,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B025_BRATIO3B00_BRATIO4B025_BRATIO5A075,0,0,0,2,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B025_BRATIO3B00_BRATIO4B025_BRATIO5A10,0,0,0,2,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B025_BRATIO3B00_BRATIO4B05_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B025_BRATIO3B00_BRATIO4B05_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B025_BRATIO3B00_BRATIO4B05_BRATIO5A05,0,0,0,2,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B025_BRATIO3B00_BRATIO4B05_BRATIO5A075,0,0,0,2,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B025_BRATIO3B00_BRATIO4B05_BRATIO5A10,0,0,0,2,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B025_BRATIO3B00_BRATIO4B075_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B025_BRATIO3B00_BRATIO4B075_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B025_BRATIO3B00_BRATIO4B075_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B025_BRATIO3B00_BRATIO4B075_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B025_BRATIO3B00_BRATIO4B075_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B025_BRATIO3B00_BRATIO4B10_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B025_BRATIO3B00_BRATIO4B10_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B025_BRATIO3B00_BRATIO4B10_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B025_BRATIO3B00_BRATIO4B10_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B025_BRATIO3B00_BRATIO4B10_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B025_BRATIO3B025_BRATIO4B00_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B025_BRATIO3B025_BRATIO4B00_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B025_BRATIO3B025_BRATIO4B00_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B025_BRATIO3B025_BRATIO4B00_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B025_BRATIO3B025_BRATIO4B00_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B025_BRATIO3B025_BRATIO4B025_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B025_BRATIO3B025_BRATIO4B025_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B025_BRATIO3B025_BRATIO4B025_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B025_BRATIO3B025_BRATIO4B025_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B025_BRATIO3B025_BRATIO4B025_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B025_BRATIO3B025_BRATIO4B05_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B025_BRATIO3B025_BRATIO4B05_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B025_BRATIO3B025_BRATIO4B05_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B025_BRATIO3B025_BRATIO4B05_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B025_BRATIO3B025_BRATIO4B05_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B025_BRATIO3B025_BRATIO4B075_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B025_BRATIO3B025_BRATIO4B075_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B025_BRATIO3B025_BRATIO4B075_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B025_BRATIO3B025_BRATIO4B075_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B025_BRATIO3B025_BRATIO4B075_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B025_BRATIO3B025_BRATIO4B10_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B025_BRATIO3B025_BRATIO4B10_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B025_BRATIO3B025_BRATIO4B10_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B025_BRATIO3B025_BRATIO4B10_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B025_BRATIO3B025_BRATIO4B10_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B025_BRATIO3B05_BRATIO4B00_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B025_BRATIO3B05_BRATIO4B00_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B025_BRATIO3B05_BRATIO4B00_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B025_BRATIO3B05_BRATIO4B00_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B025_BRATIO3B05_BRATIO4B00_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B025_BRATIO3B05_BRATIO4B025_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B025_BRATIO3B05_BRATIO4B025_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B025_BRATIO3B05_BRATIO4B025_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B025_BRATIO3B05_BRATIO4B025_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B025_BRATIO3B05_BRATIO4B025_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B025_BRATIO3B05_BRATIO4B05_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B025_BRATIO3B05_BRATIO4B05_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B025_BRATIO3B05_BRATIO4B05_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B025_BRATIO3B05_BRATIO4B05_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B025_BRATIO3B05_BRATIO4B05_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B025_BRATIO3B05_BRATIO4B075_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B025_BRATIO3B05_BRATIO4B075_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B025_BRATIO3B05_BRATIO4B075_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B025_BRATIO3B05_BRATIO4B075_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B025_BRATIO3B05_BRATIO4B075_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B025_BRATIO3B05_BRATIO4B10_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B025_BRATIO3B05_BRATIO4B10_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B025_BRATIO3B05_BRATIO4B10_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B025_BRATIO3B05_BRATIO4B10_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B025_BRATIO3B05_BRATIO4B10_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B025_BRATIO3B075_BRATIO4B00_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B025_BRATIO3B075_BRATIO4B00_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B025_BRATIO3B075_BRATIO4B00_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B025_BRATIO3B075_BRATIO4B00_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B025_BRATIO3B075_BRATIO4B00_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B025_BRATIO3B075_BRATIO4B025_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B025_BRATIO3B075_BRATIO4B025_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B025_BRATIO3B075_BRATIO4B025_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B025_BRATIO3B075_BRATIO4B025_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B025_BRATIO3B075_BRATIO4B025_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B025_BRATIO3B075_BRATIO4B05_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B025_BRATIO3B075_BRATIO4B05_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B025_BRATIO3B075_BRATIO4B05_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B025_BRATIO3B075_BRATIO4B05_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B025_BRATIO3B075_BRATIO4B05_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B025_BRATIO3B075_BRATIO4B075_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B025_BRATIO3B075_BRATIO4B075_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B025_BRATIO3B075_BRATIO4B075_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B025_BRATIO3B075_BRATIO4B075_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B025_BRATIO3B075_BRATIO4B075_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B025_BRATIO3B075_BRATIO4B10_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B025_BRATIO3B075_BRATIO4B10_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B025_BRATIO3B075_BRATIO4B10_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B025_BRATIO3B075_BRATIO4B10_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B025_BRATIO3B075_BRATIO4B10_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B025_BRATIO3B10_BRATIO4B00_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B025_BRATIO3B10_BRATIO4B00_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B025_BRATIO3B10_BRATIO4B00_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B025_BRATIO3B10_BRATIO4B00_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B025_BRATIO3B10_BRATIO4B00_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B025_BRATIO3B10_BRATIO4B025_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B025_BRATIO3B10_BRATIO4B025_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B025_BRATIO3B10_BRATIO4B025_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B025_BRATIO3B10_BRATIO4B025_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B025_BRATIO3B10_BRATIO4B025_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B025_BRATIO3B10_BRATIO4B05_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B025_BRATIO3B10_BRATIO4B05_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B025_BRATIO3B10_BRATIO4B05_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B025_BRATIO3B10_BRATIO4B05_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B025_BRATIO3B10_BRATIO4B05_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B025_BRATIO3B10_BRATIO4B075_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B025_BRATIO3B10_BRATIO4B075_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B025_BRATIO3B10_BRATIO4B075_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B025_BRATIO3B10_BRATIO4B075_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B025_BRATIO3B10_BRATIO4B075_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B025_BRATIO3B10_BRATIO4B10_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B025_BRATIO3B10_BRATIO4B10_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B025_BRATIO3B10_BRATIO4B10_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B025_BRATIO3B10_BRATIO4B10_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B025_BRATIO3B10_BRATIO4B10_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B05_BRATIO3B00_BRATIO4B00_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B05_BRATIO3B00_BRATIO4B00_BRATIO5A025,0,0,0,2,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B05_BRATIO3B00_BRATIO4B00_BRATIO5A05,0,0,0,2,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B05_BRATIO3B00_BRATIO4B00_BRATIO5A075,0,0,0,2,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B05_BRATIO3B00_BRATIO4B00_BRATIO5A10,0,0,0,2,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B05_BRATIO3B00_BRATIO4B025_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B05_BRATIO3B00_BRATIO4B025_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B05_BRATIO3B00_BRATIO4B025_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B05_BRATIO3B00_BRATIO4B025_BRATIO5A075,0,0,0,2,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B05_BRATIO3B00_BRATIO4B025_BRATIO5A10,0,0,0,2,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B05_BRATIO3B00_BRATIO4B05_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B05_BRATIO3B00_BRATIO4B05_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B05_BRATIO3B00_BRATIO4B05_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B05_BRATIO3B00_BRATIO4B05_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B05_BRATIO3B00_BRATIO4B05_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B05_BRATIO3B00_BRATIO4B075_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B05_BRATIO3B00_BRATIO4B075_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B05_BRATIO3B00_BRATIO4B075_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B05_BRATIO3B00_BRATIO4B075_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B05_BRATIO3B00_BRATIO4B075_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B05_BRATIO3B00_BRATIO4B10_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B05_BRATIO3B00_BRATIO4B10_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B05_BRATIO3B00_BRATIO4B10_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B05_BRATIO3B00_BRATIO4B10_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B05_BRATIO3B00_BRATIO4B10_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B05_BRATIO3B025_BRATIO4B00_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B05_BRATIO3B025_BRATIO4B00_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B05_BRATIO3B025_BRATIO4B00_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B05_BRATIO3B025_BRATIO4B00_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B05_BRATIO3B025_BRATIO4B00_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B05_BRATIO3B025_BRATIO4B025_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B05_BRATIO3B025_BRATIO4B025_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B05_BRATIO3B025_BRATIO4B025_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B05_BRATIO3B025_BRATIO4B025_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B05_BRATIO3B025_BRATIO4B025_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B05_BRATIO3B025_BRATIO4B05_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B05_BRATIO3B025_BRATIO4B05_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B05_BRATIO3B025_BRATIO4B05_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B05_BRATIO3B025_BRATIO4B05_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B05_BRATIO3B025_BRATIO4B05_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B05_BRATIO3B025_BRATIO4B075_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B05_BRATIO3B025_BRATIO4B075_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B05_BRATIO3B025_BRATIO4B075_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B05_BRATIO3B025_BRATIO4B075_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B05_BRATIO3B025_BRATIO4B075_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B05_BRATIO3B025_BRATIO4B10_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B05_BRATIO3B025_BRATIO4B10_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B05_BRATIO3B025_BRATIO4B10_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B05_BRATIO3B025_BRATIO4B10_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B05_BRATIO3B025_BRATIO4B10_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B05_BRATIO3B05_BRATIO4B00_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B05_BRATIO3B05_BRATIO4B00_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B05_BRATIO3B05_BRATIO4B00_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B05_BRATIO3B05_BRATIO4B00_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B05_BRATIO3B05_BRATIO4B00_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B05_BRATIO3B05_BRATIO4B025_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B05_BRATIO3B05_BRATIO4B025_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B05_BRATIO3B05_BRATIO4B025_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B05_BRATIO3B05_BRATIO4B025_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B05_BRATIO3B05_BRATIO4B025_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B05_BRATIO3B05_BRATIO4B05_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B05_BRATIO3B05_BRATIO4B05_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B05_BRATIO3B05_BRATIO4B05_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B05_BRATIO3B05_BRATIO4B05_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B05_BRATIO3B05_BRATIO4B05_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B05_BRATIO3B05_BRATIO4B075_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B05_BRATIO3B05_BRATIO4B075_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B05_BRATIO3B05_BRATIO4B075_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B05_BRATIO3B05_BRATIO4B075_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B05_BRATIO3B05_BRATIO4B075_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B05_BRATIO3B05_BRATIO4B10_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B05_BRATIO3B05_BRATIO4B10_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B05_BRATIO3B05_BRATIO4B10_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B05_BRATIO3B05_BRATIO4B10_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B05_BRATIO3B05_BRATIO4B10_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B05_BRATIO3B075_BRATIO4B00_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B05_BRATIO3B075_BRATIO4B00_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B05_BRATIO3B075_BRATIO4B00_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B05_BRATIO3B075_BRATIO4B00_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B05_BRATIO3B075_BRATIO4B00_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B05_BRATIO3B075_BRATIO4B025_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B05_BRATIO3B075_BRATIO4B025_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B05_BRATIO3B075_BRATIO4B025_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B05_BRATIO3B075_BRATIO4B025_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B05_BRATIO3B075_BRATIO4B025_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B05_BRATIO3B075_BRATIO4B05_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B05_BRATIO3B075_BRATIO4B05_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B05_BRATIO3B075_BRATIO4B05_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B05_BRATIO3B075_BRATIO4B05_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B05_BRATIO3B075_BRATIO4B05_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B05_BRATIO3B075_BRATIO4B075_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B05_BRATIO3B075_BRATIO4B075_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B05_BRATIO3B075_BRATIO4B075_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B05_BRATIO3B075_BRATIO4B075_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B05_BRATIO3B075_BRATIO4B075_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B05_BRATIO3B075_BRATIO4B10_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B05_BRATIO3B075_BRATIO4B10_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B05_BRATIO3B075_BRATIO4B10_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B05_BRATIO3B075_BRATIO4B10_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B05_BRATIO3B075_BRATIO4B10_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B05_BRATIO3B10_BRATIO4B00_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B05_BRATIO3B10_BRATIO4B00_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B05_BRATIO3B10_BRATIO4B00_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B05_BRATIO3B10_BRATIO4B00_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B05_BRATIO3B10_BRATIO4B00_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B05_BRATIO3B10_BRATIO4B025_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B05_BRATIO3B10_BRATIO4B025_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B05_BRATIO3B10_BRATIO4B025_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B05_BRATIO3B10_BRATIO4B025_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B05_BRATIO3B10_BRATIO4B025_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B05_BRATIO3B10_BRATIO4B05_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B05_BRATIO3B10_BRATIO4B05_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B05_BRATIO3B10_BRATIO4B05_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B05_BRATIO3B10_BRATIO4B05_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B05_BRATIO3B10_BRATIO4B05_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B05_BRATIO3B10_BRATIO4B075_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B05_BRATIO3B10_BRATIO4B075_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B05_BRATIO3B10_BRATIO4B075_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B05_BRATIO3B10_BRATIO4B075_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B05_BRATIO3B10_BRATIO4B075_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B05_BRATIO3B10_BRATIO4B10_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B05_BRATIO3B10_BRATIO4B10_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B05_BRATIO3B10_BRATIO4B10_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B05_BRATIO3B10_BRATIO4B10_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B05_BRATIO3B10_BRATIO4B10_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B075_BRATIO3B00_BRATIO4B00_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B075_BRATIO3B00_BRATIO4B00_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B075_BRATIO3B00_BRATIO4B00_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B075_BRATIO3B00_BRATIO4B00_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B075_BRATIO3B00_BRATIO4B00_BRATIO5A10,0,0,0,2,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B075_BRATIO3B00_BRATIO4B025_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B075_BRATIO3B00_BRATIO4B025_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B075_BRATIO3B00_BRATIO4B025_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B075_BRATIO3B00_BRATIO4B025_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B075_BRATIO3B00_BRATIO4B025_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B075_BRATIO3B00_BRATIO4B05_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B075_BRATIO3B00_BRATIO4B05_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B075_BRATIO3B00_BRATIO4B05_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B075_BRATIO3B00_BRATIO4B05_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B075_BRATIO3B00_BRATIO4B05_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B075_BRATIO3B00_BRATIO4B075_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B075_BRATIO3B00_BRATIO4B075_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B075_BRATIO3B00_BRATIO4B075_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B075_BRATIO3B00_BRATIO4B075_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B075_BRATIO3B00_BRATIO4B075_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B075_BRATIO3B00_BRATIO4B10_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B075_BRATIO3B00_BRATIO4B10_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B075_BRATIO3B00_BRATIO4B10_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B075_BRATIO3B00_BRATIO4B10_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B075_BRATIO3B00_BRATIO4B10_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B075_BRATIO3B025_BRATIO4B00_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B075_BRATIO3B025_BRATIO4B00_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B075_BRATIO3B025_BRATIO4B00_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B075_BRATIO3B025_BRATIO4B00_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B075_BRATIO3B025_BRATIO4B00_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B075_BRATIO3B025_BRATIO4B025_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B075_BRATIO3B025_BRATIO4B025_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B075_BRATIO3B025_BRATIO4B025_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B075_BRATIO3B025_BRATIO4B025_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B075_BRATIO3B025_BRATIO4B025_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B075_BRATIO3B025_BRATIO4B05_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B075_BRATIO3B025_BRATIO4B05_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B075_BRATIO3B025_BRATIO4B05_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B075_BRATIO3B025_BRATIO4B05_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B075_BRATIO3B025_BRATIO4B05_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B075_BRATIO3B025_BRATIO4B075_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B075_BRATIO3B025_BRATIO4B075_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B075_BRATIO3B025_BRATIO4B075_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B075_BRATIO3B025_BRATIO4B075_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B075_BRATIO3B025_BRATIO4B075_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B075_BRATIO3B025_BRATIO4B10_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B075_BRATIO3B025_BRATIO4B10_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B075_BRATIO3B025_BRATIO4B10_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B075_BRATIO3B025_BRATIO4B10_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B075_BRATIO3B025_BRATIO4B10_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B075_BRATIO3B05_BRATIO4B00_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B075_BRATIO3B05_BRATIO4B00_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B075_BRATIO3B05_BRATIO4B00_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B075_BRATIO3B05_BRATIO4B00_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B075_BRATIO3B05_BRATIO4B00_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B075_BRATIO3B05_BRATIO4B025_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B075_BRATIO3B05_BRATIO4B025_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B075_BRATIO3B05_BRATIO4B025_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B075_BRATIO3B05_BRATIO4B025_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B075_BRATIO3B05_BRATIO4B025_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B075_BRATIO3B05_BRATIO4B05_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B075_BRATIO3B05_BRATIO4B05_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B075_BRATIO3B05_BRATIO4B05_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B075_BRATIO3B05_BRATIO4B05_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B075_BRATIO3B05_BRATIO4B05_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B075_BRATIO3B05_BRATIO4B075_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B075_BRATIO3B05_BRATIO4B075_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B075_BRATIO3B05_BRATIO4B075_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B075_BRATIO3B05_BRATIO4B075_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B075_BRATIO3B05_BRATIO4B075_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B075_BRATIO3B05_BRATIO4B10_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B075_BRATIO3B05_BRATIO4B10_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B075_BRATIO3B05_BRATIO4B10_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B075_BRATIO3B05_BRATIO4B10_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B075_BRATIO3B05_BRATIO4B10_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B075_BRATIO3B075_BRATIO4B00_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B075_BRATIO3B075_BRATIO4B00_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B075_BRATIO3B075_BRATIO4B00_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B075_BRATIO3B075_BRATIO4B00_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B075_BRATIO3B075_BRATIO4B00_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B075_BRATIO3B075_BRATIO4B025_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B075_BRATIO3B075_BRATIO4B025_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B075_BRATIO3B075_BRATIO4B025_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B075_BRATIO3B075_BRATIO4B025_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B075_BRATIO3B075_BRATIO4B025_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B075_BRATIO3B075_BRATIO4B05_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B075_BRATIO3B075_BRATIO4B05_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B075_BRATIO3B075_BRATIO4B05_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B075_BRATIO3B075_BRATIO4B05_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B075_BRATIO3B075_BRATIO4B05_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B075_BRATIO3B075_BRATIO4B075_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B075_BRATIO3B075_BRATIO4B075_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B075_BRATIO3B075_BRATIO4B075_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B075_BRATIO3B075_BRATIO4B075_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B075_BRATIO3B075_BRATIO4B075_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B075_BRATIO3B075_BRATIO4B10_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B075_BRATIO3B075_BRATIO4B10_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B075_BRATIO3B075_BRATIO4B10_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B075_BRATIO3B075_BRATIO4B10_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B075_BRATIO3B075_BRATIO4B10_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B075_BRATIO3B10_BRATIO4B00_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B075_BRATIO3B10_BRATIO4B00_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B075_BRATIO3B10_BRATIO4B00_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B075_BRATIO3B10_BRATIO4B00_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B075_BRATIO3B10_BRATIO4B00_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B075_BRATIO3B10_BRATIO4B025_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B075_BRATIO3B10_BRATIO4B025_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B075_BRATIO3B10_BRATIO4B025_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B075_BRATIO3B10_BRATIO4B025_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B075_BRATIO3B10_BRATIO4B025_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B075_BRATIO3B10_BRATIO4B05_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B075_BRATIO3B10_BRATIO4B05_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B075_BRATIO3B10_BRATIO4B05_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B075_BRATIO3B10_BRATIO4B05_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B075_BRATIO3B10_BRATIO4B05_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B075_BRATIO3B10_BRATIO4B075_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B075_BRATIO3B10_BRATIO4B075_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B075_BRATIO3B10_BRATIO4B075_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B075_BRATIO3B10_BRATIO4B075_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B075_BRATIO3B10_BRATIO4B075_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B075_BRATIO3B10_BRATIO4B10_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B075_BRATIO3B10_BRATIO4B10_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B075_BRATIO3B10_BRATIO4B10_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B075_BRATIO3B10_BRATIO4B10_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B075_BRATIO3B10_BRATIO4B10_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B10_BRATIO3B00_BRATIO4B00_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B10_BRATIO3B00_BRATIO4B00_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B10_BRATIO3B00_BRATIO4B00_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B10_BRATIO3B00_BRATIO4B00_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B10_BRATIO3B00_BRATIO4B00_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B10_BRATIO3B00_BRATIO4B025_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B10_BRATIO3B00_BRATIO4B025_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B10_BRATIO3B00_BRATIO4B025_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B10_BRATIO3B00_BRATIO4B025_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B10_BRATIO3B00_BRATIO4B025_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B10_BRATIO3B00_BRATIO4B05_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B10_BRATIO3B00_BRATIO4B05_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B10_BRATIO3B00_BRATIO4B05_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B10_BRATIO3B00_BRATIO4B05_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B10_BRATIO3B00_BRATIO4B05_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B10_BRATIO3B00_BRATIO4B075_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B10_BRATIO3B00_BRATIO4B075_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B10_BRATIO3B00_BRATIO4B075_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B10_BRATIO3B00_BRATIO4B075_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B10_BRATIO3B00_BRATIO4B075_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B10_BRATIO3B00_BRATIO4B10_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B10_BRATIO3B00_BRATIO4B10_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B10_BRATIO3B00_BRATIO4B10_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B10_BRATIO3B00_BRATIO4B10_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B10_BRATIO3B00_BRATIO4B10_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B10_BRATIO3B025_BRATIO4B00_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B10_BRATIO3B025_BRATIO4B00_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B10_BRATIO3B025_BRATIO4B00_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B10_BRATIO3B025_BRATIO4B00_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B10_BRATIO3B025_BRATIO4B00_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B10_BRATIO3B025_BRATIO4B025_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B10_BRATIO3B025_BRATIO4B025_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B10_BRATIO3B025_BRATIO4B025_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B10_BRATIO3B025_BRATIO4B025_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B10_BRATIO3B025_BRATIO4B025_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B10_BRATIO3B025_BRATIO4B05_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B10_BRATIO3B025_BRATIO4B05_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B10_BRATIO3B025_BRATIO4B05_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B10_BRATIO3B025_BRATIO4B05_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B10_BRATIO3B025_BRATIO4B05_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B10_BRATIO3B025_BRATIO4B075_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B10_BRATIO3B025_BRATIO4B075_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B10_BRATIO3B025_BRATIO4B075_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B10_BRATIO3B025_BRATIO4B075_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B10_BRATIO3B025_BRATIO4B075_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B10_BRATIO3B025_BRATIO4B10_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B10_BRATIO3B025_BRATIO4B10_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B10_BRATIO3B025_BRATIO4B10_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B10_BRATIO3B025_BRATIO4B10_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B10_BRATIO3B025_BRATIO4B10_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B10_BRATIO3B05_BRATIO4B00_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B10_BRATIO3B05_BRATIO4B00_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B10_BRATIO3B05_BRATIO4B00_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B10_BRATIO3B05_BRATIO4B00_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B10_BRATIO3B05_BRATIO4B00_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B10_BRATIO3B05_BRATIO4B025_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B10_BRATIO3B05_BRATIO4B025_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B10_BRATIO3B05_BRATIO4B025_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B10_BRATIO3B05_BRATIO4B025_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B10_BRATIO3B05_BRATIO4B025_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B10_BRATIO3B05_BRATIO4B05_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B10_BRATIO3B05_BRATIO4B05_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B10_BRATIO3B05_BRATIO4B05_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B10_BRATIO3B05_BRATIO4B05_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B10_BRATIO3B05_BRATIO4B05_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B10_BRATIO3B05_BRATIO4B075_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B10_BRATIO3B05_BRATIO4B075_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B10_BRATIO3B05_BRATIO4B075_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B10_BRATIO3B05_BRATIO4B075_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B10_BRATIO3B05_BRATIO4B075_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B10_BRATIO3B05_BRATIO4B10_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B10_BRATIO3B05_BRATIO4B10_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B10_BRATIO3B05_BRATIO4B10_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B10_BRATIO3B05_BRATIO4B10_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B10_BRATIO3B05_BRATIO4B10_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B10_BRATIO3B075_BRATIO4B00_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B10_BRATIO3B075_BRATIO4B00_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B10_BRATIO3B075_BRATIO4B00_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B10_BRATIO3B075_BRATIO4B00_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B10_BRATIO3B075_BRATIO4B00_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B10_BRATIO3B075_BRATIO4B025_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B10_BRATIO3B075_BRATIO4B025_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B10_BRATIO3B075_BRATIO4B025_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B10_BRATIO3B075_BRATIO4B025_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B10_BRATIO3B075_BRATIO4B025_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B10_BRATIO3B075_BRATIO4B05_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B10_BRATIO3B075_BRATIO4B05_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B10_BRATIO3B075_BRATIO4B05_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B10_BRATIO3B075_BRATIO4B05_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B10_BRATIO3B075_BRATIO4B05_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B10_BRATIO3B075_BRATIO4B075_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B10_BRATIO3B075_BRATIO4B075_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B10_BRATIO3B075_BRATIO4B075_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B10_BRATIO3B075_BRATIO4B075_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B10_BRATIO3B075_BRATIO4B075_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B10_BRATIO3B075_BRATIO4B10_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B10_BRATIO3B075_BRATIO4B10_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B10_BRATIO3B075_BRATIO4B10_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B10_BRATIO3B075_BRATIO4B10_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B10_BRATIO3B075_BRATIO4B10_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B10_BRATIO3B10_BRATIO4B00_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B10_BRATIO3B10_BRATIO4B00_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B10_BRATIO3B10_BRATIO4B00_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B10_BRATIO3B10_BRATIO4B00_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B10_BRATIO3B10_BRATIO4B00_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B10_BRATIO3B10_BRATIO4B025_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B10_BRATIO3B10_BRATIO4B025_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B10_BRATIO3B10_BRATIO4B025_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B10_BRATIO3B10_BRATIO4B025_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B10_BRATIO3B10_BRATIO4B025_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B10_BRATIO3B10_BRATIO4B05_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B10_BRATIO3B10_BRATIO4B05_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B10_BRATIO3B10_BRATIO4B05_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B10_BRATIO3B10_BRATIO4B05_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B10_BRATIO3B10_BRATIO4B05_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B10_BRATIO3B10_BRATIO4B075_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B10_BRATIO3B10_BRATIO4B075_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B10_BRATIO3B10_BRATIO4B075_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B10_BRATIO3B10_BRATIO4B075_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B10_BRATIO3B10_BRATIO4B075_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B10_BRATIO3B10_BRATIO4B10_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B10_BRATIO3B10_BRATIO4B10_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B10_BRATIO3B10_BRATIO4B10_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B10_BRATIO3B10_BRATIO4B10_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B10_BRATIO3B10_BRATIO4B10_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B00_BRATIO3B00_BRATIO4B00_BRATIO5A00,0,0,0,2,0,1,0,0,1,0,2
_BRATIO1B10_BRATIO2B00_BRATIO3B00_BRATIO4B00_BRATIO5A025,0,0,0,2,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B00_BRATIO3B00_BRATIO4B00_BRATIO5A05,0,0,0,2,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B00_BRATIO3B00_BRATIO4B00_BRATIO5A075,0,0,0,2,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B00_BRATIO3B00_BRATIO4B00_BRATIO5A10,0,0,0,2,0,1,0,0,1,0,2
_BRATIO1B10_BRATIO2B00_BRATIO3B00_BRATIO4B025_BRATIO5A00,0,0,0,2,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B00_BRATIO3B00_BRATIO4B025_BRATIO5A025,0,0,0,2,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B00_BRATIO3B00_BRATIO4B025_BRATIO5A05,0,0,0,2,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B00_BRATIO3B00_BRATIO4B025_BRATIO5A075,0,0,0,2,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B00_BRATIO3B00_BRATIO4B025_BRATIO5A10,0,0,0,2,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B00_BRATIO3B00_BRATIO4B05_BRATIO5A00,0,0,0,2,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B00_BRATIO3B00_BRATIO4B05_BRATIO5A025,0,0,0,2,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B00_BRATIO3B00_BRATIO4B05_BRATIO5A05,0,0,0,2,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B00_BRATIO3B00_BRATIO4B05_BRATIO5A075,0,0,0,2,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B00_BRATIO3B00_BRATIO4B05_BRATIO5A10,0,0,0,2,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B00_BRATIO3B00_BRATIO4B075_BRATIO5A00,0,0,0,2,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B00_BRATIO3B00_BRATIO4B075_BRATIO5A025,0,0,0,2,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B00_BRATIO3B00_BRATIO4B075_BRATIO5A05,0,0,0,2,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B00_BRATIO3B00_BRATIO4B075_BRATIO5A075,0,0,0,2,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B00_BRATIO3B00_BRATIO4B075_BRATIO5A10,0,0,0,2,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B00_BRATIO3B00_BRATIO4B10_BRATIO5A00,0,0,0,1,0,1,0,0,1,0,2
_BRATIO1B10_BRATIO2B00_BRATIO3B00_BRATIO4B10_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B00_BRATIO3B00_BRATIO4B10_BRATIO5A05,0,0,0,2,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B00_BRATIO3B00_BRATIO4B10_BRATIO5A075,0,0,0,2,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B00_BRATIO3B00_BRATIO4B10_BRATIO5A10,0,0,0,2,0,1,0,0,1,0,2
_BRATIO1B10_BRATIO2B00_BRATIO3B025_BRATIO4B00_BRATIO5A00,0,0,0,2,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B00_BRATIO3B025_BRATIO4B00_BRATIO5A025,0,0,0,2,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B00_BRATIO3B025_BRATIO4B00_BRATIO5A05,0,0,0,2,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B00_BRATIO3B025_BRATIO4B00_BRATIO5A075,0,0,0,2,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B00_BRATIO3B025_BRATIO4B00_BRATIO5A10,0,0,0,2,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B00_BRATIO3B025_BRATIO4B025_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B00_BRATIO3B025_BRATIO4B025_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B00_BRATIO3B025_BRATIO4B025_BRATIO5A05,0,0,0,2,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B00_BRATIO3B025_BRATIO4B025_BRATIO5A075,0,0,0,2,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B00_BRATIO3B025_BRATIO4B025_BRATIO5A10,0,0,0,2,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B00_BRATIO3B025_BRATIO4B05_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B00_BRATIO3B025_BRATIO4B05_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B00_BRATIO3B025_BRATIO4B05_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B00_BRATIO3B025_BRATIO4B05_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B00_BRATIO3B025_BRATIO4B05_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B00_BRATIO3B025_BRATIO4B075_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B00_BRATIO3B025_BRATIO4B075_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B00_BRATIO3B025_BRATIO4B075_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B00_BRATIO3B025_BRATIO4B075_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B00_BRATIO3B025_BRATIO4B075_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B00_BRATIO3B025_BRATIO4B10_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B00_BRATIO3B025_BRATIO4B10_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B00_BRATIO3B025_BRATIO4B10_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B00_BRATIO3B025_BRATIO4B10_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B00_BRATIO3B025_BRATIO4B10_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B00_BRATIO3B05_BRATIO4B00_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B00_BRATIO3B05_BRATIO4B00_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B00_BRATIO3B05_BRATIO4B00_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B00_BRATIO3B05_BRATIO4B00_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B00_BRATIO3B05_BRATIO4B00_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B00_BRATIO3B05_BRATIO4B025_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B00_BRATIO3B05_BRATIO4B025_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B00_BRATIO3B05_BRATIO4B025_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B00_BRATIO3B05_BRATIO4B025_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B00_BRATIO3B05_BRATIO4B025_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B00_BRATIO3B05_BRATIO4B05_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B00_BRATIO3B05_BRATIO4B05_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B00_BRATIO3B05_BRATIO4B05_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B00_BRATIO3B05_BRATIO4B05_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B00_BRATIO3B05_BRATIO4B05_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B00_BRATIO3B05_BRATIO4B075_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B00_BRATIO3B05_BRATIO4B075_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B00_BRATIO3B05_BRATIO4B075_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B00_BRATIO3B05_BRATIO4B075_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B00_BRATIO3B05_BRATIO4B075_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B00_BRATIO3B05_BRATIO4B10_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B00_BRATIO3B05_BRATIO4B10_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B00_BRATIO3B05_BRATIO4B10_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B00_BRATIO3B05_BRATIO4B10_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B00_BRATIO3B05_BRATIO4B10_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B00_BRATIO3B075_BRATIO4B00_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B00_BRATIO3B075_BRATIO4B00_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B00_BRATIO3B075_BRATIO4B00_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B00_BRATIO3B075_BRATIO4B00_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B00_BRATIO3B075_BRATIO4B00_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B00_BRATIO3B075_BRATIO4B025_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B00_BRATIO3B075_BRATIO4B025_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B00_BRATIO3B075_BRATIO4B025_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B00_BRATIO3B075_BRATIO4B025_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B00_BRATIO3B075_BRATIO4B025_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B00_BRATIO3B075_BRATIO4B05_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B00_BRATIO3B075_BRATIO4B05_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B00_BRATIO3B075_BRATIO4B05_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B00_BRATIO3B075_BRATIO4B05_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B00_BRATIO3B075_BRATIO4B05_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B00_BRATIO3B075_BRATIO4B075_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B00_BRATIO3B075_BRATIO4B075_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B00_BRATIO3B075_BRATIO4B075_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B00_BRATIO3B075_BRATIO4B075_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B00_BRATIO3B075_BRATIO4B075_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B00_BRATIO3B075_BRATIO4B10_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B00_BRATIO3B075_BRATIO4B10_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B00_BRATIO3B075_BRATIO4B10_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B00_BRATIO3B075_BRATIO4B10_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B00_BRATIO3B075_BRATIO4B10_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B00_BRATIO3B10_BRATIO4B00_BRATIO5A00,0,0,0,1,0,1,0,0,1,0,2
_BRATIO1B10_BRATIO2B00_BRATIO3B10_BRATIO4B00_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B00_BRATIO3B10_BRATIO4B00_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B00_BRATIO3B10_BRATIO4B00_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B00_BRATIO3B10_BRATIO4B00_BRATIO5A10,0,0,0,1,0,1,0,0,1,0,2
_BRATIO1B10_BRATIO2B00_BRATIO3B10_BRATIO4B025_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B00_BRATIO3B10_BRATIO4B025_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B00_BRATIO3B10_BRATIO4B025_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B00_BRATIO3B10_BRATIO4B025_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B00_BRATIO3B10_BRATIO4B025_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B00_BRATIO3B10_BRATIO4B05_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B00_BRATIO3B10_BRATIO4B05_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B00_BRATIO3B10_BRATIO4B05_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B00_BRATIO3B10_BRATIO4B05_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B00_BRATIO3B10_BRATIO4B05_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B00_BRATIO3B10_BRATIO4B075_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B00_BRATIO3B10_BRATIO4B075_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B00_BRATIO3B10_BRATIO4B075_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B00_BRATIO3B10_BRATIO4B075_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B00_BRATIO3B10_BRATIO4B075_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B00_BRATIO3B10_BRATIO4B10_BRATIO5A00,0,0,0,1,0,1,0,0,1,0,2
_BRATIO1B10_BRATIO2B00_BRATIO3B10_BRATIO4B10_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B00_BRATIO3B10_BRATIO4B10_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B00_BRATIO3B10_BRATIO4B10_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B00_BRATIO3B10_BRATIO4B10_BRATIO5A10,0,0,0,1,0,1,0,0,1,0,2
_BRATIO1B10_BRATIO2B025_BRATIO3B00_BRATIO4B00_BRATIO5A00,0,0,0,2,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B025_BRATIO3B00_BRATIO4B00_BRATIO5A025,0,0,0,2,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B025_BRATIO3B00_BRATIO4B00_BRATIO5A05,0,0,0,2,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B025_BRATIO3B00_BRATIO4B00_BRATIO5A075,0,0,0,2,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B025_BRATIO3B00_BRATIO4B00_BRATIO5A10,0,0,0,2,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B025_BRATIO3B00_BRATIO4B025_BRATIO5A00,0,0,0,2,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B025_BRATIO3B00_BRATIO4B025_BRATIO5A025,0,0,0,2,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B025_BRATIO3B00_BRATIO4B025_BRATIO5A05,0,0,0,2,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B025_BRATIO3B00_BRATIO4B025_BRATIO5A075,0,0,0,2,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B025_BRATIO3B00_BRATIO4B025_BRATIO5A10,0,0,0,2,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B025_BRATIO3B00_BRATIO4B05_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B025_BRATIO3B00_BRATIO4B05_BRATIO5A025,0,0,0,2,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B025_BRATIO3B00_BRATIO4B05_BRATIO5A05,0,0,0,2,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B025_BRATIO3B00_BRATIO4B05_BRATIO5A075,0,0,0,2,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B025_BRATIO3B00_BRATIO4B05_BRATIO5A10,0,0,0,2,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B025_BRATIO3B00_BRATIO4B075_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B025_BRATIO3B00_BRATIO4B075_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B025_BRATIO3B00_BRATIO4B075_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B025_BRATIO3B00_BRATIO4B075_BRATIO5A075,0,0,0,2,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B025_BRATIO3B00_BRATIO4B075_BRATIO5A10,0,0,0,2,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B025_BRATIO3B00_BRATIO4B10_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B025_BRATIO3B00_BRATIO4B10_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B025_BRATIO3B00_BRATIO4B10_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B025_BRATIO3B00_BRATIO4B10_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B025_BRATIO3B00_BRATIO4B10_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B025_BRATIO3B025_BRATIO4B00_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B025_BRATIO3B025_BRATIO4B00_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B025_BRATIO3B025_BRATIO4B00_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B025_BRATIO3B025_BRATIO4B00_BRATIO5A075,0,0,0,2,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B025_BRATIO3B025_BRATIO4B00_BRATIO5A10,0,0,0,2,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B025_BRATIO3B025_BRATIO4B025_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B025_BRATIO3B025_BRATIO4B025_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B025_BRATIO3B025_BRATIO4B025_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B025_BRATIO3B025_BRATIO4B025_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B025_BRATIO3B025_BRATIO4B025_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B025_BRATIO3B025_BRATIO4B05_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B025_BRATIO3B025_BRATIO4B05_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B025_BRATIO3B025_BRATIO4B05_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B025_BRATIO3B025_BRATIO4B05_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B025_BRATIO3B025_BRATIO4B05_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B025_BRATIO3B025_BRATIO4B075_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B025_BRATIO3B025_BRATIO4B075_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B025_BRATIO3B025_BRATIO4B075_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B025_BRATIO3B025_BRATIO4B075_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B025_BRATIO3B025_BRATIO4B075_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B025_BRATIO3B025_BRATIO4B10_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B025_BRATIO3B025_BRATIO4B10_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B025_BRATIO3B025_BRATIO4B10_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B025_BRATIO3B025_BRATIO4B10_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B025_BRATIO3B025_BRATIO4B10_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B025_BRATIO3B05_BRATIO4B00_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B025_BRATIO3B05_BRATIO4B00_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B025_BRATIO3B05_BRATIO4B00_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B025_BRATIO3B05_BRATIO4B00_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B025_BRATIO3B05_BRATIO4B00_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B025_BRATIO3B05_BRATIO4B025_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B025_BRATIO3B05_BRATIO4B025_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B025_BRATIO3B05_BRATIO4B025_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B025_BRATIO3B05_BRATIO4B025_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B025_BRATIO3B05_BRATIO4B025_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B025_BRATIO3B05_BRATIO4B05_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B025_BRATIO3B05_BRATIO4B05_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B025_BRATIO3B05_BRATIO4B05_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B025_BRATIO3B05_BRATIO4B05_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B025_BRATIO3B05_BRATIO4B05_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B025_BRATIO3B05_BRATIO4B075_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B025_BRATIO3B05_BRATIO4B075_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B025_BRATIO3B05_BRATIO4B075_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B025_BRATIO3B05_BRATIO4B075_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B025_BRATIO3B05_BRATIO4B075_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B025_BRATIO3B05_BRATIO4B10_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B025_BRATIO3B05_BRATIO4B10_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B025_BRATIO3B05_BRATIO4B10_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B025_BRATIO3B05_BRATIO4B10_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B025_BRATIO3B05_BRATIO4B10_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B025_BRATIO3B075_BRATIO4B00_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B025_BRATIO3B075_BRATIO4B00_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B025_BRATIO3B075_BRATIO4B00_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B025_BRATIO3B075_BRATIO4B00_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B025_BRATIO3B075_BRATIO4B00_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B025_BRATIO3B075_BRATIO4B025_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B025_BRATIO3B075_BRATIO4B025_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B025_BRATIO3B075_BRATIO4B025_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B025_BRATIO3B075_BRATIO4B025_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B025_BRATIO3B075_BRATIO4B025_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B025_BRATIO3B075_BRATIO4B05_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B025_BRATIO3B075_BRATIO4B05_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B025_BRATIO3B075_BRATIO4B05_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B025_BRATIO3B075_BRATIO4B05_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B025_BRATIO3B075_BRATIO4B05_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B025_BRATIO3B075_BRATIO4B075_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B025_BRATIO3B075_BRATIO4B075_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B025_BRATIO3B075_BRATIO4B075_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B025_BRATIO3B075_BRATIO4B075_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B025_BRATIO3B075_BRATIO4B075_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B025_BRATIO3B075_BRATIO4B10_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B025_BRATIO3B075_BRATIO4B10_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B025_BRATIO3B075_BRATIO4B10_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B025_BRATIO3B075_BRATIO4B10_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B025_BRATIO3B075_BRATIO4B10_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B025_BRATIO3B10_BRATIO4B00_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B025_BRATIO3B10_BRATIO4B00_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B025_BRATIO3B10_BRATIO4B00_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B025_BRATIO3B10_BRATIO4B00_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B025_BRATIO3B10_BRATIO4B00_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B025_BRATIO3B10_BRATIO4B025_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B025_BRATIO3B10_BRATIO4B025_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B025_BRATIO3B10_BRATIO4B025_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B025_BRATIO3B10_BRATIO4B025_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B025_BRATIO3B10_BRATIO4B025_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B025_BRATIO3B10_BRATIO4B05_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B025_BRATIO3B10_BRATIO4B05_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B025_BRATIO3B10_BRATIO4B05_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B025_BRATIO3B10_BRATIO4B05_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B025_BRATIO3B10_BRATIO4B05_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B025_BRATIO3B10_BRATIO4B075_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B025_BRATIO3B10_BRATIO4B075_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B025_BRATIO3B10_BRATIO4B075_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B025_BRATIO3B10_BRATIO4B075_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B025_BRATIO3B10_BRATIO4B075_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B025_BRATIO3B10_BRATIO4B10_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B025_BRATIO3B10_BRATIO4B10_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B025_BRATIO3B10_BRATIO4B10_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B025_BRATIO3B10_BRATIO4B10_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B025_BRATIO3B10_BRATIO4B10_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B05_BRATIO3B00_BRATIO4B00_BRATIO5A00,0,0,0,2,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B05_BRATIO3B00_BRATIO4B00_BRATIO5A025,0,0,0,2,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B05_BRATIO3B00_BRATIO4B00_BRATIO5A05,0,0,0,2,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B05_BRATIO3B00_BRATIO4B00_BRATIO5A075,0,0,0,2,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B05_BRATIO3B00_BRATIO4B00_BRATIO5A10,0,0,0,2,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B05_BRATIO3B00_BRATIO4B025_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B05_BRATIO3B00_BRATIO4B025_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B05_BRATIO3B00_BRATIO4B025_BRATIO5A05,0,0,0,2,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B05_BRATIO3B00_BRATIO4B025_BRATIO5A075,0,0,0,2,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B05_BRATIO3B00_BRATIO4B025_BRATIO5A10,0,0,0,2,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B05_BRATIO3B00_BRATIO4B05_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B05_BRATIO3B00_BRATIO4B05_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B05_BRATIO3B00_BRATIO4B05_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B05_BRATIO3B00_BRATIO4B05_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B05_BRATIO3B00_BRATIO4B05_BRATIO5A10,0,0,0,2,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B05_BRATIO3B00_BRATIO4B075_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B05_BRATIO3B00_BRATIO4B075_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B05_BRATIO3B00_BRATIO4B075_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B05_BRATIO3B00_BRATIO4B075_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B05_BRATIO3B00_BRATIO4B075_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B05_BRATIO3B00_BRATIO4B10_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B05_BRATIO3B00_BRATIO4B10_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B05_BRATIO3B00_BRATIO4B10_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B05_BRATIO3B00_BRATIO4B10_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B05_BRATIO3B00_BRATIO4B10_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B05_BRATIO3B025_BRATIO4B00_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B05_BRATIO3B025_BRATIO4B00_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B05_BRATIO3B025_BRATIO4B00_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B05_BRATIO3B025_BRATIO4B00_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B05_BRATIO3B025_BRATIO4B00_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B05_BRATIO3B025_BRATIO4B025_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B05_BRATIO3B025_BRATIO4B025_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B05_BRATIO3B025_BRATIO4B025_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B05_BRATIO3B025_BRATIO4B025_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B05_BRATIO3B025_BRATIO4B025_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B05_BRATIO3B025_BRATIO4B05_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B05_BRATIO3B025_BRATIO4B05_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B05_BRATIO3B025_BRATIO4B05_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B05_BRATIO3B025_BRATIO4B05_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B05_BRATIO3B025_BRATIO4B05_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B05_BRATIO3B025_BRATIO4B075_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B05_BRATIO3B025_BRATIO4B075_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B05_BRATIO3B025_BRATIO4B075_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B05_BRATIO3B025_BRATIO4B075_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B05_BRATIO3B025_BRATIO4B075_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B05_BRATIO3B025_BRATIO4B10_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B05_BRATIO3B025_BRATIO4B10_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B05_BRATIO3B025_BRATIO4B10_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B05_BRATIO3B025_BRATIO4B10_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B05_BRATIO3B025_BRATIO4B10_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B05_BRATIO3B05_BRATIO4B00_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B05_BRATIO3B05_BRATIO4B00_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B05_BRATIO3B05_BRATIO4B00_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B05_BRATIO3B05_BRATIO4B00_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B05_BRATIO3B05_BRATIO4B00_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B05_BRATIO3B05_BRATIO4B025_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B05_BRATIO3B05_BRATIO4B025_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B05_BRATIO3B05_BRATIO4B025_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B05_BRATIO3B05_BRATIO4B025_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B05_BRATIO3B05_BRATIO4B025_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B05_BRATIO3B05_BRATIO4B05_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B05_BRATIO3B05_BRATIO4B05_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B05_BRATIO3B05_BRATIO4B05_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B05_BRATIO3B05_BRATIO4B05_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B05_BRATIO3B05_BRATIO4B05_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B05_BRATIO3B05_BRATIO4B075_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B05_BRATIO3B05_BRATIO4B075_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B05_BRATIO3B05_BRATIO4B075_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B05_BRATIO3B05_BRATIO4B075_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B05_BRATIO3B05_BRATIO4B075_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B05_BRATIO3B05_BRATIO4B10_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B05_BRATIO3B05_BRATIO4B10_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B05_BRATIO3B05_BRATIO4B10_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B05_BRATIO3B05_BRATIO4B10_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B05_BRATIO3B05_BRATIO4B10_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B05_BRATIO3B075_BRATIO4B00_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B05_BRATIO3B075_BRATIO4B00_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B05_BRATIO3B075_BRATIO4B00_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B05_BRATIO3B075_BRATIO4B00_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B05_BRATIO3B075_BRATIO4B00_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B05_BRATIO3B075_BRATIO4B025_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B05_BRATIO3B075_BRATIO4B025_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B05_BRATIO3B075_BRATIO4B025_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B05_BRATIO3B075_BRATIO4B025_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B05_BRATIO3B075_BRATIO4B025_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B05_BRATIO3B075_BRATIO4B05_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B05_BRATIO3B075_BRATIO4B05_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B05_BRATIO3B075_BRATIO4B05_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B05_BRATIO3B075_BRATIO4B05_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B05_BRATIO3B075_BRATIO4B05_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B05_BRATIO3B075_BRATIO4B075_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B05_BRATIO3B075_BRATIO4B075_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B05_BRATIO3B075_BRATIO4B075_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B05_BRATIO3B075_BRATIO4B075_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B05_BRATIO3B075_BRATIO4B075_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B05_BRATIO3B075_BRATIO4B10_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B05_BRATIO3B075_BRATIO4B10_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B05_BRATIO3B075_BRATIO4B10_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B05_BRATIO3B075_BRATIO4B10_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B05_BRATIO3B075_BRATIO4B10_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B05_BRATIO3B10_BRATIO4B00_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B05_BRATIO3B10_BRATIO4B00_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B05_BRATIO3B10_BRATIO4B00_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B05_BRATIO3B10_BRATIO4B00_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B05_BRATIO3B10_BRATIO4B00_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B05_BRATIO3B10_BRATIO4B025_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B05_BRATIO3B10_BRATIO4B025_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B05_BRATIO3B10_BRATIO4B025_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B05_BRATIO3B10_BRATIO4B025_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B05_BRATIO3B10_BRATIO4B025_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B05_BRATIO3B10_BRATIO4B05_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B05_BRATIO3B10_BRATIO4B05_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B05_BRATIO3B10_BRATIO4B05_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B05_BRATIO3B10_BRATIO4B05_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B05_BRATIO3B10_BRATIO4B05_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B05_BRATIO3B10_BRATIO4B075_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B05_BRATIO3B10_BRATIO4B075_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B05_BRATIO3B10_BRATIO4B075_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B05_BRATIO3B10_BRATIO4B075_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B05_BRATIO3B10_BRATIO4B075_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B05_BRATIO3B10_BRATIO4B10_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B05_BRATIO3B10_BRATIO4B10_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B05_BRATIO3B10_BRATIO4B10_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B05_BRATIO3B10_BRATIO4B10_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B05_BRATIO3B10_BRATIO4B10_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B075_BRATIO3B00_BRATIO4B00_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B075_BRATIO3B00_BRATIO4B00_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B075_BRATIO3B00_BRATIO4B00_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B075_BRATIO3B00_BRATIO4B00_BRATIO5A075,0,0,0,2,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B075_BRATIO3B00_BRATIO4B00_BRATIO5A10,0,0,0,2,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B075_BRATIO3B00_BRATIO4B025_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B075_BRATIO3B00_BRATIO4B025_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B075_BRATIO3B00_BRATIO4B025_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B075_BRATIO3B00_BRATIO4B025_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B075_BRATIO3B00_BRATIO4B025_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B075_BRATIO3B00_BRATIO4B05_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B075_BRATIO3B00_BRATIO4B05_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B075_BRATIO3B00_BRATIO4B05_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B075_BRATIO3B00_BRATIO4B05_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B075_BRATIO3B00_BRATIO4B05_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B075_BRATIO3B00_BRATIO4B075_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B075_BRATIO3B00_BRATIO4B075_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B075_BRATIO3B00_BRATIO4B075_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B075_BRATIO3B00_BRATIO4B075_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B075_BRATIO3B00_BRATIO4B075_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B075_BRATIO3B00_BRATIO4B10_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B075_BRATIO3B00_BRATIO4B10_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B075_BRATIO3B00_BRATIO4B10_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B075_BRATIO3B00_BRATIO4B10_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B075_BRATIO3B00_BRATIO4B10_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B075_BRATIO3B025_BRATIO4B00_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B075_BRATIO3B025_BRATIO4B00_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B075_BRATIO3B025_BRATIO4B00_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B075_BRATIO3B025_BRATIO4B00_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B075_BRATIO3B025_BRATIO4B00_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B075_BRATIO3B025_BRATIO4B025_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B075_BRATIO3B025_BRATIO4B025_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B075_BRATIO3B025_BRATIO4B025_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B075_BRATIO3B025_BRATIO4B025_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B075_BRATIO3B025_BRATIO4B025_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B075_BRATIO3B025_BRATIO4B05_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B075_BRATIO3B025_BRATIO4B05_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B075_BRATIO3B025_BRATIO4B05_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B075_BRATIO3B025_BRATIO4B05_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B075_BRATIO3B025_BRATIO4B05_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B075_BRATIO3B025_BRATIO4B075_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B075_BRATIO3B025_BRATIO4B075_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B075_BRATIO3B025_BRATIO4B075_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B075_BRATIO3B025_BRATIO4B075_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B075_BRATIO3B025_BRATIO4B075_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B075_BRATIO3B025_BRATIO4B10_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B075_BRATIO3B025_BRATIO4B10_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B075_BRATIO3B025_BRATIO4B10_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B075_BRATIO3B025_BRATIO4B10_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B075_BRATIO3B025_BRATIO4B10_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B075_BRATIO3B05_BRATIO4B00_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B075_BRATIO3B05_BRATIO4B00_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B075_BRATIO3B05_BRATIO4B00_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B075_BRATIO3B05_BRATIO4B00_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B075_BRATIO3B05_BRATIO4B00_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B075_BRATIO3B05_BRATIO4B025_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B075_BRATIO3B05_BRATIO4B025_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B075_BRATIO3B05_BRATIO4B025_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B075_BRATIO3B05_BRATIO4B025_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B075_BRATIO3B05_BRATIO4B025_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B075_BRATIO3B05_BRATIO4B05_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B075_BRATIO3B05_BRATIO4B05_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B075_BRATIO3B05_BRATIO4B05_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B075_BRATIO3B05_BRATIO4B05_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B075_BRATIO3B05_BRATIO4B05_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B075_BRATIO3B05_BRATIO4B075_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B075_BRATIO3B05_BRATIO4B075_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B075_BRATIO3B05_BRATIO4B075_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B075_BRATIO3B05_BRATIO4B075_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B075_BRATIO3B05_BRATIO4B075_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B075_BRATIO3B05_BRATIO4B10_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B075_BRATIO3B05_BRATIO4B10_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B075_BRATIO3B05_BRATIO4B10_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B075_BRATIO3B05_BRATIO4B10_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B075_BRATIO3B05_BRATIO4B10_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B075_BRATIO3B075_BRATIO4B00_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B075_BRATIO3B075_BRATIO4B00_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B075_BRATIO3B075_BRATIO4B00_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B075_BRATIO3B075_BRATIO4B00_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B075_BRATIO3B075_BRATIO4B00_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B075_BRATIO3B075_BRATIO4B025_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B075_BRATIO3B075_BRATIO4B025_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B075_BRATIO3B075_BRATIO4B025_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B075_BRATIO3B075_BRATIO4B025_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B075_BRATIO3B075_BRATIO4B025_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B075_BRATIO3B075_BRATIO4B05_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B075_BRATIO3B075_BRATIO4B05_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B075_BRATIO3B075_BRATIO4B05_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B075_BRATIO3B075_BRATIO4B05_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B075_BRATIO3B075_BRATIO4B05_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B075_BRATIO3B075_BRATIO4B075_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B075_BRATIO3B075_BRATIO4B075_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B075_BRATIO3B075_BRATIO4B075_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B075_BRATIO3B075_BRATIO4B075_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B075_BRATIO3B075_BRATIO4B075_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B075_BRATIO3B075_BRATIO4B10_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B075_BRATIO3B075_BRATIO4B10_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B075_BRATIO3B075_BRATIO4B10_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B075_BRATIO3B075_BRATIO4B10_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B075_BRATIO3B075_BRATIO4B10_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B075_BRATIO3B10_BRATIO4B00_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B075_BRATIO3B10_BRATIO4B00_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B075_BRATIO3B10_BRATIO4B00_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B075_BRATIO3B10_BRATIO4B00_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B075_BRATIO3B10_BRATIO4B00_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B075_BRATIO3B10_BRATIO4B025_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B075_BRATIO3B10_BRATIO4B025_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B075_BRATIO3B10_BRATIO4B025_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B075_BRATIO3B10_BRATIO4B025_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B075_BRATIO3B10_BRATIO4B025_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B075_BRATIO3B10_BRATIO4B05_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B075_BRATIO3B10_BRATIO4B05_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B075_BRATIO3B10_BRATIO4B05_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B075_BRATIO3B10_BRATIO4B05_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B075_BRATIO3B10_BRATIO4B05_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B075_BRATIO3B10_BRATIO4B075_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B075_BRATIO3B10_BRATIO4B075_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B075_BRATIO3B10_BRATIO4B075_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B075_BRATIO3B10_BRATIO4B075_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B075_BRATIO3B10_BRATIO4B075_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B075_BRATIO3B10_BRATIO4B10_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B075_BRATIO3B10_BRATIO4B10_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B075_BRATIO3B10_BRATIO4B10_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B075_BRATIO3B10_BRATIO4B10_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B075_BRATIO3B10_BRATIO4B10_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B10_BRATIO3B00_BRATIO4B00_BRATIO5A00,0,0,0,1,0,1,0,0,1,0,2
_BRATIO1B10_BRATIO2B10_BRATIO3B00_BRATIO4B00_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B10_BRATIO3B00_BRATIO4B00_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B10_BRATIO3B00_BRATIO4B00_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B10_BRATIO3B00_BRATIO4B00_BRATIO5A10,0,0,0,1,0,1,0,0,1,0,2
_BRATIO1B10_BRATIO2B10_BRATIO3B00_BRATIO4B025_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B10_BRATIO3B00_BRATIO4B025_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B10_BRATIO3B00_BRATIO4B025_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B10_BRATIO3B00_BRATIO4B025_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B10_BRATIO3B00_BRATIO4B025_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B10_BRATIO3B00_BRATIO4B05_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B10_BRATIO3B00_BRATIO4B05_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B10_BRATIO3B00_BRATIO4B05_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B10_BRATIO3B00_BRATIO4B05_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B10_BRATIO3B00_BRATIO4B05_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B10_BRATIO3B00_BRATIO4B075_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B10_BRATIO3B00_BRATIO4B075_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B10_BRATIO3B00_BRATIO4B075_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B10_BRATIO3B00_BRATIO4B075_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B10_BRATIO3B00_BRATIO4B075_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B10_BRATIO3B00_BRATIO4B10_BRATIO5A00,0,0,0,1,0,1,0,0,1,0,2
_BRATIO1B10_BRATIO2B10_BRATIO3B00_BRATIO4B10_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B10_BRATIO3B00_BRATIO4B10_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B10_BRATIO3B00_BRATIO4B10_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B10_BRATIO3B00_BRATIO4B10_BRATIO5A10,0,0,0,1,0,1,0,0,1,0,2
_BRATIO1B10_BRATIO2B10_BRATIO3B025_BRATIO4B00_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B10_BRATIO3B025_BRATIO4B00_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B10_BRATIO3B025_BRATIO4B00_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B10_BRATIO3B025_BRATIO4B00_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B10_BRATIO3B025_BRATIO4B00_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B10_BRATIO3B025_BRATIO4B025_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B10_BRATIO3B025_BRATIO4B025_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B10_BRATIO3B025_BRATIO4B025_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B10_BRATIO3B025_BRATIO4B025_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B10_BRATIO3B025_BRATIO4B025_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B10_BRATIO3B025_BRATIO4B05_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B10_BRATIO3B025_BRATIO4B05_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B10_BRATIO3B025_BRATIO4B05_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B10_BRATIO3B025_BRATIO4B05_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B10_BRATIO3B025_BRATIO4B05_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B10_BRATIO3B025_BRATIO4B075_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B10_BRATIO3B025_BRATIO4B075_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B10_BRATIO3B025_BRATIO4B075_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B10_BRATIO3B025_BRATIO4B075_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B10_BRATIO3B025_BRATIO4B075_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B10_BRATIO3B025_BRATIO4B10_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B10_BRATIO3B025_BRATIO4B10_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B10_BRATIO3B025_BRATIO4B10_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B10_BRATIO3B025_BRATIO4B10_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B10_BRATIO3B025_BRATIO4B10_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B10_BRATIO3B05_BRATIO4B00_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B10_BRATIO3B05_BRATIO4B00_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B10_BRATIO3B05_BRATIO4B00_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B10_BRATIO3B05_BRATIO4B00_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B10_BRATIO3B05_BRATIO4B00_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B10_BRATIO3B05_BRATIO4B025_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B10_BRATIO3B05_BRATIO4B025_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B10_BRATIO3B05_BRATIO4B025_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B10_BRATIO3B05_BRATIO4B025_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B10_BRATIO3B05_BRATIO4B025_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B10_BRATIO3B05_BRATIO4B05_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B10_BRATIO3B05_BRATIO4B05_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B10_BRATIO3B05_BRATIO4B05_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B10_BRATIO3B05_BRATIO4B05_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B10_BRATIO3B05_BRATIO4B05_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B10_BRATIO3B05_BRATIO4B075_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B10_BRATIO3B05_BRATIO4B075_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B10_BRATIO3B05_BRATIO4B075_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B10_BRATIO3B05_BRATIO4B075_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B10_BRATIO3B05_BRATIO4B075_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B10_BRATIO3B05_BRATIO4B10_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B10_BRATIO3B05_BRATIO4B10_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B10_BRATIO3B05_BRATIO4B10_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B10_BRATIO3B05_BRATIO4B10_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B10_BRATIO3B05_BRATIO4B10_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B10_BRATIO3B075_BRATIO4B00_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B10_BRATIO3B075_BRATIO4B00_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B10_BRATIO3B075_BRATIO4B00_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B10_BRATIO3B075_BRATIO4B00_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B10_BRATIO3B075_BRATIO4B00_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B10_BRATIO3B075_BRATIO4B025_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B10_BRATIO3B075_BRATIO4B025_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B10_BRATIO3B075_BRATIO4B025_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B10_BRATIO3B075_BRATIO4B025_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B10_BRATIO3B075_BRATIO4B025_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B10_BRATIO3B075_BRATIO4B05_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B10_BRATIO3B075_BRATIO4B05_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B10_BRATIO3B075_BRATIO4B05_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B10_BRATIO3B075_BRATIO4B05_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B10_BRATIO3B075_BRATIO4B05_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B10_BRATIO3B075_BRATIO4B075_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B10_BRATIO3B075_BRATIO4B075_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B10_BRATIO3B075_BRATIO4B075_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B10_BRATIO3B075_BRATIO4B075_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B10_BRATIO3B075_BRATIO4B075_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B10_BRATIO3B075_BRATIO4B10_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B10_BRATIO3B075_BRATIO4B10_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B10_BRATIO3B075_BRATIO4B10_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B10_BRATIO3B075_BRATIO4B10_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B10_BRATIO3B075_BRATIO4B10_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B10_BRATIO3B10_BRATIO4B00_BRATIO5A00,0,0,0,1,0,1,0,0,1,0,2
_BRATIO1B10_BRATIO2B10_BRATIO3B10_BRATIO4B00_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B10_BRATIO3B10_BRATIO4B00_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B10_BRATIO3B10_BRATIO4B00_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B10_BRATIO3B10_BRATIO4B00_BRATIO5A10,0,0,0,1,0,1,0,0,1,0,2
_BRATIO1B10_BRATIO2B10_BRATIO3B10_BRATIO4B025_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B10_BRATIO3B10_BRATIO4B025_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B10_BRATIO3B10_BRATIO4B025_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B10_BRATIO3B10_BRATIO4B025_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B10_BRATIO3B10_BRATIO4B025_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B10_BRATIO3B10_BRATIO4B05_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B10_BRATIO3B10_BRATIO4B05_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B10_BRATIO3B10_BRATIO4B05_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B10_BRATIO3B10_BRATIO4B05_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B10_BRATIO3B10_BRATIO4B05_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B10_BRATIO3B10_BRATIO4B075_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B10_BRATIO3B10_BRATIO4B075_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B10_BRATIO3B10_BRATIO4B075_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B10_BRATIO3B10_BRATIO4B075_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B10_BRATIO3B10_BRATIO4B075_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B10_BRATIO3B10_BRATIO4B10_BRATIO5A00,0,0,0,1,0,1,0,0,1,0,2
_BRATIO1B10_BRATIO2B10_BRATIO3B10_BRATIO4B10_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B10_BRATIO3B10_BRATIO4B10_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B10_BRATIO3B10_BRATIO4B10_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B10_BRATIO3B10_BRATIO4B10_BRATIO5A10,0,0,0,1,0,1,0,0,1,0,2


==> graph/staticAnalysis-sweepBranch/bfs2-mv5.csv <==
Test Name, Trans,Comp Int, Memory Coalescing, Branch Divergence, Control Density, Floating Point Mult, Kernel Size, Critical Path, SpeedUp
_BRATIO1B00_BRATIO2B00_BRATIO3B00_BRATIO4B00_BRATIO5A00,0,0,0,1,0,1,0,0,1,0,2
_BRATIO1B00_BRATIO2B00_BRATIO3B00_BRATIO4B00_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B00_BRATIO3B00_BRATIO4B00_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B00_BRATIO3B00_BRATIO4B00_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B00_BRATIO3B00_BRATIO4B00_BRATIO5A10,0,0,0,1,0,1,0,0,1,0,2
_BRATIO1B00_BRATIO2B00_BRATIO3B00_BRATIO4B025_BRATIO5A00,0,0,0,2,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B00_BRATIO3B00_BRATIO4B025_BRATIO5A025,0,0,0,2,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B00_BRATIO3B00_BRATIO4B025_BRATIO5A05,0,0,0,2,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B00_BRATIO3B00_BRATIO4B025_BRATIO5A075,0,0,0,2,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B00_BRATIO3B00_BRATIO4B025_BRATIO5A10,0,0,0,2,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B00_BRATIO3B00_BRATIO4B05_BRATIO5A00,0,0,0,2,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B00_BRATIO3B00_BRATIO4B05_BRATIO5A025,0,0,0,2,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B00_BRATIO3B00_BRATIO4B05_BRATIO5A05,0,0,0,2,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B00_BRATIO3B00_BRATIO4B05_BRATIO5A075,0,0,0,2,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B00_BRATIO3B00_BRATIO4B05_BRATIO5A10,0,0,0,2,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B00_BRATIO3B00_BRATIO4B075_BRATIO5A00,0,0,0,2,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B00_BRATIO3B00_BRATIO4B075_BRATIO5A025,0,0,0,2,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B00_BRATIO3B00_BRATIO4B075_BRATIO5A05,0,0,0,2,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B00_BRATIO3B00_BRATIO4B075_BRATIO5A075,0,0,0,2,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B00_BRATIO3B00_BRATIO4B075_BRATIO5A10,0,0,0,2,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B00_BRATIO3B00_BRATIO4B10_BRATIO5A00,0,0,0,2,0,1,0,0,1,0,2
_BRATIO1B00_BRATIO2B00_BRATIO3B00_BRATIO4B10_BRATIO5A025,0,0,0,2,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B00_BRATIO3B00_BRATIO4B10_BRATIO5A05,0,0,0,2,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B00_BRATIO3B00_BRATIO4B10_BRATIO5A075,0,0,0,2,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B00_BRATIO3B00_BRATIO4B10_BRATIO5A10,0,0,0,2,0,1,0,0,1,0,2
_BRATIO1B00_BRATIO2B00_BRATIO3B025_BRATIO4B00_BRATIO5A00,0,0,0,2,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B00_BRATIO3B025_BRATIO4B00_BRATIO5A025,0,0,0,2,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B00_BRATIO3B025_BRATIO4B00_BRATIO5A05,0,0,0,2,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B00_BRATIO3B025_BRATIO4B00_BRATIO5A075,0,0,0,2,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B00_BRATIO3B025_BRATIO4B00_BRATIO5A10,0,0,0,2,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B00_BRATIO3B025_BRATIO4B025_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B00_BRATIO3B025_BRATIO4B025_BRATIO5A025,0,0,0,2,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B00_BRATIO3B025_BRATIO4B025_BRATIO5A05,0,0,0,2,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B00_BRATIO3B025_BRATIO4B025_BRATIO5A075,0,0,0,2,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B00_BRATIO3B025_BRATIO4B025_BRATIO5A10,0,0,0,2,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B00_BRATIO3B025_BRATIO4B05_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B00_BRATIO3B025_BRATIO4B05_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B00_BRATIO3B025_BRATIO4B05_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B00_BRATIO3B025_BRATIO4B05_BRATIO5A075,0,0,0,2,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B00_BRATIO3B025_BRATIO4B05_BRATIO5A10,0,0,0,2,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B00_BRATIO3B025_BRATIO4B075_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B00_BRATIO3B025_BRATIO4B075_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B00_BRATIO3B025_BRATIO4B075_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B00_BRATIO3B025_BRATIO4B075_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B00_BRATIO3B025_BRATIO4B075_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B00_BRATIO3B025_BRATIO4B10_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B00_BRATIO3B025_BRATIO4B10_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B00_BRATIO3B025_BRATIO4B10_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B00_BRATIO3B025_BRATIO4B10_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B00_BRATIO3B025_BRATIO4B10_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B00_BRATIO3B05_BRATIO4B00_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B00_BRATIO3B05_BRATIO4B00_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B00_BRATIO3B05_BRATIO4B00_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B00_BRATIO3B05_BRATIO4B00_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B00_BRATIO3B05_BRATIO4B00_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B00_BRATIO3B05_BRATIO4B025_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B00_BRATIO3B05_BRATIO4B025_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B00_BRATIO3B05_BRATIO4B025_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B00_BRATIO3B05_BRATIO4B025_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B00_BRATIO3B05_BRATIO4B025_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B00_BRATIO3B05_BRATIO4B05_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B00_BRATIO3B05_BRATIO4B05_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B00_BRATIO3B05_BRATIO4B05_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B00_BRATIO3B05_BRATIO4B05_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B00_BRATIO3B05_BRATIO4B05_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B00_BRATIO3B05_BRATIO4B075_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B00_BRATIO3B05_BRATIO4B075_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B00_BRATIO3B05_BRATIO4B075_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B00_BRATIO3B05_BRATIO4B075_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B00_BRATIO3B05_BRATIO4B075_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B00_BRATIO3B05_BRATIO4B10_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B00_BRATIO3B05_BRATIO4B10_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B00_BRATIO3B05_BRATIO4B10_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B00_BRATIO3B05_BRATIO4B10_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B00_BRATIO3B05_BRATIO4B10_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B00_BRATIO3B075_BRATIO4B00_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B00_BRATIO3B075_BRATIO4B00_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B00_BRATIO3B075_BRATIO4B00_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B00_BRATIO3B075_BRATIO4B00_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B00_BRATIO3B075_BRATIO4B00_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B00_BRATIO3B075_BRATIO4B025_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B00_BRATIO3B075_BRATIO4B025_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B00_BRATIO3B075_BRATIO4B025_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B00_BRATIO3B075_BRATIO4B025_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B00_BRATIO3B075_BRATIO4B025_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B00_BRATIO3B075_BRATIO4B05_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B00_BRATIO3B075_BRATIO4B05_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B00_BRATIO3B075_BRATIO4B05_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B00_BRATIO3B075_BRATIO4B05_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B00_BRATIO3B075_BRATIO4B05_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B00_BRATIO3B075_BRATIO4B075_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B00_BRATIO3B075_BRATIO4B075_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B00_BRATIO3B075_BRATIO4B075_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B00_BRATIO3B075_BRATIO4B075_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B00_BRATIO3B075_BRATIO4B075_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B00_BRATIO3B075_BRATIO4B10_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B00_BRATIO3B075_BRATIO4B10_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B00_BRATIO3B075_BRATIO4B10_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B00_BRATIO3B075_BRATIO4B10_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B00_BRATIO3B075_BRATIO4B10_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B00_BRATIO3B10_BRATIO4B00_BRATIO5A00,0,0,0,1,0,1,0,0,1,0,2
_BRATIO1B00_BRATIO2B00_BRATIO3B10_BRATIO4B00_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B00_BRATIO3B10_BRATIO4B00_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B00_BRATIO3B10_BRATIO4B00_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B00_BRATIO3B10_BRATIO4B00_BRATIO5A10,0,0,0,1,0,1,0,0,1,0,2
_BRATIO1B00_BRATIO2B00_BRATIO3B10_BRATIO4B025_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B00_BRATIO3B10_BRATIO4B025_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B00_BRATIO3B10_BRATIO4B025_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B00_BRATIO3B10_BRATIO4B025_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B00_BRATIO3B10_BRATIO4B025_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B00_BRATIO3B10_BRATIO4B05_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B00_BRATIO3B10_BRATIO4B05_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B00_BRATIO3B10_BRATIO4B05_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B00_BRATIO3B10_BRATIO4B05_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B00_BRATIO3B10_BRATIO4B05_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B00_BRATIO3B10_BRATIO4B075_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B00_BRATIO3B10_BRATIO4B075_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B00_BRATIO3B10_BRATIO4B075_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B00_BRATIO3B10_BRATIO4B075_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B00_BRATIO3B10_BRATIO4B075_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B00_BRATIO3B10_BRATIO4B10_BRATIO5A00,0,0,0,1,0,1,0,0,1,0,2
_BRATIO1B00_BRATIO2B00_BRATIO3B10_BRATIO4B10_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B00_BRATIO3B10_BRATIO4B10_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B00_BRATIO3B10_BRATIO4B10_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B00_BRATIO3B10_BRATIO4B10_BRATIO5A10,0,0,0,1,0,1,0,0,1,0,2
_BRATIO1B00_BRATIO2B025_BRATIO3B00_BRATIO4B00_BRATIO5A00,0,0,0,2,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B025_BRATIO3B00_BRATIO4B00_BRATIO5A025,0,0,0,2,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B025_BRATIO3B00_BRATIO4B00_BRATIO5A05,0,0,0,2,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B025_BRATIO3B00_BRATIO4B00_BRATIO5A075,0,0,0,2,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B025_BRATIO3B00_BRATIO4B00_BRATIO5A10,0,0,0,2,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B025_BRATIO3B00_BRATIO4B025_BRATIO5A00,0,0,0,2,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B025_BRATIO3B00_BRATIO4B025_BRATIO5A025,0,0,0,2,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B025_BRATIO3B00_BRATIO4B025_BRATIO5A05,0,0,0,2,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B025_BRATIO3B00_BRATIO4B025_BRATIO5A075,0,0,0,2,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B025_BRATIO3B00_BRATIO4B025_BRATIO5A10,0,0,0,2,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B025_BRATIO3B00_BRATIO4B05_BRATIO5A00,0,0,0,2,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B025_BRATIO3B00_BRATIO4B05_BRATIO5A025,0,0,0,2,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B025_BRATIO3B00_BRATIO4B05_BRATIO5A05,0,0,0,2,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B025_BRATIO3B00_BRATIO4B05_BRATIO5A075,0,0,0,2,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B025_BRATIO3B00_BRATIO4B05_BRATIO5A10,0,0,0,2,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B025_BRATIO3B00_BRATIO4B075_BRATIO5A00,0,0,0,2,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B025_BRATIO3B00_BRATIO4B075_BRATIO5A025,0,0,0,2,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B025_BRATIO3B00_BRATIO4B075_BRATIO5A05,0,0,0,2,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B025_BRATIO3B00_BRATIO4B075_BRATIO5A075,0,0,0,2,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B025_BRATIO3B00_BRATIO4B075_BRATIO5A10,0,0,0,2,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B025_BRATIO3B00_BRATIO4B10_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B025_BRATIO3B00_BRATIO4B10_BRATIO5A025,0,0,0,2,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B025_BRATIO3B00_BRATIO4B10_BRATIO5A05,0,0,0,2,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B025_BRATIO3B00_BRATIO4B10_BRATIO5A075,0,0,0,2,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B025_BRATIO3B00_BRATIO4B10_BRATIO5A10,0,0,0,2,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B025_BRATIO3B025_BRATIO4B00_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B025_BRATIO3B025_BRATIO4B00_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B025_BRATIO3B025_BRATIO4B00_BRATIO5A05,0,0,0,2,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B025_BRATIO3B025_BRATIO4B00_BRATIO5A075,0,0,0,2,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B025_BRATIO3B025_BRATIO4B00_BRATIO5A10,0,0,0,2,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B025_BRATIO3B025_BRATIO4B025_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B025_BRATIO3B025_BRATIO4B025_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B025_BRATIO3B025_BRATIO4B025_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B025_BRATIO3B025_BRATIO4B025_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B025_BRATIO3B025_BRATIO4B025_BRATIO5A10,0,0,0,2,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B025_BRATIO3B025_BRATIO4B05_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B025_BRATIO3B025_BRATIO4B05_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B025_BRATIO3B025_BRATIO4B05_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B025_BRATIO3B025_BRATIO4B05_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B025_BRATIO3B025_BRATIO4B05_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B025_BRATIO3B025_BRATIO4B075_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B025_BRATIO3B025_BRATIO4B075_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B025_BRATIO3B025_BRATIO4B075_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B025_BRATIO3B025_BRATIO4B075_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B025_BRATIO3B025_BRATIO4B075_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B025_BRATIO3B025_BRATIO4B10_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B025_BRATIO3B025_BRATIO4B10_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B025_BRATIO3B025_BRATIO4B10_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B025_BRATIO3B025_BRATIO4B10_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B025_BRATIO3B025_BRATIO4B10_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B025_BRATIO3B05_BRATIO4B00_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B025_BRATIO3B05_BRATIO4B00_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B025_BRATIO3B05_BRATIO4B00_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B025_BRATIO3B05_BRATIO4B00_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B025_BRATIO3B05_BRATIO4B00_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B025_BRATIO3B05_BRATIO4B025_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B025_BRATIO3B05_BRATIO4B025_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B025_BRATIO3B05_BRATIO4B025_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B025_BRATIO3B05_BRATIO4B025_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B025_BRATIO3B05_BRATIO4B025_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B025_BRATIO3B05_BRATIO4B05_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B025_BRATIO3B05_BRATIO4B05_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B025_BRATIO3B05_BRATIO4B05_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B025_BRATIO3B05_BRATIO4B05_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B025_BRATIO3B05_BRATIO4B05_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B025_BRATIO3B05_BRATIO4B075_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B025_BRATIO3B05_BRATIO4B075_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B025_BRATIO3B05_BRATIO4B075_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B025_BRATIO3B05_BRATIO4B075_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B025_BRATIO3B05_BRATIO4B075_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B025_BRATIO3B05_BRATIO4B10_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B025_BRATIO3B05_BRATIO4B10_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B025_BRATIO3B05_BRATIO4B10_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B025_BRATIO3B05_BRATIO4B10_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B025_BRATIO3B05_BRATIO4B10_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B025_BRATIO3B075_BRATIO4B00_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B025_BRATIO3B075_BRATIO4B00_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B025_BRATIO3B075_BRATIO4B00_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B025_BRATIO3B075_BRATIO4B00_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B025_BRATIO3B075_BRATIO4B00_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B025_BRATIO3B075_BRATIO4B025_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B025_BRATIO3B075_BRATIO4B025_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B025_BRATIO3B075_BRATIO4B025_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B025_BRATIO3B075_BRATIO4B025_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B025_BRATIO3B075_BRATIO4B025_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B025_BRATIO3B075_BRATIO4B05_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B025_BRATIO3B075_BRATIO4B05_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B025_BRATIO3B075_BRATIO4B05_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B025_BRATIO3B075_BRATIO4B05_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B025_BRATIO3B075_BRATIO4B05_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B025_BRATIO3B075_BRATIO4B075_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B025_BRATIO3B075_BRATIO4B075_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B025_BRATIO3B075_BRATIO4B075_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B025_BRATIO3B075_BRATIO4B075_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B025_BRATIO3B075_BRATIO4B075_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B025_BRATIO3B075_BRATIO4B10_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B025_BRATIO3B075_BRATIO4B10_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B025_BRATIO3B075_BRATIO4B10_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B025_BRATIO3B075_BRATIO4B10_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B025_BRATIO3B075_BRATIO4B10_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B025_BRATIO3B10_BRATIO4B00_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B025_BRATIO3B10_BRATIO4B00_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B025_BRATIO3B10_BRATIO4B00_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B025_BRATIO3B10_BRATIO4B00_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B025_BRATIO3B10_BRATIO4B00_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B025_BRATIO3B10_BRATIO4B025_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B025_BRATIO3B10_BRATIO4B025_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B025_BRATIO3B10_BRATIO4B025_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B025_BRATIO3B10_BRATIO4B025_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B025_BRATIO3B10_BRATIO4B025_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B025_BRATIO3B10_BRATIO4B05_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B025_BRATIO3B10_BRATIO4B05_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B025_BRATIO3B10_BRATIO4B05_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B025_BRATIO3B10_BRATIO4B05_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B025_BRATIO3B10_BRATIO4B05_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B025_BRATIO3B10_BRATIO4B075_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B025_BRATIO3B10_BRATIO4B075_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B025_BRATIO3B10_BRATIO4B075_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B025_BRATIO3B10_BRATIO4B075_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B025_BRATIO3B10_BRATIO4B075_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B025_BRATIO3B10_BRATIO4B10_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B025_BRATIO3B10_BRATIO4B10_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B025_BRATIO3B10_BRATIO4B10_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B025_BRATIO3B10_BRATIO4B10_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B025_BRATIO3B10_BRATIO4B10_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B05_BRATIO3B00_BRATIO4B00_BRATIO5A00,0,0,0,2,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B05_BRATIO3B00_BRATIO4B00_BRATIO5A025,0,0,0,2,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B05_BRATIO3B00_BRATIO4B00_BRATIO5A05,0,0,0,2,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B05_BRATIO3B00_BRATIO4B00_BRATIO5A075,0,0,0,2,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B05_BRATIO3B00_BRATIO4B00_BRATIO5A10,0,0,0,2,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B05_BRATIO3B00_BRATIO4B025_BRATIO5A00,0,0,0,2,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B05_BRATIO3B00_BRATIO4B025_BRATIO5A025,0,0,0,2,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B05_BRATIO3B00_BRATIO4B025_BRATIO5A05,0,0,0,2,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B05_BRATIO3B00_BRATIO4B025_BRATIO5A075,0,0,0,2,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B05_BRATIO3B00_BRATIO4B025_BRATIO5A10,0,0,0,2,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B05_BRATIO3B00_BRATIO4B05_BRATIO5A00,0,0,0,2,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B05_BRATIO3B00_BRATIO4B05_BRATIO5A025,0,0,0,2,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B05_BRATIO3B00_BRATIO4B05_BRATIO5A05,0,0,0,2,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B05_BRATIO3B00_BRATIO4B05_BRATIO5A075,0,0,0,2,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B05_BRATIO3B00_BRATIO4B05_BRATIO5A10,0,0,0,2,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B05_BRATIO3B00_BRATIO4B075_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B05_BRATIO3B00_BRATIO4B075_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B05_BRATIO3B00_BRATIO4B075_BRATIO5A05,0,0,0,2,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B05_BRATIO3B00_BRATIO4B075_BRATIO5A075,0,0,0,2,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B05_BRATIO3B00_BRATIO4B075_BRATIO5A10,0,0,0,2,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B05_BRATIO3B00_BRATIO4B10_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B05_BRATIO3B00_BRATIO4B10_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B05_BRATIO3B00_BRATIO4B10_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B05_BRATIO3B00_BRATIO4B10_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B05_BRATIO3B00_BRATIO4B10_BRATIO5A10,0,0,0,2,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B05_BRATIO3B025_BRATIO4B00_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B05_BRATIO3B025_BRATIO4B00_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B05_BRATIO3B025_BRATIO4B00_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B05_BRATIO3B025_BRATIO4B00_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B05_BRATIO3B025_BRATIO4B00_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B05_BRATIO3B025_BRATIO4B025_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B05_BRATIO3B025_BRATIO4B025_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B05_BRATIO3B025_BRATIO4B025_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B05_BRATIO3B025_BRATIO4B025_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B05_BRATIO3B025_BRATIO4B025_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B05_BRATIO3B025_BRATIO4B05_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B05_BRATIO3B025_BRATIO4B05_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B05_BRATIO3B025_BRATIO4B05_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B05_BRATIO3B025_BRATIO4B05_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B05_BRATIO3B025_BRATIO4B05_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B05_BRATIO3B025_BRATIO4B075_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B05_BRATIO3B025_BRATIO4B075_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B05_BRATIO3B025_BRATIO4B075_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B05_BRATIO3B025_BRATIO4B075_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B05_BRATIO3B025_BRATIO4B075_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B05_BRATIO3B025_BRATIO4B10_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B05_BRATIO3B025_BRATIO4B10_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B05_BRATIO3B025_BRATIO4B10_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B05_BRATIO3B025_BRATIO4B10_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B05_BRATIO3B025_BRATIO4B10_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B05_BRATIO3B05_BRATIO4B00_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B05_BRATIO3B05_BRATIO4B00_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B05_BRATIO3B05_BRATIO4B00_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B05_BRATIO3B05_BRATIO4B00_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B05_BRATIO3B05_BRATIO4B00_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B05_BRATIO3B05_BRATIO4B025_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B05_BRATIO3B05_BRATIO4B025_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B05_BRATIO3B05_BRATIO4B025_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B05_BRATIO3B05_BRATIO4B025_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B05_BRATIO3B05_BRATIO4B025_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B05_BRATIO3B05_BRATIO4B05_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B05_BRATIO3B05_BRATIO4B05_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B05_BRATIO3B05_BRATIO4B05_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B05_BRATIO3B05_BRATIO4B05_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B05_BRATIO3B05_BRATIO4B05_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B05_BRATIO3B05_BRATIO4B075_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B05_BRATIO3B05_BRATIO4B075_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B05_BRATIO3B05_BRATIO4B075_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B05_BRATIO3B05_BRATIO4B075_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B05_BRATIO3B05_BRATIO4B075_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B05_BRATIO3B05_BRATIO4B10_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B05_BRATIO3B05_BRATIO4B10_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B05_BRATIO3B05_BRATIO4B10_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B05_BRATIO3B05_BRATIO4B10_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B05_BRATIO3B05_BRATIO4B10_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B05_BRATIO3B075_BRATIO4B00_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B05_BRATIO3B075_BRATIO4B00_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B05_BRATIO3B075_BRATIO4B00_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B05_BRATIO3B075_BRATIO4B00_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B05_BRATIO3B075_BRATIO4B00_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B05_BRATIO3B075_BRATIO4B025_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B05_BRATIO3B075_BRATIO4B025_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B05_BRATIO3B075_BRATIO4B025_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B05_BRATIO3B075_BRATIO4B025_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B05_BRATIO3B075_BRATIO4B025_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B05_BRATIO3B075_BRATIO4B05_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B05_BRATIO3B075_BRATIO4B05_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B05_BRATIO3B075_BRATIO4B05_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B05_BRATIO3B075_BRATIO4B05_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B05_BRATIO3B075_BRATIO4B05_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B05_BRATIO3B075_BRATIO4B075_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B05_BRATIO3B075_BRATIO4B075_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B05_BRATIO3B075_BRATIO4B075_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B05_BRATIO3B075_BRATIO4B075_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B05_BRATIO3B075_BRATIO4B075_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B05_BRATIO3B075_BRATIO4B10_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B05_BRATIO3B075_BRATIO4B10_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B05_BRATIO3B075_BRATIO4B10_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B05_BRATIO3B075_BRATIO4B10_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B05_BRATIO3B075_BRATIO4B10_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B05_BRATIO3B10_BRATIO4B00_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B05_BRATIO3B10_BRATIO4B00_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B05_BRATIO3B10_BRATIO4B00_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B05_BRATIO3B10_BRATIO4B00_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B05_BRATIO3B10_BRATIO4B00_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B05_BRATIO3B10_BRATIO4B025_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B05_BRATIO3B10_BRATIO4B025_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B05_BRATIO3B10_BRATIO4B025_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B05_BRATIO3B10_BRATIO4B025_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B05_BRATIO3B10_BRATIO4B025_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B05_BRATIO3B10_BRATIO4B05_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B05_BRATIO3B10_BRATIO4B05_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B05_BRATIO3B10_BRATIO4B05_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B05_BRATIO3B10_BRATIO4B05_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B05_BRATIO3B10_BRATIO4B05_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B05_BRATIO3B10_BRATIO4B075_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B05_BRATIO3B10_BRATIO4B075_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B05_BRATIO3B10_BRATIO4B075_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B05_BRATIO3B10_BRATIO4B075_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B05_BRATIO3B10_BRATIO4B075_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B05_BRATIO3B10_BRATIO4B10_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B05_BRATIO3B10_BRATIO4B10_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B05_BRATIO3B10_BRATIO4B10_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B05_BRATIO3B10_BRATIO4B10_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B05_BRATIO3B10_BRATIO4B10_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B075_BRATIO3B00_BRATIO4B00_BRATIO5A00,0,0,0,2,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B075_BRATIO3B00_BRATIO4B00_BRATIO5A025,0,0,0,2,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B075_BRATIO3B00_BRATIO4B00_BRATIO5A05,0,0,0,2,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B075_BRATIO3B00_BRATIO4B00_BRATIO5A075,0,0,0,2,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B075_BRATIO3B00_BRATIO4B00_BRATIO5A10,0,0,0,2,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B075_BRATIO3B00_BRATIO4B025_BRATIO5A00,0,0,0,2,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B075_BRATIO3B00_BRATIO4B025_BRATIO5A025,0,0,0,2,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B075_BRATIO3B00_BRATIO4B025_BRATIO5A05,0,0,0,2,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B075_BRATIO3B00_BRATIO4B025_BRATIO5A075,0,0,0,2,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B075_BRATIO3B00_BRATIO4B025_BRATIO5A10,0,0,0,2,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B075_BRATIO3B00_BRATIO4B05_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B075_BRATIO3B00_BRATIO4B05_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B075_BRATIO3B00_BRATIO4B05_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B075_BRATIO3B00_BRATIO4B05_BRATIO5A075,0,0,0,2,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B075_BRATIO3B00_BRATIO4B05_BRATIO5A10,0,0,0,2,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B075_BRATIO3B00_BRATIO4B075_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B075_BRATIO3B00_BRATIO4B075_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B075_BRATIO3B00_BRATIO4B075_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B075_BRATIO3B00_BRATIO4B075_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B075_BRATIO3B00_BRATIO4B075_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B075_BRATIO3B00_BRATIO4B10_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B075_BRATIO3B00_BRATIO4B10_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B075_BRATIO3B00_BRATIO4B10_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B075_BRATIO3B00_BRATIO4B10_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B075_BRATIO3B00_BRATIO4B10_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B075_BRATIO3B025_BRATIO4B00_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B075_BRATIO3B025_BRATIO4B00_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B075_BRATIO3B025_BRATIO4B00_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B075_BRATIO3B025_BRATIO4B00_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B075_BRATIO3B025_BRATIO4B00_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B075_BRATIO3B025_BRATIO4B025_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B075_BRATIO3B025_BRATIO4B025_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B075_BRATIO3B025_BRATIO4B025_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B075_BRATIO3B025_BRATIO4B025_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B075_BRATIO3B025_BRATIO4B025_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B075_BRATIO3B025_BRATIO4B05_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B075_BRATIO3B025_BRATIO4B05_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B075_BRATIO3B025_BRATIO4B05_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B075_BRATIO3B025_BRATIO4B05_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B075_BRATIO3B025_BRATIO4B05_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B075_BRATIO3B025_BRATIO4B075_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B075_BRATIO3B025_BRATIO4B075_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B075_BRATIO3B025_BRATIO4B075_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B075_BRATIO3B025_BRATIO4B075_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B075_BRATIO3B025_BRATIO4B075_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B075_BRATIO3B025_BRATIO4B10_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B075_BRATIO3B025_BRATIO4B10_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B075_BRATIO3B025_BRATIO4B10_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B075_BRATIO3B025_BRATIO4B10_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B075_BRATIO3B025_BRATIO4B10_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B075_BRATIO3B05_BRATIO4B00_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B075_BRATIO3B05_BRATIO4B00_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B075_BRATIO3B05_BRATIO4B00_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B075_BRATIO3B05_BRATIO4B00_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B075_BRATIO3B05_BRATIO4B00_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B075_BRATIO3B05_BRATIO4B025_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B075_BRATIO3B05_BRATIO4B025_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B075_BRATIO3B05_BRATIO4B025_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B075_BRATIO3B05_BRATIO4B025_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B075_BRATIO3B05_BRATIO4B025_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B075_BRATIO3B05_BRATIO4B05_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B075_BRATIO3B05_BRATIO4B05_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B075_BRATIO3B05_BRATIO4B05_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B075_BRATIO3B05_BRATIO4B05_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B075_BRATIO3B05_BRATIO4B05_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B075_BRATIO3B05_BRATIO4B075_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B075_BRATIO3B05_BRATIO4B075_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B075_BRATIO3B05_BRATIO4B075_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B075_BRATIO3B05_BRATIO4B075_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B075_BRATIO3B05_BRATIO4B075_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B075_BRATIO3B05_BRATIO4B10_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B075_BRATIO3B05_BRATIO4B10_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B075_BRATIO3B05_BRATIO4B10_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B075_BRATIO3B05_BRATIO4B10_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B075_BRATIO3B05_BRATIO4B10_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B075_BRATIO3B075_BRATIO4B00_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B075_BRATIO3B075_BRATIO4B00_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B075_BRATIO3B075_BRATIO4B00_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B075_BRATIO3B075_BRATIO4B00_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B075_BRATIO3B075_BRATIO4B00_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B075_BRATIO3B075_BRATIO4B025_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B075_BRATIO3B075_BRATIO4B025_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B075_BRATIO3B075_BRATIO4B025_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B075_BRATIO3B075_BRATIO4B025_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B075_BRATIO3B075_BRATIO4B025_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B075_BRATIO3B075_BRATIO4B05_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B075_BRATIO3B075_BRATIO4B05_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B075_BRATIO3B075_BRATIO4B05_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B075_BRATIO3B075_BRATIO4B05_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B075_BRATIO3B075_BRATIO4B05_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B075_BRATIO3B075_BRATIO4B075_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B075_BRATIO3B075_BRATIO4B075_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B075_BRATIO3B075_BRATIO4B075_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B075_BRATIO3B075_BRATIO4B075_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B075_BRATIO3B075_BRATIO4B075_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B075_BRATIO3B075_BRATIO4B10_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B075_BRATIO3B075_BRATIO4B10_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B075_BRATIO3B075_BRATIO4B10_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B075_BRATIO3B075_BRATIO4B10_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B075_BRATIO3B075_BRATIO4B10_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B075_BRATIO3B10_BRATIO4B00_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B075_BRATIO3B10_BRATIO4B00_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B075_BRATIO3B10_BRATIO4B00_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B075_BRATIO3B10_BRATIO4B00_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B075_BRATIO3B10_BRATIO4B00_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B075_BRATIO3B10_BRATIO4B025_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B075_BRATIO3B10_BRATIO4B025_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B075_BRATIO3B10_BRATIO4B025_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B075_BRATIO3B10_BRATIO4B025_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B075_BRATIO3B10_BRATIO4B025_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B075_BRATIO3B10_BRATIO4B05_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B075_BRATIO3B10_BRATIO4B05_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B075_BRATIO3B10_BRATIO4B05_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B075_BRATIO3B10_BRATIO4B05_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B075_BRATIO3B10_BRATIO4B05_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B075_BRATIO3B10_BRATIO4B075_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B075_BRATIO3B10_BRATIO4B075_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B075_BRATIO3B10_BRATIO4B075_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B075_BRATIO3B10_BRATIO4B075_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B075_BRATIO3B10_BRATIO4B075_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B075_BRATIO3B10_BRATIO4B10_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B075_BRATIO3B10_BRATIO4B10_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B075_BRATIO3B10_BRATIO4B10_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B075_BRATIO3B10_BRATIO4B10_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B075_BRATIO3B10_BRATIO4B10_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B10_BRATIO3B00_BRATIO4B00_BRATIO5A00,0,0,0,1,0,1,0,0,1,0,2
_BRATIO1B00_BRATIO2B10_BRATIO3B00_BRATIO4B00_BRATIO5A025,0,0,0,2,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B10_BRATIO3B00_BRATIO4B00_BRATIO5A05,0,0,0,2,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B10_BRATIO3B00_BRATIO4B00_BRATIO5A075,0,0,0,2,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B10_BRATIO3B00_BRATIO4B00_BRATIO5A10,0,0,0,2,0,1,0,0,1,0,2
_BRATIO1B00_BRATIO2B10_BRATIO3B00_BRATIO4B025_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B10_BRATIO3B00_BRATIO4B025_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B10_BRATIO3B00_BRATIO4B025_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B10_BRATIO3B00_BRATIO4B025_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B10_BRATIO3B00_BRATIO4B025_BRATIO5A10,0,0,0,2,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B10_BRATIO3B00_BRATIO4B05_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B10_BRATIO3B00_BRATIO4B05_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B10_BRATIO3B00_BRATIO4B05_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B10_BRATIO3B00_BRATIO4B05_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B10_BRATIO3B00_BRATIO4B05_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B10_BRATIO3B00_BRATIO4B075_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B10_BRATIO3B00_BRATIO4B075_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B10_BRATIO3B00_BRATIO4B075_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B10_BRATIO3B00_BRATIO4B075_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B10_BRATIO3B00_BRATIO4B075_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B10_BRATIO3B00_BRATIO4B10_BRATIO5A00,0,0,0,1,0,1,0,0,1,0,2
_BRATIO1B00_BRATIO2B10_BRATIO3B00_BRATIO4B10_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B10_BRATIO3B00_BRATIO4B10_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B10_BRATIO3B00_BRATIO4B10_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B10_BRATIO3B00_BRATIO4B10_BRATIO5A10,0,0,0,1,0,1,0,0,1,0,2
_BRATIO1B00_BRATIO2B10_BRATIO3B025_BRATIO4B00_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B10_BRATIO3B025_BRATIO4B00_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B10_BRATIO3B025_BRATIO4B00_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B10_BRATIO3B025_BRATIO4B00_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B10_BRATIO3B025_BRATIO4B00_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B10_BRATIO3B025_BRATIO4B025_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B10_BRATIO3B025_BRATIO4B025_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B10_BRATIO3B025_BRATIO4B025_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B10_BRATIO3B025_BRATIO4B025_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B10_BRATIO3B025_BRATIO4B025_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B10_BRATIO3B025_BRATIO4B05_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B10_BRATIO3B025_BRATIO4B05_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B10_BRATIO3B025_BRATIO4B05_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B10_BRATIO3B025_BRATIO4B05_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B10_BRATIO3B025_BRATIO4B05_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B10_BRATIO3B025_BRATIO4B075_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B10_BRATIO3B025_BRATIO4B075_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B10_BRATIO3B025_BRATIO4B075_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B10_BRATIO3B025_BRATIO4B075_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B10_BRATIO3B025_BRATIO4B075_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B10_BRATIO3B025_BRATIO4B10_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B10_BRATIO3B025_BRATIO4B10_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B10_BRATIO3B025_BRATIO4B10_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B10_BRATIO3B025_BRATIO4B10_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B10_BRATIO3B025_BRATIO4B10_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B10_BRATIO3B05_BRATIO4B00_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B10_BRATIO3B05_BRATIO4B00_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B10_BRATIO3B05_BRATIO4B00_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B10_BRATIO3B05_BRATIO4B00_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B10_BRATIO3B05_BRATIO4B00_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B10_BRATIO3B05_BRATIO4B025_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B10_BRATIO3B05_BRATIO4B025_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B10_BRATIO3B05_BRATIO4B025_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B10_BRATIO3B05_BRATIO4B025_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B10_BRATIO3B05_BRATIO4B025_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B10_BRATIO3B05_BRATIO4B05_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B10_BRATIO3B05_BRATIO4B05_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B10_BRATIO3B05_BRATIO4B05_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B10_BRATIO3B05_BRATIO4B05_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B10_BRATIO3B05_BRATIO4B05_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B10_BRATIO3B05_BRATIO4B075_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B10_BRATIO3B05_BRATIO4B075_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B10_BRATIO3B05_BRATIO4B075_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B10_BRATIO3B05_BRATIO4B075_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B10_BRATIO3B05_BRATIO4B075_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B10_BRATIO3B05_BRATIO4B10_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B10_BRATIO3B05_BRATIO4B10_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B10_BRATIO3B05_BRATIO4B10_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B10_BRATIO3B05_BRATIO4B10_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B10_BRATIO3B05_BRATIO4B10_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B10_BRATIO3B075_BRATIO4B00_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B10_BRATIO3B075_BRATIO4B00_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B10_BRATIO3B075_BRATIO4B00_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B10_BRATIO3B075_BRATIO4B00_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B10_BRATIO3B075_BRATIO4B00_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B10_BRATIO3B075_BRATIO4B025_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B10_BRATIO3B075_BRATIO4B025_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B10_BRATIO3B075_BRATIO4B025_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B10_BRATIO3B075_BRATIO4B025_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B10_BRATIO3B075_BRATIO4B025_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B10_BRATIO3B075_BRATIO4B05_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B10_BRATIO3B075_BRATIO4B05_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B10_BRATIO3B075_BRATIO4B05_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B10_BRATIO3B075_BRATIO4B05_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B10_BRATIO3B075_BRATIO4B05_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B10_BRATIO3B075_BRATIO4B075_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B10_BRATIO3B075_BRATIO4B075_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B10_BRATIO3B075_BRATIO4B075_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B10_BRATIO3B075_BRATIO4B075_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B10_BRATIO3B075_BRATIO4B075_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B10_BRATIO3B075_BRATIO4B10_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B10_BRATIO3B075_BRATIO4B10_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B10_BRATIO3B075_BRATIO4B10_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B10_BRATIO3B075_BRATIO4B10_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B10_BRATIO3B075_BRATIO4B10_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B10_BRATIO3B10_BRATIO4B00_BRATIO5A00,0,0,0,1,0,1,0,0,1,0,2
_BRATIO1B00_BRATIO2B10_BRATIO3B10_BRATIO4B00_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B10_BRATIO3B10_BRATIO4B00_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B10_BRATIO3B10_BRATIO4B00_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B10_BRATIO3B10_BRATIO4B00_BRATIO5A10,0,0,0,1,0,1,0,0,1,0,2
_BRATIO1B00_BRATIO2B10_BRATIO3B10_BRATIO4B025_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B10_BRATIO3B10_BRATIO4B025_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B10_BRATIO3B10_BRATIO4B025_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B10_BRATIO3B10_BRATIO4B025_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B10_BRATIO3B10_BRATIO4B025_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B10_BRATIO3B10_BRATIO4B05_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B10_BRATIO3B10_BRATIO4B05_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B10_BRATIO3B10_BRATIO4B05_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B10_BRATIO3B10_BRATIO4B05_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B10_BRATIO3B10_BRATIO4B05_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B10_BRATIO3B10_BRATIO4B075_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B10_BRATIO3B10_BRATIO4B075_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B10_BRATIO3B10_BRATIO4B075_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B10_BRATIO3B10_BRATIO4B075_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B10_BRATIO3B10_BRATIO4B075_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B10_BRATIO3B10_BRATIO4B10_BRATIO5A00,0,0,0,1,0,1,0,0,1,0,2
_BRATIO1B00_BRATIO2B10_BRATIO3B10_BRATIO4B10_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B10_BRATIO3B10_BRATIO4B10_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B10_BRATIO3B10_BRATIO4B10_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B10_BRATIO3B10_BRATIO4B10_BRATIO5A10,0,0,0,1,0,1,0,0,1,0,2
_BRATIO1B025_BRATIO2B00_BRATIO3B00_BRATIO4B00_BRATIO5A00,0,0,0,2,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B00_BRATIO3B00_BRATIO4B00_BRATIO5A025,0,0,0,2,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B00_BRATIO3B00_BRATIO4B00_BRATIO5A05,0,0,0,2,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B00_BRATIO3B00_BRATIO4B00_BRATIO5A075,0,0,0,2,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B00_BRATIO3B00_BRATIO4B00_BRATIO5A10,0,0,0,2,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B00_BRATIO3B00_BRATIO4B025_BRATIO5A00,0,0,0,2,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B00_BRATIO3B00_BRATIO4B025_BRATIO5A025,0,0,0,2,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B00_BRATIO3B00_BRATIO4B025_BRATIO5A05,0,0,0,2,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B00_BRATIO3B00_BRATIO4B025_BRATIO5A075,0,0,0,2,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B00_BRATIO3B00_BRATIO4B025_BRATIO5A10,0,0,0,2,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B00_BRATIO3B00_BRATIO4B05_BRATIO5A00,0,0,0,2,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B00_BRATIO3B00_BRATIO4B05_BRATIO5A025,0,0,0,2,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B00_BRATIO3B00_BRATIO4B05_BRATIO5A05,0,0,0,2,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B00_BRATIO3B00_BRATIO4B05_BRATIO5A075,0,0,0,2,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B00_BRATIO3B00_BRATIO4B05_BRATIO5A10,0,0,0,2,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B00_BRATIO3B00_BRATIO4B075_BRATIO5A00,0,0,0,2,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B00_BRATIO3B00_BRATIO4B075_BRATIO5A025,0,0,0,2,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B00_BRATIO3B00_BRATIO4B075_BRATIO5A05,0,0,0,2,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B00_BRATIO3B00_BRATIO4B075_BRATIO5A075,0,0,0,2,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B00_BRATIO3B00_BRATIO4B075_BRATIO5A10,0,0,0,2,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B00_BRATIO3B00_BRATIO4B10_BRATIO5A00,0,0,0,2,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B00_BRATIO3B00_BRATIO4B10_BRATIO5A025,0,0,0,2,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B00_BRATIO3B00_BRATIO4B10_BRATIO5A05,0,0,0,2,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B00_BRATIO3B00_BRATIO4B10_BRATIO5A075,0,0,0,2,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B00_BRATIO3B00_BRATIO4B10_BRATIO5A10,0,0,0,2,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B00_BRATIO3B025_BRATIO4B00_BRATIO5A00,0,0,0,2,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B00_BRATIO3B025_BRATIO4B00_BRATIO5A025,0,0,0,2,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B00_BRATIO3B025_BRATIO4B00_BRATIO5A05,0,0,0,2,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B00_BRATIO3B025_BRATIO4B00_BRATIO5A075,0,0,0,2,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B00_BRATIO3B025_BRATIO4B00_BRATIO5A10,0,0,0,2,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B00_BRATIO3B025_BRATIO4B025_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B00_BRATIO3B025_BRATIO4B025_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B00_BRATIO3B025_BRATIO4B025_BRATIO5A05,0,0,0,2,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B00_BRATIO3B025_BRATIO4B025_BRATIO5A075,0,0,0,2,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B00_BRATIO3B025_BRATIO4B025_BRATIO5A10,0,0,0,2,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B00_BRATIO3B025_BRATIO4B05_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B00_BRATIO3B025_BRATIO4B05_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B00_BRATIO3B025_BRATIO4B05_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B00_BRATIO3B025_BRATIO4B05_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B00_BRATIO3B025_BRATIO4B05_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B00_BRATIO3B025_BRATIO4B075_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B00_BRATIO3B025_BRATIO4B075_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B00_BRATIO3B025_BRATIO4B075_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B00_BRATIO3B025_BRATIO4B075_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B00_BRATIO3B025_BRATIO4B075_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B00_BRATIO3B025_BRATIO4B10_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B00_BRATIO3B025_BRATIO4B10_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B00_BRATIO3B025_BRATIO4B10_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B00_BRATIO3B025_BRATIO4B10_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B00_BRATIO3B025_BRATIO4B10_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B00_BRATIO3B05_BRATIO4B00_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B00_BRATIO3B05_BRATIO4B00_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B00_BRATIO3B05_BRATIO4B00_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B00_BRATIO3B05_BRATIO4B00_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B00_BRATIO3B05_BRATIO4B00_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B00_BRATIO3B05_BRATIO4B025_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B00_BRATIO3B05_BRATIO4B025_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B00_BRATIO3B05_BRATIO4B025_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B00_BRATIO3B05_BRATIO4B025_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B00_BRATIO3B05_BRATIO4B025_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B00_BRATIO3B05_BRATIO4B05_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B00_BRATIO3B05_BRATIO4B05_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B00_BRATIO3B05_BRATIO4B05_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B00_BRATIO3B05_BRATIO4B05_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B00_BRATIO3B05_BRATIO4B05_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B00_BRATIO3B05_BRATIO4B075_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B00_BRATIO3B05_BRATIO4B075_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B00_BRATIO3B05_BRATIO4B075_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B00_BRATIO3B05_BRATIO4B075_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B00_BRATIO3B05_BRATIO4B075_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B00_BRATIO3B05_BRATIO4B10_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B00_BRATIO3B05_BRATIO4B10_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B00_BRATIO3B05_BRATIO4B10_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B00_BRATIO3B05_BRATIO4B10_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B00_BRATIO3B05_BRATIO4B10_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B00_BRATIO3B075_BRATIO4B00_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B00_BRATIO3B075_BRATIO4B00_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B00_BRATIO3B075_BRATIO4B00_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B00_BRATIO3B075_BRATIO4B00_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B00_BRATIO3B075_BRATIO4B00_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B00_BRATIO3B075_BRATIO4B025_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B00_BRATIO3B075_BRATIO4B025_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B00_BRATIO3B075_BRATIO4B025_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B00_BRATIO3B075_BRATIO4B025_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B00_BRATIO3B075_BRATIO4B025_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B00_BRATIO3B075_BRATIO4B05_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B00_BRATIO3B075_BRATIO4B05_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B00_BRATIO3B075_BRATIO4B05_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B00_BRATIO3B075_BRATIO4B05_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B00_BRATIO3B075_BRATIO4B05_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B00_BRATIO3B075_BRATIO4B075_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B00_BRATIO3B075_BRATIO4B075_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B00_BRATIO3B075_BRATIO4B075_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B00_BRATIO3B075_BRATIO4B075_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B00_BRATIO3B075_BRATIO4B075_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B00_BRATIO3B075_BRATIO4B10_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B00_BRATIO3B075_BRATIO4B10_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B00_BRATIO3B075_BRATIO4B10_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B00_BRATIO3B075_BRATIO4B10_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B00_BRATIO3B075_BRATIO4B10_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B00_BRATIO3B10_BRATIO4B00_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B00_BRATIO3B10_BRATIO4B00_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B00_BRATIO3B10_BRATIO4B00_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B00_BRATIO3B10_BRATIO4B00_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B00_BRATIO3B10_BRATIO4B00_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B00_BRATIO3B10_BRATIO4B025_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B00_BRATIO3B10_BRATIO4B025_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B00_BRATIO3B10_BRATIO4B025_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B00_BRATIO3B10_BRATIO4B025_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B00_BRATIO3B10_BRATIO4B025_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B00_BRATIO3B10_BRATIO4B05_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B00_BRATIO3B10_BRATIO4B05_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B00_BRATIO3B10_BRATIO4B05_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B00_BRATIO3B10_BRATIO4B05_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B00_BRATIO3B10_BRATIO4B05_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B00_BRATIO3B10_BRATIO4B075_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B00_BRATIO3B10_BRATIO4B075_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B00_BRATIO3B10_BRATIO4B075_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B00_BRATIO3B10_BRATIO4B075_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B00_BRATIO3B10_BRATIO4B075_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B00_BRATIO3B10_BRATIO4B10_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B00_BRATIO3B10_BRATIO4B10_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B00_BRATIO3B10_BRATIO4B10_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B00_BRATIO3B10_BRATIO4B10_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B00_BRATIO3B10_BRATIO4B10_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B025_BRATIO3B00_BRATIO4B00_BRATIO5A00,0,0,0,2,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B025_BRATIO3B00_BRATIO4B00_BRATIO5A025,0,0,0,2,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B025_BRATIO3B00_BRATIO4B00_BRATIO5A05,0,0,0,2,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B025_BRATIO3B00_BRATIO4B00_BRATIO5A075,0,0,0,2,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B025_BRATIO3B00_BRATIO4B00_BRATIO5A10,0,0,0,2,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B025_BRATIO3B00_BRATIO4B025_BRATIO5A00,0,0,0,2,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B025_BRATIO3B00_BRATIO4B025_BRATIO5A025,0,0,0,2,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B025_BRATIO3B00_BRATIO4B025_BRATIO5A05,0,0,0,2,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B025_BRATIO3B00_BRATIO4B025_BRATIO5A075,0,0,0,2,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B025_BRATIO3B00_BRATIO4B025_BRATIO5A10,0,0,0,2,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B025_BRATIO3B00_BRATIO4B05_BRATIO5A00,0,0,0,2,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B025_BRATIO3B00_BRATIO4B05_BRATIO5A025,0,0,0,2,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B025_BRATIO3B00_BRATIO4B05_BRATIO5A05,0,0,0,2,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B025_BRATIO3B00_BRATIO4B05_BRATIO5A075,0,0,0,2,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B025_BRATIO3B00_BRATIO4B05_BRATIO5A10,0,0,0,2,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B025_BRATIO3B00_BRATIO4B075_BRATIO5A00,0,0,0,2,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B025_BRATIO3B00_BRATIO4B075_BRATIO5A025,0,0,0,2,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B025_BRATIO3B00_BRATIO4B075_BRATIO5A05,0,0,0,2,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B025_BRATIO3B00_BRATIO4B075_BRATIO5A075,0,0,0,2,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B025_BRATIO3B00_BRATIO4B075_BRATIO5A10,0,0,0,2,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B025_BRATIO3B00_BRATIO4B10_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B025_BRATIO3B00_BRATIO4B10_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B025_BRATIO3B00_BRATIO4B10_BRATIO5A05,0,0,0,2,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B025_BRATIO3B00_BRATIO4B10_BRATIO5A075,0,0,0,2,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B025_BRATIO3B00_BRATIO4B10_BRATIO5A10,0,0,0,2,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B025_BRATIO3B025_BRATIO4B00_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B025_BRATIO3B025_BRATIO4B00_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B025_BRATIO3B025_BRATIO4B00_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B025_BRATIO3B025_BRATIO4B00_BRATIO5A075,0,0,0,2,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B025_BRATIO3B025_BRATIO4B00_BRATIO5A10,0,0,0,2,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B025_BRATIO3B025_BRATIO4B025_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B025_BRATIO3B025_BRATIO4B025_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B025_BRATIO3B025_BRATIO4B025_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B025_BRATIO3B025_BRATIO4B025_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B025_BRATIO3B025_BRATIO4B025_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B025_BRATIO3B025_BRATIO4B05_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B025_BRATIO3B025_BRATIO4B05_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B025_BRATIO3B025_BRATIO4B05_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B025_BRATIO3B025_BRATIO4B05_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B025_BRATIO3B025_BRATIO4B05_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B025_BRATIO3B025_BRATIO4B075_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B025_BRATIO3B025_BRATIO4B075_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B025_BRATIO3B025_BRATIO4B075_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B025_BRATIO3B025_BRATIO4B075_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B025_BRATIO3B025_BRATIO4B075_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B025_BRATIO3B025_BRATIO4B10_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B025_BRATIO3B025_BRATIO4B10_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B025_BRATIO3B025_BRATIO4B10_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B025_BRATIO3B025_BRATIO4B10_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B025_BRATIO3B025_BRATIO4B10_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B025_BRATIO3B05_BRATIO4B00_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B025_BRATIO3B05_BRATIO4B00_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B025_BRATIO3B05_BRATIO4B00_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B025_BRATIO3B05_BRATIO4B00_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B025_BRATIO3B05_BRATIO4B00_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B025_BRATIO3B05_BRATIO4B025_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B025_BRATIO3B05_BRATIO4B025_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B025_BRATIO3B05_BRATIO4B025_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B025_BRATIO3B05_BRATIO4B025_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B025_BRATIO3B05_BRATIO4B025_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B025_BRATIO3B05_BRATIO4B05_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B025_BRATIO3B05_BRATIO4B05_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B025_BRATIO3B05_BRATIO4B05_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B025_BRATIO3B05_BRATIO4B05_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B025_BRATIO3B05_BRATIO4B05_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B025_BRATIO3B05_BRATIO4B075_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B025_BRATIO3B05_BRATIO4B075_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B025_BRATIO3B05_BRATIO4B075_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B025_BRATIO3B05_BRATIO4B075_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B025_BRATIO3B05_BRATIO4B075_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B025_BRATIO3B05_BRATIO4B10_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B025_BRATIO3B05_BRATIO4B10_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B025_BRATIO3B05_BRATIO4B10_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B025_BRATIO3B05_BRATIO4B10_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B025_BRATIO3B05_BRATIO4B10_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B025_BRATIO3B075_BRATIO4B00_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B025_BRATIO3B075_BRATIO4B00_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B025_BRATIO3B075_BRATIO4B00_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B025_BRATIO3B075_BRATIO4B00_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B025_BRATIO3B075_BRATIO4B00_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B025_BRATIO3B075_BRATIO4B025_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B025_BRATIO3B075_BRATIO4B025_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B025_BRATIO3B075_BRATIO4B025_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B025_BRATIO3B075_BRATIO4B025_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B025_BRATIO3B075_BRATIO4B025_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B025_BRATIO3B075_BRATIO4B05_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B025_BRATIO3B075_BRATIO4B05_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B025_BRATIO3B075_BRATIO4B05_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B025_BRATIO3B075_BRATIO4B05_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B025_BRATIO3B075_BRATIO4B05_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B025_BRATIO3B075_BRATIO4B075_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B025_BRATIO3B075_BRATIO4B075_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B025_BRATIO3B075_BRATIO4B075_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B025_BRATIO3B075_BRATIO4B075_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B025_BRATIO3B075_BRATIO4B075_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B025_BRATIO3B075_BRATIO4B10_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B025_BRATIO3B075_BRATIO4B10_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B025_BRATIO3B075_BRATIO4B10_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B025_BRATIO3B075_BRATIO4B10_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B025_BRATIO3B075_BRATIO4B10_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B025_BRATIO3B10_BRATIO4B00_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B025_BRATIO3B10_BRATIO4B00_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B025_BRATIO3B10_BRATIO4B00_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B025_BRATIO3B10_BRATIO4B00_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B025_BRATIO3B10_BRATIO4B00_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B025_BRATIO3B10_BRATIO4B025_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B025_BRATIO3B10_BRATIO4B025_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B025_BRATIO3B10_BRATIO4B025_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B025_BRATIO3B10_BRATIO4B025_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B025_BRATIO3B10_BRATIO4B025_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B025_BRATIO3B10_BRATIO4B05_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B025_BRATIO3B10_BRATIO4B05_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B025_BRATIO3B10_BRATIO4B05_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B025_BRATIO3B10_BRATIO4B05_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B025_BRATIO3B10_BRATIO4B05_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B025_BRATIO3B10_BRATIO4B075_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B025_BRATIO3B10_BRATIO4B075_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B025_BRATIO3B10_BRATIO4B075_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B025_BRATIO3B10_BRATIO4B075_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B025_BRATIO3B10_BRATIO4B075_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B025_BRATIO3B10_BRATIO4B10_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B025_BRATIO3B10_BRATIO4B10_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B025_BRATIO3B10_BRATIO4B10_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B025_BRATIO3B10_BRATIO4B10_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B025_BRATIO3B10_BRATIO4B10_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B05_BRATIO3B00_BRATIO4B00_BRATIO5A00,0,0,0,2,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B05_BRATIO3B00_BRATIO4B00_BRATIO5A025,0,0,0,2,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B05_BRATIO3B00_BRATIO4B00_BRATIO5A05,0,0,0,2,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B05_BRATIO3B00_BRATIO4B00_BRATIO5A075,0,0,0,2,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B05_BRATIO3B00_BRATIO4B00_BRATIO5A10,0,0,0,2,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B05_BRATIO3B00_BRATIO4B025_BRATIO5A00,0,0,0,2,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B05_BRATIO3B00_BRATIO4B025_BRATIO5A025,0,0,0,2,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B05_BRATIO3B00_BRATIO4B025_BRATIO5A05,0,0,0,2,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B05_BRATIO3B00_BRATIO4B025_BRATIO5A075,0,0,0,2,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B05_BRATIO3B00_BRATIO4B025_BRATIO5A10,0,0,0,2,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B05_BRATIO3B00_BRATIO4B05_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B05_BRATIO3B00_BRATIO4B05_BRATIO5A025,0,0,0,2,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B05_BRATIO3B00_BRATIO4B05_BRATIO5A05,0,0,0,2,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B05_BRATIO3B00_BRATIO4B05_BRATIO5A075,0,0,0,2,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B05_BRATIO3B00_BRATIO4B05_BRATIO5A10,0,0,0,2,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B05_BRATIO3B00_BRATIO4B075_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B05_BRATIO3B00_BRATIO4B075_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B05_BRATIO3B00_BRATIO4B075_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B05_BRATIO3B00_BRATIO4B075_BRATIO5A075,0,0,0,2,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B05_BRATIO3B00_BRATIO4B075_BRATIO5A10,0,0,0,2,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B05_BRATIO3B00_BRATIO4B10_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B05_BRATIO3B00_BRATIO4B10_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B05_BRATIO3B00_BRATIO4B10_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B05_BRATIO3B00_BRATIO4B10_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B05_BRATIO3B00_BRATIO4B10_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B05_BRATIO3B025_BRATIO4B00_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B05_BRATIO3B025_BRATIO4B00_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B05_BRATIO3B025_BRATIO4B00_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B05_BRATIO3B025_BRATIO4B00_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B05_BRATIO3B025_BRATIO4B00_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B05_BRATIO3B025_BRATIO4B025_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B05_BRATIO3B025_BRATIO4B025_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B05_BRATIO3B025_BRATIO4B025_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B05_BRATIO3B025_BRATIO4B025_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B05_BRATIO3B025_BRATIO4B025_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B05_BRATIO3B025_BRATIO4B05_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B05_BRATIO3B025_BRATIO4B05_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B05_BRATIO3B025_BRATIO4B05_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B05_BRATIO3B025_BRATIO4B05_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B05_BRATIO3B025_BRATIO4B05_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B05_BRATIO3B025_BRATIO4B075_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B05_BRATIO3B025_BRATIO4B075_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B05_BRATIO3B025_BRATIO4B075_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B05_BRATIO3B025_BRATIO4B075_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B05_BRATIO3B025_BRATIO4B075_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B05_BRATIO3B025_BRATIO4B10_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B05_BRATIO3B025_BRATIO4B10_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B05_BRATIO3B025_BRATIO4B10_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B05_BRATIO3B025_BRATIO4B10_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B05_BRATIO3B025_BRATIO4B10_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B05_BRATIO3B05_BRATIO4B00_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B05_BRATIO3B05_BRATIO4B00_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B05_BRATIO3B05_BRATIO4B00_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B05_BRATIO3B05_BRATIO4B00_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B05_BRATIO3B05_BRATIO4B00_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B05_BRATIO3B05_BRATIO4B025_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B05_BRATIO3B05_BRATIO4B025_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B05_BRATIO3B05_BRATIO4B025_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B05_BRATIO3B05_BRATIO4B025_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B05_BRATIO3B05_BRATIO4B025_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B05_BRATIO3B05_BRATIO4B05_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B05_BRATIO3B05_BRATIO4B05_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B05_BRATIO3B05_BRATIO4B05_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B05_BRATIO3B05_BRATIO4B05_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B05_BRATIO3B05_BRATIO4B05_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B05_BRATIO3B05_BRATIO4B075_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B05_BRATIO3B05_BRATIO4B075_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B05_BRATIO3B05_BRATIO4B075_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B05_BRATIO3B05_BRATIO4B075_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B05_BRATIO3B05_BRATIO4B075_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B05_BRATIO3B05_BRATIO4B10_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B05_BRATIO3B05_BRATIO4B10_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B05_BRATIO3B05_BRATIO4B10_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B05_BRATIO3B05_BRATIO4B10_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B05_BRATIO3B05_BRATIO4B10_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B05_BRATIO3B075_BRATIO4B00_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B05_BRATIO3B075_BRATIO4B00_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B05_BRATIO3B075_BRATIO4B00_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B05_BRATIO3B075_BRATIO4B00_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B05_BRATIO3B075_BRATIO4B00_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B05_BRATIO3B075_BRATIO4B025_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B05_BRATIO3B075_BRATIO4B025_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B05_BRATIO3B075_BRATIO4B025_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B05_BRATIO3B075_BRATIO4B025_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B05_BRATIO3B075_BRATIO4B025_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B05_BRATIO3B075_BRATIO4B05_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B05_BRATIO3B075_BRATIO4B05_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B05_BRATIO3B075_BRATIO4B05_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B05_BRATIO3B075_BRATIO4B05_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B05_BRATIO3B075_BRATIO4B05_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B05_BRATIO3B075_BRATIO4B075_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B05_BRATIO3B075_BRATIO4B075_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B05_BRATIO3B075_BRATIO4B075_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B05_BRATIO3B075_BRATIO4B075_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B05_BRATIO3B075_BRATIO4B075_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B05_BRATIO3B075_BRATIO4B10_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B05_BRATIO3B075_BRATIO4B10_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B05_BRATIO3B075_BRATIO4B10_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B05_BRATIO3B075_BRATIO4B10_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B05_BRATIO3B075_BRATIO4B10_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B05_BRATIO3B10_BRATIO4B00_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B05_BRATIO3B10_BRATIO4B00_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B05_BRATIO3B10_BRATIO4B00_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B05_BRATIO3B10_BRATIO4B00_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B05_BRATIO3B10_BRATIO4B00_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B05_BRATIO3B10_BRATIO4B025_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B05_BRATIO3B10_BRATIO4B025_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B05_BRATIO3B10_BRATIO4B025_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B05_BRATIO3B10_BRATIO4B025_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B05_BRATIO3B10_BRATIO4B025_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B05_BRATIO3B10_BRATIO4B05_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B05_BRATIO3B10_BRATIO4B05_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B05_BRATIO3B10_BRATIO4B05_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B05_BRATIO3B10_BRATIO4B05_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B05_BRATIO3B10_BRATIO4B05_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B05_BRATIO3B10_BRATIO4B075_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B05_BRATIO3B10_BRATIO4B075_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B05_BRATIO3B10_BRATIO4B075_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B05_BRATIO3B10_BRATIO4B075_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B05_BRATIO3B10_BRATIO4B075_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B05_BRATIO3B10_BRATIO4B10_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B05_BRATIO3B10_BRATIO4B10_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B05_BRATIO3B10_BRATIO4B10_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B05_BRATIO3B10_BRATIO4B10_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B05_BRATIO3B10_BRATIO4B10_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B075_BRATIO3B00_BRATIO4B00_BRATIO5A00,0,0,0,2,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B075_BRATIO3B00_BRATIO4B00_BRATIO5A025,0,0,0,2,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B075_BRATIO3B00_BRATIO4B00_BRATIO5A05,0,0,0,2,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B075_BRATIO3B00_BRATIO4B00_BRATIO5A075,0,0,0,2,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B075_BRATIO3B00_BRATIO4B00_BRATIO5A10,0,0,0,2,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B075_BRATIO3B00_BRATIO4B025_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B075_BRATIO3B00_BRATIO4B025_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B075_BRATIO3B00_BRATIO4B025_BRATIO5A05,0,0,0,2,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B075_BRATIO3B00_BRATIO4B025_BRATIO5A075,0,0,0,2,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B075_BRATIO3B00_BRATIO4B025_BRATIO5A10,0,0,0,2,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B075_BRATIO3B00_BRATIO4B05_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B075_BRATIO3B00_BRATIO4B05_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B075_BRATIO3B00_BRATIO4B05_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B075_BRATIO3B00_BRATIO4B05_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B075_BRATIO3B00_BRATIO4B05_BRATIO5A10,0,0,0,2,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B075_BRATIO3B00_BRATIO4B075_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B075_BRATIO3B00_BRATIO4B075_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B075_BRATIO3B00_BRATIO4B075_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B075_BRATIO3B00_BRATIO4B075_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B075_BRATIO3B00_BRATIO4B075_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B075_BRATIO3B00_BRATIO4B10_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B075_BRATIO3B00_BRATIO4B10_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B075_BRATIO3B00_BRATIO4B10_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B075_BRATIO3B00_BRATIO4B10_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B075_BRATIO3B00_BRATIO4B10_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B075_BRATIO3B025_BRATIO4B00_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B075_BRATIO3B025_BRATIO4B00_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B075_BRATIO3B025_BRATIO4B00_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B075_BRATIO3B025_BRATIO4B00_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B075_BRATIO3B025_BRATIO4B00_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B075_BRATIO3B025_BRATIO4B025_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B075_BRATIO3B025_BRATIO4B025_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B075_BRATIO3B025_BRATIO4B025_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B075_BRATIO3B025_BRATIO4B025_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B075_BRATIO3B025_BRATIO4B025_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B075_BRATIO3B025_BRATIO4B05_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B075_BRATIO3B025_BRATIO4B05_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B075_BRATIO3B025_BRATIO4B05_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B075_BRATIO3B025_BRATIO4B05_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B075_BRATIO3B025_BRATIO4B05_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B075_BRATIO3B025_BRATIO4B075_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B075_BRATIO3B025_BRATIO4B075_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B075_BRATIO3B025_BRATIO4B075_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B075_BRATIO3B025_BRATIO4B075_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B075_BRATIO3B025_BRATIO4B075_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B075_BRATIO3B025_BRATIO4B10_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B075_BRATIO3B025_BRATIO4B10_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B075_BRATIO3B025_BRATIO4B10_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B075_BRATIO3B025_BRATIO4B10_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B075_BRATIO3B025_BRATIO4B10_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B075_BRATIO3B05_BRATIO4B00_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B075_BRATIO3B05_BRATIO4B00_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B075_BRATIO3B05_BRATIO4B00_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B075_BRATIO3B05_BRATIO4B00_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B075_BRATIO3B05_BRATIO4B00_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B075_BRATIO3B05_BRATIO4B025_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B075_BRATIO3B05_BRATIO4B025_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B075_BRATIO3B05_BRATIO4B025_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B075_BRATIO3B05_BRATIO4B025_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B075_BRATIO3B05_BRATIO4B025_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B075_BRATIO3B05_BRATIO4B05_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B075_BRATIO3B05_BRATIO4B05_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B075_BRATIO3B05_BRATIO4B05_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B075_BRATIO3B05_BRATIO4B05_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B075_BRATIO3B05_BRATIO4B05_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B075_BRATIO3B05_BRATIO4B075_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B075_BRATIO3B05_BRATIO4B075_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B075_BRATIO3B05_BRATIO4B075_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B075_BRATIO3B05_BRATIO4B075_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B075_BRATIO3B05_BRATIO4B075_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B075_BRATIO3B05_BRATIO4B10_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B075_BRATIO3B05_BRATIO4B10_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B075_BRATIO3B05_BRATIO4B10_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B075_BRATIO3B05_BRATIO4B10_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B075_BRATIO3B05_BRATIO4B10_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B075_BRATIO3B075_BRATIO4B00_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B075_BRATIO3B075_BRATIO4B00_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B075_BRATIO3B075_BRATIO4B00_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B075_BRATIO3B075_BRATIO4B00_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B075_BRATIO3B075_BRATIO4B00_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B075_BRATIO3B075_BRATIO4B025_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B075_BRATIO3B075_BRATIO4B025_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B075_BRATIO3B075_BRATIO4B025_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B075_BRATIO3B075_BRATIO4B025_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B075_BRATIO3B075_BRATIO4B025_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B075_BRATIO3B075_BRATIO4B05_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B075_BRATIO3B075_BRATIO4B05_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B075_BRATIO3B075_BRATIO4B05_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B075_BRATIO3B075_BRATIO4B05_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B075_BRATIO3B075_BRATIO4B05_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B075_BRATIO3B075_BRATIO4B075_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B075_BRATIO3B075_BRATIO4B075_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B075_BRATIO3B075_BRATIO4B075_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B075_BRATIO3B075_BRATIO4B075_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B075_BRATIO3B075_BRATIO4B075_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B075_BRATIO3B075_BRATIO4B10_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B075_BRATIO3B075_BRATIO4B10_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B075_BRATIO3B075_BRATIO4B10_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B075_BRATIO3B075_BRATIO4B10_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B075_BRATIO3B075_BRATIO4B10_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B075_BRATIO3B10_BRATIO4B00_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B075_BRATIO3B10_BRATIO4B00_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B075_BRATIO3B10_BRATIO4B00_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B075_BRATIO3B10_BRATIO4B00_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B075_BRATIO3B10_BRATIO4B00_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B075_BRATIO3B10_BRATIO4B025_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B075_BRATIO3B10_BRATIO4B025_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B075_BRATIO3B10_BRATIO4B025_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B075_BRATIO3B10_BRATIO4B025_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B075_BRATIO3B10_BRATIO4B025_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B075_BRATIO3B10_BRATIO4B05_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B075_BRATIO3B10_BRATIO4B05_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B075_BRATIO3B10_BRATIO4B05_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B075_BRATIO3B10_BRATIO4B05_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B075_BRATIO3B10_BRATIO4B05_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B075_BRATIO3B10_BRATIO4B075_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B075_BRATIO3B10_BRATIO4B075_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B075_BRATIO3B10_BRATIO4B075_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B075_BRATIO3B10_BRATIO4B075_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B075_BRATIO3B10_BRATIO4B075_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B075_BRATIO3B10_BRATIO4B10_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B075_BRATIO3B10_BRATIO4B10_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B075_BRATIO3B10_BRATIO4B10_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B075_BRATIO3B10_BRATIO4B10_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B075_BRATIO3B10_BRATIO4B10_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B10_BRATIO3B00_BRATIO4B00_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B10_BRATIO3B00_BRATIO4B00_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B10_BRATIO3B00_BRATIO4B00_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B10_BRATIO3B00_BRATIO4B00_BRATIO5A075,0,0,0,2,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B10_BRATIO3B00_BRATIO4B00_BRATIO5A10,0,0,0,2,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B10_BRATIO3B00_BRATIO4B025_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B10_BRATIO3B00_BRATIO4B025_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B10_BRATIO3B00_BRATIO4B025_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B10_BRATIO3B00_BRATIO4B025_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B10_BRATIO3B00_BRATIO4B025_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B10_BRATIO3B00_BRATIO4B05_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B10_BRATIO3B00_BRATIO4B05_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B10_BRATIO3B00_BRATIO4B05_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B10_BRATIO3B00_BRATIO4B05_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B10_BRATIO3B00_BRATIO4B05_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B10_BRATIO3B00_BRATIO4B075_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B10_BRATIO3B00_BRATIO4B075_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B10_BRATIO3B00_BRATIO4B075_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B10_BRATIO3B00_BRATIO4B075_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B10_BRATIO3B00_BRATIO4B075_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B10_BRATIO3B00_BRATIO4B10_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B10_BRATIO3B00_BRATIO4B10_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B10_BRATIO3B00_BRATIO4B10_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B10_BRATIO3B00_BRATIO4B10_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B10_BRATIO3B00_BRATIO4B10_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B10_BRATIO3B025_BRATIO4B00_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B10_BRATIO3B025_BRATIO4B00_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B10_BRATIO3B025_BRATIO4B00_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B10_BRATIO3B025_BRATIO4B00_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B10_BRATIO3B025_BRATIO4B00_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B10_BRATIO3B025_BRATIO4B025_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B10_BRATIO3B025_BRATIO4B025_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B10_BRATIO3B025_BRATIO4B025_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B10_BRATIO3B025_BRATIO4B025_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B10_BRATIO3B025_BRATIO4B025_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B10_BRATIO3B025_BRATIO4B05_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B10_BRATIO3B025_BRATIO4B05_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B10_BRATIO3B025_BRATIO4B05_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B10_BRATIO3B025_BRATIO4B05_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B10_BRATIO3B025_BRATIO4B05_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B10_BRATIO3B025_BRATIO4B075_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B10_BRATIO3B025_BRATIO4B075_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B10_BRATIO3B025_BRATIO4B075_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B10_BRATIO3B025_BRATIO4B075_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B10_BRATIO3B025_BRATIO4B075_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B10_BRATIO3B025_BRATIO4B10_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B10_BRATIO3B025_BRATIO4B10_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B10_BRATIO3B025_BRATIO4B10_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B10_BRATIO3B025_BRATIO4B10_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B10_BRATIO3B025_BRATIO4B10_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B10_BRATIO3B05_BRATIO4B00_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B10_BRATIO3B05_BRATIO4B00_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B10_BRATIO3B05_BRATIO4B00_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B10_BRATIO3B05_BRATIO4B00_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B10_BRATIO3B05_BRATIO4B00_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B10_BRATIO3B05_BRATIO4B025_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B10_BRATIO3B05_BRATIO4B025_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B10_BRATIO3B05_BRATIO4B025_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B10_BRATIO3B05_BRATIO4B025_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B10_BRATIO3B05_BRATIO4B025_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B10_BRATIO3B05_BRATIO4B05_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B10_BRATIO3B05_BRATIO4B05_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B10_BRATIO3B05_BRATIO4B05_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B10_BRATIO3B05_BRATIO4B05_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B10_BRATIO3B05_BRATIO4B05_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B10_BRATIO3B05_BRATIO4B075_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B10_BRATIO3B05_BRATIO4B075_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B10_BRATIO3B05_BRATIO4B075_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B10_BRATIO3B05_BRATIO4B075_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B10_BRATIO3B05_BRATIO4B075_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B10_BRATIO3B05_BRATIO4B10_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B10_BRATIO3B05_BRATIO4B10_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B10_BRATIO3B05_BRATIO4B10_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B10_BRATIO3B05_BRATIO4B10_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B10_BRATIO3B05_BRATIO4B10_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B10_BRATIO3B075_BRATIO4B00_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B10_BRATIO3B075_BRATIO4B00_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B10_BRATIO3B075_BRATIO4B00_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B10_BRATIO3B075_BRATIO4B00_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B10_BRATIO3B075_BRATIO4B00_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B10_BRATIO3B075_BRATIO4B025_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B10_BRATIO3B075_BRATIO4B025_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B10_BRATIO3B075_BRATIO4B025_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B10_BRATIO3B075_BRATIO4B025_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B10_BRATIO3B075_BRATIO4B025_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B10_BRATIO3B075_BRATIO4B05_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B10_BRATIO3B075_BRATIO4B05_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B10_BRATIO3B075_BRATIO4B05_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B10_BRATIO3B075_BRATIO4B05_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B10_BRATIO3B075_BRATIO4B05_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B10_BRATIO3B075_BRATIO4B075_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B10_BRATIO3B075_BRATIO4B075_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B10_BRATIO3B075_BRATIO4B075_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B10_BRATIO3B075_BRATIO4B075_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B10_BRATIO3B075_BRATIO4B075_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B10_BRATIO3B075_BRATIO4B10_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B10_BRATIO3B075_BRATIO4B10_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B10_BRATIO3B075_BRATIO4B10_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B10_BRATIO3B075_BRATIO4B10_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B10_BRATIO3B075_BRATIO4B10_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B10_BRATIO3B10_BRATIO4B00_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B10_BRATIO3B10_BRATIO4B00_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B10_BRATIO3B10_BRATIO4B00_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B10_BRATIO3B10_BRATIO4B00_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B10_BRATIO3B10_BRATIO4B00_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B10_BRATIO3B10_BRATIO4B025_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B10_BRATIO3B10_BRATIO4B025_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B10_BRATIO3B10_BRATIO4B025_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B10_BRATIO3B10_BRATIO4B025_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B10_BRATIO3B10_BRATIO4B025_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B10_BRATIO3B10_BRATIO4B05_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B10_BRATIO3B10_BRATIO4B05_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B10_BRATIO3B10_BRATIO4B05_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B10_BRATIO3B10_BRATIO4B05_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B10_BRATIO3B10_BRATIO4B05_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B10_BRATIO3B10_BRATIO4B075_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B10_BRATIO3B10_BRATIO4B075_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B10_BRATIO3B10_BRATIO4B075_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B10_BRATIO3B10_BRATIO4B075_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B10_BRATIO3B10_BRATIO4B075_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B10_BRATIO3B10_BRATIO4B10_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B10_BRATIO3B10_BRATIO4B10_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B10_BRATIO3B10_BRATIO4B10_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B10_BRATIO3B10_BRATIO4B10_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B10_BRATIO3B10_BRATIO4B10_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B00_BRATIO3B00_BRATIO4B00_BRATIO5A00,0,0,0,2,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B00_BRATIO3B00_BRATIO4B00_BRATIO5A025,0,0,0,2,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B00_BRATIO3B00_BRATIO4B00_BRATIO5A05,0,0,0,2,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B00_BRATIO3B00_BRATIO4B00_BRATIO5A075,0,0,0,2,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B00_BRATIO3B00_BRATIO4B00_BRATIO5A10,0,0,0,2,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B00_BRATIO3B00_BRATIO4B025_BRATIO5A00,0,0,0,2,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B00_BRATIO3B00_BRATIO4B025_BRATIO5A025,0,0,0,2,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B00_BRATIO3B00_BRATIO4B025_BRATIO5A05,0,0,0,2,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B00_BRATIO3B00_BRATIO4B025_BRATIO5A075,0,0,0,2,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B00_BRATIO3B00_BRATIO4B025_BRATIO5A10,0,0,0,2,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B00_BRATIO3B00_BRATIO4B05_BRATIO5A00,0,0,0,2,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B00_BRATIO3B00_BRATIO4B05_BRATIO5A025,0,0,0,2,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B00_BRATIO3B00_BRATIO4B05_BRATIO5A05,0,0,0,2,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B00_BRATIO3B00_BRATIO4B05_BRATIO5A075,0,0,0,2,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B00_BRATIO3B00_BRATIO4B05_BRATIO5A10,0,0,0,2,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B00_BRATIO3B00_BRATIO4B075_BRATIO5A00,0,0,0,2,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B00_BRATIO3B00_BRATIO4B075_BRATIO5A025,0,0,0,2,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B00_BRATIO3B00_BRATIO4B075_BRATIO5A05,0,0,0,2,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B00_BRATIO3B00_BRATIO4B075_BRATIO5A075,0,0,0,2,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B00_BRATIO3B00_BRATIO4B075_BRATIO5A10,0,0,0,2,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B00_BRATIO3B00_BRATIO4B10_BRATIO5A00,0,0,0,2,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B00_BRATIO3B00_BRATIO4B10_BRATIO5A025,0,0,0,2,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B00_BRATIO3B00_BRATIO4B10_BRATIO5A05,0,0,0,2,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B00_BRATIO3B00_BRATIO4B10_BRATIO5A075,0,0,0,2,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B00_BRATIO3B00_BRATIO4B10_BRATIO5A10,0,0,0,2,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B00_BRATIO3B025_BRATIO4B00_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B00_BRATIO3B025_BRATIO4B00_BRATIO5A025,0,0,0,2,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B00_BRATIO3B025_BRATIO4B00_BRATIO5A05,0,0,0,2,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B00_BRATIO3B025_BRATIO4B00_BRATIO5A075,0,0,0,2,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B00_BRATIO3B025_BRATIO4B00_BRATIO5A10,0,0,0,2,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B00_BRATIO3B025_BRATIO4B025_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B00_BRATIO3B025_BRATIO4B025_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B00_BRATIO3B025_BRATIO4B025_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B00_BRATIO3B025_BRATIO4B025_BRATIO5A075,0,0,0,2,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B00_BRATIO3B025_BRATIO4B025_BRATIO5A10,0,0,0,2,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B00_BRATIO3B025_BRATIO4B05_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B00_BRATIO3B025_BRATIO4B05_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B00_BRATIO3B025_BRATIO4B05_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B00_BRATIO3B025_BRATIO4B05_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B00_BRATIO3B025_BRATIO4B05_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B00_BRATIO3B025_BRATIO4B075_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B00_BRATIO3B025_BRATIO4B075_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B00_BRATIO3B025_BRATIO4B075_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B00_BRATIO3B025_BRATIO4B075_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B00_BRATIO3B025_BRATIO4B075_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B00_BRATIO3B025_BRATIO4B10_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B00_BRATIO3B025_BRATIO4B10_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B00_BRATIO3B025_BRATIO4B10_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B00_BRATIO3B025_BRATIO4B10_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B00_BRATIO3B025_BRATIO4B10_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B00_BRATIO3B05_BRATIO4B00_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B00_BRATIO3B05_BRATIO4B00_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B00_BRATIO3B05_BRATIO4B00_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B00_BRATIO3B05_BRATIO4B00_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B00_BRATIO3B05_BRATIO4B00_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B00_BRATIO3B05_BRATIO4B025_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B00_BRATIO3B05_BRATIO4B025_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B00_BRATIO3B05_BRATIO4B025_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B00_BRATIO3B05_BRATIO4B025_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B00_BRATIO3B05_BRATIO4B025_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B00_BRATIO3B05_BRATIO4B05_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B00_BRATIO3B05_BRATIO4B05_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B00_BRATIO3B05_BRATIO4B05_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B00_BRATIO3B05_BRATIO4B05_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B00_BRATIO3B05_BRATIO4B05_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B00_BRATIO3B05_BRATIO4B075_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B00_BRATIO3B05_BRATIO4B075_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B00_BRATIO3B05_BRATIO4B075_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B00_BRATIO3B05_BRATIO4B075_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B00_BRATIO3B05_BRATIO4B075_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B00_BRATIO3B05_BRATIO4B10_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B00_BRATIO3B05_BRATIO4B10_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B00_BRATIO3B05_BRATIO4B10_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B00_BRATIO3B05_BRATIO4B10_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B00_BRATIO3B05_BRATIO4B10_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B00_BRATIO3B075_BRATIO4B00_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B00_BRATIO3B075_BRATIO4B00_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B00_BRATIO3B075_BRATIO4B00_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B00_BRATIO3B075_BRATIO4B00_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B00_BRATIO3B075_BRATIO4B00_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B00_BRATIO3B075_BRATIO4B025_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B00_BRATIO3B075_BRATIO4B025_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B00_BRATIO3B075_BRATIO4B025_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B00_BRATIO3B075_BRATIO4B025_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B00_BRATIO3B075_BRATIO4B025_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B00_BRATIO3B075_BRATIO4B05_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B00_BRATIO3B075_BRATIO4B05_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B00_BRATIO3B075_BRATIO4B05_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B00_BRATIO3B075_BRATIO4B05_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B00_BRATIO3B075_BRATIO4B05_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B00_BRATIO3B075_BRATIO4B075_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B00_BRATIO3B075_BRATIO4B075_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B00_BRATIO3B075_BRATIO4B075_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B00_BRATIO3B075_BRATIO4B075_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B00_BRATIO3B075_BRATIO4B075_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B00_BRATIO3B075_BRATIO4B10_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B00_BRATIO3B075_BRATIO4B10_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B00_BRATIO3B075_BRATIO4B10_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B00_BRATIO3B075_BRATIO4B10_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B00_BRATIO3B075_BRATIO4B10_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B00_BRATIO3B10_BRATIO4B00_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B00_BRATIO3B10_BRATIO4B00_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B00_BRATIO3B10_BRATIO4B00_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B00_BRATIO3B10_BRATIO4B00_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B00_BRATIO3B10_BRATIO4B00_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B00_BRATIO3B10_BRATIO4B025_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B00_BRATIO3B10_BRATIO4B025_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B00_BRATIO3B10_BRATIO4B025_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B00_BRATIO3B10_BRATIO4B025_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B00_BRATIO3B10_BRATIO4B025_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B00_BRATIO3B10_BRATIO4B05_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B00_BRATIO3B10_BRATIO4B05_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B00_BRATIO3B10_BRATIO4B05_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B00_BRATIO3B10_BRATIO4B05_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B00_BRATIO3B10_BRATIO4B05_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B00_BRATIO3B10_BRATIO4B075_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B00_BRATIO3B10_BRATIO4B075_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B00_BRATIO3B10_BRATIO4B075_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B00_BRATIO3B10_BRATIO4B075_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B00_BRATIO3B10_BRATIO4B075_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B00_BRATIO3B10_BRATIO4B10_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B00_BRATIO3B10_BRATIO4B10_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B00_BRATIO3B10_BRATIO4B10_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B00_BRATIO3B10_BRATIO4B10_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B00_BRATIO3B10_BRATIO4B10_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B025_BRATIO3B00_BRATIO4B00_BRATIO5A00,0,0,0,2,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B025_BRATIO3B00_BRATIO4B00_BRATIO5A025,0,0,0,2,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B025_BRATIO3B00_BRATIO4B00_BRATIO5A05,0,0,0,2,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B025_BRATIO3B00_BRATIO4B00_BRATIO5A075,0,0,0,2,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B025_BRATIO3B00_BRATIO4B00_BRATIO5A10,0,0,0,2,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B025_BRATIO3B00_BRATIO4B025_BRATIO5A00,0,0,0,2,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B025_BRATIO3B00_BRATIO4B025_BRATIO5A025,0,0,0,2,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B025_BRATIO3B00_BRATIO4B025_BRATIO5A05,0,0,0,2,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B025_BRATIO3B00_BRATIO4B025_BRATIO5A075,0,0,0,2,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B025_BRATIO3B00_BRATIO4B025_BRATIO5A10,0,0,0,2,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B025_BRATIO3B00_BRATIO4B05_BRATIO5A00,0,0,0,2,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B025_BRATIO3B00_BRATIO4B05_BRATIO5A025,0,0,0,2,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B025_BRATIO3B00_BRATIO4B05_BRATIO5A05,0,0,0,2,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B025_BRATIO3B00_BRATIO4B05_BRATIO5A075,0,0,0,2,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B025_BRATIO3B00_BRATIO4B05_BRATIO5A10,0,0,0,2,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B025_BRATIO3B00_BRATIO4B075_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B025_BRATIO3B00_BRATIO4B075_BRATIO5A025,0,0,0,2,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B025_BRATIO3B00_BRATIO4B075_BRATIO5A05,0,0,0,2,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B025_BRATIO3B00_BRATIO4B075_BRATIO5A075,0,0,0,2,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B025_BRATIO3B00_BRATIO4B075_BRATIO5A10,0,0,0,2,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B025_BRATIO3B00_BRATIO4B10_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B025_BRATIO3B00_BRATIO4B10_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B025_BRATIO3B00_BRATIO4B10_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B025_BRATIO3B00_BRATIO4B10_BRATIO5A075,0,0,0,2,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B025_BRATIO3B00_BRATIO4B10_BRATIO5A10,0,0,0,2,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B025_BRATIO3B025_BRATIO4B00_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B025_BRATIO3B025_BRATIO4B00_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B025_BRATIO3B025_BRATIO4B00_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B025_BRATIO3B025_BRATIO4B00_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B025_BRATIO3B025_BRATIO4B00_BRATIO5A10,0,0,0,2,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B025_BRATIO3B025_BRATIO4B025_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B025_BRATIO3B025_BRATIO4B025_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B025_BRATIO3B025_BRATIO4B025_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B025_BRATIO3B025_BRATIO4B025_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B025_BRATIO3B025_BRATIO4B025_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B025_BRATIO3B025_BRATIO4B05_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B025_BRATIO3B025_BRATIO4B05_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B025_BRATIO3B025_BRATIO4B05_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B025_BRATIO3B025_BRATIO4B05_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B025_BRATIO3B025_BRATIO4B05_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B025_BRATIO3B025_BRATIO4B075_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B025_BRATIO3B025_BRATIO4B075_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B025_BRATIO3B025_BRATIO4B075_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B025_BRATIO3B025_BRATIO4B075_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B025_BRATIO3B025_BRATIO4B075_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B025_BRATIO3B025_BRATIO4B10_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B025_BRATIO3B025_BRATIO4B10_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B025_BRATIO3B025_BRATIO4B10_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B025_BRATIO3B025_BRATIO4B10_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B025_BRATIO3B025_BRATIO4B10_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B025_BRATIO3B05_BRATIO4B00_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B025_BRATIO3B05_BRATIO4B00_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B025_BRATIO3B05_BRATIO4B00_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B025_BRATIO3B05_BRATIO4B00_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B025_BRATIO3B05_BRATIO4B00_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B025_BRATIO3B05_BRATIO4B025_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B025_BRATIO3B05_BRATIO4B025_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B025_BRATIO3B05_BRATIO4B025_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B025_BRATIO3B05_BRATIO4B025_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B025_BRATIO3B05_BRATIO4B025_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B025_BRATIO3B05_BRATIO4B05_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B025_BRATIO3B05_BRATIO4B05_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B025_BRATIO3B05_BRATIO4B05_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B025_BRATIO3B05_BRATIO4B05_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B025_BRATIO3B05_BRATIO4B05_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B025_BRATIO3B05_BRATIO4B075_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B025_BRATIO3B05_BRATIO4B075_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B025_BRATIO3B05_BRATIO4B075_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B025_BRATIO3B05_BRATIO4B075_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B025_BRATIO3B05_BRATIO4B075_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B025_BRATIO3B05_BRATIO4B10_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B025_BRATIO3B05_BRATIO4B10_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B025_BRATIO3B05_BRATIO4B10_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B025_BRATIO3B05_BRATIO4B10_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B025_BRATIO3B05_BRATIO4B10_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B025_BRATIO3B075_BRATIO4B00_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B025_BRATIO3B075_BRATIO4B00_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B025_BRATIO3B075_BRATIO4B00_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B025_BRATIO3B075_BRATIO4B00_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B025_BRATIO3B075_BRATIO4B00_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B025_BRATIO3B075_BRATIO4B025_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B025_BRATIO3B075_BRATIO4B025_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B025_BRATIO3B075_BRATIO4B025_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B025_BRATIO3B075_BRATIO4B025_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B025_BRATIO3B075_BRATIO4B025_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B025_BRATIO3B075_BRATIO4B05_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B025_BRATIO3B075_BRATIO4B05_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B025_BRATIO3B075_BRATIO4B05_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B025_BRATIO3B075_BRATIO4B05_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B025_BRATIO3B075_BRATIO4B05_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B025_BRATIO3B075_BRATIO4B075_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B025_BRATIO3B075_BRATIO4B075_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B025_BRATIO3B075_BRATIO4B075_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B025_BRATIO3B075_BRATIO4B075_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B025_BRATIO3B075_BRATIO4B075_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B025_BRATIO3B075_BRATIO4B10_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B025_BRATIO3B075_BRATIO4B10_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B025_BRATIO3B075_BRATIO4B10_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B025_BRATIO3B075_BRATIO4B10_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B025_BRATIO3B075_BRATIO4B10_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B025_BRATIO3B10_BRATIO4B00_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B025_BRATIO3B10_BRATIO4B00_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B025_BRATIO3B10_BRATIO4B00_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B025_BRATIO3B10_BRATIO4B00_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B025_BRATIO3B10_BRATIO4B00_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B025_BRATIO3B10_BRATIO4B025_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B025_BRATIO3B10_BRATIO4B025_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B025_BRATIO3B10_BRATIO4B025_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B025_BRATIO3B10_BRATIO4B025_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B025_BRATIO3B10_BRATIO4B025_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B025_BRATIO3B10_BRATIO4B05_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B025_BRATIO3B10_BRATIO4B05_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B025_BRATIO3B10_BRATIO4B05_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B025_BRATIO3B10_BRATIO4B05_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B025_BRATIO3B10_BRATIO4B05_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B025_BRATIO3B10_BRATIO4B075_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B025_BRATIO3B10_BRATIO4B075_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B025_BRATIO3B10_BRATIO4B075_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B025_BRATIO3B10_BRATIO4B075_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B025_BRATIO3B10_BRATIO4B075_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B025_BRATIO3B10_BRATIO4B10_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B025_BRATIO3B10_BRATIO4B10_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B025_BRATIO3B10_BRATIO4B10_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B025_BRATIO3B10_BRATIO4B10_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B025_BRATIO3B10_BRATIO4B10_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B05_BRATIO3B00_BRATIO4B00_BRATIO5A00,0,0,0,2,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B05_BRATIO3B00_BRATIO4B00_BRATIO5A025,0,0,0,2,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B05_BRATIO3B00_BRATIO4B00_BRATIO5A05,0,0,0,2,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B05_BRATIO3B00_BRATIO4B00_BRATIO5A075,0,0,0,2,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B05_BRATIO3B00_BRATIO4B00_BRATIO5A10,0,0,0,2,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B05_BRATIO3B00_BRATIO4B025_BRATIO5A00,0,0,0,2,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B05_BRATIO3B00_BRATIO4B025_BRATIO5A025,0,0,0,2,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B05_BRATIO3B00_BRATIO4B025_BRATIO5A05,0,0,0,2,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B05_BRATIO3B00_BRATIO4B025_BRATIO5A075,0,0,0,2,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B05_BRATIO3B00_BRATIO4B025_BRATIO5A10,0,0,0,2,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B05_BRATIO3B00_BRATIO4B05_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B05_BRATIO3B00_BRATIO4B05_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B05_BRATIO3B00_BRATIO4B05_BRATIO5A05,0,0,0,2,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B05_BRATIO3B00_BRATIO4B05_BRATIO5A075,0,0,0,2,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B05_BRATIO3B00_BRATIO4B05_BRATIO5A10,0,0,0,2,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B05_BRATIO3B00_BRATIO4B075_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B05_BRATIO3B00_BRATIO4B075_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B05_BRATIO3B00_BRATIO4B075_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B05_BRATIO3B00_BRATIO4B075_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B05_BRATIO3B00_BRATIO4B075_BRATIO5A10,0,0,0,2,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B05_BRATIO3B00_BRATIO4B10_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B05_BRATIO3B00_BRATIO4B10_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B05_BRATIO3B00_BRATIO4B10_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B05_BRATIO3B00_BRATIO4B10_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B05_BRATIO3B00_BRATIO4B10_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B05_BRATIO3B025_BRATIO4B00_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B05_BRATIO3B025_BRATIO4B00_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B05_BRATIO3B025_BRATIO4B00_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B05_BRATIO3B025_BRATIO4B00_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B05_BRATIO3B025_BRATIO4B00_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B05_BRATIO3B025_BRATIO4B025_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B05_BRATIO3B025_BRATIO4B025_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B05_BRATIO3B025_BRATIO4B025_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B05_BRATIO3B025_BRATIO4B025_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B05_BRATIO3B025_BRATIO4B025_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B05_BRATIO3B025_BRATIO4B05_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B05_BRATIO3B025_BRATIO4B05_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B05_BRATIO3B025_BRATIO4B05_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B05_BRATIO3B025_BRATIO4B05_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B05_BRATIO3B025_BRATIO4B05_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B05_BRATIO3B025_BRATIO4B075_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B05_BRATIO3B025_BRATIO4B075_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B05_BRATIO3B025_BRATIO4B075_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B05_BRATIO3B025_BRATIO4B075_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B05_BRATIO3B025_BRATIO4B075_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B05_BRATIO3B025_BRATIO4B10_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B05_BRATIO3B025_BRATIO4B10_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B05_BRATIO3B025_BRATIO4B10_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B05_BRATIO3B025_BRATIO4B10_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B05_BRATIO3B025_BRATIO4B10_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B05_BRATIO3B05_BRATIO4B00_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B05_BRATIO3B05_BRATIO4B00_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B05_BRATIO3B05_BRATIO4B00_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B05_BRATIO3B05_BRATIO4B00_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B05_BRATIO3B05_BRATIO4B00_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B05_BRATIO3B05_BRATIO4B025_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B05_BRATIO3B05_BRATIO4B025_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B05_BRATIO3B05_BRATIO4B025_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B05_BRATIO3B05_BRATIO4B025_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B05_BRATIO3B05_BRATIO4B025_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B05_BRATIO3B05_BRATIO4B05_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B05_BRATIO3B05_BRATIO4B05_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B05_BRATIO3B05_BRATIO4B05_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B05_BRATIO3B05_BRATIO4B05_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B05_BRATIO3B05_BRATIO4B05_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B05_BRATIO3B05_BRATIO4B075_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B05_BRATIO3B05_BRATIO4B075_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B05_BRATIO3B05_BRATIO4B075_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B05_BRATIO3B05_BRATIO4B075_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B05_BRATIO3B05_BRATIO4B075_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B05_BRATIO3B05_BRATIO4B10_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B05_BRATIO3B05_BRATIO4B10_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B05_BRATIO3B05_BRATIO4B10_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B05_BRATIO3B05_BRATIO4B10_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B05_BRATIO3B05_BRATIO4B10_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B05_BRATIO3B075_BRATIO4B00_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B05_BRATIO3B075_BRATIO4B00_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B05_BRATIO3B075_BRATIO4B00_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B05_BRATIO3B075_BRATIO4B00_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B05_BRATIO3B075_BRATIO4B00_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B05_BRATIO3B075_BRATIO4B025_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B05_BRATIO3B075_BRATIO4B025_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B05_BRATIO3B075_BRATIO4B025_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B05_BRATIO3B075_BRATIO4B025_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B05_BRATIO3B075_BRATIO4B025_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B05_BRATIO3B075_BRATIO4B05_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B05_BRATIO3B075_BRATIO4B05_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B05_BRATIO3B075_BRATIO4B05_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B05_BRATIO3B075_BRATIO4B05_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B05_BRATIO3B075_BRATIO4B05_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B05_BRATIO3B075_BRATIO4B075_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B05_BRATIO3B075_BRATIO4B075_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B05_BRATIO3B075_BRATIO4B075_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B05_BRATIO3B075_BRATIO4B075_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B05_BRATIO3B075_BRATIO4B075_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B05_BRATIO3B075_BRATIO4B10_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B05_BRATIO3B075_BRATIO4B10_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B05_BRATIO3B075_BRATIO4B10_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B05_BRATIO3B075_BRATIO4B10_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B05_BRATIO3B075_BRATIO4B10_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B05_BRATIO3B10_BRATIO4B00_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B05_BRATIO3B10_BRATIO4B00_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B05_BRATIO3B10_BRATIO4B00_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B05_BRATIO3B10_BRATIO4B00_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B05_BRATIO3B10_BRATIO4B00_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B05_BRATIO3B10_BRATIO4B025_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B05_BRATIO3B10_BRATIO4B025_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B05_BRATIO3B10_BRATIO4B025_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B05_BRATIO3B10_BRATIO4B025_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B05_BRATIO3B10_BRATIO4B025_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B05_BRATIO3B10_BRATIO4B05_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B05_BRATIO3B10_BRATIO4B05_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B05_BRATIO3B10_BRATIO4B05_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B05_BRATIO3B10_BRATIO4B05_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B05_BRATIO3B10_BRATIO4B05_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B05_BRATIO3B10_BRATIO4B075_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B05_BRATIO3B10_BRATIO4B075_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B05_BRATIO3B10_BRATIO4B075_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B05_BRATIO3B10_BRATIO4B075_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B05_BRATIO3B10_BRATIO4B075_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B05_BRATIO3B10_BRATIO4B10_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B05_BRATIO3B10_BRATIO4B10_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B05_BRATIO3B10_BRATIO4B10_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B05_BRATIO3B10_BRATIO4B10_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B05_BRATIO3B10_BRATIO4B10_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B075_BRATIO3B00_BRATIO4B00_BRATIO5A00,0,0,0,2,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B075_BRATIO3B00_BRATIO4B00_BRATIO5A025,0,0,0,2,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B075_BRATIO3B00_BRATIO4B00_BRATIO5A05,0,0,0,2,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B075_BRATIO3B00_BRATIO4B00_BRATIO5A075,0,0,0,2,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B075_BRATIO3B00_BRATIO4B00_BRATIO5A10,0,0,0,2,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B075_BRATIO3B00_BRATIO4B025_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B075_BRATIO3B00_BRATIO4B025_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B075_BRATIO3B00_BRATIO4B025_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B075_BRATIO3B00_BRATIO4B025_BRATIO5A075,0,0,0,2,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B075_BRATIO3B00_BRATIO4B025_BRATIO5A10,0,0,0,2,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B075_BRATIO3B00_BRATIO4B05_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B075_BRATIO3B00_BRATIO4B05_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B075_BRATIO3B00_BRATIO4B05_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B075_BRATIO3B00_BRATIO4B05_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B075_BRATIO3B00_BRATIO4B05_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B075_BRATIO3B00_BRATIO4B075_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B075_BRATIO3B00_BRATIO4B075_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B075_BRATIO3B00_BRATIO4B075_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B075_BRATIO3B00_BRATIO4B075_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B075_BRATIO3B00_BRATIO4B075_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B075_BRATIO3B00_BRATIO4B10_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B075_BRATIO3B00_BRATIO4B10_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B075_BRATIO3B00_BRATIO4B10_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B075_BRATIO3B00_BRATIO4B10_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B075_BRATIO3B00_BRATIO4B10_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B075_BRATIO3B025_BRATIO4B00_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B075_BRATIO3B025_BRATIO4B00_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B075_BRATIO3B025_BRATIO4B00_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B075_BRATIO3B025_BRATIO4B00_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B075_BRATIO3B025_BRATIO4B00_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B075_BRATIO3B025_BRATIO4B025_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B075_BRATIO3B025_BRATIO4B025_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B075_BRATIO3B025_BRATIO4B025_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B075_BRATIO3B025_BRATIO4B025_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B075_BRATIO3B025_BRATIO4B025_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B075_BRATIO3B025_BRATIO4B05_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B075_BRATIO3B025_BRATIO4B05_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B075_BRATIO3B025_BRATIO4B05_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B075_BRATIO3B025_BRATIO4B05_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B075_BRATIO3B025_BRATIO4B05_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B075_BRATIO3B025_BRATIO4B075_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B075_BRATIO3B025_BRATIO4B075_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B075_BRATIO3B025_BRATIO4B075_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B075_BRATIO3B025_BRATIO4B075_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B075_BRATIO3B025_BRATIO4B075_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B075_BRATIO3B025_BRATIO4B10_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B075_BRATIO3B025_BRATIO4B10_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B075_BRATIO3B025_BRATIO4B10_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B075_BRATIO3B025_BRATIO4B10_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B075_BRATIO3B025_BRATIO4B10_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B075_BRATIO3B05_BRATIO4B00_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B075_BRATIO3B05_BRATIO4B00_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B075_BRATIO3B05_BRATIO4B00_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B075_BRATIO3B05_BRATIO4B00_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B075_BRATIO3B05_BRATIO4B00_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B075_BRATIO3B05_BRATIO4B025_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B075_BRATIO3B05_BRATIO4B025_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B075_BRATIO3B05_BRATIO4B025_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B075_BRATIO3B05_BRATIO4B025_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B075_BRATIO3B05_BRATIO4B025_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B075_BRATIO3B05_BRATIO4B05_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B075_BRATIO3B05_BRATIO4B05_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B075_BRATIO3B05_BRATIO4B05_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B075_BRATIO3B05_BRATIO4B05_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B075_BRATIO3B05_BRATIO4B05_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B075_BRATIO3B05_BRATIO4B075_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B075_BRATIO3B05_BRATIO4B075_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B075_BRATIO3B05_BRATIO4B075_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B075_BRATIO3B05_BRATIO4B075_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B075_BRATIO3B05_BRATIO4B075_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B075_BRATIO3B05_BRATIO4B10_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B075_BRATIO3B05_BRATIO4B10_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B075_BRATIO3B05_BRATIO4B10_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B075_BRATIO3B05_BRATIO4B10_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B075_BRATIO3B05_BRATIO4B10_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B075_BRATIO3B075_BRATIO4B00_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B075_BRATIO3B075_BRATIO4B00_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B075_BRATIO3B075_BRATIO4B00_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B075_BRATIO3B075_BRATIO4B00_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B075_BRATIO3B075_BRATIO4B00_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B075_BRATIO3B075_BRATIO4B025_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B075_BRATIO3B075_BRATIO4B025_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B075_BRATIO3B075_BRATIO4B025_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B075_BRATIO3B075_BRATIO4B025_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B075_BRATIO3B075_BRATIO4B025_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B075_BRATIO3B075_BRATIO4B05_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B075_BRATIO3B075_BRATIO4B05_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B075_BRATIO3B075_BRATIO4B05_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B075_BRATIO3B075_BRATIO4B05_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B075_BRATIO3B075_BRATIO4B05_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B075_BRATIO3B075_BRATIO4B075_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B075_BRATIO3B075_BRATIO4B075_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B075_BRATIO3B075_BRATIO4B075_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B075_BRATIO3B075_BRATIO4B075_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B075_BRATIO3B075_BRATIO4B075_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B075_BRATIO3B075_BRATIO4B10_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B075_BRATIO3B075_BRATIO4B10_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B075_BRATIO3B075_BRATIO4B10_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B075_BRATIO3B075_BRATIO4B10_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B075_BRATIO3B075_BRATIO4B10_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B075_BRATIO3B10_BRATIO4B00_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B075_BRATIO3B10_BRATIO4B00_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B075_BRATIO3B10_BRATIO4B00_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B075_BRATIO3B10_BRATIO4B00_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B075_BRATIO3B10_BRATIO4B00_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B075_BRATIO3B10_BRATIO4B025_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B075_BRATIO3B10_BRATIO4B025_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B075_BRATIO3B10_BRATIO4B025_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B075_BRATIO3B10_BRATIO4B025_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B075_BRATIO3B10_BRATIO4B025_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B075_BRATIO3B10_BRATIO4B05_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B075_BRATIO3B10_BRATIO4B05_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B075_BRATIO3B10_BRATIO4B05_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B075_BRATIO3B10_BRATIO4B05_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B075_BRATIO3B10_BRATIO4B05_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B075_BRATIO3B10_BRATIO4B075_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B075_BRATIO3B10_BRATIO4B075_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B075_BRATIO3B10_BRATIO4B075_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B075_BRATIO3B10_BRATIO4B075_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B075_BRATIO3B10_BRATIO4B075_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B075_BRATIO3B10_BRATIO4B10_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B075_BRATIO3B10_BRATIO4B10_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B075_BRATIO3B10_BRATIO4B10_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B075_BRATIO3B10_BRATIO4B10_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B075_BRATIO3B10_BRATIO4B10_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B10_BRATIO3B00_BRATIO4B00_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B10_BRATIO3B00_BRATIO4B00_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B10_BRATIO3B00_BRATIO4B00_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B10_BRATIO3B00_BRATIO4B00_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B10_BRATIO3B00_BRATIO4B00_BRATIO5A10,0,0,0,2,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B10_BRATIO3B00_BRATIO4B025_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B10_BRATIO3B00_BRATIO4B025_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B10_BRATIO3B00_BRATIO4B025_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B10_BRATIO3B00_BRATIO4B025_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B10_BRATIO3B00_BRATIO4B025_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B10_BRATIO3B00_BRATIO4B05_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B10_BRATIO3B00_BRATIO4B05_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B10_BRATIO3B00_BRATIO4B05_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B10_BRATIO3B00_BRATIO4B05_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B10_BRATIO3B00_BRATIO4B05_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B10_BRATIO3B00_BRATIO4B075_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B10_BRATIO3B00_BRATIO4B075_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B10_BRATIO3B00_BRATIO4B075_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B10_BRATIO3B00_BRATIO4B075_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B10_BRATIO3B00_BRATIO4B075_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B10_BRATIO3B00_BRATIO4B10_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B10_BRATIO3B00_BRATIO4B10_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B10_BRATIO3B00_BRATIO4B10_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B10_BRATIO3B00_BRATIO4B10_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B10_BRATIO3B00_BRATIO4B10_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B10_BRATIO3B025_BRATIO4B00_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B10_BRATIO3B025_BRATIO4B00_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B10_BRATIO3B025_BRATIO4B00_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B10_BRATIO3B025_BRATIO4B00_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B10_BRATIO3B025_BRATIO4B00_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B10_BRATIO3B025_BRATIO4B025_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B10_BRATIO3B025_BRATIO4B025_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B10_BRATIO3B025_BRATIO4B025_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B10_BRATIO3B025_BRATIO4B025_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B10_BRATIO3B025_BRATIO4B025_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B10_BRATIO3B025_BRATIO4B05_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B10_BRATIO3B025_BRATIO4B05_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B10_BRATIO3B025_BRATIO4B05_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B10_BRATIO3B025_BRATIO4B05_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B10_BRATIO3B025_BRATIO4B05_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B10_BRATIO3B025_BRATIO4B075_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B10_BRATIO3B025_BRATIO4B075_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B10_BRATIO3B025_BRATIO4B075_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B10_BRATIO3B025_BRATIO4B075_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B10_BRATIO3B025_BRATIO4B075_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B10_BRATIO3B025_BRATIO4B10_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B10_BRATIO3B025_BRATIO4B10_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B10_BRATIO3B025_BRATIO4B10_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B10_BRATIO3B025_BRATIO4B10_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B10_BRATIO3B025_BRATIO4B10_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B10_BRATIO3B05_BRATIO4B00_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B10_BRATIO3B05_BRATIO4B00_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B10_BRATIO3B05_BRATIO4B00_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B10_BRATIO3B05_BRATIO4B00_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B10_BRATIO3B05_BRATIO4B00_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B10_BRATIO3B05_BRATIO4B025_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B10_BRATIO3B05_BRATIO4B025_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B10_BRATIO3B05_BRATIO4B025_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B10_BRATIO3B05_BRATIO4B025_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B10_BRATIO3B05_BRATIO4B025_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B10_BRATIO3B05_BRATIO4B05_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B10_BRATIO3B05_BRATIO4B05_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B10_BRATIO3B05_BRATIO4B05_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B10_BRATIO3B05_BRATIO4B05_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B10_BRATIO3B05_BRATIO4B05_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B10_BRATIO3B05_BRATIO4B075_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B10_BRATIO3B05_BRATIO4B075_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B10_BRATIO3B05_BRATIO4B075_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B10_BRATIO3B05_BRATIO4B075_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B10_BRATIO3B05_BRATIO4B075_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B10_BRATIO3B05_BRATIO4B10_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B10_BRATIO3B05_BRATIO4B10_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B10_BRATIO3B05_BRATIO4B10_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B10_BRATIO3B05_BRATIO4B10_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B10_BRATIO3B05_BRATIO4B10_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B10_BRATIO3B075_BRATIO4B00_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B10_BRATIO3B075_BRATIO4B00_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B10_BRATIO3B075_BRATIO4B00_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B10_BRATIO3B075_BRATIO4B00_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B10_BRATIO3B075_BRATIO4B00_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B10_BRATIO3B075_BRATIO4B025_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B10_BRATIO3B075_BRATIO4B025_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B10_BRATIO3B075_BRATIO4B025_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B10_BRATIO3B075_BRATIO4B025_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B10_BRATIO3B075_BRATIO4B025_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B10_BRATIO3B075_BRATIO4B05_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B10_BRATIO3B075_BRATIO4B05_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B10_BRATIO3B075_BRATIO4B05_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B10_BRATIO3B075_BRATIO4B05_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B10_BRATIO3B075_BRATIO4B05_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B10_BRATIO3B075_BRATIO4B075_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B10_BRATIO3B075_BRATIO4B075_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B10_BRATIO3B075_BRATIO4B075_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B10_BRATIO3B075_BRATIO4B075_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B10_BRATIO3B075_BRATIO4B075_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B10_BRATIO3B075_BRATIO4B10_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B10_BRATIO3B075_BRATIO4B10_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B10_BRATIO3B075_BRATIO4B10_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B10_BRATIO3B075_BRATIO4B10_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B10_BRATIO3B075_BRATIO4B10_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B10_BRATIO3B10_BRATIO4B00_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B10_BRATIO3B10_BRATIO4B00_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B10_BRATIO3B10_BRATIO4B00_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B10_BRATIO3B10_BRATIO4B00_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B10_BRATIO3B10_BRATIO4B00_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B10_BRATIO3B10_BRATIO4B025_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B10_BRATIO3B10_BRATIO4B025_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B10_BRATIO3B10_BRATIO4B025_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B10_BRATIO3B10_BRATIO4B025_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B10_BRATIO3B10_BRATIO4B025_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B10_BRATIO3B10_BRATIO4B05_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B10_BRATIO3B10_BRATIO4B05_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B10_BRATIO3B10_BRATIO4B05_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B10_BRATIO3B10_BRATIO4B05_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B10_BRATIO3B10_BRATIO4B05_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B10_BRATIO3B10_BRATIO4B075_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B10_BRATIO3B10_BRATIO4B075_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B10_BRATIO3B10_BRATIO4B075_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B10_BRATIO3B10_BRATIO4B075_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B10_BRATIO3B10_BRATIO4B075_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B10_BRATIO3B10_BRATIO4B10_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B10_BRATIO3B10_BRATIO4B10_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B10_BRATIO3B10_BRATIO4B10_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B10_BRATIO3B10_BRATIO4B10_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B10_BRATIO3B10_BRATIO4B10_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B00_BRATIO3B00_BRATIO4B00_BRATIO5A00,0,0,0,2,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B00_BRATIO3B00_BRATIO4B00_BRATIO5A025,0,0,0,2,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B00_BRATIO3B00_BRATIO4B00_BRATIO5A05,0,0,0,2,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B00_BRATIO3B00_BRATIO4B00_BRATIO5A075,0,0,0,2,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B00_BRATIO3B00_BRATIO4B00_BRATIO5A10,0,0,0,2,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B00_BRATIO3B00_BRATIO4B025_BRATIO5A00,0,0,0,2,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B00_BRATIO3B00_BRATIO4B025_BRATIO5A025,0,0,0,2,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B00_BRATIO3B00_BRATIO4B025_BRATIO5A05,0,0,0,2,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B00_BRATIO3B00_BRATIO4B025_BRATIO5A075,0,0,0,2,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B00_BRATIO3B00_BRATIO4B025_BRATIO5A10,0,0,0,2,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B00_BRATIO3B00_BRATIO4B05_BRATIO5A00,0,0,0,2,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B00_BRATIO3B00_BRATIO4B05_BRATIO5A025,0,0,0,2,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B00_BRATIO3B00_BRATIO4B05_BRATIO5A05,0,0,0,2,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B00_BRATIO3B00_BRATIO4B05_BRATIO5A075,0,0,0,2,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B00_BRATIO3B00_BRATIO4B05_BRATIO5A10,0,0,0,2,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B00_BRATIO3B00_BRATIO4B075_BRATIO5A00,0,0,0,2,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B00_BRATIO3B00_BRATIO4B075_BRATIO5A025,0,0,0,2,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B00_BRATIO3B00_BRATIO4B075_BRATIO5A05,0,0,0,2,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B00_BRATIO3B00_BRATIO4B075_BRATIO5A075,0,0,0,2,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B00_BRATIO3B00_BRATIO4B075_BRATIO5A10,0,0,0,2,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B00_BRATIO3B00_BRATIO4B10_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B00_BRATIO3B00_BRATIO4B10_BRATIO5A025,0,0,0,2,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B00_BRATIO3B00_BRATIO4B10_BRATIO5A05,0,0,0,2,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B00_BRATIO3B00_BRATIO4B10_BRATIO5A075,0,0,0,2,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B00_BRATIO3B00_BRATIO4B10_BRATIO5A10,0,0,0,2,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B00_BRATIO3B025_BRATIO4B00_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B00_BRATIO3B025_BRATIO4B00_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B00_BRATIO3B025_BRATIO4B00_BRATIO5A05,0,0,0,2,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B00_BRATIO3B025_BRATIO4B00_BRATIO5A075,0,0,0,2,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B00_BRATIO3B025_BRATIO4B00_BRATIO5A10,0,0,0,2,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B00_BRATIO3B025_BRATIO4B025_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B00_BRATIO3B025_BRATIO4B025_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B00_BRATIO3B025_BRATIO4B025_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B00_BRATIO3B025_BRATIO4B025_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B00_BRATIO3B025_BRATIO4B025_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B00_BRATIO3B025_BRATIO4B05_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B00_BRATIO3B025_BRATIO4B05_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B00_BRATIO3B025_BRATIO4B05_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B00_BRATIO3B025_BRATIO4B05_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B00_BRATIO3B025_BRATIO4B05_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B00_BRATIO3B025_BRATIO4B075_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B00_BRATIO3B025_BRATIO4B075_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B00_BRATIO3B025_BRATIO4B075_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B00_BRATIO3B025_BRATIO4B075_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B00_BRATIO3B025_BRATIO4B075_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B00_BRATIO3B025_BRATIO4B10_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B00_BRATIO3B025_BRATIO4B10_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B00_BRATIO3B025_BRATIO4B10_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B00_BRATIO3B025_BRATIO4B10_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B00_BRATIO3B025_BRATIO4B10_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B00_BRATIO3B05_BRATIO4B00_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B00_BRATIO3B05_BRATIO4B00_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B00_BRATIO3B05_BRATIO4B00_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B00_BRATIO3B05_BRATIO4B00_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B00_BRATIO3B05_BRATIO4B00_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B00_BRATIO3B05_BRATIO4B025_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B00_BRATIO3B05_BRATIO4B025_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B00_BRATIO3B05_BRATIO4B025_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B00_BRATIO3B05_BRATIO4B025_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B00_BRATIO3B05_BRATIO4B025_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B00_BRATIO3B05_BRATIO4B05_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B00_BRATIO3B05_BRATIO4B05_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B00_BRATIO3B05_BRATIO4B05_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B00_BRATIO3B05_BRATIO4B05_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B00_BRATIO3B05_BRATIO4B05_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B00_BRATIO3B05_BRATIO4B075_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B00_BRATIO3B05_BRATIO4B075_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B00_BRATIO3B05_BRATIO4B075_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B00_BRATIO3B05_BRATIO4B075_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B00_BRATIO3B05_BRATIO4B075_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B00_BRATIO3B05_BRATIO4B10_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B00_BRATIO3B05_BRATIO4B10_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B00_BRATIO3B05_BRATIO4B10_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B00_BRATIO3B05_BRATIO4B10_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B00_BRATIO3B05_BRATIO4B10_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B00_BRATIO3B075_BRATIO4B00_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B00_BRATIO3B075_BRATIO4B00_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B00_BRATIO3B075_BRATIO4B00_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B00_BRATIO3B075_BRATIO4B00_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B00_BRATIO3B075_BRATIO4B00_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B00_BRATIO3B075_BRATIO4B025_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B00_BRATIO3B075_BRATIO4B025_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B00_BRATIO3B075_BRATIO4B025_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B00_BRATIO3B075_BRATIO4B025_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B00_BRATIO3B075_BRATIO4B025_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B00_BRATIO3B075_BRATIO4B05_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B00_BRATIO3B075_BRATIO4B05_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B00_BRATIO3B075_BRATIO4B05_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B00_BRATIO3B075_BRATIO4B05_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B00_BRATIO3B075_BRATIO4B05_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B00_BRATIO3B075_BRATIO4B075_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B00_BRATIO3B075_BRATIO4B075_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B00_BRATIO3B075_BRATIO4B075_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B00_BRATIO3B075_BRATIO4B075_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B00_BRATIO3B075_BRATIO4B075_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B00_BRATIO3B075_BRATIO4B10_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B00_BRATIO3B075_BRATIO4B10_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B00_BRATIO3B075_BRATIO4B10_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B00_BRATIO3B075_BRATIO4B10_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B00_BRATIO3B075_BRATIO4B10_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B00_BRATIO3B10_BRATIO4B00_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B00_BRATIO3B10_BRATIO4B00_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B00_BRATIO3B10_BRATIO4B00_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B00_BRATIO3B10_BRATIO4B00_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B00_BRATIO3B10_BRATIO4B00_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B00_BRATIO3B10_BRATIO4B025_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B00_BRATIO3B10_BRATIO4B025_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B00_BRATIO3B10_BRATIO4B025_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B00_BRATIO3B10_BRATIO4B025_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B00_BRATIO3B10_BRATIO4B025_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B00_BRATIO3B10_BRATIO4B05_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B00_BRATIO3B10_BRATIO4B05_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B00_BRATIO3B10_BRATIO4B05_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B00_BRATIO3B10_BRATIO4B05_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B00_BRATIO3B10_BRATIO4B05_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B00_BRATIO3B10_BRATIO4B075_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B00_BRATIO3B10_BRATIO4B075_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B00_BRATIO3B10_BRATIO4B075_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B00_BRATIO3B10_BRATIO4B075_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B00_BRATIO3B10_BRATIO4B075_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B00_BRATIO3B10_BRATIO4B10_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B00_BRATIO3B10_BRATIO4B10_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B00_BRATIO3B10_BRATIO4B10_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B00_BRATIO3B10_BRATIO4B10_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B00_BRATIO3B10_BRATIO4B10_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B025_BRATIO3B00_BRATIO4B00_BRATIO5A00,0,0,0,2,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B025_BRATIO3B00_BRATIO4B00_BRATIO5A025,0,0,0,2,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B025_BRATIO3B00_BRATIO4B00_BRATIO5A05,0,0,0,2,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B025_BRATIO3B00_BRATIO4B00_BRATIO5A075,0,0,0,2,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B025_BRATIO3B00_BRATIO4B00_BRATIO5A10,0,0,0,2,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B025_BRATIO3B00_BRATIO4B025_BRATIO5A00,0,0,0,2,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B025_BRATIO3B00_BRATIO4B025_BRATIO5A025,0,0,0,2,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B025_BRATIO3B00_BRATIO4B025_BRATIO5A05,0,0,0,2,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B025_BRATIO3B00_BRATIO4B025_BRATIO5A075,0,0,0,2,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B025_BRATIO3B00_BRATIO4B025_BRATIO5A10,0,0,0,2,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B025_BRATIO3B00_BRATIO4B05_BRATIO5A00,0,0,0,2,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B025_BRATIO3B00_BRATIO4B05_BRATIO5A025,0,0,0,2,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B025_BRATIO3B00_BRATIO4B05_BRATIO5A05,0,0,0,2,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B025_BRATIO3B00_BRATIO4B05_BRATIO5A075,0,0,0,2,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B025_BRATIO3B00_BRATIO4B05_BRATIO5A10,0,0,0,2,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B025_BRATIO3B00_BRATIO4B075_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B025_BRATIO3B00_BRATIO4B075_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B025_BRATIO3B00_BRATIO4B075_BRATIO5A05,0,0,0,2,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B025_BRATIO3B00_BRATIO4B075_BRATIO5A075,0,0,0,2,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B025_BRATIO3B00_BRATIO4B075_BRATIO5A10,0,0,0,2,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B025_BRATIO3B00_BRATIO4B10_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B025_BRATIO3B00_BRATIO4B10_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B025_BRATIO3B00_BRATIO4B10_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B025_BRATIO3B00_BRATIO4B10_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B025_BRATIO3B00_BRATIO4B10_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B025_BRATIO3B025_BRATIO4B00_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B025_BRATIO3B025_BRATIO4B00_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B025_BRATIO3B025_BRATIO4B00_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B025_BRATIO3B025_BRATIO4B00_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B025_BRATIO3B025_BRATIO4B00_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B025_BRATIO3B025_BRATIO4B025_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B025_BRATIO3B025_BRATIO4B025_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B025_BRATIO3B025_BRATIO4B025_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B025_BRATIO3B025_BRATIO4B025_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B025_BRATIO3B025_BRATIO4B025_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B025_BRATIO3B025_BRATIO4B05_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B025_BRATIO3B025_BRATIO4B05_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B025_BRATIO3B025_BRATIO4B05_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B025_BRATIO3B025_BRATIO4B05_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B025_BRATIO3B025_BRATIO4B05_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B025_BRATIO3B025_BRATIO4B075_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B025_BRATIO3B025_BRATIO4B075_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B025_BRATIO3B025_BRATIO4B075_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B025_BRATIO3B025_BRATIO4B075_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B025_BRATIO3B025_BRATIO4B075_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B025_BRATIO3B025_BRATIO4B10_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B025_BRATIO3B025_BRATIO4B10_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B025_BRATIO3B025_BRATIO4B10_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B025_BRATIO3B025_BRATIO4B10_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B025_BRATIO3B025_BRATIO4B10_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B025_BRATIO3B05_BRATIO4B00_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B025_BRATIO3B05_BRATIO4B00_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B025_BRATIO3B05_BRATIO4B00_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B025_BRATIO3B05_BRATIO4B00_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B025_BRATIO3B05_BRATIO4B00_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B025_BRATIO3B05_BRATIO4B025_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B025_BRATIO3B05_BRATIO4B025_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B025_BRATIO3B05_BRATIO4B025_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B025_BRATIO3B05_BRATIO4B025_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B025_BRATIO3B05_BRATIO4B025_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B025_BRATIO3B05_BRATIO4B05_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B025_BRATIO3B05_BRATIO4B05_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B025_BRATIO3B05_BRATIO4B05_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B025_BRATIO3B05_BRATIO4B05_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B025_BRATIO3B05_BRATIO4B05_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B025_BRATIO3B05_BRATIO4B075_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B025_BRATIO3B05_BRATIO4B075_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B025_BRATIO3B05_BRATIO4B075_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B025_BRATIO3B05_BRATIO4B075_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B025_BRATIO3B05_BRATIO4B075_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B025_BRATIO3B05_BRATIO4B10_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B025_BRATIO3B05_BRATIO4B10_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B025_BRATIO3B05_BRATIO4B10_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B025_BRATIO3B05_BRATIO4B10_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B025_BRATIO3B05_BRATIO4B10_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B025_BRATIO3B075_BRATIO4B00_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B025_BRATIO3B075_BRATIO4B00_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B025_BRATIO3B075_BRATIO4B00_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B025_BRATIO3B075_BRATIO4B00_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B025_BRATIO3B075_BRATIO4B00_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B025_BRATIO3B075_BRATIO4B025_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B025_BRATIO3B075_BRATIO4B025_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B025_BRATIO3B075_BRATIO4B025_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B025_BRATIO3B075_BRATIO4B025_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B025_BRATIO3B075_BRATIO4B025_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B025_BRATIO3B075_BRATIO4B05_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B025_BRATIO3B075_BRATIO4B05_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B025_BRATIO3B075_BRATIO4B05_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B025_BRATIO3B075_BRATIO4B05_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B025_BRATIO3B075_BRATIO4B05_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B025_BRATIO3B075_BRATIO4B075_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B025_BRATIO3B075_BRATIO4B075_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B025_BRATIO3B075_BRATIO4B075_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B025_BRATIO3B075_BRATIO4B075_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B025_BRATIO3B075_BRATIO4B075_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B025_BRATIO3B075_BRATIO4B10_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B025_BRATIO3B075_BRATIO4B10_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B025_BRATIO3B075_BRATIO4B10_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B025_BRATIO3B075_BRATIO4B10_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B025_BRATIO3B075_BRATIO4B10_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B025_BRATIO3B10_BRATIO4B00_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B025_BRATIO3B10_BRATIO4B00_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B025_BRATIO3B10_BRATIO4B00_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B025_BRATIO3B10_BRATIO4B00_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B025_BRATIO3B10_BRATIO4B00_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B025_BRATIO3B10_BRATIO4B025_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B025_BRATIO3B10_BRATIO4B025_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B025_BRATIO3B10_BRATIO4B025_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B025_BRATIO3B10_BRATIO4B025_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B025_BRATIO3B10_BRATIO4B025_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B025_BRATIO3B10_BRATIO4B05_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B025_BRATIO3B10_BRATIO4B05_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B025_BRATIO3B10_BRATIO4B05_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B025_BRATIO3B10_BRATIO4B05_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B025_BRATIO3B10_BRATIO4B05_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B025_BRATIO3B10_BRATIO4B075_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B025_BRATIO3B10_BRATIO4B075_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B025_BRATIO3B10_BRATIO4B075_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B025_BRATIO3B10_BRATIO4B075_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B025_BRATIO3B10_BRATIO4B075_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B025_BRATIO3B10_BRATIO4B10_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B025_BRATIO3B10_BRATIO4B10_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B025_BRATIO3B10_BRATIO4B10_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B025_BRATIO3B10_BRATIO4B10_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B025_BRATIO3B10_BRATIO4B10_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B05_BRATIO3B00_BRATIO4B00_BRATIO5A00,0,0,0,2,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B05_BRATIO3B00_BRATIO4B00_BRATIO5A025,0,0,0,2,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B05_BRATIO3B00_BRATIO4B00_BRATIO5A05,0,0,0,2,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B05_BRATIO3B00_BRATIO4B00_BRATIO5A075,0,0,0,2,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B05_BRATIO3B00_BRATIO4B00_BRATIO5A10,0,0,0,2,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B05_BRATIO3B00_BRATIO4B025_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B05_BRATIO3B00_BRATIO4B025_BRATIO5A025,0,0,0,2,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B05_BRATIO3B00_BRATIO4B025_BRATIO5A05,0,0,0,2,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B05_BRATIO3B00_BRATIO4B025_BRATIO5A075,0,0,0,2,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B05_BRATIO3B00_BRATIO4B025_BRATIO5A10,0,0,0,2,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B05_BRATIO3B00_BRATIO4B05_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B05_BRATIO3B00_BRATIO4B05_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B05_BRATIO3B00_BRATIO4B05_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B05_BRATIO3B00_BRATIO4B05_BRATIO5A075,0,0,0,2,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B05_BRATIO3B00_BRATIO4B05_BRATIO5A10,0,0,0,2,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B05_BRATIO3B00_BRATIO4B075_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B05_BRATIO3B00_BRATIO4B075_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B05_BRATIO3B00_BRATIO4B075_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B05_BRATIO3B00_BRATIO4B075_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B05_BRATIO3B00_BRATIO4B075_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B05_BRATIO3B00_BRATIO4B10_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B05_BRATIO3B00_BRATIO4B10_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B05_BRATIO3B00_BRATIO4B10_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B05_BRATIO3B00_BRATIO4B10_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B05_BRATIO3B00_BRATIO4B10_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B05_BRATIO3B025_BRATIO4B00_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B05_BRATIO3B025_BRATIO4B00_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B05_BRATIO3B025_BRATIO4B00_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B05_BRATIO3B025_BRATIO4B00_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B05_BRATIO3B025_BRATIO4B00_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B05_BRATIO3B025_BRATIO4B025_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B05_BRATIO3B025_BRATIO4B025_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B05_BRATIO3B025_BRATIO4B025_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B05_BRATIO3B025_BRATIO4B025_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B05_BRATIO3B025_BRATIO4B025_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B05_BRATIO3B025_BRATIO4B05_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B05_BRATIO3B025_BRATIO4B05_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B05_BRATIO3B025_BRATIO4B05_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B05_BRATIO3B025_BRATIO4B05_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B05_BRATIO3B025_BRATIO4B05_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B05_BRATIO3B025_BRATIO4B075_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B05_BRATIO3B025_BRATIO4B075_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B05_BRATIO3B025_BRATIO4B075_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B05_BRATIO3B025_BRATIO4B075_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B05_BRATIO3B025_BRATIO4B075_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B05_BRATIO3B025_BRATIO4B10_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B05_BRATIO3B025_BRATIO4B10_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B05_BRATIO3B025_BRATIO4B10_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B05_BRATIO3B025_BRATIO4B10_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B05_BRATIO3B025_BRATIO4B10_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B05_BRATIO3B05_BRATIO4B00_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B05_BRATIO3B05_BRATIO4B00_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B05_BRATIO3B05_BRATIO4B00_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B05_BRATIO3B05_BRATIO4B00_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B05_BRATIO3B05_BRATIO4B00_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B05_BRATIO3B05_BRATIO4B025_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B05_BRATIO3B05_BRATIO4B025_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B05_BRATIO3B05_BRATIO4B025_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B05_BRATIO3B05_BRATIO4B025_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B05_BRATIO3B05_BRATIO4B025_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B05_BRATIO3B05_BRATIO4B05_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B05_BRATIO3B05_BRATIO4B05_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B05_BRATIO3B05_BRATIO4B05_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B05_BRATIO3B05_BRATIO4B05_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B05_BRATIO3B05_BRATIO4B05_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B05_BRATIO3B05_BRATIO4B075_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B05_BRATIO3B05_BRATIO4B075_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B05_BRATIO3B05_BRATIO4B075_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B05_BRATIO3B05_BRATIO4B075_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B05_BRATIO3B05_BRATIO4B075_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B05_BRATIO3B05_BRATIO4B10_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B05_BRATIO3B05_BRATIO4B10_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B05_BRATIO3B05_BRATIO4B10_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B05_BRATIO3B05_BRATIO4B10_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B05_BRATIO3B05_BRATIO4B10_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B05_BRATIO3B075_BRATIO4B00_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B05_BRATIO3B075_BRATIO4B00_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B05_BRATIO3B075_BRATIO4B00_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B05_BRATIO3B075_BRATIO4B00_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B05_BRATIO3B075_BRATIO4B00_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B05_BRATIO3B075_BRATIO4B025_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B05_BRATIO3B075_BRATIO4B025_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B05_BRATIO3B075_BRATIO4B025_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B05_BRATIO3B075_BRATIO4B025_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B05_BRATIO3B075_BRATIO4B025_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B05_BRATIO3B075_BRATIO4B05_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B05_BRATIO3B075_BRATIO4B05_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B05_BRATIO3B075_BRATIO4B05_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B05_BRATIO3B075_BRATIO4B05_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B05_BRATIO3B075_BRATIO4B05_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B05_BRATIO3B075_BRATIO4B075_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B05_BRATIO3B075_BRATIO4B075_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B05_BRATIO3B075_BRATIO4B075_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B05_BRATIO3B075_BRATIO4B075_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B05_BRATIO3B075_BRATIO4B075_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B05_BRATIO3B075_BRATIO4B10_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B05_BRATIO3B075_BRATIO4B10_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B05_BRATIO3B075_BRATIO4B10_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B05_BRATIO3B075_BRATIO4B10_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B05_BRATIO3B075_BRATIO4B10_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B05_BRATIO3B10_BRATIO4B00_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B05_BRATIO3B10_BRATIO4B00_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B05_BRATIO3B10_BRATIO4B00_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B05_BRATIO3B10_BRATIO4B00_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B05_BRATIO3B10_BRATIO4B00_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B05_BRATIO3B10_BRATIO4B025_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B05_BRATIO3B10_BRATIO4B025_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B05_BRATIO3B10_BRATIO4B025_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B05_BRATIO3B10_BRATIO4B025_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B05_BRATIO3B10_BRATIO4B025_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B05_BRATIO3B10_BRATIO4B05_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B05_BRATIO3B10_BRATIO4B05_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B05_BRATIO3B10_BRATIO4B05_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B05_BRATIO3B10_BRATIO4B05_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B05_BRATIO3B10_BRATIO4B05_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B05_BRATIO3B10_BRATIO4B075_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B05_BRATIO3B10_BRATIO4B075_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B05_BRATIO3B10_BRATIO4B075_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B05_BRATIO3B10_BRATIO4B075_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B05_BRATIO3B10_BRATIO4B075_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B05_BRATIO3B10_BRATIO4B10_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B05_BRATIO3B10_BRATIO4B10_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B05_BRATIO3B10_BRATIO4B10_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B05_BRATIO3B10_BRATIO4B10_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B05_BRATIO3B10_BRATIO4B10_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B075_BRATIO3B00_BRATIO4B00_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B075_BRATIO3B00_BRATIO4B00_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B075_BRATIO3B00_BRATIO4B00_BRATIO5A05,0,0,0,2,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B075_BRATIO3B00_BRATIO4B00_BRATIO5A075,0,0,0,2,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B075_BRATIO3B00_BRATIO4B00_BRATIO5A10,0,0,0,2,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B075_BRATIO3B00_BRATIO4B025_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B075_BRATIO3B00_BRATIO4B025_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B075_BRATIO3B00_BRATIO4B025_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B075_BRATIO3B00_BRATIO4B025_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B075_BRATIO3B00_BRATIO4B025_BRATIO5A10,0,0,0,2,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B075_BRATIO3B00_BRATIO4B05_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B075_BRATIO3B00_BRATIO4B05_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B075_BRATIO3B00_BRATIO4B05_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B075_BRATIO3B00_BRATIO4B05_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B075_BRATIO3B00_BRATIO4B05_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B075_BRATIO3B00_BRATIO4B075_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B075_BRATIO3B00_BRATIO4B075_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B075_BRATIO3B00_BRATIO4B075_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B075_BRATIO3B00_BRATIO4B075_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B075_BRATIO3B00_BRATIO4B075_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B075_BRATIO3B00_BRATIO4B10_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B075_BRATIO3B00_BRATIO4B10_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B075_BRATIO3B00_BRATIO4B10_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B075_BRATIO3B00_BRATIO4B10_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B075_BRATIO3B00_BRATIO4B10_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B075_BRATIO3B025_BRATIO4B00_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B075_BRATIO3B025_BRATIO4B00_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B075_BRATIO3B025_BRATIO4B00_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B075_BRATIO3B025_BRATIO4B00_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B075_BRATIO3B025_BRATIO4B00_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B075_BRATIO3B025_BRATIO4B025_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B075_BRATIO3B025_BRATIO4B025_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B075_BRATIO3B025_BRATIO4B025_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B075_BRATIO3B025_BRATIO4B025_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B075_BRATIO3B025_BRATIO4B025_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B075_BRATIO3B025_BRATIO4B05_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B075_BRATIO3B025_BRATIO4B05_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B075_BRATIO3B025_BRATIO4B05_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B075_BRATIO3B025_BRATIO4B05_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B075_BRATIO3B025_BRATIO4B05_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B075_BRATIO3B025_BRATIO4B075_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B075_BRATIO3B025_BRATIO4B075_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B075_BRATIO3B025_BRATIO4B075_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B075_BRATIO3B025_BRATIO4B075_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B075_BRATIO3B025_BRATIO4B075_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B075_BRATIO3B025_BRATIO4B10_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B075_BRATIO3B025_BRATIO4B10_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B075_BRATIO3B025_BRATIO4B10_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B075_BRATIO3B025_BRATIO4B10_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B075_BRATIO3B025_BRATIO4B10_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B075_BRATIO3B05_BRATIO4B00_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B075_BRATIO3B05_BRATIO4B00_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B075_BRATIO3B05_BRATIO4B00_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B075_BRATIO3B05_BRATIO4B00_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B075_BRATIO3B05_BRATIO4B00_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B075_BRATIO3B05_BRATIO4B025_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B075_BRATIO3B05_BRATIO4B025_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B075_BRATIO3B05_BRATIO4B025_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B075_BRATIO3B05_BRATIO4B025_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B075_BRATIO3B05_BRATIO4B025_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B075_BRATIO3B05_BRATIO4B05_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B075_BRATIO3B05_BRATIO4B05_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B075_BRATIO3B05_BRATIO4B05_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B075_BRATIO3B05_BRATIO4B05_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B075_BRATIO3B05_BRATIO4B05_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B075_BRATIO3B05_BRATIO4B075_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B075_BRATIO3B05_BRATIO4B075_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B075_BRATIO3B05_BRATIO4B075_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B075_BRATIO3B05_BRATIO4B075_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B075_BRATIO3B05_BRATIO4B075_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B075_BRATIO3B05_BRATIO4B10_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B075_BRATIO3B05_BRATIO4B10_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B075_BRATIO3B05_BRATIO4B10_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B075_BRATIO3B05_BRATIO4B10_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B075_BRATIO3B05_BRATIO4B10_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B075_BRATIO3B075_BRATIO4B00_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B075_BRATIO3B075_BRATIO4B00_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B075_BRATIO3B075_BRATIO4B00_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B075_BRATIO3B075_BRATIO4B00_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B075_BRATIO3B075_BRATIO4B00_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B075_BRATIO3B075_BRATIO4B025_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B075_BRATIO3B075_BRATIO4B025_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B075_BRATIO3B075_BRATIO4B025_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B075_BRATIO3B075_BRATIO4B025_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B075_BRATIO3B075_BRATIO4B025_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B075_BRATIO3B075_BRATIO4B05_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B075_BRATIO3B075_BRATIO4B05_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B075_BRATIO3B075_BRATIO4B05_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B075_BRATIO3B075_BRATIO4B05_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B075_BRATIO3B075_BRATIO4B05_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B075_BRATIO3B075_BRATIO4B075_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B075_BRATIO3B075_BRATIO4B075_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B075_BRATIO3B075_BRATIO4B075_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B075_BRATIO3B075_BRATIO4B075_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B075_BRATIO3B075_BRATIO4B075_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B075_BRATIO3B075_BRATIO4B10_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B075_BRATIO3B075_BRATIO4B10_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B075_BRATIO3B075_BRATIO4B10_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B075_BRATIO3B075_BRATIO4B10_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B075_BRATIO3B075_BRATIO4B10_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B075_BRATIO3B10_BRATIO4B00_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B075_BRATIO3B10_BRATIO4B00_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B075_BRATIO3B10_BRATIO4B00_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B075_BRATIO3B10_BRATIO4B00_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B075_BRATIO3B10_BRATIO4B00_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B075_BRATIO3B10_BRATIO4B025_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B075_BRATIO3B10_BRATIO4B025_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B075_BRATIO3B10_BRATIO4B025_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B075_BRATIO3B10_BRATIO4B025_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B075_BRATIO3B10_BRATIO4B025_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B075_BRATIO3B10_BRATIO4B05_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B075_BRATIO3B10_BRATIO4B05_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B075_BRATIO3B10_BRATIO4B05_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B075_BRATIO3B10_BRATIO4B05_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B075_BRATIO3B10_BRATIO4B05_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B075_BRATIO3B10_BRATIO4B075_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B075_BRATIO3B10_BRATIO4B075_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B075_BRATIO3B10_BRATIO4B075_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B075_BRATIO3B10_BRATIO4B075_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B075_BRATIO3B10_BRATIO4B075_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B075_BRATIO3B10_BRATIO4B10_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B075_BRATIO3B10_BRATIO4B10_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B075_BRATIO3B10_BRATIO4B10_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B075_BRATIO3B10_BRATIO4B10_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B075_BRATIO3B10_BRATIO4B10_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B10_BRATIO3B00_BRATIO4B00_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B10_BRATIO3B00_BRATIO4B00_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B10_BRATIO3B00_BRATIO4B00_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B10_BRATIO3B00_BRATIO4B00_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B10_BRATIO3B00_BRATIO4B00_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B10_BRATIO3B00_BRATIO4B025_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B10_BRATIO3B00_BRATIO4B025_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B10_BRATIO3B00_BRATIO4B025_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B10_BRATIO3B00_BRATIO4B025_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B10_BRATIO3B00_BRATIO4B025_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B10_BRATIO3B00_BRATIO4B05_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B10_BRATIO3B00_BRATIO4B05_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B10_BRATIO3B00_BRATIO4B05_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B10_BRATIO3B00_BRATIO4B05_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B10_BRATIO3B00_BRATIO4B05_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B10_BRATIO3B00_BRATIO4B075_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B10_BRATIO3B00_BRATIO4B075_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B10_BRATIO3B00_BRATIO4B075_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B10_BRATIO3B00_BRATIO4B075_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B10_BRATIO3B00_BRATIO4B075_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B10_BRATIO3B00_BRATIO4B10_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B10_BRATIO3B00_BRATIO4B10_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B10_BRATIO3B00_BRATIO4B10_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B10_BRATIO3B00_BRATIO4B10_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B10_BRATIO3B00_BRATIO4B10_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B10_BRATIO3B025_BRATIO4B00_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B10_BRATIO3B025_BRATIO4B00_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B10_BRATIO3B025_BRATIO4B00_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B10_BRATIO3B025_BRATIO4B00_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B10_BRATIO3B025_BRATIO4B00_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B10_BRATIO3B025_BRATIO4B025_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B10_BRATIO3B025_BRATIO4B025_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B10_BRATIO3B025_BRATIO4B025_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B10_BRATIO3B025_BRATIO4B025_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B10_BRATIO3B025_BRATIO4B025_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B10_BRATIO3B025_BRATIO4B05_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B10_BRATIO3B025_BRATIO4B05_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B10_BRATIO3B025_BRATIO4B05_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B10_BRATIO3B025_BRATIO4B05_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B10_BRATIO3B025_BRATIO4B05_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B10_BRATIO3B025_BRATIO4B075_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B10_BRATIO3B025_BRATIO4B075_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B10_BRATIO3B025_BRATIO4B075_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B10_BRATIO3B025_BRATIO4B075_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B10_BRATIO3B025_BRATIO4B075_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B10_BRATIO3B025_BRATIO4B10_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B10_BRATIO3B025_BRATIO4B10_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B10_BRATIO3B025_BRATIO4B10_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B10_BRATIO3B025_BRATIO4B10_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B10_BRATIO3B025_BRATIO4B10_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B10_BRATIO3B05_BRATIO4B00_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B10_BRATIO3B05_BRATIO4B00_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B10_BRATIO3B05_BRATIO4B00_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B10_BRATIO3B05_BRATIO4B00_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B10_BRATIO3B05_BRATIO4B00_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B10_BRATIO3B05_BRATIO4B025_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B10_BRATIO3B05_BRATIO4B025_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B10_BRATIO3B05_BRATIO4B025_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B10_BRATIO3B05_BRATIO4B025_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B10_BRATIO3B05_BRATIO4B025_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B10_BRATIO3B05_BRATIO4B05_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B10_BRATIO3B05_BRATIO4B05_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B10_BRATIO3B05_BRATIO4B05_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B10_BRATIO3B05_BRATIO4B05_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B10_BRATIO3B05_BRATIO4B05_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B10_BRATIO3B05_BRATIO4B075_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B10_BRATIO3B05_BRATIO4B075_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B10_BRATIO3B05_BRATIO4B075_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B10_BRATIO3B05_BRATIO4B075_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B10_BRATIO3B05_BRATIO4B075_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B10_BRATIO3B05_BRATIO4B10_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B10_BRATIO3B05_BRATIO4B10_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B10_BRATIO3B05_BRATIO4B10_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B10_BRATIO3B05_BRATIO4B10_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B10_BRATIO3B05_BRATIO4B10_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B10_BRATIO3B075_BRATIO4B00_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B10_BRATIO3B075_BRATIO4B00_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B10_BRATIO3B075_BRATIO4B00_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B10_BRATIO3B075_BRATIO4B00_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B10_BRATIO3B075_BRATIO4B00_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B10_BRATIO3B075_BRATIO4B025_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B10_BRATIO3B075_BRATIO4B025_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B10_BRATIO3B075_BRATIO4B025_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B10_BRATIO3B075_BRATIO4B025_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B10_BRATIO3B075_BRATIO4B025_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B10_BRATIO3B075_BRATIO4B05_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B10_BRATIO3B075_BRATIO4B05_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B10_BRATIO3B075_BRATIO4B05_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B10_BRATIO3B075_BRATIO4B05_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B10_BRATIO3B075_BRATIO4B05_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B10_BRATIO3B075_BRATIO4B075_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B10_BRATIO3B075_BRATIO4B075_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B10_BRATIO3B075_BRATIO4B075_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B10_BRATIO3B075_BRATIO4B075_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B10_BRATIO3B075_BRATIO4B075_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B10_BRATIO3B075_BRATIO4B10_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B10_BRATIO3B075_BRATIO4B10_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B10_BRATIO3B075_BRATIO4B10_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B10_BRATIO3B075_BRATIO4B10_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B10_BRATIO3B075_BRATIO4B10_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B10_BRATIO3B10_BRATIO4B00_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B10_BRATIO3B10_BRATIO4B00_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B10_BRATIO3B10_BRATIO4B00_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B10_BRATIO3B10_BRATIO4B00_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B10_BRATIO3B10_BRATIO4B00_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B10_BRATIO3B10_BRATIO4B025_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B10_BRATIO3B10_BRATIO4B025_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B10_BRATIO3B10_BRATIO4B025_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B10_BRATIO3B10_BRATIO4B025_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B10_BRATIO3B10_BRATIO4B025_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B10_BRATIO3B10_BRATIO4B05_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B10_BRATIO3B10_BRATIO4B05_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B10_BRATIO3B10_BRATIO4B05_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B10_BRATIO3B10_BRATIO4B05_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B10_BRATIO3B10_BRATIO4B05_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B10_BRATIO3B10_BRATIO4B075_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B10_BRATIO3B10_BRATIO4B075_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B10_BRATIO3B10_BRATIO4B075_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B10_BRATIO3B10_BRATIO4B075_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B10_BRATIO3B10_BRATIO4B075_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B10_BRATIO3B10_BRATIO4B10_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B10_BRATIO3B10_BRATIO4B10_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B10_BRATIO3B10_BRATIO4B10_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B10_BRATIO3B10_BRATIO4B10_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B10_BRATIO3B10_BRATIO4B10_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B00_BRATIO3B00_BRATIO4B00_BRATIO5A00,0,0,0,2,0,1,0,0,1,0,2
_BRATIO1B10_BRATIO2B00_BRATIO3B00_BRATIO4B00_BRATIO5A025,0,0,0,2,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B00_BRATIO3B00_BRATIO4B00_BRATIO5A05,0,0,0,2,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B00_BRATIO3B00_BRATIO4B00_BRATIO5A075,0,0,0,2,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B00_BRATIO3B00_BRATIO4B00_BRATIO5A10,0,0,0,2,0,1,0,0,1,0,2
_BRATIO1B10_BRATIO2B00_BRATIO3B00_BRATIO4B025_BRATIO5A00,0,0,0,2,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B00_BRATIO3B00_BRATIO4B025_BRATIO5A025,0,0,0,2,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B00_BRATIO3B00_BRATIO4B025_BRATIO5A05,0,0,0,2,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B00_BRATIO3B00_BRATIO4B025_BRATIO5A075,0,0,0,2,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B00_BRATIO3B00_BRATIO4B025_BRATIO5A10,0,0,0,2,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B00_BRATIO3B00_BRATIO4B05_BRATIO5A00,0,0,0,2,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B00_BRATIO3B00_BRATIO4B05_BRATIO5A025,0,0,0,2,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B00_BRATIO3B00_BRATIO4B05_BRATIO5A05,0,0,0,2,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B00_BRATIO3B00_BRATIO4B05_BRATIO5A075,0,0,0,2,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B00_BRATIO3B00_BRATIO4B05_BRATIO5A10,0,0,0,2,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B00_BRATIO3B00_BRATIO4B075_BRATIO5A00,0,0,0,2,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B00_BRATIO3B00_BRATIO4B075_BRATIO5A025,0,0,0,2,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B00_BRATIO3B00_BRATIO4B075_BRATIO5A05,0,0,0,2,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B00_BRATIO3B00_BRATIO4B075_BRATIO5A075,0,0,0,2,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B00_BRATIO3B00_BRATIO4B075_BRATIO5A10,0,0,0,2,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B00_BRATIO3B00_BRATIO4B10_BRATIO5A00,0,0,0,1,0,1,0,0,1,0,2
_BRATIO1B10_BRATIO2B00_BRATIO3B00_BRATIO4B10_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B00_BRATIO3B00_BRATIO4B10_BRATIO5A05,0,0,0,2,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B00_BRATIO3B00_BRATIO4B10_BRATIO5A075,0,0,0,2,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B00_BRATIO3B00_BRATIO4B10_BRATIO5A10,0,0,0,2,0,1,0,0,1,0,2
_BRATIO1B10_BRATIO2B00_BRATIO3B025_BRATIO4B00_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B00_BRATIO3B025_BRATIO4B00_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B00_BRATIO3B025_BRATIO4B00_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B00_BRATIO3B025_BRATIO4B00_BRATIO5A075,0,0,0,2,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B00_BRATIO3B025_BRATIO4B00_BRATIO5A10,0,0,0,2,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B00_BRATIO3B025_BRATIO4B025_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B00_BRATIO3B025_BRATIO4B025_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B00_BRATIO3B025_BRATIO4B025_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B00_BRATIO3B025_BRATIO4B025_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B00_BRATIO3B025_BRATIO4B025_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B00_BRATIO3B025_BRATIO4B05_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B00_BRATIO3B025_BRATIO4B05_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B00_BRATIO3B025_BRATIO4B05_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B00_BRATIO3B025_BRATIO4B05_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B00_BRATIO3B025_BRATIO4B05_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B00_BRATIO3B025_BRATIO4B075_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B00_BRATIO3B025_BRATIO4B075_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B00_BRATIO3B025_BRATIO4B075_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B00_BRATIO3B025_BRATIO4B075_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B00_BRATIO3B025_BRATIO4B075_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B00_BRATIO3B025_BRATIO4B10_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B00_BRATIO3B025_BRATIO4B10_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B00_BRATIO3B025_BRATIO4B10_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B00_BRATIO3B025_BRATIO4B10_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B00_BRATIO3B025_BRATIO4B10_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B00_BRATIO3B05_BRATIO4B00_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B00_BRATIO3B05_BRATIO4B00_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B00_BRATIO3B05_BRATIO4B00_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B00_BRATIO3B05_BRATIO4B00_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B00_BRATIO3B05_BRATIO4B00_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B00_BRATIO3B05_BRATIO4B025_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B00_BRATIO3B05_BRATIO4B025_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B00_BRATIO3B05_BRATIO4B025_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B00_BRATIO3B05_BRATIO4B025_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B00_BRATIO3B05_BRATIO4B025_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B00_BRATIO3B05_BRATIO4B05_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B00_BRATIO3B05_BRATIO4B05_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B00_BRATIO3B05_BRATIO4B05_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B00_BRATIO3B05_BRATIO4B05_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B00_BRATIO3B05_BRATIO4B05_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B00_BRATIO3B05_BRATIO4B075_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B00_BRATIO3B05_BRATIO4B075_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B00_BRATIO3B05_BRATIO4B075_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B00_BRATIO3B05_BRATIO4B075_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B00_BRATIO3B05_BRATIO4B075_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B00_BRATIO3B05_BRATIO4B10_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B00_BRATIO3B05_BRATIO4B10_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B00_BRATIO3B05_BRATIO4B10_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B00_BRATIO3B05_BRATIO4B10_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B00_BRATIO3B05_BRATIO4B10_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B00_BRATIO3B075_BRATIO4B00_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B00_BRATIO3B075_BRATIO4B00_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B00_BRATIO3B075_BRATIO4B00_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B00_BRATIO3B075_BRATIO4B00_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B00_BRATIO3B075_BRATIO4B00_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B00_BRATIO3B075_BRATIO4B025_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B00_BRATIO3B075_BRATIO4B025_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B00_BRATIO3B075_BRATIO4B025_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B00_BRATIO3B075_BRATIO4B025_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B00_BRATIO3B075_BRATIO4B025_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B00_BRATIO3B075_BRATIO4B05_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B00_BRATIO3B075_BRATIO4B05_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B00_BRATIO3B075_BRATIO4B05_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B00_BRATIO3B075_BRATIO4B05_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B00_BRATIO3B075_BRATIO4B05_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B00_BRATIO3B075_BRATIO4B075_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B00_BRATIO3B075_BRATIO4B075_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B00_BRATIO3B075_BRATIO4B075_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B00_BRATIO3B075_BRATIO4B075_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B00_BRATIO3B075_BRATIO4B075_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B00_BRATIO3B075_BRATIO4B10_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B00_BRATIO3B075_BRATIO4B10_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B00_BRATIO3B075_BRATIO4B10_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B00_BRATIO3B075_BRATIO4B10_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B00_BRATIO3B075_BRATIO4B10_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B00_BRATIO3B10_BRATIO4B00_BRATIO5A00,0,0,0,1,0,1,0,0,1,0,2
_BRATIO1B10_BRATIO2B00_BRATIO3B10_BRATIO4B00_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B00_BRATIO3B10_BRATIO4B00_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B00_BRATIO3B10_BRATIO4B00_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B00_BRATIO3B10_BRATIO4B00_BRATIO5A10,0,0,0,1,0,1,0,0,1,0,2
_BRATIO1B10_BRATIO2B00_BRATIO3B10_BRATIO4B025_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B00_BRATIO3B10_BRATIO4B025_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B00_BRATIO3B10_BRATIO4B025_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B00_BRATIO3B10_BRATIO4B025_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B00_BRATIO3B10_BRATIO4B025_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B00_BRATIO3B10_BRATIO4B05_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B00_BRATIO3B10_BRATIO4B05_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B00_BRATIO3B10_BRATIO4B05_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B00_BRATIO3B10_BRATIO4B05_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B00_BRATIO3B10_BRATIO4B05_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B00_BRATIO3B10_BRATIO4B075_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B00_BRATIO3B10_BRATIO4B075_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B00_BRATIO3B10_BRATIO4B075_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B00_BRATIO3B10_BRATIO4B075_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B00_BRATIO3B10_BRATIO4B075_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B00_BRATIO3B10_BRATIO4B10_BRATIO5A00,0,0,0,1,0,1,0,0,1,0,2
_BRATIO1B10_BRATIO2B00_BRATIO3B10_BRATIO4B10_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B00_BRATIO3B10_BRATIO4B10_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B00_BRATIO3B10_BRATIO4B10_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B00_BRATIO3B10_BRATIO4B10_BRATIO5A10,0,0,0,1,0,1,0,0,1,0,2
_BRATIO1B10_BRATIO2B025_BRATIO3B00_BRATIO4B00_BRATIO5A00,0,0,0,2,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B025_BRATIO3B00_BRATIO4B00_BRATIO5A025,0,0,0,2,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B025_BRATIO3B00_BRATIO4B00_BRATIO5A05,0,0,0,2,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B025_BRATIO3B00_BRATIO4B00_BRATIO5A075,0,0,0,2,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B025_BRATIO3B00_BRATIO4B00_BRATIO5A10,0,0,0,2,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B025_BRATIO3B00_BRATIO4B025_BRATIO5A00,0,0,0,2,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B025_BRATIO3B00_BRATIO4B025_BRATIO5A025,0,0,0,2,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B025_BRATIO3B00_BRATIO4B025_BRATIO5A05,0,0,0,2,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B025_BRATIO3B00_BRATIO4B025_BRATIO5A075,0,0,0,2,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B025_BRATIO3B00_BRATIO4B025_BRATIO5A10,0,0,0,2,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B025_BRATIO3B00_BRATIO4B05_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B025_BRATIO3B00_BRATIO4B05_BRATIO5A025,0,0,0,2,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B025_BRATIO3B00_BRATIO4B05_BRATIO5A05,0,0,0,2,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B025_BRATIO3B00_BRATIO4B05_BRATIO5A075,0,0,0,2,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B025_BRATIO3B00_BRATIO4B05_BRATIO5A10,0,0,0,2,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B025_BRATIO3B00_BRATIO4B075_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B025_BRATIO3B00_BRATIO4B075_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B025_BRATIO3B00_BRATIO4B075_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B025_BRATIO3B00_BRATIO4B075_BRATIO5A075,0,0,0,2,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B025_BRATIO3B00_BRATIO4B075_BRATIO5A10,0,0,0,2,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B025_BRATIO3B00_BRATIO4B10_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B025_BRATIO3B00_BRATIO4B10_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B025_BRATIO3B00_BRATIO4B10_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B025_BRATIO3B00_BRATIO4B10_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B025_BRATIO3B00_BRATIO4B10_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B025_BRATIO3B025_BRATIO4B00_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B025_BRATIO3B025_BRATIO4B00_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B025_BRATIO3B025_BRATIO4B00_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B025_BRATIO3B025_BRATIO4B00_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B025_BRATIO3B025_BRATIO4B00_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B025_BRATIO3B025_BRATIO4B025_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B025_BRATIO3B025_BRATIO4B025_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B025_BRATIO3B025_BRATIO4B025_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B025_BRATIO3B025_BRATIO4B025_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B025_BRATIO3B025_BRATIO4B025_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B025_BRATIO3B025_BRATIO4B05_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B025_BRATIO3B025_BRATIO4B05_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B025_BRATIO3B025_BRATIO4B05_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B025_BRATIO3B025_BRATIO4B05_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B025_BRATIO3B025_BRATIO4B05_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B025_BRATIO3B025_BRATIO4B075_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B025_BRATIO3B025_BRATIO4B075_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B025_BRATIO3B025_BRATIO4B075_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B025_BRATIO3B025_BRATIO4B075_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B025_BRATIO3B025_BRATIO4B075_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B025_BRATIO3B025_BRATIO4B10_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B025_BRATIO3B025_BRATIO4B10_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B025_BRATIO3B025_BRATIO4B10_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B025_BRATIO3B025_BRATIO4B10_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B025_BRATIO3B025_BRATIO4B10_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B025_BRATIO3B05_BRATIO4B00_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B025_BRATIO3B05_BRATIO4B00_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B025_BRATIO3B05_BRATIO4B00_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B025_BRATIO3B05_BRATIO4B00_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B025_BRATIO3B05_BRATIO4B00_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B025_BRATIO3B05_BRATIO4B025_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B025_BRATIO3B05_BRATIO4B025_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B025_BRATIO3B05_BRATIO4B025_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B025_BRATIO3B05_BRATIO4B025_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B025_BRATIO3B05_BRATIO4B025_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B025_BRATIO3B05_BRATIO4B05_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B025_BRATIO3B05_BRATIO4B05_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B025_BRATIO3B05_BRATIO4B05_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B025_BRATIO3B05_BRATIO4B05_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B025_BRATIO3B05_BRATIO4B05_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B025_BRATIO3B05_BRATIO4B075_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B025_BRATIO3B05_BRATIO4B075_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B025_BRATIO3B05_BRATIO4B075_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B025_BRATIO3B05_BRATIO4B075_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B025_BRATIO3B05_BRATIO4B075_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B025_BRATIO3B05_BRATIO4B10_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B025_BRATIO3B05_BRATIO4B10_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B025_BRATIO3B05_BRATIO4B10_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B025_BRATIO3B05_BRATIO4B10_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B025_BRATIO3B05_BRATIO4B10_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B025_BRATIO3B075_BRATIO4B00_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B025_BRATIO3B075_BRATIO4B00_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B025_BRATIO3B075_BRATIO4B00_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B025_BRATIO3B075_BRATIO4B00_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B025_BRATIO3B075_BRATIO4B00_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B025_BRATIO3B075_BRATIO4B025_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B025_BRATIO3B075_BRATIO4B025_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B025_BRATIO3B075_BRATIO4B025_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B025_BRATIO3B075_BRATIO4B025_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B025_BRATIO3B075_BRATIO4B025_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B025_BRATIO3B075_BRATIO4B05_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B025_BRATIO3B075_BRATIO4B05_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B025_BRATIO3B075_BRATIO4B05_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B025_BRATIO3B075_BRATIO4B05_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B025_BRATIO3B075_BRATIO4B05_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B025_BRATIO3B075_BRATIO4B075_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B025_BRATIO3B075_BRATIO4B075_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B025_BRATIO3B075_BRATIO4B075_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B025_BRATIO3B075_BRATIO4B075_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B025_BRATIO3B075_BRATIO4B075_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B025_BRATIO3B075_BRATIO4B10_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B025_BRATIO3B075_BRATIO4B10_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B025_BRATIO3B075_BRATIO4B10_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B025_BRATIO3B075_BRATIO4B10_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B025_BRATIO3B075_BRATIO4B10_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B025_BRATIO3B10_BRATIO4B00_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B025_BRATIO3B10_BRATIO4B00_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B025_BRATIO3B10_BRATIO4B00_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B025_BRATIO3B10_BRATIO4B00_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B025_BRATIO3B10_BRATIO4B00_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B025_BRATIO3B10_BRATIO4B025_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B025_BRATIO3B10_BRATIO4B025_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B025_BRATIO3B10_BRATIO4B025_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B025_BRATIO3B10_BRATIO4B025_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B025_BRATIO3B10_BRATIO4B025_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B025_BRATIO3B10_BRATIO4B05_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B025_BRATIO3B10_BRATIO4B05_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B025_BRATIO3B10_BRATIO4B05_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B025_BRATIO3B10_BRATIO4B05_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B025_BRATIO3B10_BRATIO4B05_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B025_BRATIO3B10_BRATIO4B075_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B025_BRATIO3B10_BRATIO4B075_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B025_BRATIO3B10_BRATIO4B075_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B025_BRATIO3B10_BRATIO4B075_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B025_BRATIO3B10_BRATIO4B075_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B025_BRATIO3B10_BRATIO4B10_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B025_BRATIO3B10_BRATIO4B10_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B025_BRATIO3B10_BRATIO4B10_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B025_BRATIO3B10_BRATIO4B10_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B025_BRATIO3B10_BRATIO4B10_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B05_BRATIO3B00_BRATIO4B00_BRATIO5A00,0,0,0,2,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B05_BRATIO3B00_BRATIO4B00_BRATIO5A025,0,0,0,2,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B05_BRATIO3B00_BRATIO4B00_BRATIO5A05,0,0,0,2,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B05_BRATIO3B00_BRATIO4B00_BRATIO5A075,0,0,0,2,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B05_BRATIO3B00_BRATIO4B00_BRATIO5A10,0,0,0,2,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B05_BRATIO3B00_BRATIO4B025_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B05_BRATIO3B00_BRATIO4B025_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B05_BRATIO3B00_BRATIO4B025_BRATIO5A05,0,0,0,2,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B05_BRATIO3B00_BRATIO4B025_BRATIO5A075,0,0,0,2,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B05_BRATIO3B00_BRATIO4B025_BRATIO5A10,0,0,0,2,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B05_BRATIO3B00_BRATIO4B05_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B05_BRATIO3B00_BRATIO4B05_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B05_BRATIO3B00_BRATIO4B05_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B05_BRATIO3B00_BRATIO4B05_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B05_BRATIO3B00_BRATIO4B05_BRATIO5A10,0,0,0,2,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B05_BRATIO3B00_BRATIO4B075_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B05_BRATIO3B00_BRATIO4B075_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B05_BRATIO3B00_BRATIO4B075_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B05_BRATIO3B00_BRATIO4B075_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B05_BRATIO3B00_BRATIO4B075_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B05_BRATIO3B00_BRATIO4B10_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B05_BRATIO3B00_BRATIO4B10_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B05_BRATIO3B00_BRATIO4B10_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B05_BRATIO3B00_BRATIO4B10_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B05_BRATIO3B00_BRATIO4B10_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B05_BRATIO3B025_BRATIO4B00_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B05_BRATIO3B025_BRATIO4B00_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B05_BRATIO3B025_BRATIO4B00_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B05_BRATIO3B025_BRATIO4B00_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B05_BRATIO3B025_BRATIO4B00_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B05_BRATIO3B025_BRATIO4B025_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B05_BRATIO3B025_BRATIO4B025_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B05_BRATIO3B025_BRATIO4B025_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B05_BRATIO3B025_BRATIO4B025_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B05_BRATIO3B025_BRATIO4B025_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B05_BRATIO3B025_BRATIO4B05_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B05_BRATIO3B025_BRATIO4B05_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B05_BRATIO3B025_BRATIO4B05_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B05_BRATIO3B025_BRATIO4B05_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B05_BRATIO3B025_BRATIO4B05_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B05_BRATIO3B025_BRATIO4B075_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B05_BRATIO3B025_BRATIO4B075_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B05_BRATIO3B025_BRATIO4B075_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B05_BRATIO3B025_BRATIO4B075_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B05_BRATIO3B025_BRATIO4B075_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B05_BRATIO3B025_BRATIO4B10_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B05_BRATIO3B025_BRATIO4B10_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B05_BRATIO3B025_BRATIO4B10_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B05_BRATIO3B025_BRATIO4B10_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B05_BRATIO3B025_BRATIO4B10_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B05_BRATIO3B05_BRATIO4B00_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B05_BRATIO3B05_BRATIO4B00_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B05_BRATIO3B05_BRATIO4B00_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B05_BRATIO3B05_BRATIO4B00_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B05_BRATIO3B05_BRATIO4B00_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B05_BRATIO3B05_BRATIO4B025_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B05_BRATIO3B05_BRATIO4B025_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B05_BRATIO3B05_BRATIO4B025_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B05_BRATIO3B05_BRATIO4B025_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B05_BRATIO3B05_BRATIO4B025_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B05_BRATIO3B05_BRATIO4B05_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B05_BRATIO3B05_BRATIO4B05_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B05_BRATIO3B05_BRATIO4B05_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B05_BRATIO3B05_BRATIO4B05_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B05_BRATIO3B05_BRATIO4B05_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B05_BRATIO3B05_BRATIO4B075_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B05_BRATIO3B05_BRATIO4B075_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B05_BRATIO3B05_BRATIO4B075_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B05_BRATIO3B05_BRATIO4B075_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B05_BRATIO3B05_BRATIO4B075_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B05_BRATIO3B05_BRATIO4B10_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B05_BRATIO3B05_BRATIO4B10_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B05_BRATIO3B05_BRATIO4B10_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B05_BRATIO3B05_BRATIO4B10_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B05_BRATIO3B05_BRATIO4B10_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B05_BRATIO3B075_BRATIO4B00_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B05_BRATIO3B075_BRATIO4B00_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B05_BRATIO3B075_BRATIO4B00_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B05_BRATIO3B075_BRATIO4B00_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B05_BRATIO3B075_BRATIO4B00_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B05_BRATIO3B075_BRATIO4B025_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B05_BRATIO3B075_BRATIO4B025_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B05_BRATIO3B075_BRATIO4B025_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B05_BRATIO3B075_BRATIO4B025_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B05_BRATIO3B075_BRATIO4B025_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B05_BRATIO3B075_BRATIO4B05_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B05_BRATIO3B075_BRATIO4B05_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B05_BRATIO3B075_BRATIO4B05_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B05_BRATIO3B075_BRATIO4B05_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B05_BRATIO3B075_BRATIO4B05_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B05_BRATIO3B075_BRATIO4B075_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B05_BRATIO3B075_BRATIO4B075_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B05_BRATIO3B075_BRATIO4B075_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B05_BRATIO3B075_BRATIO4B075_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B05_BRATIO3B075_BRATIO4B075_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B05_BRATIO3B075_BRATIO4B10_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B05_BRATIO3B075_BRATIO4B10_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B05_BRATIO3B075_BRATIO4B10_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B05_BRATIO3B075_BRATIO4B10_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B05_BRATIO3B075_BRATIO4B10_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B05_BRATIO3B10_BRATIO4B00_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B05_BRATIO3B10_BRATIO4B00_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B05_BRATIO3B10_BRATIO4B00_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B05_BRATIO3B10_BRATIO4B00_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B05_BRATIO3B10_BRATIO4B00_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B05_BRATIO3B10_BRATIO4B025_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B05_BRATIO3B10_BRATIO4B025_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B05_BRATIO3B10_BRATIO4B025_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B05_BRATIO3B10_BRATIO4B025_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B05_BRATIO3B10_BRATIO4B025_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B05_BRATIO3B10_BRATIO4B05_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B05_BRATIO3B10_BRATIO4B05_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B05_BRATIO3B10_BRATIO4B05_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B05_BRATIO3B10_BRATIO4B05_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B05_BRATIO3B10_BRATIO4B05_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B05_BRATIO3B10_BRATIO4B075_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B05_BRATIO3B10_BRATIO4B075_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B05_BRATIO3B10_BRATIO4B075_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B05_BRATIO3B10_BRATIO4B075_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B05_BRATIO3B10_BRATIO4B075_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B05_BRATIO3B10_BRATIO4B10_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B05_BRATIO3B10_BRATIO4B10_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B05_BRATIO3B10_BRATIO4B10_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B05_BRATIO3B10_BRATIO4B10_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B05_BRATIO3B10_BRATIO4B10_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B075_BRATIO3B00_BRATIO4B00_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B075_BRATIO3B00_BRATIO4B00_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B075_BRATIO3B00_BRATIO4B00_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B075_BRATIO3B00_BRATIO4B00_BRATIO5A075,0,0,0,2,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B075_BRATIO3B00_BRATIO4B00_BRATIO5A10,0,0,0,2,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B075_BRATIO3B00_BRATIO4B025_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B075_BRATIO3B00_BRATIO4B025_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B075_BRATIO3B00_BRATIO4B025_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B075_BRATIO3B00_BRATIO4B025_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B075_BRATIO3B00_BRATIO4B025_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B075_BRATIO3B00_BRATIO4B05_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B075_BRATIO3B00_BRATIO4B05_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B075_BRATIO3B00_BRATIO4B05_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B075_BRATIO3B00_BRATIO4B05_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B075_BRATIO3B00_BRATIO4B05_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B075_BRATIO3B00_BRATIO4B075_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B075_BRATIO3B00_BRATIO4B075_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B075_BRATIO3B00_BRATIO4B075_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B075_BRATIO3B00_BRATIO4B075_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B075_BRATIO3B00_BRATIO4B075_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B075_BRATIO3B00_BRATIO4B10_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B075_BRATIO3B00_BRATIO4B10_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B075_BRATIO3B00_BRATIO4B10_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B075_BRATIO3B00_BRATIO4B10_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B075_BRATIO3B00_BRATIO4B10_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B075_BRATIO3B025_BRATIO4B00_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B075_BRATIO3B025_BRATIO4B00_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B075_BRATIO3B025_BRATIO4B00_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B075_BRATIO3B025_BRATIO4B00_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B075_BRATIO3B025_BRATIO4B00_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B075_BRATIO3B025_BRATIO4B025_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B075_BRATIO3B025_BRATIO4B025_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B075_BRATIO3B025_BRATIO4B025_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B075_BRATIO3B025_BRATIO4B025_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B075_BRATIO3B025_BRATIO4B025_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B075_BRATIO3B025_BRATIO4B05_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B075_BRATIO3B025_BRATIO4B05_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B075_BRATIO3B025_BRATIO4B05_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B075_BRATIO3B025_BRATIO4B05_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B075_BRATIO3B025_BRATIO4B05_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B075_BRATIO3B025_BRATIO4B075_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B075_BRATIO3B025_BRATIO4B075_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B075_BRATIO3B025_BRATIO4B075_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B075_BRATIO3B025_BRATIO4B075_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B075_BRATIO3B025_BRATIO4B075_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B075_BRATIO3B025_BRATIO4B10_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B075_BRATIO3B025_BRATIO4B10_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B075_BRATIO3B025_BRATIO4B10_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B075_BRATIO3B025_BRATIO4B10_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B075_BRATIO3B025_BRATIO4B10_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B075_BRATIO3B05_BRATIO4B00_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B075_BRATIO3B05_BRATIO4B00_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B075_BRATIO3B05_BRATIO4B00_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B075_BRATIO3B05_BRATIO4B00_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B075_BRATIO3B05_BRATIO4B00_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B075_BRATIO3B05_BRATIO4B025_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B075_BRATIO3B05_BRATIO4B025_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B075_BRATIO3B05_BRATIO4B025_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B075_BRATIO3B05_BRATIO4B025_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B075_BRATIO3B05_BRATIO4B025_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B075_BRATIO3B05_BRATIO4B05_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B075_BRATIO3B05_BRATIO4B05_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B075_BRATIO3B05_BRATIO4B05_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B075_BRATIO3B05_BRATIO4B05_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B075_BRATIO3B05_BRATIO4B05_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B075_BRATIO3B05_BRATIO4B075_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B075_BRATIO3B05_BRATIO4B075_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B075_BRATIO3B05_BRATIO4B075_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B075_BRATIO3B05_BRATIO4B075_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B075_BRATIO3B05_BRATIO4B075_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B075_BRATIO3B05_BRATIO4B10_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B075_BRATIO3B05_BRATIO4B10_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B075_BRATIO3B05_BRATIO4B10_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B075_BRATIO3B05_BRATIO4B10_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B075_BRATIO3B05_BRATIO4B10_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B075_BRATIO3B075_BRATIO4B00_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B075_BRATIO3B075_BRATIO4B00_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B075_BRATIO3B075_BRATIO4B00_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B075_BRATIO3B075_BRATIO4B00_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B075_BRATIO3B075_BRATIO4B00_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B075_BRATIO3B075_BRATIO4B025_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B075_BRATIO3B075_BRATIO4B025_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B075_BRATIO3B075_BRATIO4B025_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B075_BRATIO3B075_BRATIO4B025_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B075_BRATIO3B075_BRATIO4B025_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B075_BRATIO3B075_BRATIO4B05_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B075_BRATIO3B075_BRATIO4B05_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B075_BRATIO3B075_BRATIO4B05_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B075_BRATIO3B075_BRATIO4B05_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B075_BRATIO3B075_BRATIO4B05_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B075_BRATIO3B075_BRATIO4B075_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B075_BRATIO3B075_BRATIO4B075_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B075_BRATIO3B075_BRATIO4B075_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B075_BRATIO3B075_BRATIO4B075_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B075_BRATIO3B075_BRATIO4B075_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B075_BRATIO3B075_BRATIO4B10_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B075_BRATIO3B075_BRATIO4B10_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B075_BRATIO3B075_BRATIO4B10_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B075_BRATIO3B075_BRATIO4B10_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B075_BRATIO3B075_BRATIO4B10_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B075_BRATIO3B10_BRATIO4B00_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B075_BRATIO3B10_BRATIO4B00_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B075_BRATIO3B10_BRATIO4B00_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B075_BRATIO3B10_BRATIO4B00_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B075_BRATIO3B10_BRATIO4B00_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B075_BRATIO3B10_BRATIO4B025_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B075_BRATIO3B10_BRATIO4B025_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B075_BRATIO3B10_BRATIO4B025_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B075_BRATIO3B10_BRATIO4B025_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B075_BRATIO3B10_BRATIO4B025_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B075_BRATIO3B10_BRATIO4B05_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B075_BRATIO3B10_BRATIO4B05_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B075_BRATIO3B10_BRATIO4B05_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B075_BRATIO3B10_BRATIO4B05_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B075_BRATIO3B10_BRATIO4B05_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B075_BRATIO3B10_BRATIO4B075_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B075_BRATIO3B10_BRATIO4B075_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B075_BRATIO3B10_BRATIO4B075_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B075_BRATIO3B10_BRATIO4B075_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B075_BRATIO3B10_BRATIO4B075_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B075_BRATIO3B10_BRATIO4B10_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B075_BRATIO3B10_BRATIO4B10_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B075_BRATIO3B10_BRATIO4B10_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B075_BRATIO3B10_BRATIO4B10_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B075_BRATIO3B10_BRATIO4B10_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B10_BRATIO3B00_BRATIO4B00_BRATIO5A00,0,0,0,1,0,1,0,0,1,0,2
_BRATIO1B10_BRATIO2B10_BRATIO3B00_BRATIO4B00_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B10_BRATIO3B00_BRATIO4B00_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B10_BRATIO3B00_BRATIO4B00_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B10_BRATIO3B00_BRATIO4B00_BRATIO5A10,0,0,0,1,0,1,0,0,1,0,2
_BRATIO1B10_BRATIO2B10_BRATIO3B00_BRATIO4B025_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B10_BRATIO3B00_BRATIO4B025_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B10_BRATIO3B00_BRATIO4B025_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B10_BRATIO3B00_BRATIO4B025_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B10_BRATIO3B00_BRATIO4B025_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B10_BRATIO3B00_BRATIO4B05_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B10_BRATIO3B00_BRATIO4B05_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B10_BRATIO3B00_BRATIO4B05_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B10_BRATIO3B00_BRATIO4B05_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B10_BRATIO3B00_BRATIO4B05_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B10_BRATIO3B00_BRATIO4B075_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B10_BRATIO3B00_BRATIO4B075_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B10_BRATIO3B00_BRATIO4B075_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B10_BRATIO3B00_BRATIO4B075_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B10_BRATIO3B00_BRATIO4B075_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B10_BRATIO3B00_BRATIO4B10_BRATIO5A00,0,0,0,1,0,1,0,0,1,0,2
_BRATIO1B10_BRATIO2B10_BRATIO3B00_BRATIO4B10_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B10_BRATIO3B00_BRATIO4B10_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B10_BRATIO3B00_BRATIO4B10_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B10_BRATIO3B00_BRATIO4B10_BRATIO5A10,0,0,0,1,0,1,0,0,1,0,2
_BRATIO1B10_BRATIO2B10_BRATIO3B025_BRATIO4B00_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B10_BRATIO3B025_BRATIO4B00_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B10_BRATIO3B025_BRATIO4B00_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B10_BRATIO3B025_BRATIO4B00_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B10_BRATIO3B025_BRATIO4B00_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B10_BRATIO3B025_BRATIO4B025_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B10_BRATIO3B025_BRATIO4B025_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B10_BRATIO3B025_BRATIO4B025_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B10_BRATIO3B025_BRATIO4B025_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B10_BRATIO3B025_BRATIO4B025_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B10_BRATIO3B025_BRATIO4B05_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B10_BRATIO3B025_BRATIO4B05_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B10_BRATIO3B025_BRATIO4B05_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B10_BRATIO3B025_BRATIO4B05_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B10_BRATIO3B025_BRATIO4B05_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B10_BRATIO3B025_BRATIO4B075_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B10_BRATIO3B025_BRATIO4B075_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B10_BRATIO3B025_BRATIO4B075_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B10_BRATIO3B025_BRATIO4B075_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B10_BRATIO3B025_BRATIO4B075_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B10_BRATIO3B025_BRATIO4B10_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B10_BRATIO3B025_BRATIO4B10_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B10_BRATIO3B025_BRATIO4B10_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B10_BRATIO3B025_BRATIO4B10_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B10_BRATIO3B025_BRATIO4B10_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B10_BRATIO3B05_BRATIO4B00_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B10_BRATIO3B05_BRATIO4B00_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B10_BRATIO3B05_BRATIO4B00_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B10_BRATIO3B05_BRATIO4B00_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B10_BRATIO3B05_BRATIO4B00_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B10_BRATIO3B05_BRATIO4B025_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B10_BRATIO3B05_BRATIO4B025_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B10_BRATIO3B05_BRATIO4B025_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B10_BRATIO3B05_BRATIO4B025_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B10_BRATIO3B05_BRATIO4B025_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B10_BRATIO3B05_BRATIO4B05_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B10_BRATIO3B05_BRATIO4B05_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B10_BRATIO3B05_BRATIO4B05_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B10_BRATIO3B05_BRATIO4B05_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B10_BRATIO3B05_BRATIO4B05_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B10_BRATIO3B05_BRATIO4B075_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B10_BRATIO3B05_BRATIO4B075_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B10_BRATIO3B05_BRATIO4B075_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B10_BRATIO3B05_BRATIO4B075_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B10_BRATIO3B05_BRATIO4B075_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B10_BRATIO3B05_BRATIO4B10_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B10_BRATIO3B05_BRATIO4B10_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B10_BRATIO3B05_BRATIO4B10_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B10_BRATIO3B05_BRATIO4B10_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B10_BRATIO3B05_BRATIO4B10_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B10_BRATIO3B075_BRATIO4B00_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B10_BRATIO3B075_BRATIO4B00_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B10_BRATIO3B075_BRATIO4B00_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B10_BRATIO3B075_BRATIO4B00_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B10_BRATIO3B075_BRATIO4B00_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B10_BRATIO3B075_BRATIO4B025_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B10_BRATIO3B075_BRATIO4B025_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B10_BRATIO3B075_BRATIO4B025_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B10_BRATIO3B075_BRATIO4B025_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B10_BRATIO3B075_BRATIO4B025_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B10_BRATIO3B075_BRATIO4B05_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B10_BRATIO3B075_BRATIO4B05_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B10_BRATIO3B075_BRATIO4B05_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B10_BRATIO3B075_BRATIO4B05_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B10_BRATIO3B075_BRATIO4B05_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B10_BRATIO3B075_BRATIO4B075_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B10_BRATIO3B075_BRATIO4B075_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B10_BRATIO3B075_BRATIO4B075_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B10_BRATIO3B075_BRATIO4B075_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B10_BRATIO3B075_BRATIO4B075_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B10_BRATIO3B075_BRATIO4B10_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B10_BRATIO3B075_BRATIO4B10_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B10_BRATIO3B075_BRATIO4B10_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B10_BRATIO3B075_BRATIO4B10_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B10_BRATIO3B075_BRATIO4B10_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B10_BRATIO3B10_BRATIO4B00_BRATIO5A00,0,0,0,1,0,1,0,0,1,0,2
_BRATIO1B10_BRATIO2B10_BRATIO3B10_BRATIO4B00_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B10_BRATIO3B10_BRATIO4B00_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B10_BRATIO3B10_BRATIO4B00_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B10_BRATIO3B10_BRATIO4B00_BRATIO5A10,0,0,0,1,0,1,0,0,1,0,2
_BRATIO1B10_BRATIO2B10_BRATIO3B10_BRATIO4B025_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B10_BRATIO3B10_BRATIO4B025_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B10_BRATIO3B10_BRATIO4B025_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B10_BRATIO3B10_BRATIO4B025_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B10_BRATIO3B10_BRATIO4B025_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B10_BRATIO3B10_BRATIO4B05_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B10_BRATIO3B10_BRATIO4B05_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B10_BRATIO3B10_BRATIO4B05_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B10_BRATIO3B10_BRATIO4B05_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B10_BRATIO3B10_BRATIO4B05_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B10_BRATIO3B10_BRATIO4B075_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B10_BRATIO3B10_BRATIO4B075_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B10_BRATIO3B10_BRATIO4B075_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B10_BRATIO3B10_BRATIO4B075_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B10_BRATIO3B10_BRATIO4B075_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B10_BRATIO3B10_BRATIO4B10_BRATIO5A00,0,0,0,1,0,1,0,0,1,0,2
_BRATIO1B10_BRATIO2B10_BRATIO3B10_BRATIO4B10_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B10_BRATIO3B10_BRATIO4B10_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B10_BRATIO3B10_BRATIO4B10_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B10_BRATIO3B10_BRATIO4B10_BRATIO5A10,0,0,0,1,0,1,0,0,1,0,2


==> graph/staticAnalysis-sweepBranch/bfs2-mv6.csv <==
Test Name, Trans,Comp Int, Memory Coalescing, Branch Divergence, Control Density, Floating Point Mult, Kernel Size, Critical Path, SpeedUp
_BRATIO1B00_BRATIO2B00_BRATIO3B00_BRATIO4B00_BRATIO5A00,0,0,0,2,0,1,0,0,1,0,2
_BRATIO1B00_BRATIO2B00_BRATIO3B00_BRATIO4B00_BRATIO5A025,0,0,0,2,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B00_BRATIO3B00_BRATIO4B00_BRATIO5A05,0,0,0,2,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B00_BRATIO3B00_BRATIO4B00_BRATIO5A075,0,0,0,2,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B00_BRATIO3B00_BRATIO4B00_BRATIO5A10,0,0,0,2,0,1,0,0,1,0,2
_BRATIO1B00_BRATIO2B00_BRATIO3B00_BRATIO4B025_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B00_BRATIO3B00_BRATIO4B025_BRATIO5A025,0,0,0,2,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B00_BRATIO3B00_BRATIO4B025_BRATIO5A05,0,0,0,2,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B00_BRATIO3B00_BRATIO4B025_BRATIO5A075,0,0,0,2,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B00_BRATIO3B00_BRATIO4B025_BRATIO5A10,0,0,0,2,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B00_BRATIO3B00_BRATIO4B05_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B00_BRATIO3B00_BRATIO4B05_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B00_BRATIO3B00_BRATIO4B05_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B00_BRATIO3B00_BRATIO4B05_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B00_BRATIO3B00_BRATIO4B05_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B00_BRATIO3B00_BRATIO4B075_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B00_BRATIO3B00_BRATIO4B075_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B00_BRATIO3B00_BRATIO4B075_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B00_BRATIO3B00_BRATIO4B075_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B00_BRATIO3B00_BRATIO4B075_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B00_BRATIO3B00_BRATIO4B10_BRATIO5A00,0,0,0,1,0,1,0,0,1,0,2
_BRATIO1B00_BRATIO2B00_BRATIO3B00_BRATIO4B10_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B00_BRATIO3B00_BRATIO4B10_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B00_BRATIO3B00_BRATIO4B10_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B00_BRATIO3B00_BRATIO4B10_BRATIO5A10,0,0,0,1,0,1,0,0,1,0,2
_BRATIO1B00_BRATIO2B00_BRATIO3B025_BRATIO4B00_BRATIO5A00,0,0,0,2,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B00_BRATIO3B025_BRATIO4B00_BRATIO5A025,0,0,0,2,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B00_BRATIO3B025_BRATIO4B00_BRATIO5A05,0,0,0,2,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B00_BRATIO3B025_BRATIO4B00_BRATIO5A075,0,0,0,2,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B00_BRATIO3B025_BRATIO4B00_BRATIO5A10,0,0,0,2,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B00_BRATIO3B025_BRATIO4B025_BRATIO5A00,0,0,0,2,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B00_BRATIO3B025_BRATIO4B025_BRATIO5A025,0,0,0,2,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B00_BRATIO3B025_BRATIO4B025_BRATIO5A05,0,0,0,2,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B00_BRATIO3B025_BRATIO4B025_BRATIO5A075,0,0,0,2,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B00_BRATIO3B025_BRATIO4B025_BRATIO5A10,0,0,0,2,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B00_BRATIO3B025_BRATIO4B05_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B00_BRATIO3B025_BRATIO4B05_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B00_BRATIO3B025_BRATIO4B05_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B00_BRATIO3B025_BRATIO4B05_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B00_BRATIO3B025_BRATIO4B05_BRATIO5A10,0,0,0,2,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B00_BRATIO3B025_BRATIO4B075_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B00_BRATIO3B025_BRATIO4B075_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B00_BRATIO3B025_BRATIO4B075_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B00_BRATIO3B025_BRATIO4B075_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B00_BRATIO3B025_BRATIO4B075_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B00_BRATIO3B025_BRATIO4B10_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B00_BRATIO3B025_BRATIO4B10_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B00_BRATIO3B025_BRATIO4B10_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B00_BRATIO3B025_BRATIO4B10_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B00_BRATIO3B025_BRATIO4B10_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B00_BRATIO3B05_BRATIO4B00_BRATIO5A00,0,0,0,2,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B00_BRATIO3B05_BRATIO4B00_BRATIO5A025,0,0,0,2,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B00_BRATIO3B05_BRATIO4B00_BRATIO5A05,0,0,0,2,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B00_BRATIO3B05_BRATIO4B00_BRATIO5A075,0,0,0,2,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B00_BRATIO3B05_BRATIO4B00_BRATIO5A10,0,0,0,2,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B00_BRATIO3B05_BRATIO4B025_BRATIO5A00,0,0,0,2,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B00_BRATIO3B05_BRATIO4B025_BRATIO5A025,0,0,0,2,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B00_BRATIO3B05_BRATIO4B025_BRATIO5A05,0,0,0,2,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B00_BRATIO3B05_BRATIO4B025_BRATIO5A075,0,0,0,2,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B00_BRATIO3B05_BRATIO4B025_BRATIO5A10,0,0,0,2,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B00_BRATIO3B05_BRATIO4B05_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B00_BRATIO3B05_BRATIO4B05_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B00_BRATIO3B05_BRATIO4B05_BRATIO5A05,0,0,0,2,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B00_BRATIO3B05_BRATIO4B05_BRATIO5A075,0,0,0,2,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B00_BRATIO3B05_BRATIO4B05_BRATIO5A10,0,0,0,2,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B00_BRATIO3B05_BRATIO4B075_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B00_BRATIO3B05_BRATIO4B075_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B00_BRATIO3B05_BRATIO4B075_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B00_BRATIO3B05_BRATIO4B075_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B00_BRATIO3B05_BRATIO4B075_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B00_BRATIO3B05_BRATIO4B10_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B00_BRATIO3B05_BRATIO4B10_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B00_BRATIO3B05_BRATIO4B10_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B00_BRATIO3B05_BRATIO4B10_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B00_BRATIO3B05_BRATIO4B10_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B00_BRATIO3B075_BRATIO4B00_BRATIO5A00,0,0,0,2,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B00_BRATIO3B075_BRATIO4B00_BRATIO5A025,0,0,0,2,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B00_BRATIO3B075_BRATIO4B00_BRATIO5A05,0,0,0,2,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B00_BRATIO3B075_BRATIO4B00_BRATIO5A075,0,0,0,2,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B00_BRATIO3B075_BRATIO4B00_BRATIO5A10,0,0,0,2,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B00_BRATIO3B075_BRATIO4B025_BRATIO5A00,0,0,0,2,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B00_BRATIO3B075_BRATIO4B025_BRATIO5A025,0,0,0,2,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B00_BRATIO3B075_BRATIO4B025_BRATIO5A05,0,0,0,2,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B00_BRATIO3B075_BRATIO4B025_BRATIO5A075,0,0,0,2,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B00_BRATIO3B075_BRATIO4B025_BRATIO5A10,0,0,0,2,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B00_BRATIO3B075_BRATIO4B05_BRATIO5A00,0,0,0,2,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B00_BRATIO3B075_BRATIO4B05_BRATIO5A025,0,0,0,2,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B00_BRATIO3B075_BRATIO4B05_BRATIO5A05,0,0,0,2,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B00_BRATIO3B075_BRATIO4B05_BRATIO5A075,0,0,0,2,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B00_BRATIO3B075_BRATIO4B05_BRATIO5A10,0,0,0,2,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B00_BRATIO3B075_BRATIO4B075_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B00_BRATIO3B075_BRATIO4B075_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B00_BRATIO3B075_BRATIO4B075_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B00_BRATIO3B075_BRATIO4B075_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B00_BRATIO3B075_BRATIO4B075_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B00_BRATIO3B075_BRATIO4B10_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B00_BRATIO3B075_BRATIO4B10_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B00_BRATIO3B075_BRATIO4B10_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B00_BRATIO3B075_BRATIO4B10_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B00_BRATIO3B075_BRATIO4B10_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B00_BRATIO3B10_BRATIO4B00_BRATIO5A00,0,0,0,2,0,1,0,0,1,0,2
_BRATIO1B00_BRATIO2B00_BRATIO3B10_BRATIO4B00_BRATIO5A025,0,0,0,2,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B00_BRATIO3B10_BRATIO4B00_BRATIO5A05,0,0,0,2,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B00_BRATIO3B10_BRATIO4B00_BRATIO5A075,0,0,0,2,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B00_BRATIO3B10_BRATIO4B00_BRATIO5A10,0,0,0,2,0,1,0,0,1,0,2
_BRATIO1B00_BRATIO2B00_BRATIO3B10_BRATIO4B025_BRATIO5A00,0,0,0,2,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B00_BRATIO3B10_BRATIO4B025_BRATIO5A025,0,0,0,2,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B00_BRATIO3B10_BRATIO4B025_BRATIO5A05,0,0,0,2,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B00_BRATIO3B10_BRATIO4B025_BRATIO5A075,0,0,0,2,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B00_BRATIO3B10_BRATIO4B025_BRATIO5A10,0,0,0,2,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B00_BRATIO3B10_BRATIO4B05_BRATIO5A00,0,0,0,2,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B00_BRATIO3B10_BRATIO4B05_BRATIO5A025,0,0,0,2,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B00_BRATIO3B10_BRATIO4B05_BRATIO5A05,0,0,0,2,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B00_BRATIO3B10_BRATIO4B05_BRATIO5A075,0,0,0,2,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B00_BRATIO3B10_BRATIO4B05_BRATIO5A10,0,0,0,2,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B00_BRATIO3B10_BRATIO4B075_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B00_BRATIO3B10_BRATIO4B075_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B00_BRATIO3B10_BRATIO4B075_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B00_BRATIO3B10_BRATIO4B075_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B00_BRATIO3B10_BRATIO4B075_BRATIO5A10,0,0,0,2,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B00_BRATIO3B10_BRATIO4B10_BRATIO5A00,0,0,0,1,0,1,0,0,1,0,2
_BRATIO1B00_BRATIO2B00_BRATIO3B10_BRATIO4B10_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B00_BRATIO3B10_BRATIO4B10_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B00_BRATIO3B10_BRATIO4B10_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B00_BRATIO3B10_BRATIO4B10_BRATIO5A10,0,0,0,1,0,1,0,0,1,0,2
_BRATIO1B00_BRATIO2B025_BRATIO3B00_BRATIO4B00_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B025_BRATIO3B00_BRATIO4B00_BRATIO5A025,0,0,0,2,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B025_BRATIO3B00_BRATIO4B00_BRATIO5A05,0,0,0,2,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B025_BRATIO3B00_BRATIO4B00_BRATIO5A075,0,0,0,2,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B025_BRATIO3B00_BRATIO4B00_BRATIO5A10,0,0,0,2,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B025_BRATIO3B00_BRATIO4B025_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B025_BRATIO3B00_BRATIO4B025_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B025_BRATIO3B00_BRATIO4B025_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B025_BRATIO3B00_BRATIO4B025_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B025_BRATIO3B00_BRATIO4B025_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B025_BRATIO3B00_BRATIO4B05_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B025_BRATIO3B00_BRATIO4B05_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B025_BRATIO3B00_BRATIO4B05_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B025_BRATIO3B00_BRATIO4B05_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B025_BRATIO3B00_BRATIO4B05_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B025_BRATIO3B00_BRATIO4B075_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B025_BRATIO3B00_BRATIO4B075_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B025_BRATIO3B00_BRATIO4B075_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B025_BRATIO3B00_BRATIO4B075_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B025_BRATIO3B00_BRATIO4B075_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B025_BRATIO3B00_BRATIO4B10_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B025_BRATIO3B00_BRATIO4B10_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B025_BRATIO3B00_BRATIO4B10_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B025_BRATIO3B00_BRATIO4B10_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B025_BRATIO3B00_BRATIO4B10_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B025_BRATIO3B025_BRATIO4B00_BRATIO5A00,0,0,0,2,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B025_BRATIO3B025_BRATIO4B00_BRATIO5A025,0,0,0,2,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B025_BRATIO3B025_BRATIO4B00_BRATIO5A05,0,0,0,2,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B025_BRATIO3B025_BRATIO4B00_BRATIO5A075,0,0,0,2,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B025_BRATIO3B025_BRATIO4B00_BRATIO5A10,0,0,0,2,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B025_BRATIO3B025_BRATIO4B025_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B025_BRATIO3B025_BRATIO4B025_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B025_BRATIO3B025_BRATIO4B025_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B025_BRATIO3B025_BRATIO4B025_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B025_BRATIO3B025_BRATIO4B025_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B025_BRATIO3B025_BRATIO4B05_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B025_BRATIO3B025_BRATIO4B05_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B025_BRATIO3B025_BRATIO4B05_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B025_BRATIO3B025_BRATIO4B05_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B025_BRATIO3B025_BRATIO4B05_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B025_BRATIO3B025_BRATIO4B075_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B025_BRATIO3B025_BRATIO4B075_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B025_BRATIO3B025_BRATIO4B075_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B025_BRATIO3B025_BRATIO4B075_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B025_BRATIO3B025_BRATIO4B075_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B025_BRATIO3B025_BRATIO4B10_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B025_BRATIO3B025_BRATIO4B10_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B025_BRATIO3B025_BRATIO4B10_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B025_BRATIO3B025_BRATIO4B10_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B025_BRATIO3B025_BRATIO4B10_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B025_BRATIO3B05_BRATIO4B00_BRATIO5A00,0,0,0,2,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B025_BRATIO3B05_BRATIO4B00_BRATIO5A025,0,0,0,2,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B025_BRATIO3B05_BRATIO4B00_BRATIO5A05,0,0,0,2,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B025_BRATIO3B05_BRATIO4B00_BRATIO5A075,0,0,0,2,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B025_BRATIO3B05_BRATIO4B00_BRATIO5A10,0,0,0,2,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B025_BRATIO3B05_BRATIO4B025_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B025_BRATIO3B05_BRATIO4B025_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B025_BRATIO3B05_BRATIO4B025_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B025_BRATIO3B05_BRATIO4B025_BRATIO5A075,0,0,0,2,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B025_BRATIO3B05_BRATIO4B025_BRATIO5A10,0,0,0,2,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B025_BRATIO3B05_BRATIO4B05_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B025_BRATIO3B05_BRATIO4B05_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B025_BRATIO3B05_BRATIO4B05_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B025_BRATIO3B05_BRATIO4B05_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B025_BRATIO3B05_BRATIO4B05_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B025_BRATIO3B05_BRATIO4B075_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B025_BRATIO3B05_BRATIO4B075_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B025_BRATIO3B05_BRATIO4B075_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B025_BRATIO3B05_BRATIO4B075_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B025_BRATIO3B05_BRATIO4B075_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B025_BRATIO3B05_BRATIO4B10_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B025_BRATIO3B05_BRATIO4B10_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B025_BRATIO3B05_BRATIO4B10_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B025_BRATIO3B05_BRATIO4B10_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B025_BRATIO3B05_BRATIO4B10_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B025_BRATIO3B075_BRATIO4B00_BRATIO5A00,0,0,0,2,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B025_BRATIO3B075_BRATIO4B00_BRATIO5A025,0,0,0,2,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B025_BRATIO3B075_BRATIO4B00_BRATIO5A05,0,0,0,2,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B025_BRATIO3B075_BRATIO4B00_BRATIO5A075,0,0,0,2,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B025_BRATIO3B075_BRATIO4B00_BRATIO5A10,0,0,0,2,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B025_BRATIO3B075_BRATIO4B025_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B025_BRATIO3B075_BRATIO4B025_BRATIO5A025,0,0,0,2,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B025_BRATIO3B075_BRATIO4B025_BRATIO5A05,0,0,0,2,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B025_BRATIO3B075_BRATIO4B025_BRATIO5A075,0,0,0,2,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B025_BRATIO3B075_BRATIO4B025_BRATIO5A10,0,0,0,2,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B025_BRATIO3B075_BRATIO4B05_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B025_BRATIO3B075_BRATIO4B05_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B025_BRATIO3B075_BRATIO4B05_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B025_BRATIO3B075_BRATIO4B05_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B025_BRATIO3B075_BRATIO4B05_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B025_BRATIO3B075_BRATIO4B075_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B025_BRATIO3B075_BRATIO4B075_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B025_BRATIO3B075_BRATIO4B075_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B025_BRATIO3B075_BRATIO4B075_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B025_BRATIO3B075_BRATIO4B075_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B025_BRATIO3B075_BRATIO4B10_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B025_BRATIO3B075_BRATIO4B10_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B025_BRATIO3B075_BRATIO4B10_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B025_BRATIO3B075_BRATIO4B10_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B025_BRATIO3B075_BRATIO4B10_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B025_BRATIO3B10_BRATIO4B00_BRATIO5A00,0,0,0,2,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B025_BRATIO3B10_BRATIO4B00_BRATIO5A025,0,0,0,2,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B025_BRATIO3B10_BRATIO4B00_BRATIO5A05,0,0,0,2,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B025_BRATIO3B10_BRATIO4B00_BRATIO5A075,0,0,0,2,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B025_BRATIO3B10_BRATIO4B00_BRATIO5A10,0,0,0,2,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B025_BRATIO3B10_BRATIO4B025_BRATIO5A00,0,0,0,2,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B025_BRATIO3B10_BRATIO4B025_BRATIO5A025,0,0,0,2,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B025_BRATIO3B10_BRATIO4B025_BRATIO5A05,0,0,0,2,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B025_BRATIO3B10_BRATIO4B025_BRATIO5A075,0,0,0,2,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B025_BRATIO3B10_BRATIO4B025_BRATIO5A10,0,0,0,2,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B025_BRATIO3B10_BRATIO4B05_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B025_BRATIO3B10_BRATIO4B05_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B025_BRATIO3B10_BRATIO4B05_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B025_BRATIO3B10_BRATIO4B05_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B025_BRATIO3B10_BRATIO4B05_BRATIO5A10,0,0,0,2,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B025_BRATIO3B10_BRATIO4B075_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B025_BRATIO3B10_BRATIO4B075_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B025_BRATIO3B10_BRATIO4B075_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B025_BRATIO3B10_BRATIO4B075_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B025_BRATIO3B10_BRATIO4B075_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B025_BRATIO3B10_BRATIO4B10_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B025_BRATIO3B10_BRATIO4B10_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B025_BRATIO3B10_BRATIO4B10_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B025_BRATIO3B10_BRATIO4B10_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B025_BRATIO3B10_BRATIO4B10_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B05_BRATIO3B00_BRATIO4B00_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B05_BRATIO3B00_BRATIO4B00_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B05_BRATIO3B00_BRATIO4B00_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B05_BRATIO3B00_BRATIO4B00_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B05_BRATIO3B00_BRATIO4B00_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B05_BRATIO3B00_BRATIO4B025_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B05_BRATIO3B00_BRATIO4B025_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B05_BRATIO3B00_BRATIO4B025_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B05_BRATIO3B00_BRATIO4B025_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B05_BRATIO3B00_BRATIO4B025_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B05_BRATIO3B00_BRATIO4B05_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B05_BRATIO3B00_BRATIO4B05_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B05_BRATIO3B00_BRATIO4B05_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B05_BRATIO3B00_BRATIO4B05_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B05_BRATIO3B00_BRATIO4B05_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B05_BRATIO3B00_BRATIO4B075_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B05_BRATIO3B00_BRATIO4B075_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B05_BRATIO3B00_BRATIO4B075_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B05_BRATIO3B00_BRATIO4B075_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B05_BRATIO3B00_BRATIO4B075_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B05_BRATIO3B00_BRATIO4B10_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B05_BRATIO3B00_BRATIO4B10_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B05_BRATIO3B00_BRATIO4B10_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B05_BRATIO3B00_BRATIO4B10_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B05_BRATIO3B00_BRATIO4B10_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B05_BRATIO3B025_BRATIO4B00_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B05_BRATIO3B025_BRATIO4B00_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B05_BRATIO3B025_BRATIO4B00_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B05_BRATIO3B025_BRATIO4B00_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B05_BRATIO3B025_BRATIO4B00_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B05_BRATIO3B025_BRATIO4B025_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B05_BRATIO3B025_BRATIO4B025_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B05_BRATIO3B025_BRATIO4B025_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B05_BRATIO3B025_BRATIO4B025_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B05_BRATIO3B025_BRATIO4B025_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B05_BRATIO3B025_BRATIO4B05_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B05_BRATIO3B025_BRATIO4B05_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B05_BRATIO3B025_BRATIO4B05_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B05_BRATIO3B025_BRATIO4B05_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B05_BRATIO3B025_BRATIO4B05_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B05_BRATIO3B025_BRATIO4B075_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B05_BRATIO3B025_BRATIO4B075_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B05_BRATIO3B025_BRATIO4B075_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B05_BRATIO3B025_BRATIO4B075_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B05_BRATIO3B025_BRATIO4B075_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B05_BRATIO3B025_BRATIO4B10_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B05_BRATIO3B025_BRATIO4B10_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B05_BRATIO3B025_BRATIO4B10_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B05_BRATIO3B025_BRATIO4B10_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B05_BRATIO3B025_BRATIO4B10_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B05_BRATIO3B05_BRATIO4B00_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B05_BRATIO3B05_BRATIO4B00_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B05_BRATIO3B05_BRATIO4B00_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B05_BRATIO3B05_BRATIO4B00_BRATIO5A075,0,0,0,2,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B05_BRATIO3B05_BRATIO4B00_BRATIO5A10,0,0,0,2,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B05_BRATIO3B05_BRATIO4B025_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B05_BRATIO3B05_BRATIO4B025_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B05_BRATIO3B05_BRATIO4B025_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B05_BRATIO3B05_BRATIO4B025_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B05_BRATIO3B05_BRATIO4B025_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B05_BRATIO3B05_BRATIO4B05_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B05_BRATIO3B05_BRATIO4B05_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B05_BRATIO3B05_BRATIO4B05_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B05_BRATIO3B05_BRATIO4B05_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B05_BRATIO3B05_BRATIO4B05_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B05_BRATIO3B05_BRATIO4B075_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B05_BRATIO3B05_BRATIO4B075_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B05_BRATIO3B05_BRATIO4B075_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B05_BRATIO3B05_BRATIO4B075_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B05_BRATIO3B05_BRATIO4B075_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B05_BRATIO3B05_BRATIO4B10_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B05_BRATIO3B05_BRATIO4B10_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B05_BRATIO3B05_BRATIO4B10_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B05_BRATIO3B05_BRATIO4B10_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B05_BRATIO3B05_BRATIO4B10_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B05_BRATIO3B075_BRATIO4B00_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B05_BRATIO3B075_BRATIO4B00_BRATIO5A025,0,0,0,2,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B05_BRATIO3B075_BRATIO4B00_BRATIO5A05,0,0,0,2,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B05_BRATIO3B075_BRATIO4B00_BRATIO5A075,0,0,0,2,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B05_BRATIO3B075_BRATIO4B00_BRATIO5A10,0,0,0,2,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B05_BRATIO3B075_BRATIO4B025_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B05_BRATIO3B075_BRATIO4B025_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B05_BRATIO3B075_BRATIO4B025_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B05_BRATIO3B075_BRATIO4B025_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B05_BRATIO3B075_BRATIO4B025_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B05_BRATIO3B075_BRATIO4B05_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B05_BRATIO3B075_BRATIO4B05_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B05_BRATIO3B075_BRATIO4B05_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B05_BRATIO3B075_BRATIO4B05_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B05_BRATIO3B075_BRATIO4B05_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B05_BRATIO3B075_BRATIO4B075_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B05_BRATIO3B075_BRATIO4B075_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B05_BRATIO3B075_BRATIO4B075_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B05_BRATIO3B075_BRATIO4B075_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B05_BRATIO3B075_BRATIO4B075_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B05_BRATIO3B075_BRATIO4B10_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B05_BRATIO3B075_BRATIO4B10_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B05_BRATIO3B075_BRATIO4B10_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B05_BRATIO3B075_BRATIO4B10_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B05_BRATIO3B075_BRATIO4B10_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B05_BRATIO3B10_BRATIO4B00_BRATIO5A00,0,0,0,2,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B05_BRATIO3B10_BRATIO4B00_BRATIO5A025,0,0,0,2,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B05_BRATIO3B10_BRATIO4B00_BRATIO5A05,0,0,0,2,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B05_BRATIO3B10_BRATIO4B00_BRATIO5A075,0,0,0,2,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B05_BRATIO3B10_BRATIO4B00_BRATIO5A10,0,0,0,2,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B05_BRATIO3B10_BRATIO4B025_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B05_BRATIO3B10_BRATIO4B025_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B05_BRATIO3B10_BRATIO4B025_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B05_BRATIO3B10_BRATIO4B025_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B05_BRATIO3B10_BRATIO4B025_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B05_BRATIO3B10_BRATIO4B05_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B05_BRATIO3B10_BRATIO4B05_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B05_BRATIO3B10_BRATIO4B05_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B05_BRATIO3B10_BRATIO4B05_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B05_BRATIO3B10_BRATIO4B05_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B05_BRATIO3B10_BRATIO4B075_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B05_BRATIO3B10_BRATIO4B075_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B05_BRATIO3B10_BRATIO4B075_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B05_BRATIO3B10_BRATIO4B075_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B05_BRATIO3B10_BRATIO4B075_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B05_BRATIO3B10_BRATIO4B10_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B05_BRATIO3B10_BRATIO4B10_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B05_BRATIO3B10_BRATIO4B10_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B05_BRATIO3B10_BRATIO4B10_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B05_BRATIO3B10_BRATIO4B10_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B075_BRATIO3B00_BRATIO4B00_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B075_BRATIO3B00_BRATIO4B00_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B075_BRATIO3B00_BRATIO4B00_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B075_BRATIO3B00_BRATIO4B00_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B075_BRATIO3B00_BRATIO4B00_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B075_BRATIO3B00_BRATIO4B025_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B075_BRATIO3B00_BRATIO4B025_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B075_BRATIO3B00_BRATIO4B025_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B075_BRATIO3B00_BRATIO4B025_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B075_BRATIO3B00_BRATIO4B025_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B075_BRATIO3B00_BRATIO4B05_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B075_BRATIO3B00_BRATIO4B05_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B075_BRATIO3B00_BRATIO4B05_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B075_BRATIO3B00_BRATIO4B05_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B075_BRATIO3B00_BRATIO4B05_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B075_BRATIO3B00_BRATIO4B075_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B075_BRATIO3B00_BRATIO4B075_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B075_BRATIO3B00_BRATIO4B075_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B075_BRATIO3B00_BRATIO4B075_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B075_BRATIO3B00_BRATIO4B075_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B075_BRATIO3B00_BRATIO4B10_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B075_BRATIO3B00_BRATIO4B10_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B075_BRATIO3B00_BRATIO4B10_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B075_BRATIO3B00_BRATIO4B10_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B075_BRATIO3B00_BRATIO4B10_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B075_BRATIO3B025_BRATIO4B00_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B075_BRATIO3B025_BRATIO4B00_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B075_BRATIO3B025_BRATIO4B00_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B075_BRATIO3B025_BRATIO4B00_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B075_BRATIO3B025_BRATIO4B00_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B075_BRATIO3B025_BRATIO4B025_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B075_BRATIO3B025_BRATIO4B025_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B075_BRATIO3B025_BRATIO4B025_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B075_BRATIO3B025_BRATIO4B025_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B075_BRATIO3B025_BRATIO4B025_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B075_BRATIO3B025_BRATIO4B05_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B075_BRATIO3B025_BRATIO4B05_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B075_BRATIO3B025_BRATIO4B05_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B075_BRATIO3B025_BRATIO4B05_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B075_BRATIO3B025_BRATIO4B05_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B075_BRATIO3B025_BRATIO4B075_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B075_BRATIO3B025_BRATIO4B075_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B075_BRATIO3B025_BRATIO4B075_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B075_BRATIO3B025_BRATIO4B075_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B075_BRATIO3B025_BRATIO4B075_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B075_BRATIO3B025_BRATIO4B10_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B075_BRATIO3B025_BRATIO4B10_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B075_BRATIO3B025_BRATIO4B10_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B075_BRATIO3B025_BRATIO4B10_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B075_BRATIO3B025_BRATIO4B10_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B075_BRATIO3B05_BRATIO4B00_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B075_BRATIO3B05_BRATIO4B00_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B075_BRATIO3B05_BRATIO4B00_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B075_BRATIO3B05_BRATIO4B00_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B075_BRATIO3B05_BRATIO4B00_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B075_BRATIO3B05_BRATIO4B025_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B075_BRATIO3B05_BRATIO4B025_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B075_BRATIO3B05_BRATIO4B025_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B075_BRATIO3B05_BRATIO4B025_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B075_BRATIO3B05_BRATIO4B025_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B075_BRATIO3B05_BRATIO4B05_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B075_BRATIO3B05_BRATIO4B05_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B075_BRATIO3B05_BRATIO4B05_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B075_BRATIO3B05_BRATIO4B05_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B075_BRATIO3B05_BRATIO4B05_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B075_BRATIO3B05_BRATIO4B075_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B075_BRATIO3B05_BRATIO4B075_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B075_BRATIO3B05_BRATIO4B075_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B075_BRATIO3B05_BRATIO4B075_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B075_BRATIO3B05_BRATIO4B075_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B075_BRATIO3B05_BRATIO4B10_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B075_BRATIO3B05_BRATIO4B10_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B075_BRATIO3B05_BRATIO4B10_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B075_BRATIO3B05_BRATIO4B10_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B075_BRATIO3B05_BRATIO4B10_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B075_BRATIO3B075_BRATIO4B00_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B075_BRATIO3B075_BRATIO4B00_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B075_BRATIO3B075_BRATIO4B00_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B075_BRATIO3B075_BRATIO4B00_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B075_BRATIO3B075_BRATIO4B00_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B075_BRATIO3B075_BRATIO4B025_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B075_BRATIO3B075_BRATIO4B025_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B075_BRATIO3B075_BRATIO4B025_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B075_BRATIO3B075_BRATIO4B025_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B075_BRATIO3B075_BRATIO4B025_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B075_BRATIO3B075_BRATIO4B05_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B075_BRATIO3B075_BRATIO4B05_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B075_BRATIO3B075_BRATIO4B05_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B075_BRATIO3B075_BRATIO4B05_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B075_BRATIO3B075_BRATIO4B05_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B075_BRATIO3B075_BRATIO4B075_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B075_BRATIO3B075_BRATIO4B075_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B075_BRATIO3B075_BRATIO4B075_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B075_BRATIO3B075_BRATIO4B075_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B075_BRATIO3B075_BRATIO4B075_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B075_BRATIO3B075_BRATIO4B10_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B075_BRATIO3B075_BRATIO4B10_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B075_BRATIO3B075_BRATIO4B10_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B075_BRATIO3B075_BRATIO4B10_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B075_BRATIO3B075_BRATIO4B10_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B075_BRATIO3B10_BRATIO4B00_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B075_BRATIO3B10_BRATIO4B00_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B075_BRATIO3B10_BRATIO4B00_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B075_BRATIO3B10_BRATIO4B00_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B075_BRATIO3B10_BRATIO4B00_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B075_BRATIO3B10_BRATIO4B025_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B075_BRATIO3B10_BRATIO4B025_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B075_BRATIO3B10_BRATIO4B025_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B075_BRATIO3B10_BRATIO4B025_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B075_BRATIO3B10_BRATIO4B025_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B075_BRATIO3B10_BRATIO4B05_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B075_BRATIO3B10_BRATIO4B05_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B075_BRATIO3B10_BRATIO4B05_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B075_BRATIO3B10_BRATIO4B05_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B075_BRATIO3B10_BRATIO4B05_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B075_BRATIO3B10_BRATIO4B075_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B075_BRATIO3B10_BRATIO4B075_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B075_BRATIO3B10_BRATIO4B075_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B075_BRATIO3B10_BRATIO4B075_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B075_BRATIO3B10_BRATIO4B075_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B075_BRATIO3B10_BRATIO4B10_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B075_BRATIO3B10_BRATIO4B10_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B075_BRATIO3B10_BRATIO4B10_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B075_BRATIO3B10_BRATIO4B10_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B075_BRATIO3B10_BRATIO4B10_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B10_BRATIO3B00_BRATIO4B00_BRATIO5A00,0,0,0,1,0,1,0,0,1,0,2
_BRATIO1B00_BRATIO2B10_BRATIO3B00_BRATIO4B00_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B10_BRATIO3B00_BRATIO4B00_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B10_BRATIO3B00_BRATIO4B00_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B10_BRATIO3B00_BRATIO4B00_BRATIO5A10,0,0,0,1,0,1,0,0,1,0,2
_BRATIO1B00_BRATIO2B10_BRATIO3B00_BRATIO4B025_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B10_BRATIO3B00_BRATIO4B025_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B10_BRATIO3B00_BRATIO4B025_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B10_BRATIO3B00_BRATIO4B025_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B10_BRATIO3B00_BRATIO4B025_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B10_BRATIO3B00_BRATIO4B05_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B10_BRATIO3B00_BRATIO4B05_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B10_BRATIO3B00_BRATIO4B05_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B10_BRATIO3B00_BRATIO4B05_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B10_BRATIO3B00_BRATIO4B05_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B10_BRATIO3B00_BRATIO4B075_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B10_BRATIO3B00_BRATIO4B075_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B10_BRATIO3B00_BRATIO4B075_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B10_BRATIO3B00_BRATIO4B075_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B10_BRATIO3B00_BRATIO4B075_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B10_BRATIO3B00_BRATIO4B10_BRATIO5A00,0,0,0,1,0,1,0,0,1,0,2
_BRATIO1B00_BRATIO2B10_BRATIO3B00_BRATIO4B10_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B10_BRATIO3B00_BRATIO4B10_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B10_BRATIO3B00_BRATIO4B10_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B10_BRATIO3B00_BRATIO4B10_BRATIO5A10,0,0,0,1,0,1,0,0,1,0,2
_BRATIO1B00_BRATIO2B10_BRATIO3B025_BRATIO4B00_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B10_BRATIO3B025_BRATIO4B00_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B10_BRATIO3B025_BRATIO4B00_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B10_BRATIO3B025_BRATIO4B00_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B10_BRATIO3B025_BRATIO4B00_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B10_BRATIO3B025_BRATIO4B025_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B10_BRATIO3B025_BRATIO4B025_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B10_BRATIO3B025_BRATIO4B025_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B10_BRATIO3B025_BRATIO4B025_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B10_BRATIO3B025_BRATIO4B025_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B10_BRATIO3B025_BRATIO4B05_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B10_BRATIO3B025_BRATIO4B05_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B10_BRATIO3B025_BRATIO4B05_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B10_BRATIO3B025_BRATIO4B05_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B10_BRATIO3B025_BRATIO4B05_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B10_BRATIO3B025_BRATIO4B075_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B10_BRATIO3B025_BRATIO4B075_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B10_BRATIO3B025_BRATIO4B075_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B10_BRATIO3B025_BRATIO4B075_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B10_BRATIO3B025_BRATIO4B075_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B10_BRATIO3B025_BRATIO4B10_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B10_BRATIO3B025_BRATIO4B10_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B10_BRATIO3B025_BRATIO4B10_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B10_BRATIO3B025_BRATIO4B10_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B10_BRATIO3B025_BRATIO4B10_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B10_BRATIO3B05_BRATIO4B00_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B10_BRATIO3B05_BRATIO4B00_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B10_BRATIO3B05_BRATIO4B00_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B10_BRATIO3B05_BRATIO4B00_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B10_BRATIO3B05_BRATIO4B00_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B10_BRATIO3B05_BRATIO4B025_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B10_BRATIO3B05_BRATIO4B025_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B10_BRATIO3B05_BRATIO4B025_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B10_BRATIO3B05_BRATIO4B025_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B10_BRATIO3B05_BRATIO4B025_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B10_BRATIO3B05_BRATIO4B05_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B10_BRATIO3B05_BRATIO4B05_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B10_BRATIO3B05_BRATIO4B05_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B10_BRATIO3B05_BRATIO4B05_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B10_BRATIO3B05_BRATIO4B05_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B10_BRATIO3B05_BRATIO4B075_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B10_BRATIO3B05_BRATIO4B075_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B10_BRATIO3B05_BRATIO4B075_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B10_BRATIO3B05_BRATIO4B075_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B10_BRATIO3B05_BRATIO4B075_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B10_BRATIO3B05_BRATIO4B10_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B10_BRATIO3B05_BRATIO4B10_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B10_BRATIO3B05_BRATIO4B10_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B10_BRATIO3B05_BRATIO4B10_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B10_BRATIO3B05_BRATIO4B10_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B10_BRATIO3B075_BRATIO4B00_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B10_BRATIO3B075_BRATIO4B00_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B10_BRATIO3B075_BRATIO4B00_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B10_BRATIO3B075_BRATIO4B00_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B10_BRATIO3B075_BRATIO4B00_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B10_BRATIO3B075_BRATIO4B025_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B10_BRATIO3B075_BRATIO4B025_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B10_BRATIO3B075_BRATIO4B025_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B10_BRATIO3B075_BRATIO4B025_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B10_BRATIO3B075_BRATIO4B025_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B10_BRATIO3B075_BRATIO4B05_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B10_BRATIO3B075_BRATIO4B05_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B10_BRATIO3B075_BRATIO4B05_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B10_BRATIO3B075_BRATIO4B05_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B10_BRATIO3B075_BRATIO4B05_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B10_BRATIO3B075_BRATIO4B075_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B10_BRATIO3B075_BRATIO4B075_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B10_BRATIO3B075_BRATIO4B075_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B10_BRATIO3B075_BRATIO4B075_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B10_BRATIO3B075_BRATIO4B075_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B10_BRATIO3B075_BRATIO4B10_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B10_BRATIO3B075_BRATIO4B10_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B10_BRATIO3B075_BRATIO4B10_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B10_BRATIO3B075_BRATIO4B10_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B10_BRATIO3B075_BRATIO4B10_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B10_BRATIO3B10_BRATIO4B00_BRATIO5A00,0,0,0,1,0,1,0,0,1,0,2
_BRATIO1B00_BRATIO2B10_BRATIO3B10_BRATIO4B00_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B10_BRATIO3B10_BRATIO4B00_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B10_BRATIO3B10_BRATIO4B00_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B10_BRATIO3B10_BRATIO4B00_BRATIO5A10,0,0,0,1,0,1,0,0,1,0,2
_BRATIO1B00_BRATIO2B10_BRATIO3B10_BRATIO4B025_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B10_BRATIO3B10_BRATIO4B025_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B10_BRATIO3B10_BRATIO4B025_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B10_BRATIO3B10_BRATIO4B025_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B10_BRATIO3B10_BRATIO4B025_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B10_BRATIO3B10_BRATIO4B05_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B10_BRATIO3B10_BRATIO4B05_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B10_BRATIO3B10_BRATIO4B05_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B10_BRATIO3B10_BRATIO4B05_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B10_BRATIO3B10_BRATIO4B05_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B10_BRATIO3B10_BRATIO4B075_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B10_BRATIO3B10_BRATIO4B075_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B10_BRATIO3B10_BRATIO4B075_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B10_BRATIO3B10_BRATIO4B075_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B10_BRATIO3B10_BRATIO4B075_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B10_BRATIO3B10_BRATIO4B10_BRATIO5A00,0,0,0,1,0,1,0,0,1,0,2
_BRATIO1B00_BRATIO2B10_BRATIO3B10_BRATIO4B10_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B10_BRATIO3B10_BRATIO4B10_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B10_BRATIO3B10_BRATIO4B10_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B10_BRATIO3B10_BRATIO4B10_BRATIO5A10,0,0,0,1,0,1,0,0,1,0,2
_BRATIO1B025_BRATIO2B00_BRATIO3B00_BRATIO4B00_BRATIO5A00,0,0,0,2,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B00_BRATIO3B00_BRATIO4B00_BRATIO5A025,0,0,0,2,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B00_BRATIO3B00_BRATIO4B00_BRATIO5A05,0,0,0,2,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B00_BRATIO3B00_BRATIO4B00_BRATIO5A075,0,0,0,2,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B00_BRATIO3B00_BRATIO4B00_BRATIO5A10,0,0,0,2,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B00_BRATIO3B00_BRATIO4B025_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B00_BRATIO3B00_BRATIO4B025_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B00_BRATIO3B00_BRATIO4B025_BRATIO5A05,0,0,0,2,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B00_BRATIO3B00_BRATIO4B025_BRATIO5A075,0,0,0,2,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B00_BRATIO3B00_BRATIO4B025_BRATIO5A10,0,0,0,2,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B00_BRATIO3B00_BRATIO4B05_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B00_BRATIO3B00_BRATIO4B05_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B00_BRATIO3B00_BRATIO4B05_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B00_BRATIO3B00_BRATIO4B05_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B00_BRATIO3B00_BRATIO4B05_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B00_BRATIO3B00_BRATIO4B075_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B00_BRATIO3B00_BRATIO4B075_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B00_BRATIO3B00_BRATIO4B075_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B00_BRATIO3B00_BRATIO4B075_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B00_BRATIO3B00_BRATIO4B075_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B00_BRATIO3B00_BRATIO4B10_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B00_BRATIO3B00_BRATIO4B10_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B00_BRATIO3B00_BRATIO4B10_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B00_BRATIO3B00_BRATIO4B10_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B00_BRATIO3B00_BRATIO4B10_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B00_BRATIO3B025_BRATIO4B00_BRATIO5A00,0,0,0,2,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B00_BRATIO3B025_BRATIO4B00_BRATIO5A025,0,0,0,2,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B00_BRATIO3B025_BRATIO4B00_BRATIO5A05,0,0,0,2,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B00_BRATIO3B025_BRATIO4B00_BRATIO5A075,0,0,0,2,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B00_BRATIO3B025_BRATIO4B00_BRATIO5A10,0,0,0,2,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B00_BRATIO3B025_BRATIO4B025_BRATIO5A00,0,0,0,2,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B00_BRATIO3B025_BRATIO4B025_BRATIO5A025,0,0,0,2,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B00_BRATIO3B025_BRATIO4B025_BRATIO5A05,0,0,0,2,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B00_BRATIO3B025_BRATIO4B025_BRATIO5A075,0,0,0,2,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B00_BRATIO3B025_BRATIO4B025_BRATIO5A10,0,0,0,2,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B00_BRATIO3B025_BRATIO4B05_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B00_BRATIO3B025_BRATIO4B05_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B00_BRATIO3B025_BRATIO4B05_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B00_BRATIO3B025_BRATIO4B05_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B00_BRATIO3B025_BRATIO4B05_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B00_BRATIO3B025_BRATIO4B075_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B00_BRATIO3B025_BRATIO4B075_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B00_BRATIO3B025_BRATIO4B075_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B00_BRATIO3B025_BRATIO4B075_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B00_BRATIO3B025_BRATIO4B075_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B00_BRATIO3B025_BRATIO4B10_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B00_BRATIO3B025_BRATIO4B10_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B00_BRATIO3B025_BRATIO4B10_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B00_BRATIO3B025_BRATIO4B10_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B00_BRATIO3B025_BRATIO4B10_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B00_BRATIO3B05_BRATIO4B00_BRATIO5A00,0,0,0,2,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B00_BRATIO3B05_BRATIO4B00_BRATIO5A025,0,0,0,2,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B00_BRATIO3B05_BRATIO4B00_BRATIO5A05,0,0,0,2,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B00_BRATIO3B05_BRATIO4B00_BRATIO5A075,0,0,0,2,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B00_BRATIO3B05_BRATIO4B00_BRATIO5A10,0,0,0,2,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B00_BRATIO3B05_BRATIO4B025_BRATIO5A00,0,0,0,2,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B00_BRATIO3B05_BRATIO4B025_BRATIO5A025,0,0,0,2,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B00_BRATIO3B05_BRATIO4B025_BRATIO5A05,0,0,0,2,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B00_BRATIO3B05_BRATIO4B025_BRATIO5A075,0,0,0,2,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B00_BRATIO3B05_BRATIO4B025_BRATIO5A10,0,0,0,2,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B00_BRATIO3B05_BRATIO4B05_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B00_BRATIO3B05_BRATIO4B05_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B00_BRATIO3B05_BRATIO4B05_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B00_BRATIO3B05_BRATIO4B05_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B00_BRATIO3B05_BRATIO4B05_BRATIO5A10,0,0,0,2,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B00_BRATIO3B05_BRATIO4B075_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B00_BRATIO3B05_BRATIO4B075_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B00_BRATIO3B05_BRATIO4B075_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B00_BRATIO3B05_BRATIO4B075_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B00_BRATIO3B05_BRATIO4B075_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B00_BRATIO3B05_BRATIO4B10_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B00_BRATIO3B05_BRATIO4B10_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B00_BRATIO3B05_BRATIO4B10_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B00_BRATIO3B05_BRATIO4B10_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B00_BRATIO3B05_BRATIO4B10_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B00_BRATIO3B075_BRATIO4B00_BRATIO5A00,0,0,0,2,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B00_BRATIO3B075_BRATIO4B00_BRATIO5A025,0,0,0,2,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B00_BRATIO3B075_BRATIO4B00_BRATIO5A05,0,0,0,2,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B00_BRATIO3B075_BRATIO4B00_BRATIO5A075,0,0,0,2,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B00_BRATIO3B075_BRATIO4B00_BRATIO5A10,0,0,0,2,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B00_BRATIO3B075_BRATIO4B025_BRATIO5A00,0,0,0,2,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B00_BRATIO3B075_BRATIO4B025_BRATIO5A025,0,0,0,2,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B00_BRATIO3B075_BRATIO4B025_BRATIO5A05,0,0,0,2,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B00_BRATIO3B075_BRATIO4B025_BRATIO5A075,0,0,0,2,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B00_BRATIO3B075_BRATIO4B025_BRATIO5A10,0,0,0,2,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B00_BRATIO3B075_BRATIO4B05_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B00_BRATIO3B075_BRATIO4B05_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B00_BRATIO3B075_BRATIO4B05_BRATIO5A05,0,0,0,2,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B00_BRATIO3B075_BRATIO4B05_BRATIO5A075,0,0,0,2,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B00_BRATIO3B075_BRATIO4B05_BRATIO5A10,0,0,0,2,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B00_BRATIO3B075_BRATIO4B075_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B00_BRATIO3B075_BRATIO4B075_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B00_BRATIO3B075_BRATIO4B075_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B00_BRATIO3B075_BRATIO4B075_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B00_BRATIO3B075_BRATIO4B075_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B00_BRATIO3B075_BRATIO4B10_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B00_BRATIO3B075_BRATIO4B10_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B00_BRATIO3B075_BRATIO4B10_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B00_BRATIO3B075_BRATIO4B10_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B00_BRATIO3B075_BRATIO4B10_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B00_BRATIO3B10_BRATIO4B00_BRATIO5A00,0,0,0,2,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B00_BRATIO3B10_BRATIO4B00_BRATIO5A025,0,0,0,2,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B00_BRATIO3B10_BRATIO4B00_BRATIO5A05,0,0,0,2,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B00_BRATIO3B10_BRATIO4B00_BRATIO5A075,0,0,0,2,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B00_BRATIO3B10_BRATIO4B00_BRATIO5A10,0,0,0,2,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B00_BRATIO3B10_BRATIO4B025_BRATIO5A00,0,0,0,2,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B00_BRATIO3B10_BRATIO4B025_BRATIO5A025,0,0,0,2,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B00_BRATIO3B10_BRATIO4B025_BRATIO5A05,0,0,0,2,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B00_BRATIO3B10_BRATIO4B025_BRATIO5A075,0,0,0,2,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B00_BRATIO3B10_BRATIO4B025_BRATIO5A10,0,0,0,2,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B00_BRATIO3B10_BRATIO4B05_BRATIO5A00,0,0,0,2,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B00_BRATIO3B10_BRATIO4B05_BRATIO5A025,0,0,0,2,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B00_BRATIO3B10_BRATIO4B05_BRATIO5A05,0,0,0,2,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B00_BRATIO3B10_BRATIO4B05_BRATIO5A075,0,0,0,2,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B00_BRATIO3B10_BRATIO4B05_BRATIO5A10,0,0,0,2,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B00_BRATIO3B10_BRATIO4B075_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B00_BRATIO3B10_BRATIO4B075_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B00_BRATIO3B10_BRATIO4B075_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B00_BRATIO3B10_BRATIO4B075_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B00_BRATIO3B10_BRATIO4B075_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B00_BRATIO3B10_BRATIO4B10_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B00_BRATIO3B10_BRATIO4B10_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B00_BRATIO3B10_BRATIO4B10_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B00_BRATIO3B10_BRATIO4B10_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B00_BRATIO3B10_BRATIO4B10_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B025_BRATIO3B00_BRATIO4B00_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B025_BRATIO3B00_BRATIO4B00_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B025_BRATIO3B00_BRATIO4B00_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B025_BRATIO3B00_BRATIO4B00_BRATIO5A075,0,0,0,2,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B025_BRATIO3B00_BRATIO4B00_BRATIO5A10,0,0,0,2,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B025_BRATIO3B00_BRATIO4B025_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B025_BRATIO3B00_BRATIO4B025_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B025_BRATIO3B00_BRATIO4B025_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B025_BRATIO3B00_BRATIO4B025_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B025_BRATIO3B00_BRATIO4B025_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B025_BRATIO3B00_BRATIO4B05_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B025_BRATIO3B00_BRATIO4B05_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B025_BRATIO3B00_BRATIO4B05_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B025_BRATIO3B00_BRATIO4B05_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B025_BRATIO3B00_BRATIO4B05_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B025_BRATIO3B00_BRATIO4B075_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B025_BRATIO3B00_BRATIO4B075_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B025_BRATIO3B00_BRATIO4B075_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B025_BRATIO3B00_BRATIO4B075_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B025_BRATIO3B00_BRATIO4B075_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B025_BRATIO3B00_BRATIO4B10_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B025_BRATIO3B00_BRATIO4B10_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B025_BRATIO3B00_BRATIO4B10_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B025_BRATIO3B00_BRATIO4B10_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B025_BRATIO3B00_BRATIO4B10_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B025_BRATIO3B025_BRATIO4B00_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B025_BRATIO3B025_BRATIO4B00_BRATIO5A025,0,0,0,2,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B025_BRATIO3B025_BRATIO4B00_BRATIO5A05,0,0,0,2,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B025_BRATIO3B025_BRATIO4B00_BRATIO5A075,0,0,0,2,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B025_BRATIO3B025_BRATIO4B00_BRATIO5A10,0,0,0,2,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B025_BRATIO3B025_BRATIO4B025_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B025_BRATIO3B025_BRATIO4B025_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B025_BRATIO3B025_BRATIO4B025_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B025_BRATIO3B025_BRATIO4B025_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B025_BRATIO3B025_BRATIO4B025_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B025_BRATIO3B025_BRATIO4B05_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B025_BRATIO3B025_BRATIO4B05_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B025_BRATIO3B025_BRATIO4B05_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B025_BRATIO3B025_BRATIO4B05_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B025_BRATIO3B025_BRATIO4B05_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B025_BRATIO3B025_BRATIO4B075_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B025_BRATIO3B025_BRATIO4B075_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B025_BRATIO3B025_BRATIO4B075_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B025_BRATIO3B025_BRATIO4B075_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B025_BRATIO3B025_BRATIO4B075_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B025_BRATIO3B025_BRATIO4B10_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B025_BRATIO3B025_BRATIO4B10_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B025_BRATIO3B025_BRATIO4B10_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B025_BRATIO3B025_BRATIO4B10_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B025_BRATIO3B025_BRATIO4B10_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B025_BRATIO3B05_BRATIO4B00_BRATIO5A00,0,0,0,2,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B025_BRATIO3B05_BRATIO4B00_BRATIO5A025,0,0,0,2,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B025_BRATIO3B05_BRATIO4B00_BRATIO5A05,0,0,0,2,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B025_BRATIO3B05_BRATIO4B00_BRATIO5A075,0,0,0,2,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B025_BRATIO3B05_BRATIO4B00_BRATIO5A10,0,0,0,2,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B025_BRATIO3B05_BRATIO4B025_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B025_BRATIO3B05_BRATIO4B025_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B025_BRATIO3B05_BRATIO4B025_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B025_BRATIO3B05_BRATIO4B025_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B025_BRATIO3B05_BRATIO4B025_BRATIO5A10,0,0,0,2,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B025_BRATIO3B05_BRATIO4B05_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B025_BRATIO3B05_BRATIO4B05_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B025_BRATIO3B05_BRATIO4B05_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B025_BRATIO3B05_BRATIO4B05_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B025_BRATIO3B05_BRATIO4B05_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B025_BRATIO3B05_BRATIO4B075_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B025_BRATIO3B05_BRATIO4B075_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B025_BRATIO3B05_BRATIO4B075_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B025_BRATIO3B05_BRATIO4B075_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B025_BRATIO3B05_BRATIO4B075_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B025_BRATIO3B05_BRATIO4B10_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B025_BRATIO3B05_BRATIO4B10_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B025_BRATIO3B05_BRATIO4B10_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B025_BRATIO3B05_BRATIO4B10_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B025_BRATIO3B05_BRATIO4B10_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B025_BRATIO3B075_BRATIO4B00_BRATIO5A00,0,0,0,2,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B025_BRATIO3B075_BRATIO4B00_BRATIO5A025,0,0,0,2,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B025_BRATIO3B075_BRATIO4B00_BRATIO5A05,0,0,0,2,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B025_BRATIO3B075_BRATIO4B00_BRATIO5A075,0,0,0,2,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B025_BRATIO3B075_BRATIO4B00_BRATIO5A10,0,0,0,2,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B025_BRATIO3B075_BRATIO4B025_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B025_BRATIO3B075_BRATIO4B025_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B025_BRATIO3B075_BRATIO4B025_BRATIO5A05,0,0,0,2,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B025_BRATIO3B075_BRATIO4B025_BRATIO5A075,0,0,0,2,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B025_BRATIO3B075_BRATIO4B025_BRATIO5A10,0,0,0,2,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B025_BRATIO3B075_BRATIO4B05_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B025_BRATIO3B075_BRATIO4B05_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B025_BRATIO3B075_BRATIO4B05_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B025_BRATIO3B075_BRATIO4B05_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B025_BRATIO3B075_BRATIO4B05_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B025_BRATIO3B075_BRATIO4B075_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B025_BRATIO3B075_BRATIO4B075_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B025_BRATIO3B075_BRATIO4B075_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B025_BRATIO3B075_BRATIO4B075_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B025_BRATIO3B075_BRATIO4B075_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B025_BRATIO3B075_BRATIO4B10_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B025_BRATIO3B075_BRATIO4B10_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B025_BRATIO3B075_BRATIO4B10_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B025_BRATIO3B075_BRATIO4B10_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B025_BRATIO3B075_BRATIO4B10_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B025_BRATIO3B10_BRATIO4B00_BRATIO5A00,0,0,0,2,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B025_BRATIO3B10_BRATIO4B00_BRATIO5A025,0,0,0,2,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B025_BRATIO3B10_BRATIO4B00_BRATIO5A05,0,0,0,2,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B025_BRATIO3B10_BRATIO4B00_BRATIO5A075,0,0,0,2,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B025_BRATIO3B10_BRATIO4B00_BRATIO5A10,0,0,0,2,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B025_BRATIO3B10_BRATIO4B025_BRATIO5A00,0,0,0,2,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B025_BRATIO3B10_BRATIO4B025_BRATIO5A025,0,0,0,2,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B025_BRATIO3B10_BRATIO4B025_BRATIO5A05,0,0,0,2,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B025_BRATIO3B10_BRATIO4B025_BRATIO5A075,0,0,0,2,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B025_BRATIO3B10_BRATIO4B025_BRATIO5A10,0,0,0,2,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B025_BRATIO3B10_BRATIO4B05_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B025_BRATIO3B10_BRATIO4B05_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B025_BRATIO3B10_BRATIO4B05_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B025_BRATIO3B10_BRATIO4B05_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B025_BRATIO3B10_BRATIO4B05_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B025_BRATIO3B10_BRATIO4B075_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B025_BRATIO3B10_BRATIO4B075_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B025_BRATIO3B10_BRATIO4B075_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B025_BRATIO3B10_BRATIO4B075_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B025_BRATIO3B10_BRATIO4B075_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B025_BRATIO3B10_BRATIO4B10_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B025_BRATIO3B10_BRATIO4B10_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B025_BRATIO3B10_BRATIO4B10_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B025_BRATIO3B10_BRATIO4B10_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B025_BRATIO3B10_BRATIO4B10_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B05_BRATIO3B00_BRATIO4B00_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B05_BRATIO3B00_BRATIO4B00_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B05_BRATIO3B00_BRATIO4B00_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B05_BRATIO3B00_BRATIO4B00_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B05_BRATIO3B00_BRATIO4B00_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B05_BRATIO3B00_BRATIO4B025_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B05_BRATIO3B00_BRATIO4B025_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B05_BRATIO3B00_BRATIO4B025_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B05_BRATIO3B00_BRATIO4B025_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B05_BRATIO3B00_BRATIO4B025_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B05_BRATIO3B00_BRATIO4B05_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B05_BRATIO3B00_BRATIO4B05_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B05_BRATIO3B00_BRATIO4B05_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B05_BRATIO3B00_BRATIO4B05_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B05_BRATIO3B00_BRATIO4B05_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B05_BRATIO3B00_BRATIO4B075_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B05_BRATIO3B00_BRATIO4B075_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B05_BRATIO3B00_BRATIO4B075_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B05_BRATIO3B00_BRATIO4B075_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B05_BRATIO3B00_BRATIO4B075_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B05_BRATIO3B00_BRATIO4B10_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B05_BRATIO3B00_BRATIO4B10_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B05_BRATIO3B00_BRATIO4B10_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B05_BRATIO3B00_BRATIO4B10_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B05_BRATIO3B00_BRATIO4B10_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B05_BRATIO3B025_BRATIO4B00_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B05_BRATIO3B025_BRATIO4B00_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B05_BRATIO3B025_BRATIO4B00_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B05_BRATIO3B025_BRATIO4B00_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B05_BRATIO3B025_BRATIO4B00_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B05_BRATIO3B025_BRATIO4B025_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B05_BRATIO3B025_BRATIO4B025_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B05_BRATIO3B025_BRATIO4B025_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B05_BRATIO3B025_BRATIO4B025_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B05_BRATIO3B025_BRATIO4B025_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B05_BRATIO3B025_BRATIO4B05_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B05_BRATIO3B025_BRATIO4B05_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B05_BRATIO3B025_BRATIO4B05_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B05_BRATIO3B025_BRATIO4B05_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B05_BRATIO3B025_BRATIO4B05_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B05_BRATIO3B025_BRATIO4B075_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B05_BRATIO3B025_BRATIO4B075_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B05_BRATIO3B025_BRATIO4B075_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B05_BRATIO3B025_BRATIO4B075_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B05_BRATIO3B025_BRATIO4B075_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B05_BRATIO3B025_BRATIO4B10_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B05_BRATIO3B025_BRATIO4B10_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B05_BRATIO3B025_BRATIO4B10_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B05_BRATIO3B025_BRATIO4B10_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B05_BRATIO3B025_BRATIO4B10_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B05_BRATIO3B05_BRATIO4B00_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B05_BRATIO3B05_BRATIO4B00_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B05_BRATIO3B05_BRATIO4B00_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B05_BRATIO3B05_BRATIO4B00_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B05_BRATIO3B05_BRATIO4B00_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B05_BRATIO3B05_BRATIO4B025_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B05_BRATIO3B05_BRATIO4B025_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B05_BRATIO3B05_BRATIO4B025_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B05_BRATIO3B05_BRATIO4B025_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B05_BRATIO3B05_BRATIO4B025_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B05_BRATIO3B05_BRATIO4B05_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B05_BRATIO3B05_BRATIO4B05_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B05_BRATIO3B05_BRATIO4B05_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B05_BRATIO3B05_BRATIO4B05_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B05_BRATIO3B05_BRATIO4B05_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B05_BRATIO3B05_BRATIO4B075_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B05_BRATIO3B05_BRATIO4B075_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B05_BRATIO3B05_BRATIO4B075_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B05_BRATIO3B05_BRATIO4B075_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B05_BRATIO3B05_BRATIO4B075_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B05_BRATIO3B05_BRATIO4B10_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B05_BRATIO3B05_BRATIO4B10_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B05_BRATIO3B05_BRATIO4B10_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B05_BRATIO3B05_BRATIO4B10_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B05_BRATIO3B05_BRATIO4B10_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B05_BRATIO3B075_BRATIO4B00_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B05_BRATIO3B075_BRATIO4B00_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B05_BRATIO3B075_BRATIO4B00_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B05_BRATIO3B075_BRATIO4B00_BRATIO5A075,0,0,0,2,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B05_BRATIO3B075_BRATIO4B00_BRATIO5A10,0,0,0,2,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B05_BRATIO3B075_BRATIO4B025_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B05_BRATIO3B075_BRATIO4B025_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B05_BRATIO3B075_BRATIO4B025_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B05_BRATIO3B075_BRATIO4B025_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B05_BRATIO3B075_BRATIO4B025_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B05_BRATIO3B075_BRATIO4B05_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B05_BRATIO3B075_BRATIO4B05_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B05_BRATIO3B075_BRATIO4B05_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B05_BRATIO3B075_BRATIO4B05_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B05_BRATIO3B075_BRATIO4B05_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B05_BRATIO3B075_BRATIO4B075_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B05_BRATIO3B075_BRATIO4B075_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B05_BRATIO3B075_BRATIO4B075_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B05_BRATIO3B075_BRATIO4B075_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B05_BRATIO3B075_BRATIO4B075_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B05_BRATIO3B075_BRATIO4B10_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B05_BRATIO3B075_BRATIO4B10_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B05_BRATIO3B075_BRATIO4B10_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B05_BRATIO3B075_BRATIO4B10_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B05_BRATIO3B075_BRATIO4B10_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B05_BRATIO3B10_BRATIO4B00_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B05_BRATIO3B10_BRATIO4B00_BRATIO5A025,0,0,0,2,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B05_BRATIO3B10_BRATIO4B00_BRATIO5A05,0,0,0,2,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B05_BRATIO3B10_BRATIO4B00_BRATIO5A075,0,0,0,2,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B05_BRATIO3B10_BRATIO4B00_BRATIO5A10,0,0,0,2,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B05_BRATIO3B10_BRATIO4B025_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B05_BRATIO3B10_BRATIO4B025_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B05_BRATIO3B10_BRATIO4B025_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B05_BRATIO3B10_BRATIO4B025_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B05_BRATIO3B10_BRATIO4B025_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B05_BRATIO3B10_BRATIO4B05_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B05_BRATIO3B10_BRATIO4B05_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B05_BRATIO3B10_BRATIO4B05_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B05_BRATIO3B10_BRATIO4B05_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B05_BRATIO3B10_BRATIO4B05_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B05_BRATIO3B10_BRATIO4B075_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B05_BRATIO3B10_BRATIO4B075_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B05_BRATIO3B10_BRATIO4B075_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B05_BRATIO3B10_BRATIO4B075_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B05_BRATIO3B10_BRATIO4B075_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B05_BRATIO3B10_BRATIO4B10_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B05_BRATIO3B10_BRATIO4B10_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B05_BRATIO3B10_BRATIO4B10_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B05_BRATIO3B10_BRATIO4B10_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B05_BRATIO3B10_BRATIO4B10_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B075_BRATIO3B00_BRATIO4B00_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B075_BRATIO3B00_BRATIO4B00_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B075_BRATIO3B00_BRATIO4B00_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B075_BRATIO3B00_BRATIO4B00_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B075_BRATIO3B00_BRATIO4B00_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B075_BRATIO3B00_BRATIO4B025_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B075_BRATIO3B00_BRATIO4B025_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B075_BRATIO3B00_BRATIO4B025_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B075_BRATIO3B00_BRATIO4B025_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B075_BRATIO3B00_BRATIO4B025_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B075_BRATIO3B00_BRATIO4B05_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B075_BRATIO3B00_BRATIO4B05_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B075_BRATIO3B00_BRATIO4B05_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B075_BRATIO3B00_BRATIO4B05_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B075_BRATIO3B00_BRATIO4B05_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B075_BRATIO3B00_BRATIO4B075_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B075_BRATIO3B00_BRATIO4B075_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B075_BRATIO3B00_BRATIO4B075_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B075_BRATIO3B00_BRATIO4B075_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B075_BRATIO3B00_BRATIO4B075_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B075_BRATIO3B00_BRATIO4B10_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B075_BRATIO3B00_BRATIO4B10_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B075_BRATIO3B00_BRATIO4B10_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B075_BRATIO3B00_BRATIO4B10_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B075_BRATIO3B00_BRATIO4B10_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B075_BRATIO3B025_BRATIO4B00_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B075_BRATIO3B025_BRATIO4B00_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B075_BRATIO3B025_BRATIO4B00_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B075_BRATIO3B025_BRATIO4B00_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B075_BRATIO3B025_BRATIO4B00_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B075_BRATIO3B025_BRATIO4B025_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B075_BRATIO3B025_BRATIO4B025_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B075_BRATIO3B025_BRATIO4B025_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B075_BRATIO3B025_BRATIO4B025_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B075_BRATIO3B025_BRATIO4B025_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B075_BRATIO3B025_BRATIO4B05_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B075_BRATIO3B025_BRATIO4B05_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B075_BRATIO3B025_BRATIO4B05_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B075_BRATIO3B025_BRATIO4B05_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B075_BRATIO3B025_BRATIO4B05_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B075_BRATIO3B025_BRATIO4B075_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B075_BRATIO3B025_BRATIO4B075_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B075_BRATIO3B025_BRATIO4B075_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B075_BRATIO3B025_BRATIO4B075_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B075_BRATIO3B025_BRATIO4B075_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B075_BRATIO3B025_BRATIO4B10_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B075_BRATIO3B025_BRATIO4B10_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B075_BRATIO3B025_BRATIO4B10_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B075_BRATIO3B025_BRATIO4B10_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B075_BRATIO3B025_BRATIO4B10_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B075_BRATIO3B05_BRATIO4B00_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B075_BRATIO3B05_BRATIO4B00_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B075_BRATIO3B05_BRATIO4B00_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B075_BRATIO3B05_BRATIO4B00_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B075_BRATIO3B05_BRATIO4B00_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B075_BRATIO3B05_BRATIO4B025_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B075_BRATIO3B05_BRATIO4B025_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B075_BRATIO3B05_BRATIO4B025_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B075_BRATIO3B05_BRATIO4B025_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B075_BRATIO3B05_BRATIO4B025_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B075_BRATIO3B05_BRATIO4B05_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B075_BRATIO3B05_BRATIO4B05_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B075_BRATIO3B05_BRATIO4B05_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B075_BRATIO3B05_BRATIO4B05_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B075_BRATIO3B05_BRATIO4B05_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B075_BRATIO3B05_BRATIO4B075_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B075_BRATIO3B05_BRATIO4B075_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B075_BRATIO3B05_BRATIO4B075_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B075_BRATIO3B05_BRATIO4B075_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B075_BRATIO3B05_BRATIO4B075_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B075_BRATIO3B05_BRATIO4B10_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B075_BRATIO3B05_BRATIO4B10_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B075_BRATIO3B05_BRATIO4B10_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B075_BRATIO3B05_BRATIO4B10_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B075_BRATIO3B05_BRATIO4B10_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B075_BRATIO3B075_BRATIO4B00_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B075_BRATIO3B075_BRATIO4B00_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B075_BRATIO3B075_BRATIO4B00_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B075_BRATIO3B075_BRATIO4B00_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B075_BRATIO3B075_BRATIO4B00_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B075_BRATIO3B075_BRATIO4B025_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B075_BRATIO3B075_BRATIO4B025_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B075_BRATIO3B075_BRATIO4B025_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B075_BRATIO3B075_BRATIO4B025_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B075_BRATIO3B075_BRATIO4B025_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B075_BRATIO3B075_BRATIO4B05_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B075_BRATIO3B075_BRATIO4B05_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B075_BRATIO3B075_BRATIO4B05_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B075_BRATIO3B075_BRATIO4B05_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B075_BRATIO3B075_BRATIO4B05_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B075_BRATIO3B075_BRATIO4B075_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B075_BRATIO3B075_BRATIO4B075_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B075_BRATIO3B075_BRATIO4B075_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B075_BRATIO3B075_BRATIO4B075_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B075_BRATIO3B075_BRATIO4B075_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B075_BRATIO3B075_BRATIO4B10_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B075_BRATIO3B075_BRATIO4B10_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B075_BRATIO3B075_BRATIO4B10_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B075_BRATIO3B075_BRATIO4B10_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B075_BRATIO3B075_BRATIO4B10_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B075_BRATIO3B10_BRATIO4B00_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B075_BRATIO3B10_BRATIO4B00_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B075_BRATIO3B10_BRATIO4B00_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B075_BRATIO3B10_BRATIO4B00_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B075_BRATIO3B10_BRATIO4B00_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B075_BRATIO3B10_BRATIO4B025_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B075_BRATIO3B10_BRATIO4B025_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B075_BRATIO3B10_BRATIO4B025_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B075_BRATIO3B10_BRATIO4B025_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B075_BRATIO3B10_BRATIO4B025_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B075_BRATIO3B10_BRATIO4B05_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B075_BRATIO3B10_BRATIO4B05_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B075_BRATIO3B10_BRATIO4B05_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B075_BRATIO3B10_BRATIO4B05_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B075_BRATIO3B10_BRATIO4B05_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B075_BRATIO3B10_BRATIO4B075_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B075_BRATIO3B10_BRATIO4B075_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B075_BRATIO3B10_BRATIO4B075_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B075_BRATIO3B10_BRATIO4B075_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B075_BRATIO3B10_BRATIO4B075_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B075_BRATIO3B10_BRATIO4B10_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B075_BRATIO3B10_BRATIO4B10_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B075_BRATIO3B10_BRATIO4B10_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B075_BRATIO3B10_BRATIO4B10_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B075_BRATIO3B10_BRATIO4B10_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B10_BRATIO3B00_BRATIO4B00_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B10_BRATIO3B00_BRATIO4B00_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B10_BRATIO3B00_BRATIO4B00_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B10_BRATIO3B00_BRATIO4B00_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B10_BRATIO3B00_BRATIO4B00_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B10_BRATIO3B00_BRATIO4B025_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B10_BRATIO3B00_BRATIO4B025_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B10_BRATIO3B00_BRATIO4B025_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B10_BRATIO3B00_BRATIO4B025_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B10_BRATIO3B00_BRATIO4B025_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B10_BRATIO3B00_BRATIO4B05_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B10_BRATIO3B00_BRATIO4B05_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B10_BRATIO3B00_BRATIO4B05_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B10_BRATIO3B00_BRATIO4B05_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B10_BRATIO3B00_BRATIO4B05_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B10_BRATIO3B00_BRATIO4B075_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B10_BRATIO3B00_BRATIO4B075_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B10_BRATIO3B00_BRATIO4B075_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B10_BRATIO3B00_BRATIO4B075_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B10_BRATIO3B00_BRATIO4B075_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B10_BRATIO3B00_BRATIO4B10_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B10_BRATIO3B00_BRATIO4B10_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B10_BRATIO3B00_BRATIO4B10_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B10_BRATIO3B00_BRATIO4B10_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B10_BRATIO3B00_BRATIO4B10_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B10_BRATIO3B025_BRATIO4B00_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B10_BRATIO3B025_BRATIO4B00_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B10_BRATIO3B025_BRATIO4B00_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B10_BRATIO3B025_BRATIO4B00_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B10_BRATIO3B025_BRATIO4B00_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B10_BRATIO3B025_BRATIO4B025_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B10_BRATIO3B025_BRATIO4B025_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B10_BRATIO3B025_BRATIO4B025_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B10_BRATIO3B025_BRATIO4B025_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B10_BRATIO3B025_BRATIO4B025_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B10_BRATIO3B025_BRATIO4B05_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B10_BRATIO3B025_BRATIO4B05_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B10_BRATIO3B025_BRATIO4B05_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B10_BRATIO3B025_BRATIO4B05_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B10_BRATIO3B025_BRATIO4B05_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B10_BRATIO3B025_BRATIO4B075_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B10_BRATIO3B025_BRATIO4B075_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B10_BRATIO3B025_BRATIO4B075_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B10_BRATIO3B025_BRATIO4B075_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B10_BRATIO3B025_BRATIO4B075_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B10_BRATIO3B025_BRATIO4B10_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B10_BRATIO3B025_BRATIO4B10_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B10_BRATIO3B025_BRATIO4B10_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B10_BRATIO3B025_BRATIO4B10_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B10_BRATIO3B025_BRATIO4B10_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B10_BRATIO3B05_BRATIO4B00_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B10_BRATIO3B05_BRATIO4B00_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B10_BRATIO3B05_BRATIO4B00_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B10_BRATIO3B05_BRATIO4B00_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B10_BRATIO3B05_BRATIO4B00_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B10_BRATIO3B05_BRATIO4B025_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B10_BRATIO3B05_BRATIO4B025_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B10_BRATIO3B05_BRATIO4B025_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B10_BRATIO3B05_BRATIO4B025_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B10_BRATIO3B05_BRATIO4B025_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B10_BRATIO3B05_BRATIO4B05_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B10_BRATIO3B05_BRATIO4B05_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B10_BRATIO3B05_BRATIO4B05_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B10_BRATIO3B05_BRATIO4B05_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B10_BRATIO3B05_BRATIO4B05_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B10_BRATIO3B05_BRATIO4B075_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B10_BRATIO3B05_BRATIO4B075_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B10_BRATIO3B05_BRATIO4B075_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B10_BRATIO3B05_BRATIO4B075_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B10_BRATIO3B05_BRATIO4B075_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B10_BRATIO3B05_BRATIO4B10_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B10_BRATIO3B05_BRATIO4B10_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B10_BRATIO3B05_BRATIO4B10_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B10_BRATIO3B05_BRATIO4B10_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B10_BRATIO3B05_BRATIO4B10_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B10_BRATIO3B075_BRATIO4B00_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B10_BRATIO3B075_BRATIO4B00_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B10_BRATIO3B075_BRATIO4B00_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B10_BRATIO3B075_BRATIO4B00_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B10_BRATIO3B075_BRATIO4B00_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B10_BRATIO3B075_BRATIO4B025_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B10_BRATIO3B075_BRATIO4B025_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B10_BRATIO3B075_BRATIO4B025_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B10_BRATIO3B075_BRATIO4B025_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B10_BRATIO3B075_BRATIO4B025_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B10_BRATIO3B075_BRATIO4B05_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B10_BRATIO3B075_BRATIO4B05_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B10_BRATIO3B075_BRATIO4B05_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B10_BRATIO3B075_BRATIO4B05_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B10_BRATIO3B075_BRATIO4B05_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B10_BRATIO3B075_BRATIO4B075_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B10_BRATIO3B075_BRATIO4B075_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B10_BRATIO3B075_BRATIO4B075_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B10_BRATIO3B075_BRATIO4B075_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B10_BRATIO3B075_BRATIO4B075_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B10_BRATIO3B075_BRATIO4B10_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B10_BRATIO3B075_BRATIO4B10_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B10_BRATIO3B075_BRATIO4B10_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B10_BRATIO3B075_BRATIO4B10_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B10_BRATIO3B075_BRATIO4B10_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B10_BRATIO3B10_BRATIO4B00_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B10_BRATIO3B10_BRATIO4B00_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B10_BRATIO3B10_BRATIO4B00_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B10_BRATIO3B10_BRATIO4B00_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B10_BRATIO3B10_BRATIO4B00_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B10_BRATIO3B10_BRATIO4B025_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B10_BRATIO3B10_BRATIO4B025_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B10_BRATIO3B10_BRATIO4B025_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B10_BRATIO3B10_BRATIO4B025_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B10_BRATIO3B10_BRATIO4B025_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B10_BRATIO3B10_BRATIO4B05_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B10_BRATIO3B10_BRATIO4B05_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B10_BRATIO3B10_BRATIO4B05_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B10_BRATIO3B10_BRATIO4B05_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B10_BRATIO3B10_BRATIO4B05_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B10_BRATIO3B10_BRATIO4B075_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B10_BRATIO3B10_BRATIO4B075_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B10_BRATIO3B10_BRATIO4B075_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B10_BRATIO3B10_BRATIO4B075_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B10_BRATIO3B10_BRATIO4B075_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B10_BRATIO3B10_BRATIO4B10_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B10_BRATIO3B10_BRATIO4B10_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B10_BRATIO3B10_BRATIO4B10_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B10_BRATIO3B10_BRATIO4B10_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B10_BRATIO3B10_BRATIO4B10_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B00_BRATIO3B00_BRATIO4B00_BRATIO5A00,0,0,0,2,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B00_BRATIO3B00_BRATIO4B00_BRATIO5A025,0,0,0,2,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B00_BRATIO3B00_BRATIO4B00_BRATIO5A05,0,0,0,2,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B00_BRATIO3B00_BRATIO4B00_BRATIO5A075,0,0,0,2,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B00_BRATIO3B00_BRATIO4B00_BRATIO5A10,0,0,0,2,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B00_BRATIO3B00_BRATIO4B025_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B00_BRATIO3B00_BRATIO4B025_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B00_BRATIO3B00_BRATIO4B025_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B00_BRATIO3B00_BRATIO4B025_BRATIO5A075,0,0,0,2,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B00_BRATIO3B00_BRATIO4B025_BRATIO5A10,0,0,0,2,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B00_BRATIO3B00_BRATIO4B05_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B00_BRATIO3B00_BRATIO4B05_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B00_BRATIO3B00_BRATIO4B05_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B00_BRATIO3B00_BRATIO4B05_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B00_BRATIO3B00_BRATIO4B05_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B00_BRATIO3B00_BRATIO4B075_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B00_BRATIO3B00_BRATIO4B075_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B00_BRATIO3B00_BRATIO4B075_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B00_BRATIO3B00_BRATIO4B075_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B00_BRATIO3B00_BRATIO4B075_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B00_BRATIO3B00_BRATIO4B10_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B00_BRATIO3B00_BRATIO4B10_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B00_BRATIO3B00_BRATIO4B10_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B00_BRATIO3B00_BRATIO4B10_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B00_BRATIO3B00_BRATIO4B10_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B00_BRATIO3B025_BRATIO4B00_BRATIO5A00,0,0,0,2,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B00_BRATIO3B025_BRATIO4B00_BRATIO5A025,0,0,0,2,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B00_BRATIO3B025_BRATIO4B00_BRATIO5A05,0,0,0,2,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B00_BRATIO3B025_BRATIO4B00_BRATIO5A075,0,0,0,2,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B00_BRATIO3B025_BRATIO4B00_BRATIO5A10,0,0,0,2,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B00_BRATIO3B025_BRATIO4B025_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B00_BRATIO3B025_BRATIO4B025_BRATIO5A025,0,0,0,2,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B00_BRATIO3B025_BRATIO4B025_BRATIO5A05,0,0,0,2,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B00_BRATIO3B025_BRATIO4B025_BRATIO5A075,0,0,0,2,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B00_BRATIO3B025_BRATIO4B025_BRATIO5A10,0,0,0,2,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B00_BRATIO3B025_BRATIO4B05_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B00_BRATIO3B025_BRATIO4B05_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B00_BRATIO3B025_BRATIO4B05_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B00_BRATIO3B025_BRATIO4B05_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B00_BRATIO3B025_BRATIO4B05_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B00_BRATIO3B025_BRATIO4B075_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B00_BRATIO3B025_BRATIO4B075_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B00_BRATIO3B025_BRATIO4B075_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B00_BRATIO3B025_BRATIO4B075_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B00_BRATIO3B025_BRATIO4B075_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B00_BRATIO3B025_BRATIO4B10_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B00_BRATIO3B025_BRATIO4B10_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B00_BRATIO3B025_BRATIO4B10_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B00_BRATIO3B025_BRATIO4B10_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B00_BRATIO3B025_BRATIO4B10_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B00_BRATIO3B05_BRATIO4B00_BRATIO5A00,0,0,0,2,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B00_BRATIO3B05_BRATIO4B00_BRATIO5A025,0,0,0,2,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B00_BRATIO3B05_BRATIO4B00_BRATIO5A05,0,0,0,2,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B00_BRATIO3B05_BRATIO4B00_BRATIO5A075,0,0,0,2,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B00_BRATIO3B05_BRATIO4B00_BRATIO5A10,0,0,0,2,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B00_BRATIO3B05_BRATIO4B025_BRATIO5A00,0,0,0,2,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B00_BRATIO3B05_BRATIO4B025_BRATIO5A025,0,0,0,2,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B00_BRATIO3B05_BRATIO4B025_BRATIO5A05,0,0,0,2,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B00_BRATIO3B05_BRATIO4B025_BRATIO5A075,0,0,0,2,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B00_BRATIO3B05_BRATIO4B025_BRATIO5A10,0,0,0,2,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B00_BRATIO3B05_BRATIO4B05_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B00_BRATIO3B05_BRATIO4B05_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B00_BRATIO3B05_BRATIO4B05_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B00_BRATIO3B05_BRATIO4B05_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B00_BRATIO3B05_BRATIO4B05_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B00_BRATIO3B05_BRATIO4B075_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B00_BRATIO3B05_BRATIO4B075_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B00_BRATIO3B05_BRATIO4B075_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B00_BRATIO3B05_BRATIO4B075_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B00_BRATIO3B05_BRATIO4B075_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B00_BRATIO3B05_BRATIO4B10_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B00_BRATIO3B05_BRATIO4B10_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B00_BRATIO3B05_BRATIO4B10_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B00_BRATIO3B05_BRATIO4B10_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B00_BRATIO3B05_BRATIO4B10_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B00_BRATIO3B075_BRATIO4B00_BRATIO5A00,0,0,0,2,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B00_BRATIO3B075_BRATIO4B00_BRATIO5A025,0,0,0,2,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B00_BRATIO3B075_BRATIO4B00_BRATIO5A05,0,0,0,2,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B00_BRATIO3B075_BRATIO4B00_BRATIO5A075,0,0,0,2,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B00_BRATIO3B075_BRATIO4B00_BRATIO5A10,0,0,0,2,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B00_BRATIO3B075_BRATIO4B025_BRATIO5A00,0,0,0,2,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B00_BRATIO3B075_BRATIO4B025_BRATIO5A025,0,0,0,2,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B00_BRATIO3B075_BRATIO4B025_BRATIO5A05,0,0,0,2,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B00_BRATIO3B075_BRATIO4B025_BRATIO5A075,0,0,0,2,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B00_BRATIO3B075_BRATIO4B025_BRATIO5A10,0,0,0,2,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B00_BRATIO3B075_BRATIO4B05_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B00_BRATIO3B075_BRATIO4B05_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B00_BRATIO3B075_BRATIO4B05_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B00_BRATIO3B075_BRATIO4B05_BRATIO5A075,0,0,0,2,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B00_BRATIO3B075_BRATIO4B05_BRATIO5A10,0,0,0,2,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B00_BRATIO3B075_BRATIO4B075_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B00_BRATIO3B075_BRATIO4B075_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B00_BRATIO3B075_BRATIO4B075_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B00_BRATIO3B075_BRATIO4B075_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B00_BRATIO3B075_BRATIO4B075_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B00_BRATIO3B075_BRATIO4B10_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B00_BRATIO3B075_BRATIO4B10_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B00_BRATIO3B075_BRATIO4B10_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B00_BRATIO3B075_BRATIO4B10_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B00_BRATIO3B075_BRATIO4B10_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B00_BRATIO3B10_BRATIO4B00_BRATIO5A00,0,0,0,2,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B00_BRATIO3B10_BRATIO4B00_BRATIO5A025,0,0,0,2,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B00_BRATIO3B10_BRATIO4B00_BRATIO5A05,0,0,0,2,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B00_BRATIO3B10_BRATIO4B00_BRATIO5A075,0,0,0,2,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B00_BRATIO3B10_BRATIO4B00_BRATIO5A10,0,0,0,2,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B00_BRATIO3B10_BRATIO4B025_BRATIO5A00,0,0,0,2,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B00_BRATIO3B10_BRATIO4B025_BRATIO5A025,0,0,0,2,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B00_BRATIO3B10_BRATIO4B025_BRATIO5A05,0,0,0,2,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B00_BRATIO3B10_BRATIO4B025_BRATIO5A075,0,0,0,2,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B00_BRATIO3B10_BRATIO4B025_BRATIO5A10,0,0,0,2,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B00_BRATIO3B10_BRATIO4B05_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B00_BRATIO3B10_BRATIO4B05_BRATIO5A025,0,0,0,2,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B00_BRATIO3B10_BRATIO4B05_BRATIO5A05,0,0,0,2,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B00_BRATIO3B10_BRATIO4B05_BRATIO5A075,0,0,0,2,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B00_BRATIO3B10_BRATIO4B05_BRATIO5A10,0,0,0,2,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B00_BRATIO3B10_BRATIO4B075_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B00_BRATIO3B10_BRATIO4B075_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B00_BRATIO3B10_BRATIO4B075_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B00_BRATIO3B10_BRATIO4B075_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B00_BRATIO3B10_BRATIO4B075_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B00_BRATIO3B10_BRATIO4B10_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B00_BRATIO3B10_BRATIO4B10_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B00_BRATIO3B10_BRATIO4B10_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B00_BRATIO3B10_BRATIO4B10_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B00_BRATIO3B10_BRATIO4B10_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B025_BRATIO3B00_BRATIO4B00_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B025_BRATIO3B00_BRATIO4B00_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B025_BRATIO3B00_BRATIO4B00_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B025_BRATIO3B00_BRATIO4B00_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B025_BRATIO3B00_BRATIO4B00_BRATIO5A10,0,0,0,2,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B025_BRATIO3B00_BRATIO4B025_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B025_BRATIO3B00_BRATIO4B025_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B025_BRATIO3B00_BRATIO4B025_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B025_BRATIO3B00_BRATIO4B025_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B025_BRATIO3B00_BRATIO4B025_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B025_BRATIO3B00_BRATIO4B05_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B025_BRATIO3B00_BRATIO4B05_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B025_BRATIO3B00_BRATIO4B05_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B025_BRATIO3B00_BRATIO4B05_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B025_BRATIO3B00_BRATIO4B05_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B025_BRATIO3B00_BRATIO4B075_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B025_BRATIO3B00_BRATIO4B075_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B025_BRATIO3B00_BRATIO4B075_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B025_BRATIO3B00_BRATIO4B075_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B025_BRATIO3B00_BRATIO4B075_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B025_BRATIO3B00_BRATIO4B10_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B025_BRATIO3B00_BRATIO4B10_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B025_BRATIO3B00_BRATIO4B10_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B025_BRATIO3B00_BRATIO4B10_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B025_BRATIO3B00_BRATIO4B10_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B025_BRATIO3B025_BRATIO4B00_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B025_BRATIO3B025_BRATIO4B00_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B025_BRATIO3B025_BRATIO4B00_BRATIO5A05,0,0,0,2,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B025_BRATIO3B025_BRATIO4B00_BRATIO5A075,0,0,0,2,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B025_BRATIO3B025_BRATIO4B00_BRATIO5A10,0,0,0,2,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B025_BRATIO3B025_BRATIO4B025_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B025_BRATIO3B025_BRATIO4B025_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B025_BRATIO3B025_BRATIO4B025_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B025_BRATIO3B025_BRATIO4B025_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B025_BRATIO3B025_BRATIO4B025_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B025_BRATIO3B025_BRATIO4B05_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B025_BRATIO3B025_BRATIO4B05_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B025_BRATIO3B025_BRATIO4B05_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B025_BRATIO3B025_BRATIO4B05_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B025_BRATIO3B025_BRATIO4B05_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B025_BRATIO3B025_BRATIO4B075_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B025_BRATIO3B025_BRATIO4B075_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B025_BRATIO3B025_BRATIO4B075_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B025_BRATIO3B025_BRATIO4B075_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B025_BRATIO3B025_BRATIO4B075_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B025_BRATIO3B025_BRATIO4B10_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B025_BRATIO3B025_BRATIO4B10_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B025_BRATIO3B025_BRATIO4B10_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B025_BRATIO3B025_BRATIO4B10_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B025_BRATIO3B025_BRATIO4B10_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B025_BRATIO3B05_BRATIO4B00_BRATIO5A00,0,0,0,2,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B025_BRATIO3B05_BRATIO4B00_BRATIO5A025,0,0,0,2,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B025_BRATIO3B05_BRATIO4B00_BRATIO5A05,0,0,0,2,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B025_BRATIO3B05_BRATIO4B00_BRATIO5A075,0,0,0,2,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B025_BRATIO3B05_BRATIO4B00_BRATIO5A10,0,0,0,2,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B025_BRATIO3B05_BRATIO4B025_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B025_BRATIO3B05_BRATIO4B025_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B025_BRATIO3B05_BRATIO4B025_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B025_BRATIO3B05_BRATIO4B025_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B025_BRATIO3B05_BRATIO4B025_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B025_BRATIO3B05_BRATIO4B05_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B025_BRATIO3B05_BRATIO4B05_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B025_BRATIO3B05_BRATIO4B05_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B025_BRATIO3B05_BRATIO4B05_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B025_BRATIO3B05_BRATIO4B05_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B025_BRATIO3B05_BRATIO4B075_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B025_BRATIO3B05_BRATIO4B075_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B025_BRATIO3B05_BRATIO4B075_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B025_BRATIO3B05_BRATIO4B075_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B025_BRATIO3B05_BRATIO4B075_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B025_BRATIO3B05_BRATIO4B10_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B025_BRATIO3B05_BRATIO4B10_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B025_BRATIO3B05_BRATIO4B10_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B025_BRATIO3B05_BRATIO4B10_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B025_BRATIO3B05_BRATIO4B10_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B025_BRATIO3B075_BRATIO4B00_BRATIO5A00,0,0,0,2,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B025_BRATIO3B075_BRATIO4B00_BRATIO5A025,0,0,0,2,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B025_BRATIO3B075_BRATIO4B00_BRATIO5A05,0,0,0,2,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B025_BRATIO3B075_BRATIO4B00_BRATIO5A075,0,0,0,2,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B025_BRATIO3B075_BRATIO4B00_BRATIO5A10,0,0,0,2,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B025_BRATIO3B075_BRATIO4B025_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B025_BRATIO3B075_BRATIO4B025_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B025_BRATIO3B075_BRATIO4B025_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B025_BRATIO3B075_BRATIO4B025_BRATIO5A075,0,0,0,2,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B025_BRATIO3B075_BRATIO4B025_BRATIO5A10,0,0,0,2,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B025_BRATIO3B075_BRATIO4B05_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B025_BRATIO3B075_BRATIO4B05_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B025_BRATIO3B075_BRATIO4B05_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B025_BRATIO3B075_BRATIO4B05_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B025_BRATIO3B075_BRATIO4B05_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B025_BRATIO3B075_BRATIO4B075_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B025_BRATIO3B075_BRATIO4B075_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B025_BRATIO3B075_BRATIO4B075_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B025_BRATIO3B075_BRATIO4B075_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B025_BRATIO3B075_BRATIO4B075_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B025_BRATIO3B075_BRATIO4B10_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B025_BRATIO3B075_BRATIO4B10_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B025_BRATIO3B075_BRATIO4B10_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B025_BRATIO3B075_BRATIO4B10_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B025_BRATIO3B075_BRATIO4B10_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B025_BRATIO3B10_BRATIO4B00_BRATIO5A00,0,0,0,2,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B025_BRATIO3B10_BRATIO4B00_BRATIO5A025,0,0,0,2,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B025_BRATIO3B10_BRATIO4B00_BRATIO5A05,0,0,0,2,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B025_BRATIO3B10_BRATIO4B00_BRATIO5A075,0,0,0,2,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B025_BRATIO3B10_BRATIO4B00_BRATIO5A10,0,0,0,2,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B025_BRATIO3B10_BRATIO4B025_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B025_BRATIO3B10_BRATIO4B025_BRATIO5A025,0,0,0,2,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B025_BRATIO3B10_BRATIO4B025_BRATIO5A05,0,0,0,2,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B025_BRATIO3B10_BRATIO4B025_BRATIO5A075,0,0,0,2,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B025_BRATIO3B10_BRATIO4B025_BRATIO5A10,0,0,0,2,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B025_BRATIO3B10_BRATIO4B05_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B025_BRATIO3B10_BRATIO4B05_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B025_BRATIO3B10_BRATIO4B05_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B025_BRATIO3B10_BRATIO4B05_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B025_BRATIO3B10_BRATIO4B05_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B025_BRATIO3B10_BRATIO4B075_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B025_BRATIO3B10_BRATIO4B075_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B025_BRATIO3B10_BRATIO4B075_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B025_BRATIO3B10_BRATIO4B075_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B025_BRATIO3B10_BRATIO4B075_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B025_BRATIO3B10_BRATIO4B10_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B025_BRATIO3B10_BRATIO4B10_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B025_BRATIO3B10_BRATIO4B10_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B025_BRATIO3B10_BRATIO4B10_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B025_BRATIO3B10_BRATIO4B10_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B05_BRATIO3B00_BRATIO4B00_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B05_BRATIO3B00_BRATIO4B00_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B05_BRATIO3B00_BRATIO4B00_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B05_BRATIO3B00_BRATIO4B00_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B05_BRATIO3B00_BRATIO4B00_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B05_BRATIO3B00_BRATIO4B025_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B05_BRATIO3B00_BRATIO4B025_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B05_BRATIO3B00_BRATIO4B025_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B05_BRATIO3B00_BRATIO4B025_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B05_BRATIO3B00_BRATIO4B025_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B05_BRATIO3B00_BRATIO4B05_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B05_BRATIO3B00_BRATIO4B05_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B05_BRATIO3B00_BRATIO4B05_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B05_BRATIO3B00_BRATIO4B05_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B05_BRATIO3B00_BRATIO4B05_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B05_BRATIO3B00_BRATIO4B075_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B05_BRATIO3B00_BRATIO4B075_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B05_BRATIO3B00_BRATIO4B075_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B05_BRATIO3B00_BRATIO4B075_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B05_BRATIO3B00_BRATIO4B075_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B05_BRATIO3B00_BRATIO4B10_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B05_BRATIO3B00_BRATIO4B10_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B05_BRATIO3B00_BRATIO4B10_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B05_BRATIO3B00_BRATIO4B10_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B05_BRATIO3B00_BRATIO4B10_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B05_BRATIO3B025_BRATIO4B00_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B05_BRATIO3B025_BRATIO4B00_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B05_BRATIO3B025_BRATIO4B00_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B05_BRATIO3B025_BRATIO4B00_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B05_BRATIO3B025_BRATIO4B00_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B05_BRATIO3B025_BRATIO4B025_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B05_BRATIO3B025_BRATIO4B025_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B05_BRATIO3B025_BRATIO4B025_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B05_BRATIO3B025_BRATIO4B025_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B05_BRATIO3B025_BRATIO4B025_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B05_BRATIO3B025_BRATIO4B05_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B05_BRATIO3B025_BRATIO4B05_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B05_BRATIO3B025_BRATIO4B05_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B05_BRATIO3B025_BRATIO4B05_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B05_BRATIO3B025_BRATIO4B05_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B05_BRATIO3B025_BRATIO4B075_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B05_BRATIO3B025_BRATIO4B075_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B05_BRATIO3B025_BRATIO4B075_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B05_BRATIO3B025_BRATIO4B075_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B05_BRATIO3B025_BRATIO4B075_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B05_BRATIO3B025_BRATIO4B10_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B05_BRATIO3B025_BRATIO4B10_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B05_BRATIO3B025_BRATIO4B10_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B05_BRATIO3B025_BRATIO4B10_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B05_BRATIO3B025_BRATIO4B10_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B05_BRATIO3B05_BRATIO4B00_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B05_BRATIO3B05_BRATIO4B00_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B05_BRATIO3B05_BRATIO4B00_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B05_BRATIO3B05_BRATIO4B00_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B05_BRATIO3B05_BRATIO4B00_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B05_BRATIO3B05_BRATIO4B025_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B05_BRATIO3B05_BRATIO4B025_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B05_BRATIO3B05_BRATIO4B025_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B05_BRATIO3B05_BRATIO4B025_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B05_BRATIO3B05_BRATIO4B025_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B05_BRATIO3B05_BRATIO4B05_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B05_BRATIO3B05_BRATIO4B05_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B05_BRATIO3B05_BRATIO4B05_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B05_BRATIO3B05_BRATIO4B05_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B05_BRATIO3B05_BRATIO4B05_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B05_BRATIO3B05_BRATIO4B075_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B05_BRATIO3B05_BRATIO4B075_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B05_BRATIO3B05_BRATIO4B075_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B05_BRATIO3B05_BRATIO4B075_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B05_BRATIO3B05_BRATIO4B075_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B05_BRATIO3B05_BRATIO4B10_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B05_BRATIO3B05_BRATIO4B10_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B05_BRATIO3B05_BRATIO4B10_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B05_BRATIO3B05_BRATIO4B10_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B05_BRATIO3B05_BRATIO4B10_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B05_BRATIO3B075_BRATIO4B00_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B05_BRATIO3B075_BRATIO4B00_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B05_BRATIO3B075_BRATIO4B00_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B05_BRATIO3B075_BRATIO4B00_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B05_BRATIO3B075_BRATIO4B00_BRATIO5A10,0,0,0,2,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B05_BRATIO3B075_BRATIO4B025_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B05_BRATIO3B075_BRATIO4B025_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B05_BRATIO3B075_BRATIO4B025_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B05_BRATIO3B075_BRATIO4B025_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B05_BRATIO3B075_BRATIO4B025_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B05_BRATIO3B075_BRATIO4B05_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B05_BRATIO3B075_BRATIO4B05_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B05_BRATIO3B075_BRATIO4B05_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B05_BRATIO3B075_BRATIO4B05_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B05_BRATIO3B075_BRATIO4B05_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B05_BRATIO3B075_BRATIO4B075_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B05_BRATIO3B075_BRATIO4B075_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B05_BRATIO3B075_BRATIO4B075_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B05_BRATIO3B075_BRATIO4B075_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B05_BRATIO3B075_BRATIO4B075_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B05_BRATIO3B075_BRATIO4B10_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B05_BRATIO3B075_BRATIO4B10_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B05_BRATIO3B075_BRATIO4B10_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B05_BRATIO3B075_BRATIO4B10_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B05_BRATIO3B075_BRATIO4B10_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B05_BRATIO3B10_BRATIO4B00_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B05_BRATIO3B10_BRATIO4B00_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B05_BRATIO3B10_BRATIO4B00_BRATIO5A05,0,0,0,2,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B05_BRATIO3B10_BRATIO4B00_BRATIO5A075,0,0,0,2,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B05_BRATIO3B10_BRATIO4B00_BRATIO5A10,0,0,0,2,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B05_BRATIO3B10_BRATIO4B025_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B05_BRATIO3B10_BRATIO4B025_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B05_BRATIO3B10_BRATIO4B025_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B05_BRATIO3B10_BRATIO4B025_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B05_BRATIO3B10_BRATIO4B025_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B05_BRATIO3B10_BRATIO4B05_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B05_BRATIO3B10_BRATIO4B05_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B05_BRATIO3B10_BRATIO4B05_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B05_BRATIO3B10_BRATIO4B05_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B05_BRATIO3B10_BRATIO4B05_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B05_BRATIO3B10_BRATIO4B075_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B05_BRATIO3B10_BRATIO4B075_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B05_BRATIO3B10_BRATIO4B075_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B05_BRATIO3B10_BRATIO4B075_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B05_BRATIO3B10_BRATIO4B075_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B05_BRATIO3B10_BRATIO4B10_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B05_BRATIO3B10_BRATIO4B10_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B05_BRATIO3B10_BRATIO4B10_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B05_BRATIO3B10_BRATIO4B10_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B05_BRATIO3B10_BRATIO4B10_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B075_BRATIO3B00_BRATIO4B00_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B075_BRATIO3B00_BRATIO4B00_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B075_BRATIO3B00_BRATIO4B00_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B075_BRATIO3B00_BRATIO4B00_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B075_BRATIO3B00_BRATIO4B00_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B075_BRATIO3B00_BRATIO4B025_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B075_BRATIO3B00_BRATIO4B025_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B075_BRATIO3B00_BRATIO4B025_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B075_BRATIO3B00_BRATIO4B025_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B075_BRATIO3B00_BRATIO4B025_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B075_BRATIO3B00_BRATIO4B05_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B075_BRATIO3B00_BRATIO4B05_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B075_BRATIO3B00_BRATIO4B05_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B075_BRATIO3B00_BRATIO4B05_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B075_BRATIO3B00_BRATIO4B05_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B075_BRATIO3B00_BRATIO4B075_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B075_BRATIO3B00_BRATIO4B075_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B075_BRATIO3B00_BRATIO4B075_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B075_BRATIO3B00_BRATIO4B075_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B075_BRATIO3B00_BRATIO4B075_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B075_BRATIO3B00_BRATIO4B10_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B075_BRATIO3B00_BRATIO4B10_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B075_BRATIO3B00_BRATIO4B10_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B075_BRATIO3B00_BRATIO4B10_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B075_BRATIO3B00_BRATIO4B10_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B075_BRATIO3B025_BRATIO4B00_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B075_BRATIO3B025_BRATIO4B00_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B075_BRATIO3B025_BRATIO4B00_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B075_BRATIO3B025_BRATIO4B00_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B075_BRATIO3B025_BRATIO4B00_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B075_BRATIO3B025_BRATIO4B025_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B075_BRATIO3B025_BRATIO4B025_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B075_BRATIO3B025_BRATIO4B025_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B075_BRATIO3B025_BRATIO4B025_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B075_BRATIO3B025_BRATIO4B025_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B075_BRATIO3B025_BRATIO4B05_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B075_BRATIO3B025_BRATIO4B05_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B075_BRATIO3B025_BRATIO4B05_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B075_BRATIO3B025_BRATIO4B05_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B075_BRATIO3B025_BRATIO4B05_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B075_BRATIO3B025_BRATIO4B075_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B075_BRATIO3B025_BRATIO4B075_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B075_BRATIO3B025_BRATIO4B075_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B075_BRATIO3B025_BRATIO4B075_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B075_BRATIO3B025_BRATIO4B075_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B075_BRATIO3B025_BRATIO4B10_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B075_BRATIO3B025_BRATIO4B10_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B075_BRATIO3B025_BRATIO4B10_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B075_BRATIO3B025_BRATIO4B10_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B075_BRATIO3B025_BRATIO4B10_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B075_BRATIO3B05_BRATIO4B00_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B075_BRATIO3B05_BRATIO4B00_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B075_BRATIO3B05_BRATIO4B00_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B075_BRATIO3B05_BRATIO4B00_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B075_BRATIO3B05_BRATIO4B00_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B075_BRATIO3B05_BRATIO4B025_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B075_BRATIO3B05_BRATIO4B025_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B075_BRATIO3B05_BRATIO4B025_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B075_BRATIO3B05_BRATIO4B025_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B075_BRATIO3B05_BRATIO4B025_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B075_BRATIO3B05_BRATIO4B05_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B075_BRATIO3B05_BRATIO4B05_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B075_BRATIO3B05_BRATIO4B05_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B075_BRATIO3B05_BRATIO4B05_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B075_BRATIO3B05_BRATIO4B05_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B075_BRATIO3B05_BRATIO4B075_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B075_BRATIO3B05_BRATIO4B075_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B075_BRATIO3B05_BRATIO4B075_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B075_BRATIO3B05_BRATIO4B075_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B075_BRATIO3B05_BRATIO4B075_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B075_BRATIO3B05_BRATIO4B10_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B075_BRATIO3B05_BRATIO4B10_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B075_BRATIO3B05_BRATIO4B10_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B075_BRATIO3B05_BRATIO4B10_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B075_BRATIO3B05_BRATIO4B10_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B075_BRATIO3B075_BRATIO4B00_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B075_BRATIO3B075_BRATIO4B00_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B075_BRATIO3B075_BRATIO4B00_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B075_BRATIO3B075_BRATIO4B00_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B075_BRATIO3B075_BRATIO4B00_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B075_BRATIO3B075_BRATIO4B025_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B075_BRATIO3B075_BRATIO4B025_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B075_BRATIO3B075_BRATIO4B025_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B075_BRATIO3B075_BRATIO4B025_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B075_BRATIO3B075_BRATIO4B025_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B075_BRATIO3B075_BRATIO4B05_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B075_BRATIO3B075_BRATIO4B05_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B075_BRATIO3B075_BRATIO4B05_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B075_BRATIO3B075_BRATIO4B05_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B075_BRATIO3B075_BRATIO4B05_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B075_BRATIO3B075_BRATIO4B075_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B075_BRATIO3B075_BRATIO4B075_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B075_BRATIO3B075_BRATIO4B075_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B075_BRATIO3B075_BRATIO4B075_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B075_BRATIO3B075_BRATIO4B075_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B075_BRATIO3B075_BRATIO4B10_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B075_BRATIO3B075_BRATIO4B10_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B075_BRATIO3B075_BRATIO4B10_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B075_BRATIO3B075_BRATIO4B10_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B075_BRATIO3B075_BRATIO4B10_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B075_BRATIO3B10_BRATIO4B00_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B075_BRATIO3B10_BRATIO4B00_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B075_BRATIO3B10_BRATIO4B00_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B075_BRATIO3B10_BRATIO4B00_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B075_BRATIO3B10_BRATIO4B00_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B075_BRATIO3B10_BRATIO4B025_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B075_BRATIO3B10_BRATIO4B025_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B075_BRATIO3B10_BRATIO4B025_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B075_BRATIO3B10_BRATIO4B025_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B075_BRATIO3B10_BRATIO4B025_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B075_BRATIO3B10_BRATIO4B05_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B075_BRATIO3B10_BRATIO4B05_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B075_BRATIO3B10_BRATIO4B05_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B075_BRATIO3B10_BRATIO4B05_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B075_BRATIO3B10_BRATIO4B05_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B075_BRATIO3B10_BRATIO4B075_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B075_BRATIO3B10_BRATIO4B075_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B075_BRATIO3B10_BRATIO4B075_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B075_BRATIO3B10_BRATIO4B075_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B075_BRATIO3B10_BRATIO4B075_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B075_BRATIO3B10_BRATIO4B10_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B075_BRATIO3B10_BRATIO4B10_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B075_BRATIO3B10_BRATIO4B10_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B075_BRATIO3B10_BRATIO4B10_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B075_BRATIO3B10_BRATIO4B10_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B10_BRATIO3B00_BRATIO4B00_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B10_BRATIO3B00_BRATIO4B00_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B10_BRATIO3B00_BRATIO4B00_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B10_BRATIO3B00_BRATIO4B00_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B10_BRATIO3B00_BRATIO4B00_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B10_BRATIO3B00_BRATIO4B025_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B10_BRATIO3B00_BRATIO4B025_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B10_BRATIO3B00_BRATIO4B025_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B10_BRATIO3B00_BRATIO4B025_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B10_BRATIO3B00_BRATIO4B025_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B10_BRATIO3B00_BRATIO4B05_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B10_BRATIO3B00_BRATIO4B05_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B10_BRATIO3B00_BRATIO4B05_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B10_BRATIO3B00_BRATIO4B05_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B10_BRATIO3B00_BRATIO4B05_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B10_BRATIO3B00_BRATIO4B075_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B10_BRATIO3B00_BRATIO4B075_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B10_BRATIO3B00_BRATIO4B075_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B10_BRATIO3B00_BRATIO4B075_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B10_BRATIO3B00_BRATIO4B075_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B10_BRATIO3B00_BRATIO4B10_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B10_BRATIO3B00_BRATIO4B10_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B10_BRATIO3B00_BRATIO4B10_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B10_BRATIO3B00_BRATIO4B10_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B10_BRATIO3B00_BRATIO4B10_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B10_BRATIO3B025_BRATIO4B00_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B10_BRATIO3B025_BRATIO4B00_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B10_BRATIO3B025_BRATIO4B00_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B10_BRATIO3B025_BRATIO4B00_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B10_BRATIO3B025_BRATIO4B00_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B10_BRATIO3B025_BRATIO4B025_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B10_BRATIO3B025_BRATIO4B025_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B10_BRATIO3B025_BRATIO4B025_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B10_BRATIO3B025_BRATIO4B025_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B10_BRATIO3B025_BRATIO4B025_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B10_BRATIO3B025_BRATIO4B05_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B10_BRATIO3B025_BRATIO4B05_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B10_BRATIO3B025_BRATIO4B05_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B10_BRATIO3B025_BRATIO4B05_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B10_BRATIO3B025_BRATIO4B05_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B10_BRATIO3B025_BRATIO4B075_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B10_BRATIO3B025_BRATIO4B075_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B10_BRATIO3B025_BRATIO4B075_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B10_BRATIO3B025_BRATIO4B075_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B10_BRATIO3B025_BRATIO4B075_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B10_BRATIO3B025_BRATIO4B10_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B10_BRATIO3B025_BRATIO4B10_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B10_BRATIO3B025_BRATIO4B10_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B10_BRATIO3B025_BRATIO4B10_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B10_BRATIO3B025_BRATIO4B10_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B10_BRATIO3B05_BRATIO4B00_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B10_BRATIO3B05_BRATIO4B00_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B10_BRATIO3B05_BRATIO4B00_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B10_BRATIO3B05_BRATIO4B00_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B10_BRATIO3B05_BRATIO4B00_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B10_BRATIO3B05_BRATIO4B025_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B10_BRATIO3B05_BRATIO4B025_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B10_BRATIO3B05_BRATIO4B025_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B10_BRATIO3B05_BRATIO4B025_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B10_BRATIO3B05_BRATIO4B025_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B10_BRATIO3B05_BRATIO4B05_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B10_BRATIO3B05_BRATIO4B05_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B10_BRATIO3B05_BRATIO4B05_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B10_BRATIO3B05_BRATIO4B05_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B10_BRATIO3B05_BRATIO4B05_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B10_BRATIO3B05_BRATIO4B075_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B10_BRATIO3B05_BRATIO4B075_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B10_BRATIO3B05_BRATIO4B075_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B10_BRATIO3B05_BRATIO4B075_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B10_BRATIO3B05_BRATIO4B075_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B10_BRATIO3B05_BRATIO4B10_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B10_BRATIO3B05_BRATIO4B10_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B10_BRATIO3B05_BRATIO4B10_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B10_BRATIO3B05_BRATIO4B10_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B10_BRATIO3B05_BRATIO4B10_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B10_BRATIO3B075_BRATIO4B00_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B10_BRATIO3B075_BRATIO4B00_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B10_BRATIO3B075_BRATIO4B00_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B10_BRATIO3B075_BRATIO4B00_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B10_BRATIO3B075_BRATIO4B00_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B10_BRATIO3B075_BRATIO4B025_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B10_BRATIO3B075_BRATIO4B025_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B10_BRATIO3B075_BRATIO4B025_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B10_BRATIO3B075_BRATIO4B025_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B10_BRATIO3B075_BRATIO4B025_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B10_BRATIO3B075_BRATIO4B05_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B10_BRATIO3B075_BRATIO4B05_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B10_BRATIO3B075_BRATIO4B05_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B10_BRATIO3B075_BRATIO4B05_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B10_BRATIO3B075_BRATIO4B05_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B10_BRATIO3B075_BRATIO4B075_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B10_BRATIO3B075_BRATIO4B075_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B10_BRATIO3B075_BRATIO4B075_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B10_BRATIO3B075_BRATIO4B075_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B10_BRATIO3B075_BRATIO4B075_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B10_BRATIO3B075_BRATIO4B10_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B10_BRATIO3B075_BRATIO4B10_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B10_BRATIO3B075_BRATIO4B10_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B10_BRATIO3B075_BRATIO4B10_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B10_BRATIO3B075_BRATIO4B10_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B10_BRATIO3B10_BRATIO4B00_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B10_BRATIO3B10_BRATIO4B00_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B10_BRATIO3B10_BRATIO4B00_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B10_BRATIO3B10_BRATIO4B00_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B10_BRATIO3B10_BRATIO4B00_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B10_BRATIO3B10_BRATIO4B025_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B10_BRATIO3B10_BRATIO4B025_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B10_BRATIO3B10_BRATIO4B025_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B10_BRATIO3B10_BRATIO4B025_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B10_BRATIO3B10_BRATIO4B025_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B10_BRATIO3B10_BRATIO4B05_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B10_BRATIO3B10_BRATIO4B05_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B10_BRATIO3B10_BRATIO4B05_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B10_BRATIO3B10_BRATIO4B05_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B10_BRATIO3B10_BRATIO4B05_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B10_BRATIO3B10_BRATIO4B075_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B10_BRATIO3B10_BRATIO4B075_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B10_BRATIO3B10_BRATIO4B075_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B10_BRATIO3B10_BRATIO4B075_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B10_BRATIO3B10_BRATIO4B075_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B10_BRATIO3B10_BRATIO4B10_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B10_BRATIO3B10_BRATIO4B10_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B10_BRATIO3B10_BRATIO4B10_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B10_BRATIO3B10_BRATIO4B10_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B10_BRATIO3B10_BRATIO4B10_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B00_BRATIO3B00_BRATIO4B00_BRATIO5A00,0,0,0,2,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B00_BRATIO3B00_BRATIO4B00_BRATIO5A025,0,0,0,2,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B00_BRATIO3B00_BRATIO4B00_BRATIO5A05,0,0,0,2,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B00_BRATIO3B00_BRATIO4B00_BRATIO5A075,0,0,0,2,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B00_BRATIO3B00_BRATIO4B00_BRATIO5A10,0,0,0,2,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B00_BRATIO3B00_BRATIO4B025_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B00_BRATIO3B00_BRATIO4B025_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B00_BRATIO3B00_BRATIO4B025_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B00_BRATIO3B00_BRATIO4B025_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B00_BRATIO3B00_BRATIO4B025_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B00_BRATIO3B00_BRATIO4B05_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B00_BRATIO3B00_BRATIO4B05_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B00_BRATIO3B00_BRATIO4B05_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B00_BRATIO3B00_BRATIO4B05_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B00_BRATIO3B00_BRATIO4B05_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B00_BRATIO3B00_BRATIO4B075_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B00_BRATIO3B00_BRATIO4B075_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B00_BRATIO3B00_BRATIO4B075_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B00_BRATIO3B00_BRATIO4B075_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B00_BRATIO3B00_BRATIO4B075_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B00_BRATIO3B00_BRATIO4B10_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B00_BRATIO3B00_BRATIO4B10_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B00_BRATIO3B00_BRATIO4B10_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B00_BRATIO3B00_BRATIO4B10_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B00_BRATIO3B00_BRATIO4B10_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B00_BRATIO3B025_BRATIO4B00_BRATIO5A00,0,0,0,2,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B00_BRATIO3B025_BRATIO4B00_BRATIO5A025,0,0,0,2,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B00_BRATIO3B025_BRATIO4B00_BRATIO5A05,0,0,0,2,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B00_BRATIO3B025_BRATIO4B00_BRATIO5A075,0,0,0,2,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B00_BRATIO3B025_BRATIO4B00_BRATIO5A10,0,0,0,2,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B00_BRATIO3B025_BRATIO4B025_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B00_BRATIO3B025_BRATIO4B025_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B00_BRATIO3B025_BRATIO4B025_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B00_BRATIO3B025_BRATIO4B025_BRATIO5A075,0,0,0,2,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B00_BRATIO3B025_BRATIO4B025_BRATIO5A10,0,0,0,2,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B00_BRATIO3B025_BRATIO4B05_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B00_BRATIO3B025_BRATIO4B05_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B00_BRATIO3B025_BRATIO4B05_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B00_BRATIO3B025_BRATIO4B05_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B00_BRATIO3B025_BRATIO4B05_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B00_BRATIO3B025_BRATIO4B075_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B00_BRATIO3B025_BRATIO4B075_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B00_BRATIO3B025_BRATIO4B075_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B00_BRATIO3B025_BRATIO4B075_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B00_BRATIO3B025_BRATIO4B075_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B00_BRATIO3B025_BRATIO4B10_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B00_BRATIO3B025_BRATIO4B10_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B00_BRATIO3B025_BRATIO4B10_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B00_BRATIO3B025_BRATIO4B10_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B00_BRATIO3B025_BRATIO4B10_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B00_BRATIO3B05_BRATIO4B00_BRATIO5A00,0,0,0,2,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B00_BRATIO3B05_BRATIO4B00_BRATIO5A025,0,0,0,2,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B00_BRATIO3B05_BRATIO4B00_BRATIO5A05,0,0,0,2,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B00_BRATIO3B05_BRATIO4B00_BRATIO5A075,0,0,0,2,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B00_BRATIO3B05_BRATIO4B00_BRATIO5A10,0,0,0,2,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B00_BRATIO3B05_BRATIO4B025_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B00_BRATIO3B05_BRATIO4B025_BRATIO5A025,0,0,0,2,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B00_BRATIO3B05_BRATIO4B025_BRATIO5A05,0,0,0,2,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B00_BRATIO3B05_BRATIO4B025_BRATIO5A075,0,0,0,2,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B00_BRATIO3B05_BRATIO4B025_BRATIO5A10,0,0,0,2,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B00_BRATIO3B05_BRATIO4B05_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B00_BRATIO3B05_BRATIO4B05_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B00_BRATIO3B05_BRATIO4B05_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B00_BRATIO3B05_BRATIO4B05_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B00_BRATIO3B05_BRATIO4B05_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B00_BRATIO3B05_BRATIO4B075_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B00_BRATIO3B05_BRATIO4B075_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B00_BRATIO3B05_BRATIO4B075_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B00_BRATIO3B05_BRATIO4B075_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B00_BRATIO3B05_BRATIO4B075_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B00_BRATIO3B05_BRATIO4B10_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B00_BRATIO3B05_BRATIO4B10_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B00_BRATIO3B05_BRATIO4B10_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B00_BRATIO3B05_BRATIO4B10_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B00_BRATIO3B05_BRATIO4B10_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B00_BRATIO3B075_BRATIO4B00_BRATIO5A00,0,0,0,2,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B00_BRATIO3B075_BRATIO4B00_BRATIO5A025,0,0,0,2,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B00_BRATIO3B075_BRATIO4B00_BRATIO5A05,0,0,0,2,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B00_BRATIO3B075_BRATIO4B00_BRATIO5A075,0,0,0,2,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B00_BRATIO3B075_BRATIO4B00_BRATIO5A10,0,0,0,2,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B00_BRATIO3B075_BRATIO4B025_BRATIO5A00,0,0,0,2,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B00_BRATIO3B075_BRATIO4B025_BRATIO5A025,0,0,0,2,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B00_BRATIO3B075_BRATIO4B025_BRATIO5A05,0,0,0,2,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B00_BRATIO3B075_BRATIO4B025_BRATIO5A075,0,0,0,2,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B00_BRATIO3B075_BRATIO4B025_BRATIO5A10,0,0,0,2,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B00_BRATIO3B075_BRATIO4B05_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B00_BRATIO3B075_BRATIO4B05_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B00_BRATIO3B075_BRATIO4B05_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B00_BRATIO3B075_BRATIO4B05_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B00_BRATIO3B075_BRATIO4B05_BRATIO5A10,0,0,0,2,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B00_BRATIO3B075_BRATIO4B075_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B00_BRATIO3B075_BRATIO4B075_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B00_BRATIO3B075_BRATIO4B075_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B00_BRATIO3B075_BRATIO4B075_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B00_BRATIO3B075_BRATIO4B075_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B00_BRATIO3B075_BRATIO4B10_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B00_BRATIO3B075_BRATIO4B10_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B00_BRATIO3B075_BRATIO4B10_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B00_BRATIO3B075_BRATIO4B10_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B00_BRATIO3B075_BRATIO4B10_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B00_BRATIO3B10_BRATIO4B00_BRATIO5A00,0,0,0,2,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B00_BRATIO3B10_BRATIO4B00_BRATIO5A025,0,0,0,2,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B00_BRATIO3B10_BRATIO4B00_BRATIO5A05,0,0,0,2,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B00_BRATIO3B10_BRATIO4B00_BRATIO5A075,0,0,0,2,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B00_BRATIO3B10_BRATIO4B00_BRATIO5A10,0,0,0,2,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B00_BRATIO3B10_BRATIO4B025_BRATIO5A00,0,0,0,2,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B00_BRATIO3B10_BRATIO4B025_BRATIO5A025,0,0,0,2,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B00_BRATIO3B10_BRATIO4B025_BRATIO5A05,0,0,0,2,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B00_BRATIO3B10_BRATIO4B025_BRATIO5A075,0,0,0,2,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B00_BRATIO3B10_BRATIO4B025_BRATIO5A10,0,0,0,2,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B00_BRATIO3B10_BRATIO4B05_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B00_BRATIO3B10_BRATIO4B05_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B00_BRATIO3B10_BRATIO4B05_BRATIO5A05,0,0,0,2,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B00_BRATIO3B10_BRATIO4B05_BRATIO5A075,0,0,0,2,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B00_BRATIO3B10_BRATIO4B05_BRATIO5A10,0,0,0,2,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B00_BRATIO3B10_BRATIO4B075_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B00_BRATIO3B10_BRATIO4B075_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B00_BRATIO3B10_BRATIO4B075_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B00_BRATIO3B10_BRATIO4B075_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B00_BRATIO3B10_BRATIO4B075_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B00_BRATIO3B10_BRATIO4B10_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B00_BRATIO3B10_BRATIO4B10_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B00_BRATIO3B10_BRATIO4B10_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B00_BRATIO3B10_BRATIO4B10_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B00_BRATIO3B10_BRATIO4B10_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B025_BRATIO3B00_BRATIO4B00_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B025_BRATIO3B00_BRATIO4B00_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B025_BRATIO3B00_BRATIO4B00_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B025_BRATIO3B00_BRATIO4B00_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B025_BRATIO3B00_BRATIO4B00_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B025_BRATIO3B00_BRATIO4B025_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B025_BRATIO3B00_BRATIO4B025_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B025_BRATIO3B00_BRATIO4B025_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B025_BRATIO3B00_BRATIO4B025_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B025_BRATIO3B00_BRATIO4B025_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B025_BRATIO3B00_BRATIO4B05_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B025_BRATIO3B00_BRATIO4B05_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B025_BRATIO3B00_BRATIO4B05_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B025_BRATIO3B00_BRATIO4B05_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B025_BRATIO3B00_BRATIO4B05_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B025_BRATIO3B00_BRATIO4B075_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B025_BRATIO3B00_BRATIO4B075_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B025_BRATIO3B00_BRATIO4B075_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B025_BRATIO3B00_BRATIO4B075_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B025_BRATIO3B00_BRATIO4B075_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B025_BRATIO3B00_BRATIO4B10_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B025_BRATIO3B00_BRATIO4B10_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B025_BRATIO3B00_BRATIO4B10_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B025_BRATIO3B00_BRATIO4B10_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B025_BRATIO3B00_BRATIO4B10_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B025_BRATIO3B025_BRATIO4B00_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B025_BRATIO3B025_BRATIO4B00_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B025_BRATIO3B025_BRATIO4B00_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B025_BRATIO3B025_BRATIO4B00_BRATIO5A075,0,0,0,2,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B025_BRATIO3B025_BRATIO4B00_BRATIO5A10,0,0,0,2,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B025_BRATIO3B025_BRATIO4B025_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B025_BRATIO3B025_BRATIO4B025_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B025_BRATIO3B025_BRATIO4B025_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B025_BRATIO3B025_BRATIO4B025_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B025_BRATIO3B025_BRATIO4B025_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B025_BRATIO3B025_BRATIO4B05_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B025_BRATIO3B025_BRATIO4B05_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B025_BRATIO3B025_BRATIO4B05_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B025_BRATIO3B025_BRATIO4B05_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B025_BRATIO3B025_BRATIO4B05_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B025_BRATIO3B025_BRATIO4B075_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B025_BRATIO3B025_BRATIO4B075_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B025_BRATIO3B025_BRATIO4B075_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B025_BRATIO3B025_BRATIO4B075_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B025_BRATIO3B025_BRATIO4B075_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B025_BRATIO3B025_BRATIO4B10_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B025_BRATIO3B025_BRATIO4B10_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B025_BRATIO3B025_BRATIO4B10_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B025_BRATIO3B025_BRATIO4B10_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B025_BRATIO3B025_BRATIO4B10_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B025_BRATIO3B05_BRATIO4B00_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B025_BRATIO3B05_BRATIO4B00_BRATIO5A025,0,0,0,2,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B025_BRATIO3B05_BRATIO4B00_BRATIO5A05,0,0,0,2,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B025_BRATIO3B05_BRATIO4B00_BRATIO5A075,0,0,0,2,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B025_BRATIO3B05_BRATIO4B00_BRATIO5A10,0,0,0,2,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B025_BRATIO3B05_BRATIO4B025_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B025_BRATIO3B05_BRATIO4B025_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B025_BRATIO3B05_BRATIO4B025_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B025_BRATIO3B05_BRATIO4B025_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B025_BRATIO3B05_BRATIO4B025_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B025_BRATIO3B05_BRATIO4B05_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B025_BRATIO3B05_BRATIO4B05_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B025_BRATIO3B05_BRATIO4B05_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B025_BRATIO3B05_BRATIO4B05_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B025_BRATIO3B05_BRATIO4B05_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B025_BRATIO3B05_BRATIO4B075_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B025_BRATIO3B05_BRATIO4B075_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B025_BRATIO3B05_BRATIO4B075_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B025_BRATIO3B05_BRATIO4B075_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B025_BRATIO3B05_BRATIO4B075_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B025_BRATIO3B05_BRATIO4B10_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B025_BRATIO3B05_BRATIO4B10_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B025_BRATIO3B05_BRATIO4B10_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B025_BRATIO3B05_BRATIO4B10_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B025_BRATIO3B05_BRATIO4B10_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B025_BRATIO3B075_BRATIO4B00_BRATIO5A00,0,0,0,2,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B025_BRATIO3B075_BRATIO4B00_BRATIO5A025,0,0,0,2,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B025_BRATIO3B075_BRATIO4B00_BRATIO5A05,0,0,0,2,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B025_BRATIO3B075_BRATIO4B00_BRATIO5A075,0,0,0,2,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B025_BRATIO3B075_BRATIO4B00_BRATIO5A10,0,0,0,2,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B025_BRATIO3B075_BRATIO4B025_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B025_BRATIO3B075_BRATIO4B025_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B025_BRATIO3B075_BRATIO4B025_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B025_BRATIO3B075_BRATIO4B025_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B025_BRATIO3B075_BRATIO4B025_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B025_BRATIO3B075_BRATIO4B05_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B025_BRATIO3B075_BRATIO4B05_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B025_BRATIO3B075_BRATIO4B05_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B025_BRATIO3B075_BRATIO4B05_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B025_BRATIO3B075_BRATIO4B05_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B025_BRATIO3B075_BRATIO4B075_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B025_BRATIO3B075_BRATIO4B075_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B025_BRATIO3B075_BRATIO4B075_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B025_BRATIO3B075_BRATIO4B075_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B025_BRATIO3B075_BRATIO4B075_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B025_BRATIO3B075_BRATIO4B10_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B025_BRATIO3B075_BRATIO4B10_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B025_BRATIO3B075_BRATIO4B10_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B025_BRATIO3B075_BRATIO4B10_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B025_BRATIO3B075_BRATIO4B10_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B025_BRATIO3B10_BRATIO4B00_BRATIO5A00,0,0,0,2,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B025_BRATIO3B10_BRATIO4B00_BRATIO5A025,0,0,0,2,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B025_BRATIO3B10_BRATIO4B00_BRATIO5A05,0,0,0,2,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B025_BRATIO3B10_BRATIO4B00_BRATIO5A075,0,0,0,2,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B025_BRATIO3B10_BRATIO4B00_BRATIO5A10,0,0,0,2,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B025_BRATIO3B10_BRATIO4B025_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B025_BRATIO3B10_BRATIO4B025_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B025_BRATIO3B10_BRATIO4B025_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B025_BRATIO3B10_BRATIO4B025_BRATIO5A075,0,0,0,2,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B025_BRATIO3B10_BRATIO4B025_BRATIO5A10,0,0,0,2,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B025_BRATIO3B10_BRATIO4B05_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B025_BRATIO3B10_BRATIO4B05_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B025_BRATIO3B10_BRATIO4B05_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B025_BRATIO3B10_BRATIO4B05_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B025_BRATIO3B10_BRATIO4B05_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B025_BRATIO3B10_BRATIO4B075_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B025_BRATIO3B10_BRATIO4B075_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B025_BRATIO3B10_BRATIO4B075_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B025_BRATIO3B10_BRATIO4B075_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B025_BRATIO3B10_BRATIO4B075_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B025_BRATIO3B10_BRATIO4B10_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B025_BRATIO3B10_BRATIO4B10_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B025_BRATIO3B10_BRATIO4B10_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B025_BRATIO3B10_BRATIO4B10_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B025_BRATIO3B10_BRATIO4B10_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B05_BRATIO3B00_BRATIO4B00_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B05_BRATIO3B00_BRATIO4B00_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B05_BRATIO3B00_BRATIO4B00_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B05_BRATIO3B00_BRATIO4B00_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B05_BRATIO3B00_BRATIO4B00_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B05_BRATIO3B00_BRATIO4B025_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B05_BRATIO3B00_BRATIO4B025_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B05_BRATIO3B00_BRATIO4B025_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B05_BRATIO3B00_BRATIO4B025_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B05_BRATIO3B00_BRATIO4B025_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B05_BRATIO3B00_BRATIO4B05_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B05_BRATIO3B00_BRATIO4B05_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B05_BRATIO3B00_BRATIO4B05_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B05_BRATIO3B00_BRATIO4B05_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B05_BRATIO3B00_BRATIO4B05_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B05_BRATIO3B00_BRATIO4B075_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B05_BRATIO3B00_BRATIO4B075_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B05_BRATIO3B00_BRATIO4B075_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B05_BRATIO3B00_BRATIO4B075_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B05_BRATIO3B00_BRATIO4B075_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B05_BRATIO3B00_BRATIO4B10_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B05_BRATIO3B00_BRATIO4B10_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B05_BRATIO3B00_BRATIO4B10_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B05_BRATIO3B00_BRATIO4B10_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B05_BRATIO3B00_BRATIO4B10_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B05_BRATIO3B025_BRATIO4B00_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B05_BRATIO3B025_BRATIO4B00_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B05_BRATIO3B025_BRATIO4B00_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B05_BRATIO3B025_BRATIO4B00_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B05_BRATIO3B025_BRATIO4B00_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B05_BRATIO3B025_BRATIO4B025_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B05_BRATIO3B025_BRATIO4B025_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B05_BRATIO3B025_BRATIO4B025_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B05_BRATIO3B025_BRATIO4B025_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B05_BRATIO3B025_BRATIO4B025_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B05_BRATIO3B025_BRATIO4B05_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B05_BRATIO3B025_BRATIO4B05_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B05_BRATIO3B025_BRATIO4B05_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B05_BRATIO3B025_BRATIO4B05_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B05_BRATIO3B025_BRATIO4B05_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B05_BRATIO3B025_BRATIO4B075_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B05_BRATIO3B025_BRATIO4B075_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B05_BRATIO3B025_BRATIO4B075_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B05_BRATIO3B025_BRATIO4B075_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B05_BRATIO3B025_BRATIO4B075_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B05_BRATIO3B025_BRATIO4B10_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B05_BRATIO3B025_BRATIO4B10_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B05_BRATIO3B025_BRATIO4B10_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B05_BRATIO3B025_BRATIO4B10_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B05_BRATIO3B025_BRATIO4B10_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B05_BRATIO3B05_BRATIO4B00_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B05_BRATIO3B05_BRATIO4B00_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B05_BRATIO3B05_BRATIO4B00_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B05_BRATIO3B05_BRATIO4B00_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B05_BRATIO3B05_BRATIO4B00_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B05_BRATIO3B05_BRATIO4B025_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B05_BRATIO3B05_BRATIO4B025_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B05_BRATIO3B05_BRATIO4B025_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B05_BRATIO3B05_BRATIO4B025_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B05_BRATIO3B05_BRATIO4B025_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B05_BRATIO3B05_BRATIO4B05_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B05_BRATIO3B05_BRATIO4B05_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B05_BRATIO3B05_BRATIO4B05_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B05_BRATIO3B05_BRATIO4B05_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B05_BRATIO3B05_BRATIO4B05_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B05_BRATIO3B05_BRATIO4B075_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B05_BRATIO3B05_BRATIO4B075_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B05_BRATIO3B05_BRATIO4B075_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B05_BRATIO3B05_BRATIO4B075_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B05_BRATIO3B05_BRATIO4B075_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B05_BRATIO3B05_BRATIO4B10_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B05_BRATIO3B05_BRATIO4B10_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B05_BRATIO3B05_BRATIO4B10_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B05_BRATIO3B05_BRATIO4B10_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B05_BRATIO3B05_BRATIO4B10_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B05_BRATIO3B075_BRATIO4B00_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B05_BRATIO3B075_BRATIO4B00_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B05_BRATIO3B075_BRATIO4B00_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B05_BRATIO3B075_BRATIO4B00_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B05_BRATIO3B075_BRATIO4B00_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B05_BRATIO3B075_BRATIO4B025_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B05_BRATIO3B075_BRATIO4B025_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B05_BRATIO3B075_BRATIO4B025_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B05_BRATIO3B075_BRATIO4B025_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B05_BRATIO3B075_BRATIO4B025_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B05_BRATIO3B075_BRATIO4B05_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B05_BRATIO3B075_BRATIO4B05_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B05_BRATIO3B075_BRATIO4B05_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B05_BRATIO3B075_BRATIO4B05_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B05_BRATIO3B075_BRATIO4B05_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B05_BRATIO3B075_BRATIO4B075_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B05_BRATIO3B075_BRATIO4B075_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B05_BRATIO3B075_BRATIO4B075_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B05_BRATIO3B075_BRATIO4B075_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B05_BRATIO3B075_BRATIO4B075_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B05_BRATIO3B075_BRATIO4B10_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B05_BRATIO3B075_BRATIO4B10_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B05_BRATIO3B075_BRATIO4B10_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B05_BRATIO3B075_BRATIO4B10_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B05_BRATIO3B075_BRATIO4B10_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B05_BRATIO3B10_BRATIO4B00_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B05_BRATIO3B10_BRATIO4B00_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B05_BRATIO3B10_BRATIO4B00_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B05_BRATIO3B10_BRATIO4B00_BRATIO5A075,0,0,0,2,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B05_BRATIO3B10_BRATIO4B00_BRATIO5A10,0,0,0,2,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B05_BRATIO3B10_BRATIO4B025_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B05_BRATIO3B10_BRATIO4B025_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B05_BRATIO3B10_BRATIO4B025_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B05_BRATIO3B10_BRATIO4B025_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B05_BRATIO3B10_BRATIO4B025_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B05_BRATIO3B10_BRATIO4B05_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B05_BRATIO3B10_BRATIO4B05_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B05_BRATIO3B10_BRATIO4B05_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B05_BRATIO3B10_BRATIO4B05_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B05_BRATIO3B10_BRATIO4B05_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B05_BRATIO3B10_BRATIO4B075_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B05_BRATIO3B10_BRATIO4B075_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B05_BRATIO3B10_BRATIO4B075_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B05_BRATIO3B10_BRATIO4B075_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B05_BRATIO3B10_BRATIO4B075_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B05_BRATIO3B10_BRATIO4B10_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B05_BRATIO3B10_BRATIO4B10_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B05_BRATIO3B10_BRATIO4B10_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B05_BRATIO3B10_BRATIO4B10_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B05_BRATIO3B10_BRATIO4B10_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B075_BRATIO3B00_BRATIO4B00_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B075_BRATIO3B00_BRATIO4B00_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B075_BRATIO3B00_BRATIO4B00_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B075_BRATIO3B00_BRATIO4B00_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B075_BRATIO3B00_BRATIO4B00_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B075_BRATIO3B00_BRATIO4B025_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B075_BRATIO3B00_BRATIO4B025_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B075_BRATIO3B00_BRATIO4B025_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B075_BRATIO3B00_BRATIO4B025_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B075_BRATIO3B00_BRATIO4B025_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B075_BRATIO3B00_BRATIO4B05_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B075_BRATIO3B00_BRATIO4B05_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B075_BRATIO3B00_BRATIO4B05_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B075_BRATIO3B00_BRATIO4B05_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B075_BRATIO3B00_BRATIO4B05_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B075_BRATIO3B00_BRATIO4B075_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B075_BRATIO3B00_BRATIO4B075_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B075_BRATIO3B00_BRATIO4B075_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B075_BRATIO3B00_BRATIO4B075_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B075_BRATIO3B00_BRATIO4B075_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B075_BRATIO3B00_BRATIO4B10_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B075_BRATIO3B00_BRATIO4B10_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B075_BRATIO3B00_BRATIO4B10_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B075_BRATIO3B00_BRATIO4B10_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B075_BRATIO3B00_BRATIO4B10_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B075_BRATIO3B025_BRATIO4B00_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B075_BRATIO3B025_BRATIO4B00_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B075_BRATIO3B025_BRATIO4B00_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B075_BRATIO3B025_BRATIO4B00_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B075_BRATIO3B025_BRATIO4B00_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B075_BRATIO3B025_BRATIO4B025_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B075_BRATIO3B025_BRATIO4B025_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B075_BRATIO3B025_BRATIO4B025_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B075_BRATIO3B025_BRATIO4B025_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B075_BRATIO3B025_BRATIO4B025_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B075_BRATIO3B025_BRATIO4B05_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B075_BRATIO3B025_BRATIO4B05_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B075_BRATIO3B025_BRATIO4B05_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B075_BRATIO3B025_BRATIO4B05_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B075_BRATIO3B025_BRATIO4B05_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B075_BRATIO3B025_BRATIO4B075_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B075_BRATIO3B025_BRATIO4B075_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B075_BRATIO3B025_BRATIO4B075_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B075_BRATIO3B025_BRATIO4B075_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B075_BRATIO3B025_BRATIO4B075_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B075_BRATIO3B025_BRATIO4B10_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B075_BRATIO3B025_BRATIO4B10_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B075_BRATIO3B025_BRATIO4B10_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B075_BRATIO3B025_BRATIO4B10_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B075_BRATIO3B025_BRATIO4B10_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B075_BRATIO3B05_BRATIO4B00_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B075_BRATIO3B05_BRATIO4B00_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B075_BRATIO3B05_BRATIO4B00_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B075_BRATIO3B05_BRATIO4B00_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B075_BRATIO3B05_BRATIO4B00_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B075_BRATIO3B05_BRATIO4B025_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B075_BRATIO3B05_BRATIO4B025_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B075_BRATIO3B05_BRATIO4B025_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B075_BRATIO3B05_BRATIO4B025_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B075_BRATIO3B05_BRATIO4B025_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B075_BRATIO3B05_BRATIO4B05_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B075_BRATIO3B05_BRATIO4B05_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B075_BRATIO3B05_BRATIO4B05_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B075_BRATIO3B05_BRATIO4B05_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B075_BRATIO3B05_BRATIO4B05_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B075_BRATIO3B05_BRATIO4B075_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B075_BRATIO3B05_BRATIO4B075_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B075_BRATIO3B05_BRATIO4B075_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B075_BRATIO3B05_BRATIO4B075_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B075_BRATIO3B05_BRATIO4B075_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B075_BRATIO3B05_BRATIO4B10_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B075_BRATIO3B05_BRATIO4B10_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B075_BRATIO3B05_BRATIO4B10_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B075_BRATIO3B05_BRATIO4B10_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B075_BRATIO3B05_BRATIO4B10_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B075_BRATIO3B075_BRATIO4B00_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B075_BRATIO3B075_BRATIO4B00_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B075_BRATIO3B075_BRATIO4B00_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B075_BRATIO3B075_BRATIO4B00_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B075_BRATIO3B075_BRATIO4B00_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B075_BRATIO3B075_BRATIO4B025_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B075_BRATIO3B075_BRATIO4B025_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B075_BRATIO3B075_BRATIO4B025_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B075_BRATIO3B075_BRATIO4B025_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B075_BRATIO3B075_BRATIO4B025_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B075_BRATIO3B075_BRATIO4B05_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B075_BRATIO3B075_BRATIO4B05_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B075_BRATIO3B075_BRATIO4B05_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B075_BRATIO3B075_BRATIO4B05_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B075_BRATIO3B075_BRATIO4B05_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B075_BRATIO3B075_BRATIO4B075_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B075_BRATIO3B075_BRATIO4B075_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B075_BRATIO3B075_BRATIO4B075_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B075_BRATIO3B075_BRATIO4B075_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B075_BRATIO3B075_BRATIO4B075_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B075_BRATIO3B075_BRATIO4B10_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B075_BRATIO3B075_BRATIO4B10_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B075_BRATIO3B075_BRATIO4B10_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B075_BRATIO3B075_BRATIO4B10_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B075_BRATIO3B075_BRATIO4B10_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B075_BRATIO3B10_BRATIO4B00_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B075_BRATIO3B10_BRATIO4B00_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B075_BRATIO3B10_BRATIO4B00_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B075_BRATIO3B10_BRATIO4B00_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B075_BRATIO3B10_BRATIO4B00_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B075_BRATIO3B10_BRATIO4B025_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B075_BRATIO3B10_BRATIO4B025_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B075_BRATIO3B10_BRATIO4B025_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B075_BRATIO3B10_BRATIO4B025_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B075_BRATIO3B10_BRATIO4B025_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B075_BRATIO3B10_BRATIO4B05_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B075_BRATIO3B10_BRATIO4B05_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B075_BRATIO3B10_BRATIO4B05_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B075_BRATIO3B10_BRATIO4B05_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B075_BRATIO3B10_BRATIO4B05_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B075_BRATIO3B10_BRATIO4B075_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B075_BRATIO3B10_BRATIO4B075_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B075_BRATIO3B10_BRATIO4B075_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B075_BRATIO3B10_BRATIO4B075_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B075_BRATIO3B10_BRATIO4B075_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B075_BRATIO3B10_BRATIO4B10_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B075_BRATIO3B10_BRATIO4B10_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B075_BRATIO3B10_BRATIO4B10_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B075_BRATIO3B10_BRATIO4B10_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B075_BRATIO3B10_BRATIO4B10_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B10_BRATIO3B00_BRATIO4B00_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B10_BRATIO3B00_BRATIO4B00_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B10_BRATIO3B00_BRATIO4B00_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B10_BRATIO3B00_BRATIO4B00_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B10_BRATIO3B00_BRATIO4B00_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B10_BRATIO3B00_BRATIO4B025_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B10_BRATIO3B00_BRATIO4B025_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B10_BRATIO3B00_BRATIO4B025_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B10_BRATIO3B00_BRATIO4B025_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B10_BRATIO3B00_BRATIO4B025_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B10_BRATIO3B00_BRATIO4B05_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B10_BRATIO3B00_BRATIO4B05_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B10_BRATIO3B00_BRATIO4B05_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B10_BRATIO3B00_BRATIO4B05_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B10_BRATIO3B00_BRATIO4B05_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B10_BRATIO3B00_BRATIO4B075_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B10_BRATIO3B00_BRATIO4B075_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B10_BRATIO3B00_BRATIO4B075_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B10_BRATIO3B00_BRATIO4B075_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B10_BRATIO3B00_BRATIO4B075_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B10_BRATIO3B00_BRATIO4B10_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B10_BRATIO3B00_BRATIO4B10_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B10_BRATIO3B00_BRATIO4B10_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B10_BRATIO3B00_BRATIO4B10_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B10_BRATIO3B00_BRATIO4B10_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B10_BRATIO3B025_BRATIO4B00_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B10_BRATIO3B025_BRATIO4B00_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B10_BRATIO3B025_BRATIO4B00_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B10_BRATIO3B025_BRATIO4B00_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B10_BRATIO3B025_BRATIO4B00_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B10_BRATIO3B025_BRATIO4B025_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B10_BRATIO3B025_BRATIO4B025_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B10_BRATIO3B025_BRATIO4B025_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B10_BRATIO3B025_BRATIO4B025_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B10_BRATIO3B025_BRATIO4B025_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B10_BRATIO3B025_BRATIO4B05_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B10_BRATIO3B025_BRATIO4B05_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B10_BRATIO3B025_BRATIO4B05_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B10_BRATIO3B025_BRATIO4B05_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B10_BRATIO3B025_BRATIO4B05_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B10_BRATIO3B025_BRATIO4B075_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B10_BRATIO3B025_BRATIO4B075_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B10_BRATIO3B025_BRATIO4B075_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B10_BRATIO3B025_BRATIO4B075_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B10_BRATIO3B025_BRATIO4B075_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B10_BRATIO3B025_BRATIO4B10_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B10_BRATIO3B025_BRATIO4B10_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B10_BRATIO3B025_BRATIO4B10_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B10_BRATIO3B025_BRATIO4B10_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B10_BRATIO3B025_BRATIO4B10_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B10_BRATIO3B05_BRATIO4B00_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B10_BRATIO3B05_BRATIO4B00_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B10_BRATIO3B05_BRATIO4B00_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B10_BRATIO3B05_BRATIO4B00_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B10_BRATIO3B05_BRATIO4B00_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B10_BRATIO3B05_BRATIO4B025_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B10_BRATIO3B05_BRATIO4B025_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B10_BRATIO3B05_BRATIO4B025_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B10_BRATIO3B05_BRATIO4B025_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B10_BRATIO3B05_BRATIO4B025_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B10_BRATIO3B05_BRATIO4B05_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B10_BRATIO3B05_BRATIO4B05_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B10_BRATIO3B05_BRATIO4B05_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B10_BRATIO3B05_BRATIO4B05_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B10_BRATIO3B05_BRATIO4B05_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B10_BRATIO3B05_BRATIO4B075_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B10_BRATIO3B05_BRATIO4B075_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B10_BRATIO3B05_BRATIO4B075_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B10_BRATIO3B05_BRATIO4B075_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B10_BRATIO3B05_BRATIO4B075_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B10_BRATIO3B05_BRATIO4B10_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B10_BRATIO3B05_BRATIO4B10_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B10_BRATIO3B05_BRATIO4B10_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B10_BRATIO3B05_BRATIO4B10_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B10_BRATIO3B05_BRATIO4B10_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B10_BRATIO3B075_BRATIO4B00_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B10_BRATIO3B075_BRATIO4B00_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B10_BRATIO3B075_BRATIO4B00_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B10_BRATIO3B075_BRATIO4B00_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B10_BRATIO3B075_BRATIO4B00_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B10_BRATIO3B075_BRATIO4B025_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B10_BRATIO3B075_BRATIO4B025_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B10_BRATIO3B075_BRATIO4B025_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B10_BRATIO3B075_BRATIO4B025_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B10_BRATIO3B075_BRATIO4B025_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B10_BRATIO3B075_BRATIO4B05_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B10_BRATIO3B075_BRATIO4B05_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B10_BRATIO3B075_BRATIO4B05_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B10_BRATIO3B075_BRATIO4B05_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B10_BRATIO3B075_BRATIO4B05_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B10_BRATIO3B075_BRATIO4B075_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B10_BRATIO3B075_BRATIO4B075_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B10_BRATIO3B075_BRATIO4B075_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B10_BRATIO3B075_BRATIO4B075_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B10_BRATIO3B075_BRATIO4B075_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B10_BRATIO3B075_BRATIO4B10_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B10_BRATIO3B075_BRATIO4B10_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B10_BRATIO3B075_BRATIO4B10_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B10_BRATIO3B075_BRATIO4B10_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B10_BRATIO3B075_BRATIO4B10_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B10_BRATIO3B10_BRATIO4B00_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B10_BRATIO3B10_BRATIO4B00_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B10_BRATIO3B10_BRATIO4B00_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B10_BRATIO3B10_BRATIO4B00_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B10_BRATIO3B10_BRATIO4B00_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B10_BRATIO3B10_BRATIO4B025_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B10_BRATIO3B10_BRATIO4B025_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B10_BRATIO3B10_BRATIO4B025_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B10_BRATIO3B10_BRATIO4B025_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B10_BRATIO3B10_BRATIO4B025_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B10_BRATIO3B10_BRATIO4B05_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B10_BRATIO3B10_BRATIO4B05_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B10_BRATIO3B10_BRATIO4B05_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B10_BRATIO3B10_BRATIO4B05_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B10_BRATIO3B10_BRATIO4B05_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B10_BRATIO3B10_BRATIO4B075_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B10_BRATIO3B10_BRATIO4B075_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B10_BRATIO3B10_BRATIO4B075_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B10_BRATIO3B10_BRATIO4B075_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B10_BRATIO3B10_BRATIO4B075_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B10_BRATIO3B10_BRATIO4B10_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B10_BRATIO3B10_BRATIO4B10_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B10_BRATIO3B10_BRATIO4B10_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B10_BRATIO3B10_BRATIO4B10_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B10_BRATIO3B10_BRATIO4B10_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B00_BRATIO3B00_BRATIO4B00_BRATIO5A00,0,0,0,2,0,1,0,0,1,0,2
_BRATIO1B10_BRATIO2B00_BRATIO3B00_BRATIO4B00_BRATIO5A025,0,0,0,2,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B00_BRATIO3B00_BRATIO4B00_BRATIO5A05,0,0,0,2,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B00_BRATIO3B00_BRATIO4B00_BRATIO5A075,0,0,0,2,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B00_BRATIO3B00_BRATIO4B00_BRATIO5A10,0,0,0,2,0,1,0,0,1,0,2
_BRATIO1B10_BRATIO2B00_BRATIO3B00_BRATIO4B025_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B00_BRATIO3B00_BRATIO4B025_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B00_BRATIO3B00_BRATIO4B025_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B00_BRATIO3B00_BRATIO4B025_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B00_BRATIO3B00_BRATIO4B025_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B00_BRATIO3B00_BRATIO4B05_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B00_BRATIO3B00_BRATIO4B05_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B00_BRATIO3B00_BRATIO4B05_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B00_BRATIO3B00_BRATIO4B05_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B00_BRATIO3B00_BRATIO4B05_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B00_BRATIO3B00_BRATIO4B075_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B00_BRATIO3B00_BRATIO4B075_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B00_BRATIO3B00_BRATIO4B075_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B00_BRATIO3B00_BRATIO4B075_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B00_BRATIO3B00_BRATIO4B075_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B00_BRATIO3B00_BRATIO4B10_BRATIO5A00,0,0,0,1,0,1,0,0,1,0,2
_BRATIO1B10_BRATIO2B00_BRATIO3B00_BRATIO4B10_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B00_BRATIO3B00_BRATIO4B10_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B00_BRATIO3B00_BRATIO4B10_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B00_BRATIO3B00_BRATIO4B10_BRATIO5A10,0,0,0,1,0,1,0,0,1,0,2
_BRATIO1B10_BRATIO2B00_BRATIO3B025_BRATIO4B00_BRATIO5A00,0,0,0,2,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B00_BRATIO3B025_BRATIO4B00_BRATIO5A025,0,0,0,2,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B00_BRATIO3B025_BRATIO4B00_BRATIO5A05,0,0,0,2,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B00_BRATIO3B025_BRATIO4B00_BRATIO5A075,0,0,0,2,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B00_BRATIO3B025_BRATIO4B00_BRATIO5A10,0,0,0,2,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B00_BRATIO3B025_BRATIO4B025_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B00_BRATIO3B025_BRATIO4B025_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B00_BRATIO3B025_BRATIO4B025_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B00_BRATIO3B025_BRATIO4B025_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B00_BRATIO3B025_BRATIO4B025_BRATIO5A10,0,0,0,2,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B00_BRATIO3B025_BRATIO4B05_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B00_BRATIO3B025_BRATIO4B05_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B00_BRATIO3B025_BRATIO4B05_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B00_BRATIO3B025_BRATIO4B05_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B00_BRATIO3B025_BRATIO4B05_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B00_BRATIO3B025_BRATIO4B075_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B00_BRATIO3B025_BRATIO4B075_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B00_BRATIO3B025_BRATIO4B075_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B00_BRATIO3B025_BRATIO4B075_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B00_BRATIO3B025_BRATIO4B075_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B00_BRATIO3B025_BRATIO4B10_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B00_BRATIO3B025_BRATIO4B10_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B00_BRATIO3B025_BRATIO4B10_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B00_BRATIO3B025_BRATIO4B10_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B00_BRATIO3B025_BRATIO4B10_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B00_BRATIO3B05_BRATIO4B00_BRATIO5A00,0,0,0,2,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B00_BRATIO3B05_BRATIO4B00_BRATIO5A025,0,0,0,2,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B00_BRATIO3B05_BRATIO4B00_BRATIO5A05,0,0,0,2,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B00_BRATIO3B05_BRATIO4B00_BRATIO5A075,0,0,0,2,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B00_BRATIO3B05_BRATIO4B00_BRATIO5A10,0,0,0,2,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B00_BRATIO3B05_BRATIO4B025_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B00_BRATIO3B05_BRATIO4B025_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B00_BRATIO3B05_BRATIO4B025_BRATIO5A05,0,0,0,2,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B00_BRATIO3B05_BRATIO4B025_BRATIO5A075,0,0,0,2,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B00_BRATIO3B05_BRATIO4B025_BRATIO5A10,0,0,0,2,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B00_BRATIO3B05_BRATIO4B05_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B00_BRATIO3B05_BRATIO4B05_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B00_BRATIO3B05_BRATIO4B05_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B00_BRATIO3B05_BRATIO4B05_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B00_BRATIO3B05_BRATIO4B05_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B00_BRATIO3B05_BRATIO4B075_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B00_BRATIO3B05_BRATIO4B075_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B00_BRATIO3B05_BRATIO4B075_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B00_BRATIO3B05_BRATIO4B075_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B00_BRATIO3B05_BRATIO4B075_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B00_BRATIO3B05_BRATIO4B10_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B00_BRATIO3B05_BRATIO4B10_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B00_BRATIO3B05_BRATIO4B10_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B00_BRATIO3B05_BRATIO4B10_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B00_BRATIO3B05_BRATIO4B10_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B00_BRATIO3B075_BRATIO4B00_BRATIO5A00,0,0,0,2,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B00_BRATIO3B075_BRATIO4B00_BRATIO5A025,0,0,0,2,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B00_BRATIO3B075_BRATIO4B00_BRATIO5A05,0,0,0,2,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B00_BRATIO3B075_BRATIO4B00_BRATIO5A075,0,0,0,2,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B00_BRATIO3B075_BRATIO4B00_BRATIO5A10,0,0,0,2,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B00_BRATIO3B075_BRATIO4B025_BRATIO5A00,0,0,0,2,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B00_BRATIO3B075_BRATIO4B025_BRATIO5A025,0,0,0,2,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B00_BRATIO3B075_BRATIO4B025_BRATIO5A05,0,0,0,2,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B00_BRATIO3B075_BRATIO4B025_BRATIO5A075,0,0,0,2,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B00_BRATIO3B075_BRATIO4B025_BRATIO5A10,0,0,0,2,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B00_BRATIO3B075_BRATIO4B05_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B00_BRATIO3B075_BRATIO4B05_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B00_BRATIO3B075_BRATIO4B05_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B00_BRATIO3B075_BRATIO4B05_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B00_BRATIO3B075_BRATIO4B05_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B00_BRATIO3B075_BRATIO4B075_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B00_BRATIO3B075_BRATIO4B075_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B00_BRATIO3B075_BRATIO4B075_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B00_BRATIO3B075_BRATIO4B075_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B00_BRATIO3B075_BRATIO4B075_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B00_BRATIO3B075_BRATIO4B10_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B00_BRATIO3B075_BRATIO4B10_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B00_BRATIO3B075_BRATIO4B10_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B00_BRATIO3B075_BRATIO4B10_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B00_BRATIO3B075_BRATIO4B10_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B00_BRATIO3B10_BRATIO4B00_BRATIO5A00,0,0,0,2,0,1,0,0,1,0,2
_BRATIO1B10_BRATIO2B00_BRATIO3B10_BRATIO4B00_BRATIO5A025,0,0,0,2,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B00_BRATIO3B10_BRATIO4B00_BRATIO5A05,0,0,0,2,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B00_BRATIO3B10_BRATIO4B00_BRATIO5A075,0,0,0,2,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B00_BRATIO3B10_BRATIO4B00_BRATIO5A10,0,0,0,2,0,1,0,0,1,0,2
_BRATIO1B10_BRATIO2B00_BRATIO3B10_BRATIO4B025_BRATIO5A00,0,0,0,2,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B00_BRATIO3B10_BRATIO4B025_BRATIO5A025,0,0,0,2,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B00_BRATIO3B10_BRATIO4B025_BRATIO5A05,0,0,0,2,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B00_BRATIO3B10_BRATIO4B025_BRATIO5A075,0,0,0,2,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B00_BRATIO3B10_BRATIO4B025_BRATIO5A10,0,0,0,2,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B00_BRATIO3B10_BRATIO4B05_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B00_BRATIO3B10_BRATIO4B05_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B00_BRATIO3B10_BRATIO4B05_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B00_BRATIO3B10_BRATIO4B05_BRATIO5A075,0,0,0,2,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B00_BRATIO3B10_BRATIO4B05_BRATIO5A10,0,0,0,2,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B00_BRATIO3B10_BRATIO4B075_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B00_BRATIO3B10_BRATIO4B075_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B00_BRATIO3B10_BRATIO4B075_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B00_BRATIO3B10_BRATIO4B075_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B00_BRATIO3B10_BRATIO4B075_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B00_BRATIO3B10_BRATIO4B10_BRATIO5A00,0,0,0,1,0,1,0,0,1,0,2
_BRATIO1B10_BRATIO2B00_BRATIO3B10_BRATIO4B10_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B00_BRATIO3B10_BRATIO4B10_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B00_BRATIO3B10_BRATIO4B10_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B00_BRATIO3B10_BRATIO4B10_BRATIO5A10,0,0,0,1,0,1,0,0,1,0,2
_BRATIO1B10_BRATIO2B025_BRATIO3B00_BRATIO4B00_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B025_BRATIO3B00_BRATIO4B00_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B025_BRATIO3B00_BRATIO4B00_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B025_BRATIO3B00_BRATIO4B00_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B025_BRATIO3B00_BRATIO4B00_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B025_BRATIO3B00_BRATIO4B025_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B025_BRATIO3B00_BRATIO4B025_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B025_BRATIO3B00_BRATIO4B025_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B025_BRATIO3B00_BRATIO4B025_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B025_BRATIO3B00_BRATIO4B025_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B025_BRATIO3B00_BRATIO4B05_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B025_BRATIO3B00_BRATIO4B05_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B025_BRATIO3B00_BRATIO4B05_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B025_BRATIO3B00_BRATIO4B05_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B025_BRATIO3B00_BRATIO4B05_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B025_BRATIO3B00_BRATIO4B075_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B025_BRATIO3B00_BRATIO4B075_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B025_BRATIO3B00_BRATIO4B075_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B025_BRATIO3B00_BRATIO4B075_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B025_BRATIO3B00_BRATIO4B075_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B025_BRATIO3B00_BRATIO4B10_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B025_BRATIO3B00_BRATIO4B10_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B025_BRATIO3B00_BRATIO4B10_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B025_BRATIO3B00_BRATIO4B10_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B025_BRATIO3B00_BRATIO4B10_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B025_BRATIO3B025_BRATIO4B00_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B025_BRATIO3B025_BRATIO4B00_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B025_BRATIO3B025_BRATIO4B00_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B025_BRATIO3B025_BRATIO4B00_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B025_BRATIO3B025_BRATIO4B00_BRATIO5A10,0,0,0,2,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B025_BRATIO3B025_BRATIO4B025_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B025_BRATIO3B025_BRATIO4B025_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B025_BRATIO3B025_BRATIO4B025_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B025_BRATIO3B025_BRATIO4B025_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B025_BRATIO3B025_BRATIO4B025_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B025_BRATIO3B025_BRATIO4B05_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B025_BRATIO3B025_BRATIO4B05_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B025_BRATIO3B025_BRATIO4B05_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B025_BRATIO3B025_BRATIO4B05_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B025_BRATIO3B025_BRATIO4B05_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B025_BRATIO3B025_BRATIO4B075_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B025_BRATIO3B025_BRATIO4B075_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B025_BRATIO3B025_BRATIO4B075_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B025_BRATIO3B025_BRATIO4B075_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B025_BRATIO3B025_BRATIO4B075_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B025_BRATIO3B025_BRATIO4B10_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B025_BRATIO3B025_BRATIO4B10_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B025_BRATIO3B025_BRATIO4B10_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B025_BRATIO3B025_BRATIO4B10_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B025_BRATIO3B025_BRATIO4B10_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B025_BRATIO3B05_BRATIO4B00_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B025_BRATIO3B05_BRATIO4B00_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B025_BRATIO3B05_BRATIO4B00_BRATIO5A05,0,0,0,2,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B025_BRATIO3B05_BRATIO4B00_BRATIO5A075,0,0,0,2,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B025_BRATIO3B05_BRATIO4B00_BRATIO5A10,0,0,0,2,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B025_BRATIO3B05_BRATIO4B025_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B025_BRATIO3B05_BRATIO4B025_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B025_BRATIO3B05_BRATIO4B025_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B025_BRATIO3B05_BRATIO4B025_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B025_BRATIO3B05_BRATIO4B025_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B025_BRATIO3B05_BRATIO4B05_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B025_BRATIO3B05_BRATIO4B05_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B025_BRATIO3B05_BRATIO4B05_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B025_BRATIO3B05_BRATIO4B05_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B025_BRATIO3B05_BRATIO4B05_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B025_BRATIO3B05_BRATIO4B075_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B025_BRATIO3B05_BRATIO4B075_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B025_BRATIO3B05_BRATIO4B075_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B025_BRATIO3B05_BRATIO4B075_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B025_BRATIO3B05_BRATIO4B075_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B025_BRATIO3B05_BRATIO4B10_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B025_BRATIO3B05_BRATIO4B10_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B025_BRATIO3B05_BRATIO4B10_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B025_BRATIO3B05_BRATIO4B10_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B025_BRATIO3B05_BRATIO4B10_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B025_BRATIO3B075_BRATIO4B00_BRATIO5A00,0,0,0,2,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B025_BRATIO3B075_BRATIO4B00_BRATIO5A025,0,0,0,2,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B025_BRATIO3B075_BRATIO4B00_BRATIO5A05,0,0,0,2,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B025_BRATIO3B075_BRATIO4B00_BRATIO5A075,0,0,0,2,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B025_BRATIO3B075_BRATIO4B00_BRATIO5A10,0,0,0,2,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B025_BRATIO3B075_BRATIO4B025_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B025_BRATIO3B075_BRATIO4B025_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B025_BRATIO3B075_BRATIO4B025_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B025_BRATIO3B075_BRATIO4B025_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B025_BRATIO3B075_BRATIO4B025_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B025_BRATIO3B075_BRATIO4B05_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B025_BRATIO3B075_BRATIO4B05_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B025_BRATIO3B075_BRATIO4B05_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B025_BRATIO3B075_BRATIO4B05_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B025_BRATIO3B075_BRATIO4B05_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B025_BRATIO3B075_BRATIO4B075_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B025_BRATIO3B075_BRATIO4B075_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B025_BRATIO3B075_BRATIO4B075_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B025_BRATIO3B075_BRATIO4B075_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B025_BRATIO3B075_BRATIO4B075_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B025_BRATIO3B075_BRATIO4B10_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B025_BRATIO3B075_BRATIO4B10_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B025_BRATIO3B075_BRATIO4B10_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B025_BRATIO3B075_BRATIO4B10_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B025_BRATIO3B075_BRATIO4B10_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B025_BRATIO3B10_BRATIO4B00_BRATIO5A00,0,0,0,2,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B025_BRATIO3B10_BRATIO4B00_BRATIO5A025,0,0,0,2,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B025_BRATIO3B10_BRATIO4B00_BRATIO5A05,0,0,0,2,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B025_BRATIO3B10_BRATIO4B00_BRATIO5A075,0,0,0,2,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B025_BRATIO3B10_BRATIO4B00_BRATIO5A10,0,0,0,2,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B025_BRATIO3B10_BRATIO4B025_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B025_BRATIO3B10_BRATIO4B025_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B025_BRATIO3B10_BRATIO4B025_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B025_BRATIO3B10_BRATIO4B025_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B025_BRATIO3B10_BRATIO4B025_BRATIO5A10,0,0,0,2,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B025_BRATIO3B10_BRATIO4B05_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B025_BRATIO3B10_BRATIO4B05_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B025_BRATIO3B10_BRATIO4B05_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B025_BRATIO3B10_BRATIO4B05_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B025_BRATIO3B10_BRATIO4B05_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B025_BRATIO3B10_BRATIO4B075_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B025_BRATIO3B10_BRATIO4B075_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B025_BRATIO3B10_BRATIO4B075_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B025_BRATIO3B10_BRATIO4B075_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B025_BRATIO3B10_BRATIO4B075_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B025_BRATIO3B10_BRATIO4B10_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B025_BRATIO3B10_BRATIO4B10_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B025_BRATIO3B10_BRATIO4B10_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B025_BRATIO3B10_BRATIO4B10_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B025_BRATIO3B10_BRATIO4B10_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B05_BRATIO3B00_BRATIO4B00_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B05_BRATIO3B00_BRATIO4B00_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B05_BRATIO3B00_BRATIO4B00_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B05_BRATIO3B00_BRATIO4B00_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B05_BRATIO3B00_BRATIO4B00_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B05_BRATIO3B00_BRATIO4B025_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B05_BRATIO3B00_BRATIO4B025_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B05_BRATIO3B00_BRATIO4B025_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B05_BRATIO3B00_BRATIO4B025_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B05_BRATIO3B00_BRATIO4B025_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B05_BRATIO3B00_BRATIO4B05_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B05_BRATIO3B00_BRATIO4B05_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B05_BRATIO3B00_BRATIO4B05_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B05_BRATIO3B00_BRATIO4B05_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B05_BRATIO3B00_BRATIO4B05_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B05_BRATIO3B00_BRATIO4B075_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B05_BRATIO3B00_BRATIO4B075_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B05_BRATIO3B00_BRATIO4B075_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B05_BRATIO3B00_BRATIO4B075_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B05_BRATIO3B00_BRATIO4B075_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B05_BRATIO3B00_BRATIO4B10_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B05_BRATIO3B00_BRATIO4B10_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B05_BRATIO3B00_BRATIO4B10_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B05_BRATIO3B00_BRATIO4B10_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B05_BRATIO3B00_BRATIO4B10_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B05_BRATIO3B025_BRATIO4B00_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B05_BRATIO3B025_BRATIO4B00_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B05_BRATIO3B025_BRATIO4B00_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B05_BRATIO3B025_BRATIO4B00_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B05_BRATIO3B025_BRATIO4B00_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B05_BRATIO3B025_BRATIO4B025_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B05_BRATIO3B025_BRATIO4B025_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B05_BRATIO3B025_BRATIO4B025_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B05_BRATIO3B025_BRATIO4B025_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B05_BRATIO3B025_BRATIO4B025_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B05_BRATIO3B025_BRATIO4B05_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B05_BRATIO3B025_BRATIO4B05_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B05_BRATIO3B025_BRATIO4B05_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B05_BRATIO3B025_BRATIO4B05_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B05_BRATIO3B025_BRATIO4B05_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B05_BRATIO3B025_BRATIO4B075_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B05_BRATIO3B025_BRATIO4B075_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B05_BRATIO3B025_BRATIO4B075_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B05_BRATIO3B025_BRATIO4B075_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B05_BRATIO3B025_BRATIO4B075_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B05_BRATIO3B025_BRATIO4B10_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B05_BRATIO3B025_BRATIO4B10_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B05_BRATIO3B025_BRATIO4B10_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B05_BRATIO3B025_BRATIO4B10_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B05_BRATIO3B025_BRATIO4B10_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B05_BRATIO3B05_BRATIO4B00_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B05_BRATIO3B05_BRATIO4B00_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B05_BRATIO3B05_BRATIO4B00_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B05_BRATIO3B05_BRATIO4B00_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B05_BRATIO3B05_BRATIO4B00_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B05_BRATIO3B05_BRATIO4B025_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B05_BRATIO3B05_BRATIO4B025_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B05_BRATIO3B05_BRATIO4B025_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B05_BRATIO3B05_BRATIO4B025_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B05_BRATIO3B05_BRATIO4B025_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B05_BRATIO3B05_BRATIO4B05_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B05_BRATIO3B05_BRATIO4B05_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B05_BRATIO3B05_BRATIO4B05_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B05_BRATIO3B05_BRATIO4B05_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B05_BRATIO3B05_BRATIO4B05_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B05_BRATIO3B05_BRATIO4B075_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B05_BRATIO3B05_BRATIO4B075_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B05_BRATIO3B05_BRATIO4B075_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B05_BRATIO3B05_BRATIO4B075_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B05_BRATIO3B05_BRATIO4B075_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B05_BRATIO3B05_BRATIO4B10_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B05_BRATIO3B05_BRATIO4B10_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B05_BRATIO3B05_BRATIO4B10_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B05_BRATIO3B05_BRATIO4B10_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B05_BRATIO3B05_BRATIO4B10_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B05_BRATIO3B075_BRATIO4B00_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B05_BRATIO3B075_BRATIO4B00_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B05_BRATIO3B075_BRATIO4B00_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B05_BRATIO3B075_BRATIO4B00_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B05_BRATIO3B075_BRATIO4B00_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B05_BRATIO3B075_BRATIO4B025_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B05_BRATIO3B075_BRATIO4B025_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B05_BRATIO3B075_BRATIO4B025_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B05_BRATIO3B075_BRATIO4B025_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B05_BRATIO3B075_BRATIO4B025_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B05_BRATIO3B075_BRATIO4B05_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B05_BRATIO3B075_BRATIO4B05_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B05_BRATIO3B075_BRATIO4B05_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B05_BRATIO3B075_BRATIO4B05_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B05_BRATIO3B075_BRATIO4B05_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B05_BRATIO3B075_BRATIO4B075_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B05_BRATIO3B075_BRATIO4B075_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B05_BRATIO3B075_BRATIO4B075_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B05_BRATIO3B075_BRATIO4B075_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B05_BRATIO3B075_BRATIO4B075_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B05_BRATIO3B075_BRATIO4B10_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B05_BRATIO3B075_BRATIO4B10_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B05_BRATIO3B075_BRATIO4B10_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B05_BRATIO3B075_BRATIO4B10_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B05_BRATIO3B075_BRATIO4B10_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B05_BRATIO3B10_BRATIO4B00_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B05_BRATIO3B10_BRATIO4B00_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B05_BRATIO3B10_BRATIO4B00_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B05_BRATIO3B10_BRATIO4B00_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B05_BRATIO3B10_BRATIO4B00_BRATIO5A10,0,0,0,2,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B05_BRATIO3B10_BRATIO4B025_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B05_BRATIO3B10_BRATIO4B025_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B05_BRATIO3B10_BRATIO4B025_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B05_BRATIO3B10_BRATIO4B025_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B05_BRATIO3B10_BRATIO4B025_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B05_BRATIO3B10_BRATIO4B05_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B05_BRATIO3B10_BRATIO4B05_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B05_BRATIO3B10_BRATIO4B05_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B05_BRATIO3B10_BRATIO4B05_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B05_BRATIO3B10_BRATIO4B05_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B05_BRATIO3B10_BRATIO4B075_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B05_BRATIO3B10_BRATIO4B075_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B05_BRATIO3B10_BRATIO4B075_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B05_BRATIO3B10_BRATIO4B075_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B05_BRATIO3B10_BRATIO4B075_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B05_BRATIO3B10_BRATIO4B10_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B05_BRATIO3B10_BRATIO4B10_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B05_BRATIO3B10_BRATIO4B10_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B05_BRATIO3B10_BRATIO4B10_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B05_BRATIO3B10_BRATIO4B10_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B075_BRATIO3B00_BRATIO4B00_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B075_BRATIO3B00_BRATIO4B00_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B075_BRATIO3B00_BRATIO4B00_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B075_BRATIO3B00_BRATIO4B00_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B075_BRATIO3B00_BRATIO4B00_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B075_BRATIO3B00_BRATIO4B025_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B075_BRATIO3B00_BRATIO4B025_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B075_BRATIO3B00_BRATIO4B025_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B075_BRATIO3B00_BRATIO4B025_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B075_BRATIO3B00_BRATIO4B025_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B075_BRATIO3B00_BRATIO4B05_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B075_BRATIO3B00_BRATIO4B05_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B075_BRATIO3B00_BRATIO4B05_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B075_BRATIO3B00_BRATIO4B05_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B075_BRATIO3B00_BRATIO4B05_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B075_BRATIO3B00_BRATIO4B075_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B075_BRATIO3B00_BRATIO4B075_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B075_BRATIO3B00_BRATIO4B075_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B075_BRATIO3B00_BRATIO4B075_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B075_BRATIO3B00_BRATIO4B075_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B075_BRATIO3B00_BRATIO4B10_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B075_BRATIO3B00_BRATIO4B10_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B075_BRATIO3B00_BRATIO4B10_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B075_BRATIO3B00_BRATIO4B10_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B075_BRATIO3B00_BRATIO4B10_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B075_BRATIO3B025_BRATIO4B00_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B075_BRATIO3B025_BRATIO4B00_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B075_BRATIO3B025_BRATIO4B00_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B075_BRATIO3B025_BRATIO4B00_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B075_BRATIO3B025_BRATIO4B00_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B075_BRATIO3B025_BRATIO4B025_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B075_BRATIO3B025_BRATIO4B025_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B075_BRATIO3B025_BRATIO4B025_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B075_BRATIO3B025_BRATIO4B025_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B075_BRATIO3B025_BRATIO4B025_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B075_BRATIO3B025_BRATIO4B05_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B075_BRATIO3B025_BRATIO4B05_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B075_BRATIO3B025_BRATIO4B05_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B075_BRATIO3B025_BRATIO4B05_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B075_BRATIO3B025_BRATIO4B05_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B075_BRATIO3B025_BRATIO4B075_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B075_BRATIO3B025_BRATIO4B075_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B075_BRATIO3B025_BRATIO4B075_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B075_BRATIO3B025_BRATIO4B075_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B075_BRATIO3B025_BRATIO4B075_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B075_BRATIO3B025_BRATIO4B10_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B075_BRATIO3B025_BRATIO4B10_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B075_BRATIO3B025_BRATIO4B10_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B075_BRATIO3B025_BRATIO4B10_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B075_BRATIO3B025_BRATIO4B10_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B075_BRATIO3B05_BRATIO4B00_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B075_BRATIO3B05_BRATIO4B00_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B075_BRATIO3B05_BRATIO4B00_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B075_BRATIO3B05_BRATIO4B00_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B075_BRATIO3B05_BRATIO4B00_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B075_BRATIO3B05_BRATIO4B025_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B075_BRATIO3B05_BRATIO4B025_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B075_BRATIO3B05_BRATIO4B025_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B075_BRATIO3B05_BRATIO4B025_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B075_BRATIO3B05_BRATIO4B025_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B075_BRATIO3B05_BRATIO4B05_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B075_BRATIO3B05_BRATIO4B05_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B075_BRATIO3B05_BRATIO4B05_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B075_BRATIO3B05_BRATIO4B05_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B075_BRATIO3B05_BRATIO4B05_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B075_BRATIO3B05_BRATIO4B075_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B075_BRATIO3B05_BRATIO4B075_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B075_BRATIO3B05_BRATIO4B075_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B075_BRATIO3B05_BRATIO4B075_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B075_BRATIO3B05_BRATIO4B075_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B075_BRATIO3B05_BRATIO4B10_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B075_BRATIO3B05_BRATIO4B10_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B075_BRATIO3B05_BRATIO4B10_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B075_BRATIO3B05_BRATIO4B10_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B075_BRATIO3B05_BRATIO4B10_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B075_BRATIO3B075_BRATIO4B00_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B075_BRATIO3B075_BRATIO4B00_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B075_BRATIO3B075_BRATIO4B00_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B075_BRATIO3B075_BRATIO4B00_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B075_BRATIO3B075_BRATIO4B00_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B075_BRATIO3B075_BRATIO4B025_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B075_BRATIO3B075_BRATIO4B025_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B075_BRATIO3B075_BRATIO4B025_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B075_BRATIO3B075_BRATIO4B025_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B075_BRATIO3B075_BRATIO4B025_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B075_BRATIO3B075_BRATIO4B05_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B075_BRATIO3B075_BRATIO4B05_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B075_BRATIO3B075_BRATIO4B05_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B075_BRATIO3B075_BRATIO4B05_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B075_BRATIO3B075_BRATIO4B05_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B075_BRATIO3B075_BRATIO4B075_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B075_BRATIO3B075_BRATIO4B075_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B075_BRATIO3B075_BRATIO4B075_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B075_BRATIO3B075_BRATIO4B075_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B075_BRATIO3B075_BRATIO4B075_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B075_BRATIO3B075_BRATIO4B10_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B075_BRATIO3B075_BRATIO4B10_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B075_BRATIO3B075_BRATIO4B10_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B075_BRATIO3B075_BRATIO4B10_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B075_BRATIO3B075_BRATIO4B10_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B075_BRATIO3B10_BRATIO4B00_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B075_BRATIO3B10_BRATIO4B00_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B075_BRATIO3B10_BRATIO4B00_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B075_BRATIO3B10_BRATIO4B00_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B075_BRATIO3B10_BRATIO4B00_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B075_BRATIO3B10_BRATIO4B025_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B075_BRATIO3B10_BRATIO4B025_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B075_BRATIO3B10_BRATIO4B025_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B075_BRATIO3B10_BRATIO4B025_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B075_BRATIO3B10_BRATIO4B025_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B075_BRATIO3B10_BRATIO4B05_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B075_BRATIO3B10_BRATIO4B05_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B075_BRATIO3B10_BRATIO4B05_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B075_BRATIO3B10_BRATIO4B05_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B075_BRATIO3B10_BRATIO4B05_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B075_BRATIO3B10_BRATIO4B075_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B075_BRATIO3B10_BRATIO4B075_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B075_BRATIO3B10_BRATIO4B075_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B075_BRATIO3B10_BRATIO4B075_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B075_BRATIO3B10_BRATIO4B075_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B075_BRATIO3B10_BRATIO4B10_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B075_BRATIO3B10_BRATIO4B10_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B075_BRATIO3B10_BRATIO4B10_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B075_BRATIO3B10_BRATIO4B10_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B075_BRATIO3B10_BRATIO4B10_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B10_BRATIO3B00_BRATIO4B00_BRATIO5A00,0,0,0,1,0,1,0,0,1,0,2
_BRATIO1B10_BRATIO2B10_BRATIO3B00_BRATIO4B00_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B10_BRATIO3B00_BRATIO4B00_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B10_BRATIO3B00_BRATIO4B00_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B10_BRATIO3B00_BRATIO4B00_BRATIO5A10,0,0,0,1,0,1,0,0,1,0,2
_BRATIO1B10_BRATIO2B10_BRATIO3B00_BRATIO4B025_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B10_BRATIO3B00_BRATIO4B025_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B10_BRATIO3B00_BRATIO4B025_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B10_BRATIO3B00_BRATIO4B025_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B10_BRATIO3B00_BRATIO4B025_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B10_BRATIO3B00_BRATIO4B05_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B10_BRATIO3B00_BRATIO4B05_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B10_BRATIO3B00_BRATIO4B05_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B10_BRATIO3B00_BRATIO4B05_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B10_BRATIO3B00_BRATIO4B05_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B10_BRATIO3B00_BRATIO4B075_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B10_BRATIO3B00_BRATIO4B075_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B10_BRATIO3B00_BRATIO4B075_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B10_BRATIO3B00_BRATIO4B075_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B10_BRATIO3B00_BRATIO4B075_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B10_BRATIO3B00_BRATIO4B10_BRATIO5A00,0,0,0,1,0,1,0,0,1,0,2
_BRATIO1B10_BRATIO2B10_BRATIO3B00_BRATIO4B10_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B10_BRATIO3B00_BRATIO4B10_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B10_BRATIO3B00_BRATIO4B10_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B10_BRATIO3B00_BRATIO4B10_BRATIO5A10,0,0,0,1,0,1,0,0,1,0,2
_BRATIO1B10_BRATIO2B10_BRATIO3B025_BRATIO4B00_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B10_BRATIO3B025_BRATIO4B00_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B10_BRATIO3B025_BRATIO4B00_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B10_BRATIO3B025_BRATIO4B00_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B10_BRATIO3B025_BRATIO4B00_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B10_BRATIO3B025_BRATIO4B025_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B10_BRATIO3B025_BRATIO4B025_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B10_BRATIO3B025_BRATIO4B025_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B10_BRATIO3B025_BRATIO4B025_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B10_BRATIO3B025_BRATIO4B025_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B10_BRATIO3B025_BRATIO4B05_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B10_BRATIO3B025_BRATIO4B05_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B10_BRATIO3B025_BRATIO4B05_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B10_BRATIO3B025_BRATIO4B05_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B10_BRATIO3B025_BRATIO4B05_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B10_BRATIO3B025_BRATIO4B075_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B10_BRATIO3B025_BRATIO4B075_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B10_BRATIO3B025_BRATIO4B075_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B10_BRATIO3B025_BRATIO4B075_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B10_BRATIO3B025_BRATIO4B075_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B10_BRATIO3B025_BRATIO4B10_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B10_BRATIO3B025_BRATIO4B10_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B10_BRATIO3B025_BRATIO4B10_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B10_BRATIO3B025_BRATIO4B10_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B10_BRATIO3B025_BRATIO4B10_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B10_BRATIO3B05_BRATIO4B00_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B10_BRATIO3B05_BRATIO4B00_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B10_BRATIO3B05_BRATIO4B00_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B10_BRATIO3B05_BRATIO4B00_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B10_BRATIO3B05_BRATIO4B00_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B10_BRATIO3B05_BRATIO4B025_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B10_BRATIO3B05_BRATIO4B025_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B10_BRATIO3B05_BRATIO4B025_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B10_BRATIO3B05_BRATIO4B025_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B10_BRATIO3B05_BRATIO4B025_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B10_BRATIO3B05_BRATIO4B05_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B10_BRATIO3B05_BRATIO4B05_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B10_BRATIO3B05_BRATIO4B05_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B10_BRATIO3B05_BRATIO4B05_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B10_BRATIO3B05_BRATIO4B05_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B10_BRATIO3B05_BRATIO4B075_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B10_BRATIO3B05_BRATIO4B075_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B10_BRATIO3B05_BRATIO4B075_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B10_BRATIO3B05_BRATIO4B075_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B10_BRATIO3B05_BRATIO4B075_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B10_BRATIO3B05_BRATIO4B10_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B10_BRATIO3B05_BRATIO4B10_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B10_BRATIO3B05_BRATIO4B10_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B10_BRATIO3B05_BRATIO4B10_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B10_BRATIO3B05_BRATIO4B10_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B10_BRATIO3B075_BRATIO4B00_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B10_BRATIO3B075_BRATIO4B00_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B10_BRATIO3B075_BRATIO4B00_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B10_BRATIO3B075_BRATIO4B00_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B10_BRATIO3B075_BRATIO4B00_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B10_BRATIO3B075_BRATIO4B025_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B10_BRATIO3B075_BRATIO4B025_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B10_BRATIO3B075_BRATIO4B025_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B10_BRATIO3B075_BRATIO4B025_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B10_BRATIO3B075_BRATIO4B025_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B10_BRATIO3B075_BRATIO4B05_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B10_BRATIO3B075_BRATIO4B05_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B10_BRATIO3B075_BRATIO4B05_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B10_BRATIO3B075_BRATIO4B05_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B10_BRATIO3B075_BRATIO4B05_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B10_BRATIO3B075_BRATIO4B075_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B10_BRATIO3B075_BRATIO4B075_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B10_BRATIO3B075_BRATIO4B075_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B10_BRATIO3B075_BRATIO4B075_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B10_BRATIO3B075_BRATIO4B075_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B10_BRATIO3B075_BRATIO4B10_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B10_BRATIO3B075_BRATIO4B10_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B10_BRATIO3B075_BRATIO4B10_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B10_BRATIO3B075_BRATIO4B10_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B10_BRATIO3B075_BRATIO4B10_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B10_BRATIO3B10_BRATIO4B00_BRATIO5A00,0,0,0,1,0,1,0,0,1,0,2
_BRATIO1B10_BRATIO2B10_BRATIO3B10_BRATIO4B00_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B10_BRATIO3B10_BRATIO4B00_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B10_BRATIO3B10_BRATIO4B00_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B10_BRATIO3B10_BRATIO4B00_BRATIO5A10,0,0,0,1,0,1,0,0,1,0,2
_BRATIO1B10_BRATIO2B10_BRATIO3B10_BRATIO4B025_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B10_BRATIO3B10_BRATIO4B025_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B10_BRATIO3B10_BRATIO4B025_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B10_BRATIO3B10_BRATIO4B025_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B10_BRATIO3B10_BRATIO4B025_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B10_BRATIO3B10_BRATIO4B05_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B10_BRATIO3B10_BRATIO4B05_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B10_BRATIO3B10_BRATIO4B05_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B10_BRATIO3B10_BRATIO4B05_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B10_BRATIO3B10_BRATIO4B05_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B10_BRATIO3B10_BRATIO4B075_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B10_BRATIO3B10_BRATIO4B075_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B10_BRATIO3B10_BRATIO4B075_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B10_BRATIO3B10_BRATIO4B075_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B10_BRATIO3B10_BRATIO4B075_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B10_BRATIO3B10_BRATIO4B10_BRATIO5A00,0,0,0,1,0,1,0,0,1,0,2
_BRATIO1B10_BRATIO2B10_BRATIO3B10_BRATIO4B10_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B10_BRATIO3B10_BRATIO4B10_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B10_BRATIO3B10_BRATIO4B10_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B10_BRATIO3B10_BRATIO4B10_BRATIO5A10,0,0,0,1,0,1,0,0,1,0,2


==> graph/staticAnalysis-sweepBranch/bfs2-mv7.csv <==
Test Name, Trans,Comp Int, Memory Coalescing, Branch Divergence, Control Density, Floating Point Mult, Kernel Size, Critical Path, SpeedUp
_BRATIO1B00_BRATIO2B00_BRATIO3B00_BRATIO4B00_BRATIO5A00,0,0,1,1,0,1,0,0,1,0,3
_BRATIO1B00_BRATIO2B00_BRATIO3B00_BRATIO4B00_BRATIO5A025,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B00_BRATIO2B00_BRATIO3B00_BRATIO4B00_BRATIO5A05,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B00_BRATIO2B00_BRATIO3B00_BRATIO4B00_BRATIO5A075,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B00_BRATIO2B00_BRATIO3B00_BRATIO4B00_BRATIO5A10,0,0,1,1,0,1,0,0,1,0,3
_BRATIO1B00_BRATIO2B00_BRATIO3B00_BRATIO4B025_BRATIO5A00,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B00_BRATIO2B00_BRATIO3B00_BRATIO4B025_BRATIO5A025,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B00_BRATIO2B00_BRATIO3B00_BRATIO4B025_BRATIO5A05,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B00_BRATIO2B00_BRATIO3B00_BRATIO4B025_BRATIO5A075,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B00_BRATIO2B00_BRATIO3B00_BRATIO4B025_BRATIO5A10,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B00_BRATIO2B00_BRATIO3B00_BRATIO4B05_BRATIO5A00,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B00_BRATIO2B00_BRATIO3B00_BRATIO4B05_BRATIO5A025,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B00_BRATIO2B00_BRATIO3B00_BRATIO4B05_BRATIO5A05,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B00_BRATIO2B00_BRATIO3B00_BRATIO4B05_BRATIO5A075,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B00_BRATIO2B00_BRATIO3B00_BRATIO4B05_BRATIO5A10,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B00_BRATIO2B00_BRATIO3B00_BRATIO4B075_BRATIO5A00,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B00_BRATIO2B00_BRATIO3B00_BRATIO4B075_BRATIO5A025,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B00_BRATIO2B00_BRATIO3B00_BRATIO4B075_BRATIO5A05,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B00_BRATIO2B00_BRATIO3B00_BRATIO4B075_BRATIO5A075,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B00_BRATIO2B00_BRATIO3B00_BRATIO4B075_BRATIO5A10,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B00_BRATIO2B00_BRATIO3B00_BRATIO4B10_BRATIO5A00,0,0,1,1,0,1,0,0,1,0,3
_BRATIO1B00_BRATIO2B00_BRATIO3B00_BRATIO4B10_BRATIO5A025,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B00_BRATIO2B00_BRATIO3B00_BRATIO4B10_BRATIO5A05,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B00_BRATIO2B00_BRATIO3B00_BRATIO4B10_BRATIO5A075,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B00_BRATIO2B00_BRATIO3B00_BRATIO4B10_BRATIO5A10,0,0,1,1,0,1,0,0,1,0,3
_BRATIO1B00_BRATIO2B00_BRATIO3B025_BRATIO4B00_BRATIO5A00,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B00_BRATIO2B00_BRATIO3B025_BRATIO4B00_BRATIO5A025,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B00_BRATIO2B00_BRATIO3B025_BRATIO4B00_BRATIO5A05,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B00_BRATIO2B00_BRATIO3B025_BRATIO4B00_BRATIO5A075,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B00_BRATIO2B00_BRATIO3B025_BRATIO4B00_BRATIO5A10,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B00_BRATIO2B00_BRATIO3B025_BRATIO4B025_BRATIO5A00,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B00_BRATIO2B00_BRATIO3B025_BRATIO4B025_BRATIO5A025,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B00_BRATIO2B00_BRATIO3B025_BRATIO4B025_BRATIO5A05,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B00_BRATIO2B00_BRATIO3B025_BRATIO4B025_BRATIO5A075,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B00_BRATIO2B00_BRATIO3B025_BRATIO4B025_BRATIO5A10,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B00_BRATIO2B00_BRATIO3B025_BRATIO4B05_BRATIO5A00,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B00_BRATIO2B00_BRATIO3B025_BRATIO4B05_BRATIO5A025,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B00_BRATIO2B00_BRATIO3B025_BRATIO4B05_BRATIO5A05,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B00_BRATIO2B00_BRATIO3B025_BRATIO4B05_BRATIO5A075,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B00_BRATIO2B00_BRATIO3B025_BRATIO4B05_BRATIO5A10,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B00_BRATIO2B00_BRATIO3B025_BRATIO4B075_BRATIO5A00,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B00_BRATIO2B00_BRATIO3B025_BRATIO4B075_BRATIO5A025,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B00_BRATIO2B00_BRATIO3B025_BRATIO4B075_BRATIO5A05,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B00_BRATIO2B00_BRATIO3B025_BRATIO4B075_BRATIO5A075,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B00_BRATIO2B00_BRATIO3B025_BRATIO4B075_BRATIO5A10,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B00_BRATIO2B00_BRATIO3B025_BRATIO4B10_BRATIO5A00,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B00_BRATIO2B00_BRATIO3B025_BRATIO4B10_BRATIO5A025,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B00_BRATIO2B00_BRATIO3B025_BRATIO4B10_BRATIO5A05,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B00_BRATIO2B00_BRATIO3B025_BRATIO4B10_BRATIO5A075,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B00_BRATIO2B00_BRATIO3B025_BRATIO4B10_BRATIO5A10,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B00_BRATIO2B00_BRATIO3B05_BRATIO4B00_BRATIO5A00,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B00_BRATIO2B00_BRATIO3B05_BRATIO4B00_BRATIO5A025,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B00_BRATIO2B00_BRATIO3B05_BRATIO4B00_BRATIO5A05,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B00_BRATIO2B00_BRATIO3B05_BRATIO4B00_BRATIO5A075,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B00_BRATIO2B00_BRATIO3B05_BRATIO4B00_BRATIO5A10,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B00_BRATIO2B00_BRATIO3B05_BRATIO4B025_BRATIO5A00,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B00_BRATIO2B00_BRATIO3B05_BRATIO4B025_BRATIO5A025,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B00_BRATIO2B00_BRATIO3B05_BRATIO4B025_BRATIO5A05,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B00_BRATIO2B00_BRATIO3B05_BRATIO4B025_BRATIO5A075,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B00_BRATIO2B00_BRATIO3B05_BRATIO4B025_BRATIO5A10,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B00_BRATIO2B00_BRATIO3B05_BRATIO4B05_BRATIO5A00,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B00_BRATIO2B00_BRATIO3B05_BRATIO4B05_BRATIO5A025,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B00_BRATIO2B00_BRATIO3B05_BRATIO4B05_BRATIO5A05,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B00_BRATIO2B00_BRATIO3B05_BRATIO4B05_BRATIO5A075,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B00_BRATIO2B00_BRATIO3B05_BRATIO4B05_BRATIO5A10,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B00_BRATIO2B00_BRATIO3B05_BRATIO4B075_BRATIO5A00,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B00_BRATIO2B00_BRATIO3B05_BRATIO4B075_BRATIO5A025,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B00_BRATIO2B00_BRATIO3B05_BRATIO4B075_BRATIO5A05,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B00_BRATIO2B00_BRATIO3B05_BRATIO4B075_BRATIO5A075,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B00_BRATIO2B00_BRATIO3B05_BRATIO4B075_BRATIO5A10,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B00_BRATIO2B00_BRATIO3B05_BRATIO4B10_BRATIO5A00,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B00_BRATIO2B00_BRATIO3B05_BRATIO4B10_BRATIO5A025,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B00_BRATIO2B00_BRATIO3B05_BRATIO4B10_BRATIO5A05,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B00_BRATIO2B00_BRATIO3B05_BRATIO4B10_BRATIO5A075,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B00_BRATIO2B00_BRATIO3B05_BRATIO4B10_BRATIO5A10,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B00_BRATIO2B00_BRATIO3B075_BRATIO4B00_BRATIO5A00,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B00_BRATIO2B00_BRATIO3B075_BRATIO4B00_BRATIO5A025,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B00_BRATIO2B00_BRATIO3B075_BRATIO4B00_BRATIO5A05,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B00_BRATIO2B00_BRATIO3B075_BRATIO4B00_BRATIO5A075,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B00_BRATIO2B00_BRATIO3B075_BRATIO4B00_BRATIO5A10,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B00_BRATIO2B00_BRATIO3B075_BRATIO4B025_BRATIO5A00,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B00_BRATIO2B00_BRATIO3B075_BRATIO4B025_BRATIO5A025,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B00_BRATIO2B00_BRATIO3B075_BRATIO4B025_BRATIO5A05,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B00_BRATIO2B00_BRATIO3B075_BRATIO4B025_BRATIO5A075,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B00_BRATIO2B00_BRATIO3B075_BRATIO4B025_BRATIO5A10,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B00_BRATIO2B00_BRATIO3B075_BRATIO4B05_BRATIO5A00,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B00_BRATIO2B00_BRATIO3B075_BRATIO4B05_BRATIO5A025,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B00_BRATIO2B00_BRATIO3B075_BRATIO4B05_BRATIO5A05,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B00_BRATIO2B00_BRATIO3B075_BRATIO4B05_BRATIO5A075,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B00_BRATIO2B00_BRATIO3B075_BRATIO4B05_BRATIO5A10,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B00_BRATIO2B00_BRATIO3B075_BRATIO4B075_BRATIO5A00,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B00_BRATIO2B00_BRATIO3B075_BRATIO4B075_BRATIO5A025,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B00_BRATIO2B00_BRATIO3B075_BRATIO4B075_BRATIO5A05,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B00_BRATIO2B00_BRATIO3B075_BRATIO4B075_BRATIO5A075,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B00_BRATIO2B00_BRATIO3B075_BRATIO4B075_BRATIO5A10,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B00_BRATIO2B00_BRATIO3B075_BRATIO4B10_BRATIO5A00,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B00_BRATIO2B00_BRATIO3B075_BRATIO4B10_BRATIO5A025,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B00_BRATIO2B00_BRATIO3B075_BRATIO4B10_BRATIO5A05,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B00_BRATIO2B00_BRATIO3B075_BRATIO4B10_BRATIO5A075,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B00_BRATIO2B00_BRATIO3B075_BRATIO4B10_BRATIO5A10,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B00_BRATIO2B00_BRATIO3B10_BRATIO4B00_BRATIO5A00,0,0,1,1,0,1,0,0,1,0,3
_BRATIO1B00_BRATIO2B00_BRATIO3B10_BRATIO4B00_BRATIO5A025,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B00_BRATIO2B00_BRATIO3B10_BRATIO4B00_BRATIO5A05,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B00_BRATIO2B00_BRATIO3B10_BRATIO4B00_BRATIO5A075,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B00_BRATIO2B00_BRATIO3B10_BRATIO4B00_BRATIO5A10,0,0,1,1,0,1,0,0,1,0,3
_BRATIO1B00_BRATIO2B00_BRATIO3B10_BRATIO4B025_BRATIO5A00,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B00_BRATIO2B00_BRATIO3B10_BRATIO4B025_BRATIO5A025,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B00_BRATIO2B00_BRATIO3B10_BRATIO4B025_BRATIO5A05,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B00_BRATIO2B00_BRATIO3B10_BRATIO4B025_BRATIO5A075,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B00_BRATIO2B00_BRATIO3B10_BRATIO4B025_BRATIO5A10,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B00_BRATIO2B00_BRATIO3B10_BRATIO4B05_BRATIO5A00,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B00_BRATIO2B00_BRATIO3B10_BRATIO4B05_BRATIO5A025,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B00_BRATIO2B00_BRATIO3B10_BRATIO4B05_BRATIO5A05,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B00_BRATIO2B00_BRATIO3B10_BRATIO4B05_BRATIO5A075,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B00_BRATIO2B00_BRATIO3B10_BRATIO4B05_BRATIO5A10,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B00_BRATIO2B00_BRATIO3B10_BRATIO4B075_BRATIO5A00,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B00_BRATIO2B00_BRATIO3B10_BRATIO4B075_BRATIO5A025,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B00_BRATIO2B00_BRATIO3B10_BRATIO4B075_BRATIO5A05,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B00_BRATIO2B00_BRATIO3B10_BRATIO4B075_BRATIO5A075,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B00_BRATIO2B00_BRATIO3B10_BRATIO4B075_BRATIO5A10,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B00_BRATIO2B00_BRATIO3B10_BRATIO4B10_BRATIO5A00,0,0,1,1,0,1,0,0,1,0,3
_BRATIO1B00_BRATIO2B00_BRATIO3B10_BRATIO4B10_BRATIO5A025,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B00_BRATIO2B00_BRATIO3B10_BRATIO4B10_BRATIO5A05,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B00_BRATIO2B00_BRATIO3B10_BRATIO4B10_BRATIO5A075,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B00_BRATIO2B00_BRATIO3B10_BRATIO4B10_BRATIO5A10,0,0,1,1,0,1,0,0,1,0,3
_BRATIO1B00_BRATIO2B025_BRATIO3B00_BRATIO4B00_BRATIO5A00,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B00_BRATIO2B025_BRATIO3B00_BRATIO4B00_BRATIO5A025,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B00_BRATIO2B025_BRATIO3B00_BRATIO4B00_BRATIO5A05,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B00_BRATIO2B025_BRATIO3B00_BRATIO4B00_BRATIO5A075,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B00_BRATIO2B025_BRATIO3B00_BRATIO4B00_BRATIO5A10,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B00_BRATIO2B025_BRATIO3B00_BRATIO4B025_BRATIO5A00,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B00_BRATIO2B025_BRATIO3B00_BRATIO4B025_BRATIO5A025,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B00_BRATIO2B025_BRATIO3B00_BRATIO4B025_BRATIO5A05,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B00_BRATIO2B025_BRATIO3B00_BRATIO4B025_BRATIO5A075,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B00_BRATIO2B025_BRATIO3B00_BRATIO4B025_BRATIO5A10,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B00_BRATIO2B025_BRATIO3B00_BRATIO4B05_BRATIO5A00,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B00_BRATIO2B025_BRATIO3B00_BRATIO4B05_BRATIO5A025,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B00_BRATIO2B025_BRATIO3B00_BRATIO4B05_BRATIO5A05,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B00_BRATIO2B025_BRATIO3B00_BRATIO4B05_BRATIO5A075,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B00_BRATIO2B025_BRATIO3B00_BRATIO4B05_BRATIO5A10,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B00_BRATIO2B025_BRATIO3B00_BRATIO4B075_BRATIO5A00,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B00_BRATIO2B025_BRATIO3B00_BRATIO4B075_BRATIO5A025,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B00_BRATIO2B025_BRATIO3B00_BRATIO4B075_BRATIO5A05,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B00_BRATIO2B025_BRATIO3B00_BRATIO4B075_BRATIO5A075,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B00_BRATIO2B025_BRATIO3B00_BRATIO4B075_BRATIO5A10,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B00_BRATIO2B025_BRATIO3B00_BRATIO4B10_BRATIO5A00,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B00_BRATIO2B025_BRATIO3B00_BRATIO4B10_BRATIO5A025,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B00_BRATIO2B025_BRATIO3B00_BRATIO4B10_BRATIO5A05,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B00_BRATIO2B025_BRATIO3B00_BRATIO4B10_BRATIO5A075,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B00_BRATIO2B025_BRATIO3B00_BRATIO4B10_BRATIO5A10,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B00_BRATIO2B025_BRATIO3B025_BRATIO4B00_BRATIO5A00,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B00_BRATIO2B025_BRATIO3B025_BRATIO4B00_BRATIO5A025,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B00_BRATIO2B025_BRATIO3B025_BRATIO4B00_BRATIO5A05,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B00_BRATIO2B025_BRATIO3B025_BRATIO4B00_BRATIO5A075,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B00_BRATIO2B025_BRATIO3B025_BRATIO4B00_BRATIO5A10,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B00_BRATIO2B025_BRATIO3B025_BRATIO4B025_BRATIO5A00,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B00_BRATIO2B025_BRATIO3B025_BRATIO4B025_BRATIO5A025,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B00_BRATIO2B025_BRATIO3B025_BRATIO4B025_BRATIO5A05,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B00_BRATIO2B025_BRATIO3B025_BRATIO4B025_BRATIO5A075,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B00_BRATIO2B025_BRATIO3B025_BRATIO4B025_BRATIO5A10,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B00_BRATIO2B025_BRATIO3B025_BRATIO4B05_BRATIO5A00,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B00_BRATIO2B025_BRATIO3B025_BRATIO4B05_BRATIO5A025,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B00_BRATIO2B025_BRATIO3B025_BRATIO4B05_BRATIO5A05,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B00_BRATIO2B025_BRATIO3B025_BRATIO4B05_BRATIO5A075,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B00_BRATIO2B025_BRATIO3B025_BRATIO4B05_BRATIO5A10,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B00_BRATIO2B025_BRATIO3B025_BRATIO4B075_BRATIO5A00,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B00_BRATIO2B025_BRATIO3B025_BRATIO4B075_BRATIO5A025,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B00_BRATIO2B025_BRATIO3B025_BRATIO4B075_BRATIO5A05,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B00_BRATIO2B025_BRATIO3B025_BRATIO4B075_BRATIO5A075,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B00_BRATIO2B025_BRATIO3B025_BRATIO4B075_BRATIO5A10,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B00_BRATIO2B025_BRATIO3B025_BRATIO4B10_BRATIO5A00,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B00_BRATIO2B025_BRATIO3B025_BRATIO4B10_BRATIO5A025,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B00_BRATIO2B025_BRATIO3B025_BRATIO4B10_BRATIO5A05,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B00_BRATIO2B025_BRATIO3B025_BRATIO4B10_BRATIO5A075,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B00_BRATIO2B025_BRATIO3B025_BRATIO4B10_BRATIO5A10,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B00_BRATIO2B025_BRATIO3B05_BRATIO4B00_BRATIO5A00,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B00_BRATIO2B025_BRATIO3B05_BRATIO4B00_BRATIO5A025,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B00_BRATIO2B025_BRATIO3B05_BRATIO4B00_BRATIO5A05,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B00_BRATIO2B025_BRATIO3B05_BRATIO4B00_BRATIO5A075,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B00_BRATIO2B025_BRATIO3B05_BRATIO4B00_BRATIO5A10,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B00_BRATIO2B025_BRATIO3B05_BRATIO4B025_BRATIO5A00,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B00_BRATIO2B025_BRATIO3B05_BRATIO4B025_BRATIO5A025,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B00_BRATIO2B025_BRATIO3B05_BRATIO4B025_BRATIO5A05,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B00_BRATIO2B025_BRATIO3B05_BRATIO4B025_BRATIO5A075,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B00_BRATIO2B025_BRATIO3B05_BRATIO4B025_BRATIO5A10,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B00_BRATIO2B025_BRATIO3B05_BRATIO4B05_BRATIO5A00,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B00_BRATIO2B025_BRATIO3B05_BRATIO4B05_BRATIO5A025,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B00_BRATIO2B025_BRATIO3B05_BRATIO4B05_BRATIO5A05,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B00_BRATIO2B025_BRATIO3B05_BRATIO4B05_BRATIO5A075,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B00_BRATIO2B025_BRATIO3B05_BRATIO4B05_BRATIO5A10,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B00_BRATIO2B025_BRATIO3B05_BRATIO4B075_BRATIO5A00,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B00_BRATIO2B025_BRATIO3B05_BRATIO4B075_BRATIO5A025,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B00_BRATIO2B025_BRATIO3B05_BRATIO4B075_BRATIO5A05,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B00_BRATIO2B025_BRATIO3B05_BRATIO4B075_BRATIO5A075,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B00_BRATIO2B025_BRATIO3B05_BRATIO4B075_BRATIO5A10,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B00_BRATIO2B025_BRATIO3B05_BRATIO4B10_BRATIO5A00,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B00_BRATIO2B025_BRATIO3B05_BRATIO4B10_BRATIO5A025,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B00_BRATIO2B025_BRATIO3B05_BRATIO4B10_BRATIO5A05,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B00_BRATIO2B025_BRATIO3B05_BRATIO4B10_BRATIO5A075,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B00_BRATIO2B025_BRATIO3B05_BRATIO4B10_BRATIO5A10,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B00_BRATIO2B025_BRATIO3B075_BRATIO4B00_BRATIO5A00,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B00_BRATIO2B025_BRATIO3B075_BRATIO4B00_BRATIO5A025,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B00_BRATIO2B025_BRATIO3B075_BRATIO4B00_BRATIO5A05,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B00_BRATIO2B025_BRATIO3B075_BRATIO4B00_BRATIO5A075,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B00_BRATIO2B025_BRATIO3B075_BRATIO4B00_BRATIO5A10,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B00_BRATIO2B025_BRATIO3B075_BRATIO4B025_BRATIO5A00,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B00_BRATIO2B025_BRATIO3B075_BRATIO4B025_BRATIO5A025,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B00_BRATIO2B025_BRATIO3B075_BRATIO4B025_BRATIO5A05,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B00_BRATIO2B025_BRATIO3B075_BRATIO4B025_BRATIO5A075,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B00_BRATIO2B025_BRATIO3B075_BRATIO4B025_BRATIO5A10,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B00_BRATIO2B025_BRATIO3B075_BRATIO4B05_BRATIO5A00,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B00_BRATIO2B025_BRATIO3B075_BRATIO4B05_BRATIO5A025,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B00_BRATIO2B025_BRATIO3B075_BRATIO4B05_BRATIO5A05,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B00_BRATIO2B025_BRATIO3B075_BRATIO4B05_BRATIO5A075,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B00_BRATIO2B025_BRATIO3B075_BRATIO4B05_BRATIO5A10,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B00_BRATIO2B025_BRATIO3B075_BRATIO4B075_BRATIO5A00,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B00_BRATIO2B025_BRATIO3B075_BRATIO4B075_BRATIO5A025,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B00_BRATIO2B025_BRATIO3B075_BRATIO4B075_BRATIO5A05,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B00_BRATIO2B025_BRATIO3B075_BRATIO4B075_BRATIO5A075,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B00_BRATIO2B025_BRATIO3B075_BRATIO4B075_BRATIO5A10,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B00_BRATIO2B025_BRATIO3B075_BRATIO4B10_BRATIO5A00,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B00_BRATIO2B025_BRATIO3B075_BRATIO4B10_BRATIO5A025,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B00_BRATIO2B025_BRATIO3B075_BRATIO4B10_BRATIO5A05,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B00_BRATIO2B025_BRATIO3B075_BRATIO4B10_BRATIO5A075,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B00_BRATIO2B025_BRATIO3B075_BRATIO4B10_BRATIO5A10,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B00_BRATIO2B025_BRATIO3B10_BRATIO4B00_BRATIO5A00,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B00_BRATIO2B025_BRATIO3B10_BRATIO4B00_BRATIO5A025,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B00_BRATIO2B025_BRATIO3B10_BRATIO4B00_BRATIO5A05,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B00_BRATIO2B025_BRATIO3B10_BRATIO4B00_BRATIO5A075,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B00_BRATIO2B025_BRATIO3B10_BRATIO4B00_BRATIO5A10,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B00_BRATIO2B025_BRATIO3B10_BRATIO4B025_BRATIO5A00,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B00_BRATIO2B025_BRATIO3B10_BRATIO4B025_BRATIO5A025,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B00_BRATIO2B025_BRATIO3B10_BRATIO4B025_BRATIO5A05,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B00_BRATIO2B025_BRATIO3B10_BRATIO4B025_BRATIO5A075,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B00_BRATIO2B025_BRATIO3B10_BRATIO4B025_BRATIO5A10,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B00_BRATIO2B025_BRATIO3B10_BRATIO4B05_BRATIO5A00,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B00_BRATIO2B025_BRATIO3B10_BRATIO4B05_BRATIO5A025,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B00_BRATIO2B025_BRATIO3B10_BRATIO4B05_BRATIO5A05,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B00_BRATIO2B025_BRATIO3B10_BRATIO4B05_BRATIO5A075,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B00_BRATIO2B025_BRATIO3B10_BRATIO4B05_BRATIO5A10,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B00_BRATIO2B025_BRATIO3B10_BRATIO4B075_BRATIO5A00,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B00_BRATIO2B025_BRATIO3B10_BRATIO4B075_BRATIO5A025,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B00_BRATIO2B025_BRATIO3B10_BRATIO4B075_BRATIO5A05,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B00_BRATIO2B025_BRATIO3B10_BRATIO4B075_BRATIO5A075,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B00_BRATIO2B025_BRATIO3B10_BRATIO4B075_BRATIO5A10,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B00_BRATIO2B025_BRATIO3B10_BRATIO4B10_BRATIO5A00,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B00_BRATIO2B025_BRATIO3B10_BRATIO4B10_BRATIO5A025,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B00_BRATIO2B025_BRATIO3B10_BRATIO4B10_BRATIO5A05,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B00_BRATIO2B025_BRATIO3B10_BRATIO4B10_BRATIO5A075,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B00_BRATIO2B025_BRATIO3B10_BRATIO4B10_BRATIO5A10,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B00_BRATIO2B05_BRATIO3B00_BRATIO4B00_BRATIO5A00,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B00_BRATIO2B05_BRATIO3B00_BRATIO4B00_BRATIO5A025,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B00_BRATIO2B05_BRATIO3B00_BRATIO4B00_BRATIO5A05,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B00_BRATIO2B05_BRATIO3B00_BRATIO4B00_BRATIO5A075,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B00_BRATIO2B05_BRATIO3B00_BRATIO4B00_BRATIO5A10,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B00_BRATIO2B05_BRATIO3B00_BRATIO4B025_BRATIO5A00,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B00_BRATIO2B05_BRATIO3B00_BRATIO4B025_BRATIO5A025,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B00_BRATIO2B05_BRATIO3B00_BRATIO4B025_BRATIO5A05,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B00_BRATIO2B05_BRATIO3B00_BRATIO4B025_BRATIO5A075,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B00_BRATIO2B05_BRATIO3B00_BRATIO4B025_BRATIO5A10,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B00_BRATIO2B05_BRATIO3B00_BRATIO4B05_BRATIO5A00,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B00_BRATIO2B05_BRATIO3B00_BRATIO4B05_BRATIO5A025,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B00_BRATIO2B05_BRATIO3B00_BRATIO4B05_BRATIO5A05,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B00_BRATIO2B05_BRATIO3B00_BRATIO4B05_BRATIO5A075,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B00_BRATIO2B05_BRATIO3B00_BRATIO4B05_BRATIO5A10,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B00_BRATIO2B05_BRATIO3B00_BRATIO4B075_BRATIO5A00,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B00_BRATIO2B05_BRATIO3B00_BRATIO4B075_BRATIO5A025,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B00_BRATIO2B05_BRATIO3B00_BRATIO4B075_BRATIO5A05,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B00_BRATIO2B05_BRATIO3B00_BRATIO4B075_BRATIO5A075,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B00_BRATIO2B05_BRATIO3B00_BRATIO4B075_BRATIO5A10,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B00_BRATIO2B05_BRATIO3B00_BRATIO4B10_BRATIO5A00,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B00_BRATIO2B05_BRATIO3B00_BRATIO4B10_BRATIO5A025,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B00_BRATIO2B05_BRATIO3B00_BRATIO4B10_BRATIO5A05,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B00_BRATIO2B05_BRATIO3B00_BRATIO4B10_BRATIO5A075,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B00_BRATIO2B05_BRATIO3B00_BRATIO4B10_BRATIO5A10,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B00_BRATIO2B05_BRATIO3B025_BRATIO4B00_BRATIO5A00,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B00_BRATIO2B05_BRATIO3B025_BRATIO4B00_BRATIO5A025,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B00_BRATIO2B05_BRATIO3B025_BRATIO4B00_BRATIO5A05,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B00_BRATIO2B05_BRATIO3B025_BRATIO4B00_BRATIO5A075,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B00_BRATIO2B05_BRATIO3B025_BRATIO4B00_BRATIO5A10,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B00_BRATIO2B05_BRATIO3B025_BRATIO4B025_BRATIO5A00,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B00_BRATIO2B05_BRATIO3B025_BRATIO4B025_BRATIO5A025,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B00_BRATIO2B05_BRATIO3B025_BRATIO4B025_BRATIO5A05,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B00_BRATIO2B05_BRATIO3B025_BRATIO4B025_BRATIO5A075,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B00_BRATIO2B05_BRATIO3B025_BRATIO4B025_BRATIO5A10,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B00_BRATIO2B05_BRATIO3B025_BRATIO4B05_BRATIO5A00,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B00_BRATIO2B05_BRATIO3B025_BRATIO4B05_BRATIO5A025,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B00_BRATIO2B05_BRATIO3B025_BRATIO4B05_BRATIO5A05,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B00_BRATIO2B05_BRATIO3B025_BRATIO4B05_BRATIO5A075,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B00_BRATIO2B05_BRATIO3B025_BRATIO4B05_BRATIO5A10,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B00_BRATIO2B05_BRATIO3B025_BRATIO4B075_BRATIO5A00,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B00_BRATIO2B05_BRATIO3B025_BRATIO4B075_BRATIO5A025,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B00_BRATIO2B05_BRATIO3B025_BRATIO4B075_BRATIO5A05,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B00_BRATIO2B05_BRATIO3B025_BRATIO4B075_BRATIO5A075,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B00_BRATIO2B05_BRATIO3B025_BRATIO4B075_BRATIO5A10,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B00_BRATIO2B05_BRATIO3B025_BRATIO4B10_BRATIO5A00,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B00_BRATIO2B05_BRATIO3B025_BRATIO4B10_BRATIO5A025,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B00_BRATIO2B05_BRATIO3B025_BRATIO4B10_BRATIO5A05,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B00_BRATIO2B05_BRATIO3B025_BRATIO4B10_BRATIO5A075,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B00_BRATIO2B05_BRATIO3B025_BRATIO4B10_BRATIO5A10,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B00_BRATIO2B05_BRATIO3B05_BRATIO4B00_BRATIO5A00,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B00_BRATIO2B05_BRATIO3B05_BRATIO4B00_BRATIO5A025,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B00_BRATIO2B05_BRATIO3B05_BRATIO4B00_BRATIO5A05,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B00_BRATIO2B05_BRATIO3B05_BRATIO4B00_BRATIO5A075,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B00_BRATIO2B05_BRATIO3B05_BRATIO4B00_BRATIO5A10,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B00_BRATIO2B05_BRATIO3B05_BRATIO4B025_BRATIO5A00,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B00_BRATIO2B05_BRATIO3B05_BRATIO4B025_BRATIO5A025,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B00_BRATIO2B05_BRATIO3B05_BRATIO4B025_BRATIO5A05,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B00_BRATIO2B05_BRATIO3B05_BRATIO4B025_BRATIO5A075,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B00_BRATIO2B05_BRATIO3B05_BRATIO4B025_BRATIO5A10,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B00_BRATIO2B05_BRATIO3B05_BRATIO4B05_BRATIO5A00,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B00_BRATIO2B05_BRATIO3B05_BRATIO4B05_BRATIO5A025,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B00_BRATIO2B05_BRATIO3B05_BRATIO4B05_BRATIO5A05,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B00_BRATIO2B05_BRATIO3B05_BRATIO4B05_BRATIO5A075,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B00_BRATIO2B05_BRATIO3B05_BRATIO4B05_BRATIO5A10,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B00_BRATIO2B05_BRATIO3B05_BRATIO4B075_BRATIO5A00,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B00_BRATIO2B05_BRATIO3B05_BRATIO4B075_BRATIO5A025,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B00_BRATIO2B05_BRATIO3B05_BRATIO4B075_BRATIO5A05,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B00_BRATIO2B05_BRATIO3B05_BRATIO4B075_BRATIO5A075,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B00_BRATIO2B05_BRATIO3B05_BRATIO4B075_BRATIO5A10,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B00_BRATIO2B05_BRATIO3B05_BRATIO4B10_BRATIO5A00,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B00_BRATIO2B05_BRATIO3B05_BRATIO4B10_BRATIO5A025,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B00_BRATIO2B05_BRATIO3B05_BRATIO4B10_BRATIO5A05,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B00_BRATIO2B05_BRATIO3B05_BRATIO4B10_BRATIO5A075,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B00_BRATIO2B05_BRATIO3B05_BRATIO4B10_BRATIO5A10,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B00_BRATIO2B05_BRATIO3B075_BRATIO4B00_BRATIO5A00,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B00_BRATIO2B05_BRATIO3B075_BRATIO4B00_BRATIO5A025,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B00_BRATIO2B05_BRATIO3B075_BRATIO4B00_BRATIO5A05,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B00_BRATIO2B05_BRATIO3B075_BRATIO4B00_BRATIO5A075,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B00_BRATIO2B05_BRATIO3B075_BRATIO4B00_BRATIO5A10,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B00_BRATIO2B05_BRATIO3B075_BRATIO4B025_BRATIO5A00,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B00_BRATIO2B05_BRATIO3B075_BRATIO4B025_BRATIO5A025,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B00_BRATIO2B05_BRATIO3B075_BRATIO4B025_BRATIO5A05,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B00_BRATIO2B05_BRATIO3B075_BRATIO4B025_BRATIO5A075,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B00_BRATIO2B05_BRATIO3B075_BRATIO4B025_BRATIO5A10,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B00_BRATIO2B05_BRATIO3B075_BRATIO4B05_BRATIO5A00,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B00_BRATIO2B05_BRATIO3B075_BRATIO4B05_BRATIO5A025,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B00_BRATIO2B05_BRATIO3B075_BRATIO4B05_BRATIO5A05,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B00_BRATIO2B05_BRATIO3B075_BRATIO4B05_BRATIO5A075,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B00_BRATIO2B05_BRATIO3B075_BRATIO4B05_BRATIO5A10,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B00_BRATIO2B05_BRATIO3B075_BRATIO4B075_BRATIO5A00,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B00_BRATIO2B05_BRATIO3B075_BRATIO4B075_BRATIO5A025,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B00_BRATIO2B05_BRATIO3B075_BRATIO4B075_BRATIO5A05,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B00_BRATIO2B05_BRATIO3B075_BRATIO4B075_BRATIO5A075,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B00_BRATIO2B05_BRATIO3B075_BRATIO4B075_BRATIO5A10,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B00_BRATIO2B05_BRATIO3B075_BRATIO4B10_BRATIO5A00,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B00_BRATIO2B05_BRATIO3B075_BRATIO4B10_BRATIO5A025,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B00_BRATIO2B05_BRATIO3B075_BRATIO4B10_BRATIO5A05,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B00_BRATIO2B05_BRATIO3B075_BRATIO4B10_BRATIO5A075,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B00_BRATIO2B05_BRATIO3B075_BRATIO4B10_BRATIO5A10,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B00_BRATIO2B05_BRATIO3B10_BRATIO4B00_BRATIO5A00,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B00_BRATIO2B05_BRATIO3B10_BRATIO4B00_BRATIO5A025,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B00_BRATIO2B05_BRATIO3B10_BRATIO4B00_BRATIO5A05,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B00_BRATIO2B05_BRATIO3B10_BRATIO4B00_BRATIO5A075,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B00_BRATIO2B05_BRATIO3B10_BRATIO4B00_BRATIO5A10,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B00_BRATIO2B05_BRATIO3B10_BRATIO4B025_BRATIO5A00,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B00_BRATIO2B05_BRATIO3B10_BRATIO4B025_BRATIO5A025,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B00_BRATIO2B05_BRATIO3B10_BRATIO4B025_BRATIO5A05,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B00_BRATIO2B05_BRATIO3B10_BRATIO4B025_BRATIO5A075,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B00_BRATIO2B05_BRATIO3B10_BRATIO4B025_BRATIO5A10,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B00_BRATIO2B05_BRATIO3B10_BRATIO4B05_BRATIO5A00,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B00_BRATIO2B05_BRATIO3B10_BRATIO4B05_BRATIO5A025,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B00_BRATIO2B05_BRATIO3B10_BRATIO4B05_BRATIO5A05,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B00_BRATIO2B05_BRATIO3B10_BRATIO4B05_BRATIO5A075,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B00_BRATIO2B05_BRATIO3B10_BRATIO4B05_BRATIO5A10,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B00_BRATIO2B05_BRATIO3B10_BRATIO4B075_BRATIO5A00,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B00_BRATIO2B05_BRATIO3B10_BRATIO4B075_BRATIO5A025,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B00_BRATIO2B05_BRATIO3B10_BRATIO4B075_BRATIO5A05,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B00_BRATIO2B05_BRATIO3B10_BRATIO4B075_BRATIO5A075,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B00_BRATIO2B05_BRATIO3B10_BRATIO4B075_BRATIO5A10,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B00_BRATIO2B05_BRATIO3B10_BRATIO4B10_BRATIO5A00,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B00_BRATIO2B05_BRATIO3B10_BRATIO4B10_BRATIO5A025,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B00_BRATIO2B05_BRATIO3B10_BRATIO4B10_BRATIO5A05,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B00_BRATIO2B05_BRATIO3B10_BRATIO4B10_BRATIO5A075,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B00_BRATIO2B05_BRATIO3B10_BRATIO4B10_BRATIO5A10,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B00_BRATIO2B075_BRATIO3B00_BRATIO4B00_BRATIO5A00,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B00_BRATIO2B075_BRATIO3B00_BRATIO4B00_BRATIO5A025,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B00_BRATIO2B075_BRATIO3B00_BRATIO4B00_BRATIO5A05,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B00_BRATIO2B075_BRATIO3B00_BRATIO4B00_BRATIO5A075,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B00_BRATIO2B075_BRATIO3B00_BRATIO4B00_BRATIO5A10,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B00_BRATIO2B075_BRATIO3B00_BRATIO4B025_BRATIO5A00,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B00_BRATIO2B075_BRATIO3B00_BRATIO4B025_BRATIO5A025,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B00_BRATIO2B075_BRATIO3B00_BRATIO4B025_BRATIO5A05,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B00_BRATIO2B075_BRATIO3B00_BRATIO4B025_BRATIO5A075,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B00_BRATIO2B075_BRATIO3B00_BRATIO4B025_BRATIO5A10,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B00_BRATIO2B075_BRATIO3B00_BRATIO4B05_BRATIO5A00,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B00_BRATIO2B075_BRATIO3B00_BRATIO4B05_BRATIO5A025,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B00_BRATIO2B075_BRATIO3B00_BRATIO4B05_BRATIO5A05,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B00_BRATIO2B075_BRATIO3B00_BRATIO4B05_BRATIO5A075,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B00_BRATIO2B075_BRATIO3B00_BRATIO4B05_BRATIO5A10,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B00_BRATIO2B075_BRATIO3B00_BRATIO4B075_BRATIO5A00,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B00_BRATIO2B075_BRATIO3B00_BRATIO4B075_BRATIO5A025,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B00_BRATIO2B075_BRATIO3B00_BRATIO4B075_BRATIO5A05,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B00_BRATIO2B075_BRATIO3B00_BRATIO4B075_BRATIO5A075,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B00_BRATIO2B075_BRATIO3B00_BRATIO4B075_BRATIO5A10,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B00_BRATIO2B075_BRATIO3B00_BRATIO4B10_BRATIO5A00,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B00_BRATIO2B075_BRATIO3B00_BRATIO4B10_BRATIO5A025,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B00_BRATIO2B075_BRATIO3B00_BRATIO4B10_BRATIO5A05,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B00_BRATIO2B075_BRATIO3B00_BRATIO4B10_BRATIO5A075,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B00_BRATIO2B075_BRATIO3B00_BRATIO4B10_BRATIO5A10,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B00_BRATIO2B075_BRATIO3B025_BRATIO4B00_BRATIO5A00,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B00_BRATIO2B075_BRATIO3B025_BRATIO4B00_BRATIO5A025,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B00_BRATIO2B075_BRATIO3B025_BRATIO4B00_BRATIO5A05,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B00_BRATIO2B075_BRATIO3B025_BRATIO4B00_BRATIO5A075,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B00_BRATIO2B075_BRATIO3B025_BRATIO4B00_BRATIO5A10,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B00_BRATIO2B075_BRATIO3B025_BRATIO4B025_BRATIO5A00,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B00_BRATIO2B075_BRATIO3B025_BRATIO4B025_BRATIO5A025,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B00_BRATIO2B075_BRATIO3B025_BRATIO4B025_BRATIO5A05,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B00_BRATIO2B075_BRATIO3B025_BRATIO4B025_BRATIO5A075,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B00_BRATIO2B075_BRATIO3B025_BRATIO4B025_BRATIO5A10,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B00_BRATIO2B075_BRATIO3B025_BRATIO4B05_BRATIO5A00,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B00_BRATIO2B075_BRATIO3B025_BRATIO4B05_BRATIO5A025,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B00_BRATIO2B075_BRATIO3B025_BRATIO4B05_BRATIO5A05,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B00_BRATIO2B075_BRATIO3B025_BRATIO4B05_BRATIO5A075,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B00_BRATIO2B075_BRATIO3B025_BRATIO4B05_BRATIO5A10,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B00_BRATIO2B075_BRATIO3B025_BRATIO4B075_BRATIO5A00,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B00_BRATIO2B075_BRATIO3B025_BRATIO4B075_BRATIO5A025,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B00_BRATIO2B075_BRATIO3B025_BRATIO4B075_BRATIO5A05,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B00_BRATIO2B075_BRATIO3B025_BRATIO4B075_BRATIO5A075,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B00_BRATIO2B075_BRATIO3B025_BRATIO4B075_BRATIO5A10,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B00_BRATIO2B075_BRATIO3B025_BRATIO4B10_BRATIO5A00,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B00_BRATIO2B075_BRATIO3B025_BRATIO4B10_BRATIO5A025,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B00_BRATIO2B075_BRATIO3B025_BRATIO4B10_BRATIO5A05,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B00_BRATIO2B075_BRATIO3B025_BRATIO4B10_BRATIO5A075,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B00_BRATIO2B075_BRATIO3B025_BRATIO4B10_BRATIO5A10,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B00_BRATIO2B075_BRATIO3B05_BRATIO4B00_BRATIO5A00,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B00_BRATIO2B075_BRATIO3B05_BRATIO4B00_BRATIO5A025,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B00_BRATIO2B075_BRATIO3B05_BRATIO4B00_BRATIO5A05,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B00_BRATIO2B075_BRATIO3B05_BRATIO4B00_BRATIO5A075,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B00_BRATIO2B075_BRATIO3B05_BRATIO4B00_BRATIO5A10,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B00_BRATIO2B075_BRATIO3B05_BRATIO4B025_BRATIO5A00,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B00_BRATIO2B075_BRATIO3B05_BRATIO4B025_BRATIO5A025,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B00_BRATIO2B075_BRATIO3B05_BRATIO4B025_BRATIO5A05,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B00_BRATIO2B075_BRATIO3B05_BRATIO4B025_BRATIO5A075,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B00_BRATIO2B075_BRATIO3B05_BRATIO4B025_BRATIO5A10,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B00_BRATIO2B075_BRATIO3B05_BRATIO4B05_BRATIO5A00,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B00_BRATIO2B075_BRATIO3B05_BRATIO4B05_BRATIO5A025,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B00_BRATIO2B075_BRATIO3B05_BRATIO4B05_BRATIO5A05,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B00_BRATIO2B075_BRATIO3B05_BRATIO4B05_BRATIO5A075,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B00_BRATIO2B075_BRATIO3B05_BRATIO4B05_BRATIO5A10,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B00_BRATIO2B075_BRATIO3B05_BRATIO4B075_BRATIO5A00,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B00_BRATIO2B075_BRATIO3B05_BRATIO4B075_BRATIO5A025,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B00_BRATIO2B075_BRATIO3B05_BRATIO4B075_BRATIO5A05,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B00_BRATIO2B075_BRATIO3B05_BRATIO4B075_BRATIO5A075,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B00_BRATIO2B075_BRATIO3B05_BRATIO4B075_BRATIO5A10,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B00_BRATIO2B075_BRATIO3B05_BRATIO4B10_BRATIO5A00,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B00_BRATIO2B075_BRATIO3B05_BRATIO4B10_BRATIO5A025,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B00_BRATIO2B075_BRATIO3B05_BRATIO4B10_BRATIO5A05,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B00_BRATIO2B075_BRATIO3B05_BRATIO4B10_BRATIO5A075,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B00_BRATIO2B075_BRATIO3B05_BRATIO4B10_BRATIO5A10,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B00_BRATIO2B075_BRATIO3B075_BRATIO4B00_BRATIO5A00,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B00_BRATIO2B075_BRATIO3B075_BRATIO4B00_BRATIO5A025,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B00_BRATIO2B075_BRATIO3B075_BRATIO4B00_BRATIO5A05,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B00_BRATIO2B075_BRATIO3B075_BRATIO4B00_BRATIO5A075,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B00_BRATIO2B075_BRATIO3B075_BRATIO4B00_BRATIO5A10,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B00_BRATIO2B075_BRATIO3B075_BRATIO4B025_BRATIO5A00,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B00_BRATIO2B075_BRATIO3B075_BRATIO4B025_BRATIO5A025,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B00_BRATIO2B075_BRATIO3B075_BRATIO4B025_BRATIO5A05,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B00_BRATIO2B075_BRATIO3B075_BRATIO4B025_BRATIO5A075,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B00_BRATIO2B075_BRATIO3B075_BRATIO4B025_BRATIO5A10,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B00_BRATIO2B075_BRATIO3B075_BRATIO4B05_BRATIO5A00,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B00_BRATIO2B075_BRATIO3B075_BRATIO4B05_BRATIO5A025,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B00_BRATIO2B075_BRATIO3B075_BRATIO4B05_BRATIO5A05,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B00_BRATIO2B075_BRATIO3B075_BRATIO4B05_BRATIO5A075,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B00_BRATIO2B075_BRATIO3B075_BRATIO4B05_BRATIO5A10,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B00_BRATIO2B075_BRATIO3B075_BRATIO4B075_BRATIO5A00,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B00_BRATIO2B075_BRATIO3B075_BRATIO4B075_BRATIO5A025,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B00_BRATIO2B075_BRATIO3B075_BRATIO4B075_BRATIO5A05,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B00_BRATIO2B075_BRATIO3B075_BRATIO4B075_BRATIO5A075,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B00_BRATIO2B075_BRATIO3B075_BRATIO4B075_BRATIO5A10,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B00_BRATIO2B075_BRATIO3B075_BRATIO4B10_BRATIO5A00,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B00_BRATIO2B075_BRATIO3B075_BRATIO4B10_BRATIO5A025,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B00_BRATIO2B075_BRATIO3B075_BRATIO4B10_BRATIO5A05,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B00_BRATIO2B075_BRATIO3B075_BRATIO4B10_BRATIO5A075,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B00_BRATIO2B075_BRATIO3B075_BRATIO4B10_BRATIO5A10,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B00_BRATIO2B075_BRATIO3B10_BRATIO4B00_BRATIO5A00,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B00_BRATIO2B075_BRATIO3B10_BRATIO4B00_BRATIO5A025,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B00_BRATIO2B075_BRATIO3B10_BRATIO4B00_BRATIO5A05,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B00_BRATIO2B075_BRATIO3B10_BRATIO4B00_BRATIO5A075,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B00_BRATIO2B075_BRATIO3B10_BRATIO4B00_BRATIO5A10,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B00_BRATIO2B075_BRATIO3B10_BRATIO4B025_BRATIO5A00,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B00_BRATIO2B075_BRATIO3B10_BRATIO4B025_BRATIO5A025,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B00_BRATIO2B075_BRATIO3B10_BRATIO4B025_BRATIO5A05,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B00_BRATIO2B075_BRATIO3B10_BRATIO4B025_BRATIO5A075,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B00_BRATIO2B075_BRATIO3B10_BRATIO4B025_BRATIO5A10,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B00_BRATIO2B075_BRATIO3B10_BRATIO4B05_BRATIO5A00,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B00_BRATIO2B075_BRATIO3B10_BRATIO4B05_BRATIO5A025,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B00_BRATIO2B075_BRATIO3B10_BRATIO4B05_BRATIO5A05,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B00_BRATIO2B075_BRATIO3B10_BRATIO4B05_BRATIO5A075,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B00_BRATIO2B075_BRATIO3B10_BRATIO4B05_BRATIO5A10,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B00_BRATIO2B075_BRATIO3B10_BRATIO4B075_BRATIO5A00,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B00_BRATIO2B075_BRATIO3B10_BRATIO4B075_BRATIO5A025,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B00_BRATIO2B075_BRATIO3B10_BRATIO4B075_BRATIO5A05,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B00_BRATIO2B075_BRATIO3B10_BRATIO4B075_BRATIO5A075,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B00_BRATIO2B075_BRATIO3B10_BRATIO4B075_BRATIO5A10,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B00_BRATIO2B075_BRATIO3B10_BRATIO4B10_BRATIO5A00,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B00_BRATIO2B075_BRATIO3B10_BRATIO4B10_BRATIO5A025,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B00_BRATIO2B075_BRATIO3B10_BRATIO4B10_BRATIO5A05,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B00_BRATIO2B075_BRATIO3B10_BRATIO4B10_BRATIO5A075,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B00_BRATIO2B075_BRATIO3B10_BRATIO4B10_BRATIO5A10,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B00_BRATIO2B10_BRATIO3B00_BRATIO4B00_BRATIO5A00,0,0,1,1,0,1,0,0,1,0,3
_BRATIO1B00_BRATIO2B10_BRATIO3B00_BRATIO4B00_BRATIO5A025,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B00_BRATIO2B10_BRATIO3B00_BRATIO4B00_BRATIO5A05,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B00_BRATIO2B10_BRATIO3B00_BRATIO4B00_BRATIO5A075,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B00_BRATIO2B10_BRATIO3B00_BRATIO4B00_BRATIO5A10,0,0,1,2,0,1,0,0,1,0,3
_BRATIO1B00_BRATIO2B10_BRATIO3B00_BRATIO4B025_BRATIO5A00,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B00_BRATIO2B10_BRATIO3B00_BRATIO4B025_BRATIO5A025,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B00_BRATIO2B10_BRATIO3B00_BRATIO4B025_BRATIO5A05,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B00_BRATIO2B10_BRATIO3B00_BRATIO4B025_BRATIO5A075,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B00_BRATIO2B10_BRATIO3B00_BRATIO4B025_BRATIO5A10,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B00_BRATIO2B10_BRATIO3B00_BRATIO4B05_BRATIO5A00,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B00_BRATIO2B10_BRATIO3B00_BRATIO4B05_BRATIO5A025,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B00_BRATIO2B10_BRATIO3B00_BRATIO4B05_BRATIO5A05,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B00_BRATIO2B10_BRATIO3B00_BRATIO4B05_BRATIO5A075,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B00_BRATIO2B10_BRATIO3B00_BRATIO4B05_BRATIO5A10,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B00_BRATIO2B10_BRATIO3B00_BRATIO4B075_BRATIO5A00,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B00_BRATIO2B10_BRATIO3B00_BRATIO4B075_BRATIO5A025,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B00_BRATIO2B10_BRATIO3B00_BRATIO4B075_BRATIO5A05,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B00_BRATIO2B10_BRATIO3B00_BRATIO4B075_BRATIO5A075,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B00_BRATIO2B10_BRATIO3B00_BRATIO4B075_BRATIO5A10,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B00_BRATIO2B10_BRATIO3B00_BRATIO4B10_BRATIO5A00,0,0,1,1,0,1,0,0,1,0,3
_BRATIO1B00_BRATIO2B10_BRATIO3B00_BRATIO4B10_BRATIO5A025,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B00_BRATIO2B10_BRATIO3B00_BRATIO4B10_BRATIO5A05,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B00_BRATIO2B10_BRATIO3B00_BRATIO4B10_BRATIO5A075,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B00_BRATIO2B10_BRATIO3B00_BRATIO4B10_BRATIO5A10,0,0,1,1,0,1,0,0,1,0,3
_BRATIO1B00_BRATIO2B10_BRATIO3B025_BRATIO4B00_BRATIO5A00,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B00_BRATIO2B10_BRATIO3B025_BRATIO4B00_BRATIO5A025,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B00_BRATIO2B10_BRATIO3B025_BRATIO4B00_BRATIO5A05,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B00_BRATIO2B10_BRATIO3B025_BRATIO4B00_BRATIO5A075,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B00_BRATIO2B10_BRATIO3B025_BRATIO4B00_BRATIO5A10,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B00_BRATIO2B10_BRATIO3B025_BRATIO4B025_BRATIO5A00,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B00_BRATIO2B10_BRATIO3B025_BRATIO4B025_BRATIO5A025,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B00_BRATIO2B10_BRATIO3B025_BRATIO4B025_BRATIO5A05,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B00_BRATIO2B10_BRATIO3B025_BRATIO4B025_BRATIO5A075,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B00_BRATIO2B10_BRATIO3B025_BRATIO4B025_BRATIO5A10,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B00_BRATIO2B10_BRATIO3B025_BRATIO4B05_BRATIO5A00,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B00_BRATIO2B10_BRATIO3B025_BRATIO4B05_BRATIO5A025,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B00_BRATIO2B10_BRATIO3B025_BRATIO4B05_BRATIO5A05,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B00_BRATIO2B10_BRATIO3B025_BRATIO4B05_BRATIO5A075,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B00_BRATIO2B10_BRATIO3B025_BRATIO4B05_BRATIO5A10,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B00_BRATIO2B10_BRATIO3B025_BRATIO4B075_BRATIO5A00,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B00_BRATIO2B10_BRATIO3B025_BRATIO4B075_BRATIO5A025,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B00_BRATIO2B10_BRATIO3B025_BRATIO4B075_BRATIO5A05,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B00_BRATIO2B10_BRATIO3B025_BRATIO4B075_BRATIO5A075,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B00_BRATIO2B10_BRATIO3B025_BRATIO4B075_BRATIO5A10,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B00_BRATIO2B10_BRATIO3B025_BRATIO4B10_BRATIO5A00,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B00_BRATIO2B10_BRATIO3B025_BRATIO4B10_BRATIO5A025,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B00_BRATIO2B10_BRATIO3B025_BRATIO4B10_BRATIO5A05,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B00_BRATIO2B10_BRATIO3B025_BRATIO4B10_BRATIO5A075,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B00_BRATIO2B10_BRATIO3B025_BRATIO4B10_BRATIO5A10,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B00_BRATIO2B10_BRATIO3B05_BRATIO4B00_BRATIO5A00,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B00_BRATIO2B10_BRATIO3B05_BRATIO4B00_BRATIO5A025,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B00_BRATIO2B10_BRATIO3B05_BRATIO4B00_BRATIO5A05,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B00_BRATIO2B10_BRATIO3B05_BRATIO4B00_BRATIO5A075,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B00_BRATIO2B10_BRATIO3B05_BRATIO4B00_BRATIO5A10,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B00_BRATIO2B10_BRATIO3B05_BRATIO4B025_BRATIO5A00,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B00_BRATIO2B10_BRATIO3B05_BRATIO4B025_BRATIO5A025,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B00_BRATIO2B10_BRATIO3B05_BRATIO4B025_BRATIO5A05,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B00_BRATIO2B10_BRATIO3B05_BRATIO4B025_BRATIO5A075,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B00_BRATIO2B10_BRATIO3B05_BRATIO4B025_BRATIO5A10,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B00_BRATIO2B10_BRATIO3B05_BRATIO4B05_BRATIO5A00,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B00_BRATIO2B10_BRATIO3B05_BRATIO4B05_BRATIO5A025,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B00_BRATIO2B10_BRATIO3B05_BRATIO4B05_BRATIO5A05,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B00_BRATIO2B10_BRATIO3B05_BRATIO4B05_BRATIO5A075,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B00_BRATIO2B10_BRATIO3B05_BRATIO4B05_BRATIO5A10,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B00_BRATIO2B10_BRATIO3B05_BRATIO4B075_BRATIO5A00,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B00_BRATIO2B10_BRATIO3B05_BRATIO4B075_BRATIO5A025,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B00_BRATIO2B10_BRATIO3B05_BRATIO4B075_BRATIO5A05,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B00_BRATIO2B10_BRATIO3B05_BRATIO4B075_BRATIO5A075,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B00_BRATIO2B10_BRATIO3B05_BRATIO4B075_BRATIO5A10,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B00_BRATIO2B10_BRATIO3B05_BRATIO4B10_BRATIO5A00,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B00_BRATIO2B10_BRATIO3B05_BRATIO4B10_BRATIO5A025,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B00_BRATIO2B10_BRATIO3B05_BRATIO4B10_BRATIO5A05,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B00_BRATIO2B10_BRATIO3B05_BRATIO4B10_BRATIO5A075,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B00_BRATIO2B10_BRATIO3B05_BRATIO4B10_BRATIO5A10,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B00_BRATIO2B10_BRATIO3B075_BRATIO4B00_BRATIO5A00,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B00_BRATIO2B10_BRATIO3B075_BRATIO4B00_BRATIO5A025,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B00_BRATIO2B10_BRATIO3B075_BRATIO4B00_BRATIO5A05,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B00_BRATIO2B10_BRATIO3B075_BRATIO4B00_BRATIO5A075,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B00_BRATIO2B10_BRATIO3B075_BRATIO4B00_BRATIO5A10,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B00_BRATIO2B10_BRATIO3B075_BRATIO4B025_BRATIO5A00,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B00_BRATIO2B10_BRATIO3B075_BRATIO4B025_BRATIO5A025,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B00_BRATIO2B10_BRATIO3B075_BRATIO4B025_BRATIO5A05,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B00_BRATIO2B10_BRATIO3B075_BRATIO4B025_BRATIO5A075,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B00_BRATIO2B10_BRATIO3B075_BRATIO4B025_BRATIO5A10,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B00_BRATIO2B10_BRATIO3B075_BRATIO4B05_BRATIO5A00,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B00_BRATIO2B10_BRATIO3B075_BRATIO4B05_BRATIO5A025,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B00_BRATIO2B10_BRATIO3B075_BRATIO4B05_BRATIO5A05,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B00_BRATIO2B10_BRATIO3B075_BRATIO4B05_BRATIO5A075,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B00_BRATIO2B10_BRATIO3B075_BRATIO4B05_BRATIO5A10,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B00_BRATIO2B10_BRATIO3B075_BRATIO4B075_BRATIO5A00,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B00_BRATIO2B10_BRATIO3B075_BRATIO4B075_BRATIO5A025,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B00_BRATIO2B10_BRATIO3B075_BRATIO4B075_BRATIO5A05,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B00_BRATIO2B10_BRATIO3B075_BRATIO4B075_BRATIO5A075,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B00_BRATIO2B10_BRATIO3B075_BRATIO4B075_BRATIO5A10,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B00_BRATIO2B10_BRATIO3B075_BRATIO4B10_BRATIO5A00,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B00_BRATIO2B10_BRATIO3B075_BRATIO4B10_BRATIO5A025,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B00_BRATIO2B10_BRATIO3B075_BRATIO4B10_BRATIO5A05,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B00_BRATIO2B10_BRATIO3B075_BRATIO4B10_BRATIO5A075,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B00_BRATIO2B10_BRATIO3B075_BRATIO4B10_BRATIO5A10,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B00_BRATIO2B10_BRATIO3B10_BRATIO4B00_BRATIO5A00,0,0,1,1,0,1,0,0,1,0,3
_BRATIO1B00_BRATIO2B10_BRATIO3B10_BRATIO4B00_BRATIO5A025,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B00_BRATIO2B10_BRATIO3B10_BRATIO4B00_BRATIO5A05,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B00_BRATIO2B10_BRATIO3B10_BRATIO4B00_BRATIO5A075,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B00_BRATIO2B10_BRATIO3B10_BRATIO4B00_BRATIO5A10,0,0,1,1,0,1,0,0,1,0,3
_BRATIO1B00_BRATIO2B10_BRATIO3B10_BRATIO4B025_BRATIO5A00,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B00_BRATIO2B10_BRATIO3B10_BRATIO4B025_BRATIO5A025,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B00_BRATIO2B10_BRATIO3B10_BRATIO4B025_BRATIO5A05,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B00_BRATIO2B10_BRATIO3B10_BRATIO4B025_BRATIO5A075,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B00_BRATIO2B10_BRATIO3B10_BRATIO4B025_BRATIO5A10,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B00_BRATIO2B10_BRATIO3B10_BRATIO4B05_BRATIO5A00,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B00_BRATIO2B10_BRATIO3B10_BRATIO4B05_BRATIO5A025,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B00_BRATIO2B10_BRATIO3B10_BRATIO4B05_BRATIO5A05,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B00_BRATIO2B10_BRATIO3B10_BRATIO4B05_BRATIO5A075,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B00_BRATIO2B10_BRATIO3B10_BRATIO4B05_BRATIO5A10,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B00_BRATIO2B10_BRATIO3B10_BRATIO4B075_BRATIO5A00,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B00_BRATIO2B10_BRATIO3B10_BRATIO4B075_BRATIO5A025,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B00_BRATIO2B10_BRATIO3B10_BRATIO4B075_BRATIO5A05,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B00_BRATIO2B10_BRATIO3B10_BRATIO4B075_BRATIO5A075,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B00_BRATIO2B10_BRATIO3B10_BRATIO4B075_BRATIO5A10,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B00_BRATIO2B10_BRATIO3B10_BRATIO4B10_BRATIO5A00,0,0,1,1,0,1,0,0,1,0,3
_BRATIO1B00_BRATIO2B10_BRATIO3B10_BRATIO4B10_BRATIO5A025,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B00_BRATIO2B10_BRATIO3B10_BRATIO4B10_BRATIO5A05,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B00_BRATIO2B10_BRATIO3B10_BRATIO4B10_BRATIO5A075,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B00_BRATIO2B10_BRATIO3B10_BRATIO4B10_BRATIO5A10,0,0,1,1,0,1,0,0,1,0,3
_BRATIO1B025_BRATIO2B00_BRATIO3B00_BRATIO4B00_BRATIO5A00,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B025_BRATIO2B00_BRATIO3B00_BRATIO4B00_BRATIO5A025,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B025_BRATIO2B00_BRATIO3B00_BRATIO4B00_BRATIO5A05,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B025_BRATIO2B00_BRATIO3B00_BRATIO4B00_BRATIO5A075,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B025_BRATIO2B00_BRATIO3B00_BRATIO4B00_BRATIO5A10,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B025_BRATIO2B00_BRATIO3B00_BRATIO4B025_BRATIO5A00,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B025_BRATIO2B00_BRATIO3B00_BRATIO4B025_BRATIO5A025,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B025_BRATIO2B00_BRATIO3B00_BRATIO4B025_BRATIO5A05,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B025_BRATIO2B00_BRATIO3B00_BRATIO4B025_BRATIO5A075,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B025_BRATIO2B00_BRATIO3B00_BRATIO4B025_BRATIO5A10,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B025_BRATIO2B00_BRATIO3B00_BRATIO4B05_BRATIO5A00,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B025_BRATIO2B00_BRATIO3B00_BRATIO4B05_BRATIO5A025,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B025_BRATIO2B00_BRATIO3B00_BRATIO4B05_BRATIO5A05,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B025_BRATIO2B00_BRATIO3B00_BRATIO4B05_BRATIO5A075,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B025_BRATIO2B00_BRATIO3B00_BRATIO4B05_BRATIO5A10,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B025_BRATIO2B00_BRATIO3B00_BRATIO4B075_BRATIO5A00,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B025_BRATIO2B00_BRATIO3B00_BRATIO4B075_BRATIO5A025,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B025_BRATIO2B00_BRATIO3B00_BRATIO4B075_BRATIO5A05,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B025_BRATIO2B00_BRATIO3B00_BRATIO4B075_BRATIO5A075,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B025_BRATIO2B00_BRATIO3B00_BRATIO4B075_BRATIO5A10,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B025_BRATIO2B00_BRATIO3B00_BRATIO4B10_BRATIO5A00,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B025_BRATIO2B00_BRATIO3B00_BRATIO4B10_BRATIO5A025,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B025_BRATIO2B00_BRATIO3B00_BRATIO4B10_BRATIO5A05,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B025_BRATIO2B00_BRATIO3B00_BRATIO4B10_BRATIO5A075,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B025_BRATIO2B00_BRATIO3B00_BRATIO4B10_BRATIO5A10,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B025_BRATIO2B00_BRATIO3B025_BRATIO4B00_BRATIO5A00,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B025_BRATIO2B00_BRATIO3B025_BRATIO4B00_BRATIO5A025,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B025_BRATIO2B00_BRATIO3B025_BRATIO4B00_BRATIO5A05,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B025_BRATIO2B00_BRATIO3B025_BRATIO4B00_BRATIO5A075,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B025_BRATIO2B00_BRATIO3B025_BRATIO4B00_BRATIO5A10,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B025_BRATIO2B00_BRATIO3B025_BRATIO4B025_BRATIO5A00,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B025_BRATIO2B00_BRATIO3B025_BRATIO4B025_BRATIO5A025,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B025_BRATIO2B00_BRATIO3B025_BRATIO4B025_BRATIO5A05,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B025_BRATIO2B00_BRATIO3B025_BRATIO4B025_BRATIO5A075,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B025_BRATIO2B00_BRATIO3B025_BRATIO4B025_BRATIO5A10,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B025_BRATIO2B00_BRATIO3B025_BRATIO4B05_BRATIO5A00,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B025_BRATIO2B00_BRATIO3B025_BRATIO4B05_BRATIO5A025,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B025_BRATIO2B00_BRATIO3B025_BRATIO4B05_BRATIO5A05,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B025_BRATIO2B00_BRATIO3B025_BRATIO4B05_BRATIO5A075,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B025_BRATIO2B00_BRATIO3B025_BRATIO4B05_BRATIO5A10,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B025_BRATIO2B00_BRATIO3B025_BRATIO4B075_BRATIO5A00,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B025_BRATIO2B00_BRATIO3B025_BRATIO4B075_BRATIO5A025,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B025_BRATIO2B00_BRATIO3B025_BRATIO4B075_BRATIO5A05,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B025_BRATIO2B00_BRATIO3B025_BRATIO4B075_BRATIO5A075,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B025_BRATIO2B00_BRATIO3B025_BRATIO4B075_BRATIO5A10,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B025_BRATIO2B00_BRATIO3B025_BRATIO4B10_BRATIO5A00,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B025_BRATIO2B00_BRATIO3B025_BRATIO4B10_BRATIO5A025,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B025_BRATIO2B00_BRATIO3B025_BRATIO4B10_BRATIO5A05,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B025_BRATIO2B00_BRATIO3B025_BRATIO4B10_BRATIO5A075,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B025_BRATIO2B00_BRATIO3B025_BRATIO4B10_BRATIO5A10,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B025_BRATIO2B00_BRATIO3B05_BRATIO4B00_BRATIO5A00,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B025_BRATIO2B00_BRATIO3B05_BRATIO4B00_BRATIO5A025,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B025_BRATIO2B00_BRATIO3B05_BRATIO4B00_BRATIO5A05,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B025_BRATIO2B00_BRATIO3B05_BRATIO4B00_BRATIO5A075,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B025_BRATIO2B00_BRATIO3B05_BRATIO4B00_BRATIO5A10,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B025_BRATIO2B00_BRATIO3B05_BRATIO4B025_BRATIO5A00,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B025_BRATIO2B00_BRATIO3B05_BRATIO4B025_BRATIO5A025,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B025_BRATIO2B00_BRATIO3B05_BRATIO4B025_BRATIO5A05,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B025_BRATIO2B00_BRATIO3B05_BRATIO4B025_BRATIO5A075,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B025_BRATIO2B00_BRATIO3B05_BRATIO4B025_BRATIO5A10,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B025_BRATIO2B00_BRATIO3B05_BRATIO4B05_BRATIO5A00,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B025_BRATIO2B00_BRATIO3B05_BRATIO4B05_BRATIO5A025,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B025_BRATIO2B00_BRATIO3B05_BRATIO4B05_BRATIO5A05,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B025_BRATIO2B00_BRATIO3B05_BRATIO4B05_BRATIO5A075,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B025_BRATIO2B00_BRATIO3B05_BRATIO4B05_BRATIO5A10,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B025_BRATIO2B00_BRATIO3B05_BRATIO4B075_BRATIO5A00,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B025_BRATIO2B00_BRATIO3B05_BRATIO4B075_BRATIO5A025,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B025_BRATIO2B00_BRATIO3B05_BRATIO4B075_BRATIO5A05,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B025_BRATIO2B00_BRATIO3B05_BRATIO4B075_BRATIO5A075,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B025_BRATIO2B00_BRATIO3B05_BRATIO4B075_BRATIO5A10,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B025_BRATIO2B00_BRATIO3B05_BRATIO4B10_BRATIO5A00,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B025_BRATIO2B00_BRATIO3B05_BRATIO4B10_BRATIO5A025,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B025_BRATIO2B00_BRATIO3B05_BRATIO4B10_BRATIO5A05,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B025_BRATIO2B00_BRATIO3B05_BRATIO4B10_BRATIO5A075,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B025_BRATIO2B00_BRATIO3B05_BRATIO4B10_BRATIO5A10,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B025_BRATIO2B00_BRATIO3B075_BRATIO4B00_BRATIO5A00,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B025_BRATIO2B00_BRATIO3B075_BRATIO4B00_BRATIO5A025,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B025_BRATIO2B00_BRATIO3B075_BRATIO4B00_BRATIO5A05,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B025_BRATIO2B00_BRATIO3B075_BRATIO4B00_BRATIO5A075,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B025_BRATIO2B00_BRATIO3B075_BRATIO4B00_BRATIO5A10,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B025_BRATIO2B00_BRATIO3B075_BRATIO4B025_BRATIO5A00,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B025_BRATIO2B00_BRATIO3B075_BRATIO4B025_BRATIO5A025,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B025_BRATIO2B00_BRATIO3B075_BRATIO4B025_BRATIO5A05,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B025_BRATIO2B00_BRATIO3B075_BRATIO4B025_BRATIO5A075,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B025_BRATIO2B00_BRATIO3B075_BRATIO4B025_BRATIO5A10,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B025_BRATIO2B00_BRATIO3B075_BRATIO4B05_BRATIO5A00,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B025_BRATIO2B00_BRATIO3B075_BRATIO4B05_BRATIO5A025,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B025_BRATIO2B00_BRATIO3B075_BRATIO4B05_BRATIO5A05,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B025_BRATIO2B00_BRATIO3B075_BRATIO4B05_BRATIO5A075,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B025_BRATIO2B00_BRATIO3B075_BRATIO4B05_BRATIO5A10,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B025_BRATIO2B00_BRATIO3B075_BRATIO4B075_BRATIO5A00,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B025_BRATIO2B00_BRATIO3B075_BRATIO4B075_BRATIO5A025,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B025_BRATIO2B00_BRATIO3B075_BRATIO4B075_BRATIO5A05,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B025_BRATIO2B00_BRATIO3B075_BRATIO4B075_BRATIO5A075,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B025_BRATIO2B00_BRATIO3B075_BRATIO4B075_BRATIO5A10,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B025_BRATIO2B00_BRATIO3B075_BRATIO4B10_BRATIO5A00,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B025_BRATIO2B00_BRATIO3B075_BRATIO4B10_BRATIO5A025,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B025_BRATIO2B00_BRATIO3B075_BRATIO4B10_BRATIO5A05,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B025_BRATIO2B00_BRATIO3B075_BRATIO4B10_BRATIO5A075,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B025_BRATIO2B00_BRATIO3B075_BRATIO4B10_BRATIO5A10,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B025_BRATIO2B00_BRATIO3B10_BRATIO4B00_BRATIO5A00,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B025_BRATIO2B00_BRATIO3B10_BRATIO4B00_BRATIO5A025,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B025_BRATIO2B00_BRATIO3B10_BRATIO4B00_BRATIO5A05,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B025_BRATIO2B00_BRATIO3B10_BRATIO4B00_BRATIO5A075,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B025_BRATIO2B00_BRATIO3B10_BRATIO4B00_BRATIO5A10,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B025_BRATIO2B00_BRATIO3B10_BRATIO4B025_BRATIO5A00,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B025_BRATIO2B00_BRATIO3B10_BRATIO4B025_BRATIO5A025,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B025_BRATIO2B00_BRATIO3B10_BRATIO4B025_BRATIO5A05,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B025_BRATIO2B00_BRATIO3B10_BRATIO4B025_BRATIO5A075,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B025_BRATIO2B00_BRATIO3B10_BRATIO4B025_BRATIO5A10,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B025_BRATIO2B00_BRATIO3B10_BRATIO4B05_BRATIO5A00,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B025_BRATIO2B00_BRATIO3B10_BRATIO4B05_BRATIO5A025,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B025_BRATIO2B00_BRATIO3B10_BRATIO4B05_BRATIO5A05,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B025_BRATIO2B00_BRATIO3B10_BRATIO4B05_BRATIO5A075,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B025_BRATIO2B00_BRATIO3B10_BRATIO4B05_BRATIO5A10,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B025_BRATIO2B00_BRATIO3B10_BRATIO4B075_BRATIO5A00,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B025_BRATIO2B00_BRATIO3B10_BRATIO4B075_BRATIO5A025,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B025_BRATIO2B00_BRATIO3B10_BRATIO4B075_BRATIO5A05,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B025_BRATIO2B00_BRATIO3B10_BRATIO4B075_BRATIO5A075,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B025_BRATIO2B00_BRATIO3B10_BRATIO4B075_BRATIO5A10,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B025_BRATIO2B00_BRATIO3B10_BRATIO4B10_BRATIO5A00,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B025_BRATIO2B00_BRATIO3B10_BRATIO4B10_BRATIO5A025,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B025_BRATIO2B00_BRATIO3B10_BRATIO4B10_BRATIO5A05,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B025_BRATIO2B00_BRATIO3B10_BRATIO4B10_BRATIO5A075,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B025_BRATIO2B00_BRATIO3B10_BRATIO4B10_BRATIO5A10,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B025_BRATIO2B025_BRATIO3B00_BRATIO4B00_BRATIO5A00,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B025_BRATIO2B025_BRATIO3B00_BRATIO4B00_BRATIO5A025,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B025_BRATIO2B025_BRATIO3B00_BRATIO4B00_BRATIO5A05,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B025_BRATIO2B025_BRATIO3B00_BRATIO4B00_BRATIO5A075,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B025_BRATIO2B025_BRATIO3B00_BRATIO4B00_BRATIO5A10,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B025_BRATIO2B025_BRATIO3B00_BRATIO4B025_BRATIO5A00,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B025_BRATIO2B025_BRATIO3B00_BRATIO4B025_BRATIO5A025,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B025_BRATIO2B025_BRATIO3B00_BRATIO4B025_BRATIO5A05,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B025_BRATIO2B025_BRATIO3B00_BRATIO4B025_BRATIO5A075,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B025_BRATIO2B025_BRATIO3B00_BRATIO4B025_BRATIO5A10,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B025_BRATIO2B025_BRATIO3B00_BRATIO4B05_BRATIO5A00,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B025_BRATIO2B025_BRATIO3B00_BRATIO4B05_BRATIO5A025,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B025_BRATIO2B025_BRATIO3B00_BRATIO4B05_BRATIO5A05,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B025_BRATIO2B025_BRATIO3B00_BRATIO4B05_BRATIO5A075,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B025_BRATIO2B025_BRATIO3B00_BRATIO4B05_BRATIO5A10,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B025_BRATIO2B025_BRATIO3B00_BRATIO4B075_BRATIO5A00,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B025_BRATIO2B025_BRATIO3B00_BRATIO4B075_BRATIO5A025,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B025_BRATIO2B025_BRATIO3B00_BRATIO4B075_BRATIO5A05,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B025_BRATIO2B025_BRATIO3B00_BRATIO4B075_BRATIO5A075,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B025_BRATIO2B025_BRATIO3B00_BRATIO4B075_BRATIO5A10,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B025_BRATIO2B025_BRATIO3B00_BRATIO4B10_BRATIO5A00,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B025_BRATIO2B025_BRATIO3B00_BRATIO4B10_BRATIO5A025,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B025_BRATIO2B025_BRATIO3B00_BRATIO4B10_BRATIO5A05,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B025_BRATIO2B025_BRATIO3B00_BRATIO4B10_BRATIO5A075,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B025_BRATIO2B025_BRATIO3B00_BRATIO4B10_BRATIO5A10,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B025_BRATIO2B025_BRATIO3B025_BRATIO4B00_BRATIO5A00,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B025_BRATIO2B025_BRATIO3B025_BRATIO4B00_BRATIO5A025,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B025_BRATIO2B025_BRATIO3B025_BRATIO4B00_BRATIO5A05,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B025_BRATIO2B025_BRATIO3B025_BRATIO4B00_BRATIO5A075,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B025_BRATIO2B025_BRATIO3B025_BRATIO4B00_BRATIO5A10,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B025_BRATIO2B025_BRATIO3B025_BRATIO4B025_BRATIO5A00,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B025_BRATIO2B025_BRATIO3B025_BRATIO4B025_BRATIO5A025,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B025_BRATIO2B025_BRATIO3B025_BRATIO4B025_BRATIO5A05,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B025_BRATIO2B025_BRATIO3B025_BRATIO4B025_BRATIO5A075,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B025_BRATIO2B025_BRATIO3B025_BRATIO4B025_BRATIO5A10,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B025_BRATIO2B025_BRATIO3B025_BRATIO4B05_BRATIO5A00,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B025_BRATIO2B025_BRATIO3B025_BRATIO4B05_BRATIO5A025,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B025_BRATIO2B025_BRATIO3B025_BRATIO4B05_BRATIO5A05,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B025_BRATIO2B025_BRATIO3B025_BRATIO4B05_BRATIO5A075,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B025_BRATIO2B025_BRATIO3B025_BRATIO4B05_BRATIO5A10,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B025_BRATIO2B025_BRATIO3B025_BRATIO4B075_BRATIO5A00,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B025_BRATIO2B025_BRATIO3B025_BRATIO4B075_BRATIO5A025,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B025_BRATIO2B025_BRATIO3B025_BRATIO4B075_BRATIO5A05,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B025_BRATIO2B025_BRATIO3B025_BRATIO4B075_BRATIO5A075,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B025_BRATIO2B025_BRATIO3B025_BRATIO4B075_BRATIO5A10,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B025_BRATIO2B025_BRATIO3B025_BRATIO4B10_BRATIO5A00,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B025_BRATIO2B025_BRATIO3B025_BRATIO4B10_BRATIO5A025,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B025_BRATIO2B025_BRATIO3B025_BRATIO4B10_BRATIO5A05,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B025_BRATIO2B025_BRATIO3B025_BRATIO4B10_BRATIO5A075,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B025_BRATIO2B025_BRATIO3B025_BRATIO4B10_BRATIO5A10,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B025_BRATIO2B025_BRATIO3B05_BRATIO4B00_BRATIO5A00,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B025_BRATIO2B025_BRATIO3B05_BRATIO4B00_BRATIO5A025,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B025_BRATIO2B025_BRATIO3B05_BRATIO4B00_BRATIO5A05,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B025_BRATIO2B025_BRATIO3B05_BRATIO4B00_BRATIO5A075,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B025_BRATIO2B025_BRATIO3B05_BRATIO4B00_BRATIO5A10,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B025_BRATIO2B025_BRATIO3B05_BRATIO4B025_BRATIO5A00,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B025_BRATIO2B025_BRATIO3B05_BRATIO4B025_BRATIO5A025,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B025_BRATIO2B025_BRATIO3B05_BRATIO4B025_BRATIO5A05,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B025_BRATIO2B025_BRATIO3B05_BRATIO4B025_BRATIO5A075,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B025_BRATIO2B025_BRATIO3B05_BRATIO4B025_BRATIO5A10,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B025_BRATIO2B025_BRATIO3B05_BRATIO4B05_BRATIO5A00,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B025_BRATIO2B025_BRATIO3B05_BRATIO4B05_BRATIO5A025,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B025_BRATIO2B025_BRATIO3B05_BRATIO4B05_BRATIO5A05,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B025_BRATIO2B025_BRATIO3B05_BRATIO4B05_BRATIO5A075,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B025_BRATIO2B025_BRATIO3B05_BRATIO4B05_BRATIO5A10,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B025_BRATIO2B025_BRATIO3B05_BRATIO4B075_BRATIO5A00,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B025_BRATIO2B025_BRATIO3B05_BRATIO4B075_BRATIO5A025,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B025_BRATIO2B025_BRATIO3B05_BRATIO4B075_BRATIO5A05,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B025_BRATIO2B025_BRATIO3B05_BRATIO4B075_BRATIO5A075,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B025_BRATIO2B025_BRATIO3B05_BRATIO4B075_BRATIO5A10,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B025_BRATIO2B025_BRATIO3B05_BRATIO4B10_BRATIO5A00,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B025_BRATIO2B025_BRATIO3B05_BRATIO4B10_BRATIO5A025,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B025_BRATIO2B025_BRATIO3B05_BRATIO4B10_BRATIO5A05,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B025_BRATIO2B025_BRATIO3B05_BRATIO4B10_BRATIO5A075,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B025_BRATIO2B025_BRATIO3B05_BRATIO4B10_BRATIO5A10,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B025_BRATIO2B025_BRATIO3B075_BRATIO4B00_BRATIO5A00,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B025_BRATIO2B025_BRATIO3B075_BRATIO4B00_BRATIO5A025,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B025_BRATIO2B025_BRATIO3B075_BRATIO4B00_BRATIO5A05,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B025_BRATIO2B025_BRATIO3B075_BRATIO4B00_BRATIO5A075,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B025_BRATIO2B025_BRATIO3B075_BRATIO4B00_BRATIO5A10,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B025_BRATIO2B025_BRATIO3B075_BRATIO4B025_BRATIO5A00,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B025_BRATIO2B025_BRATIO3B075_BRATIO4B025_BRATIO5A025,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B025_BRATIO2B025_BRATIO3B075_BRATIO4B025_BRATIO5A05,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B025_BRATIO2B025_BRATIO3B075_BRATIO4B025_BRATIO5A075,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B025_BRATIO2B025_BRATIO3B075_BRATIO4B025_BRATIO5A10,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B025_BRATIO2B025_BRATIO3B075_BRATIO4B05_BRATIO5A00,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B025_BRATIO2B025_BRATIO3B075_BRATIO4B05_BRATIO5A025,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B025_BRATIO2B025_BRATIO3B075_BRATIO4B05_BRATIO5A05,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B025_BRATIO2B025_BRATIO3B075_BRATIO4B05_BRATIO5A075,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B025_BRATIO2B025_BRATIO3B075_BRATIO4B05_BRATIO5A10,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B025_BRATIO2B025_BRATIO3B075_BRATIO4B075_BRATIO5A00,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B025_BRATIO2B025_BRATIO3B075_BRATIO4B075_BRATIO5A025,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B025_BRATIO2B025_BRATIO3B075_BRATIO4B075_BRATIO5A05,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B025_BRATIO2B025_BRATIO3B075_BRATIO4B075_BRATIO5A075,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B025_BRATIO2B025_BRATIO3B075_BRATIO4B075_BRATIO5A10,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B025_BRATIO2B025_BRATIO3B075_BRATIO4B10_BRATIO5A00,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B025_BRATIO2B025_BRATIO3B075_BRATIO4B10_BRATIO5A025,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B025_BRATIO2B025_BRATIO3B075_BRATIO4B10_BRATIO5A05,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B025_BRATIO2B025_BRATIO3B075_BRATIO4B10_BRATIO5A075,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B025_BRATIO2B025_BRATIO3B075_BRATIO4B10_BRATIO5A10,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B025_BRATIO2B025_BRATIO3B10_BRATIO4B00_BRATIO5A00,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B025_BRATIO2B025_BRATIO3B10_BRATIO4B00_BRATIO5A025,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B025_BRATIO2B025_BRATIO3B10_BRATIO4B00_BRATIO5A05,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B025_BRATIO2B025_BRATIO3B10_BRATIO4B00_BRATIO5A075,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B025_BRATIO2B025_BRATIO3B10_BRATIO4B00_BRATIO5A10,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B025_BRATIO2B025_BRATIO3B10_BRATIO4B025_BRATIO5A00,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B025_BRATIO2B025_BRATIO3B10_BRATIO4B025_BRATIO5A025,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B025_BRATIO2B025_BRATIO3B10_BRATIO4B025_BRATIO5A05,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B025_BRATIO2B025_BRATIO3B10_BRATIO4B025_BRATIO5A075,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B025_BRATIO2B025_BRATIO3B10_BRATIO4B025_BRATIO5A10,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B025_BRATIO2B025_BRATIO3B10_BRATIO4B05_BRATIO5A00,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B025_BRATIO2B025_BRATIO3B10_BRATIO4B05_BRATIO5A025,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B025_BRATIO2B025_BRATIO3B10_BRATIO4B05_BRATIO5A05,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B025_BRATIO2B025_BRATIO3B10_BRATIO4B05_BRATIO5A075,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B025_BRATIO2B025_BRATIO3B10_BRATIO4B05_BRATIO5A10,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B025_BRATIO2B025_BRATIO3B10_BRATIO4B075_BRATIO5A00,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B025_BRATIO2B025_BRATIO3B10_BRATIO4B075_BRATIO5A025,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B025_BRATIO2B025_BRATIO3B10_BRATIO4B075_BRATIO5A05,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B025_BRATIO2B025_BRATIO3B10_BRATIO4B075_BRATIO5A075,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B025_BRATIO2B025_BRATIO3B10_BRATIO4B075_BRATIO5A10,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B025_BRATIO2B025_BRATIO3B10_BRATIO4B10_BRATIO5A00,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B025_BRATIO2B025_BRATIO3B10_BRATIO4B10_BRATIO5A025,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B025_BRATIO2B025_BRATIO3B10_BRATIO4B10_BRATIO5A05,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B025_BRATIO2B025_BRATIO3B10_BRATIO4B10_BRATIO5A075,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B025_BRATIO2B025_BRATIO3B10_BRATIO4B10_BRATIO5A10,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B025_BRATIO2B05_BRATIO3B00_BRATIO4B00_BRATIO5A00,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B025_BRATIO2B05_BRATIO3B00_BRATIO4B00_BRATIO5A025,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B025_BRATIO2B05_BRATIO3B00_BRATIO4B00_BRATIO5A05,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B025_BRATIO2B05_BRATIO3B00_BRATIO4B00_BRATIO5A075,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B025_BRATIO2B05_BRATIO3B00_BRATIO4B00_BRATIO5A10,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B025_BRATIO2B05_BRATIO3B00_BRATIO4B025_BRATIO5A00,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B025_BRATIO2B05_BRATIO3B00_BRATIO4B025_BRATIO5A025,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B025_BRATIO2B05_BRATIO3B00_BRATIO4B025_BRATIO5A05,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B025_BRATIO2B05_BRATIO3B00_BRATIO4B025_BRATIO5A075,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B025_BRATIO2B05_BRATIO3B00_BRATIO4B025_BRATIO5A10,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B025_BRATIO2B05_BRATIO3B00_BRATIO4B05_BRATIO5A00,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B025_BRATIO2B05_BRATIO3B00_BRATIO4B05_BRATIO5A025,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B025_BRATIO2B05_BRATIO3B00_BRATIO4B05_BRATIO5A05,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B025_BRATIO2B05_BRATIO3B00_BRATIO4B05_BRATIO5A075,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B025_BRATIO2B05_BRATIO3B00_BRATIO4B05_BRATIO5A10,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B025_BRATIO2B05_BRATIO3B00_BRATIO4B075_BRATIO5A00,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B025_BRATIO2B05_BRATIO3B00_BRATIO4B075_BRATIO5A025,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B025_BRATIO2B05_BRATIO3B00_BRATIO4B075_BRATIO5A05,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B025_BRATIO2B05_BRATIO3B00_BRATIO4B075_BRATIO5A075,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B025_BRATIO2B05_BRATIO3B00_BRATIO4B075_BRATIO5A10,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B025_BRATIO2B05_BRATIO3B00_BRATIO4B10_BRATIO5A00,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B025_BRATIO2B05_BRATIO3B00_BRATIO4B10_BRATIO5A025,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B025_BRATIO2B05_BRATIO3B00_BRATIO4B10_BRATIO5A05,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B025_BRATIO2B05_BRATIO3B00_BRATIO4B10_BRATIO5A075,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B025_BRATIO2B05_BRATIO3B00_BRATIO4B10_BRATIO5A10,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B025_BRATIO2B05_BRATIO3B025_BRATIO4B00_BRATIO5A00,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B025_BRATIO2B05_BRATIO3B025_BRATIO4B00_BRATIO5A025,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B025_BRATIO2B05_BRATIO3B025_BRATIO4B00_BRATIO5A05,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B025_BRATIO2B05_BRATIO3B025_BRATIO4B00_BRATIO5A075,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B025_BRATIO2B05_BRATIO3B025_BRATIO4B00_BRATIO5A10,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B025_BRATIO2B05_BRATIO3B025_BRATIO4B025_BRATIO5A00,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B025_BRATIO2B05_BRATIO3B025_BRATIO4B025_BRATIO5A025,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B025_BRATIO2B05_BRATIO3B025_BRATIO4B025_BRATIO5A05,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B025_BRATIO2B05_BRATIO3B025_BRATIO4B025_BRATIO5A075,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B025_BRATIO2B05_BRATIO3B025_BRATIO4B025_BRATIO5A10,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B025_BRATIO2B05_BRATIO3B025_BRATIO4B05_BRATIO5A00,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B025_BRATIO2B05_BRATIO3B025_BRATIO4B05_BRATIO5A025,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B025_BRATIO2B05_BRATIO3B025_BRATIO4B05_BRATIO5A05,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B025_BRATIO2B05_BRATIO3B025_BRATIO4B05_BRATIO5A075,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B025_BRATIO2B05_BRATIO3B025_BRATIO4B05_BRATIO5A10,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B025_BRATIO2B05_BRATIO3B025_BRATIO4B075_BRATIO5A00,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B025_BRATIO2B05_BRATIO3B025_BRATIO4B075_BRATIO5A025,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B025_BRATIO2B05_BRATIO3B025_BRATIO4B075_BRATIO5A05,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B025_BRATIO2B05_BRATIO3B025_BRATIO4B075_BRATIO5A075,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B025_BRATIO2B05_BRATIO3B025_BRATIO4B075_BRATIO5A10,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B025_BRATIO2B05_BRATIO3B025_BRATIO4B10_BRATIO5A00,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B025_BRATIO2B05_BRATIO3B025_BRATIO4B10_BRATIO5A025,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B025_BRATIO2B05_BRATIO3B025_BRATIO4B10_BRATIO5A05,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B025_BRATIO2B05_BRATIO3B025_BRATIO4B10_BRATIO5A075,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B025_BRATIO2B05_BRATIO3B025_BRATIO4B10_BRATIO5A10,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B025_BRATIO2B05_BRATIO3B05_BRATIO4B00_BRATIO5A00,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B025_BRATIO2B05_BRATIO3B05_BRATIO4B00_BRATIO5A025,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B025_BRATIO2B05_BRATIO3B05_BRATIO4B00_BRATIO5A05,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B025_BRATIO2B05_BRATIO3B05_BRATIO4B00_BRATIO5A075,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B025_BRATIO2B05_BRATIO3B05_BRATIO4B00_BRATIO5A10,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B025_BRATIO2B05_BRATIO3B05_BRATIO4B025_BRATIO5A00,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B025_BRATIO2B05_BRATIO3B05_BRATIO4B025_BRATIO5A025,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B025_BRATIO2B05_BRATIO3B05_BRATIO4B025_BRATIO5A05,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B025_BRATIO2B05_BRATIO3B05_BRATIO4B025_BRATIO5A075,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B025_BRATIO2B05_BRATIO3B05_BRATIO4B025_BRATIO5A10,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B025_BRATIO2B05_BRATIO3B05_BRATIO4B05_BRATIO5A00,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B025_BRATIO2B05_BRATIO3B05_BRATIO4B05_BRATIO5A025,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B025_BRATIO2B05_BRATIO3B05_BRATIO4B05_BRATIO5A05,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B025_BRATIO2B05_BRATIO3B05_BRATIO4B05_BRATIO5A075,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B025_BRATIO2B05_BRATIO3B05_BRATIO4B05_BRATIO5A10,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B025_BRATIO2B05_BRATIO3B05_BRATIO4B075_BRATIO5A00,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B025_BRATIO2B05_BRATIO3B05_BRATIO4B075_BRATIO5A025,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B025_BRATIO2B05_BRATIO3B05_BRATIO4B075_BRATIO5A05,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B025_BRATIO2B05_BRATIO3B05_BRATIO4B075_BRATIO5A075,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B025_BRATIO2B05_BRATIO3B05_BRATIO4B075_BRATIO5A10,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B025_BRATIO2B05_BRATIO3B05_BRATIO4B10_BRATIO5A00,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B025_BRATIO2B05_BRATIO3B05_BRATIO4B10_BRATIO5A025,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B025_BRATIO2B05_BRATIO3B05_BRATIO4B10_BRATIO5A05,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B025_BRATIO2B05_BRATIO3B05_BRATIO4B10_BRATIO5A075,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B025_BRATIO2B05_BRATIO3B05_BRATIO4B10_BRATIO5A10,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B025_BRATIO2B05_BRATIO3B075_BRATIO4B00_BRATIO5A00,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B025_BRATIO2B05_BRATIO3B075_BRATIO4B00_BRATIO5A025,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B025_BRATIO2B05_BRATIO3B075_BRATIO4B00_BRATIO5A05,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B025_BRATIO2B05_BRATIO3B075_BRATIO4B00_BRATIO5A075,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B025_BRATIO2B05_BRATIO3B075_BRATIO4B00_BRATIO5A10,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B025_BRATIO2B05_BRATIO3B075_BRATIO4B025_BRATIO5A00,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B025_BRATIO2B05_BRATIO3B075_BRATIO4B025_BRATIO5A025,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B025_BRATIO2B05_BRATIO3B075_BRATIO4B025_BRATIO5A05,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B025_BRATIO2B05_BRATIO3B075_BRATIO4B025_BRATIO5A075,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B025_BRATIO2B05_BRATIO3B075_BRATIO4B025_BRATIO5A10,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B025_BRATIO2B05_BRATIO3B075_BRATIO4B05_BRATIO5A00,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B025_BRATIO2B05_BRATIO3B075_BRATIO4B05_BRATIO5A025,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B025_BRATIO2B05_BRATIO3B075_BRATIO4B05_BRATIO5A05,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B025_BRATIO2B05_BRATIO3B075_BRATIO4B05_BRATIO5A075,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B025_BRATIO2B05_BRATIO3B075_BRATIO4B05_BRATIO5A10,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B025_BRATIO2B05_BRATIO3B075_BRATIO4B075_BRATIO5A00,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B025_BRATIO2B05_BRATIO3B075_BRATIO4B075_BRATIO5A025,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B025_BRATIO2B05_BRATIO3B075_BRATIO4B075_BRATIO5A05,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B025_BRATIO2B05_BRATIO3B075_BRATIO4B075_BRATIO5A075,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B025_BRATIO2B05_BRATIO3B075_BRATIO4B075_BRATIO5A10,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B025_BRATIO2B05_BRATIO3B075_BRATIO4B10_BRATIO5A00,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B025_BRATIO2B05_BRATIO3B075_BRATIO4B10_BRATIO5A025,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B025_BRATIO2B05_BRATIO3B075_BRATIO4B10_BRATIO5A05,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B025_BRATIO2B05_BRATIO3B075_BRATIO4B10_BRATIO5A075,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B025_BRATIO2B05_BRATIO3B075_BRATIO4B10_BRATIO5A10,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B025_BRATIO2B05_BRATIO3B10_BRATIO4B00_BRATIO5A00,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B025_BRATIO2B05_BRATIO3B10_BRATIO4B00_BRATIO5A025,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B025_BRATIO2B05_BRATIO3B10_BRATIO4B00_BRATIO5A05,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B025_BRATIO2B05_BRATIO3B10_BRATIO4B00_BRATIO5A075,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B025_BRATIO2B05_BRATIO3B10_BRATIO4B00_BRATIO5A10,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B025_BRATIO2B05_BRATIO3B10_BRATIO4B025_BRATIO5A00,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B025_BRATIO2B05_BRATIO3B10_BRATIO4B025_BRATIO5A025,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B025_BRATIO2B05_BRATIO3B10_BRATIO4B025_BRATIO5A05,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B025_BRATIO2B05_BRATIO3B10_BRATIO4B025_BRATIO5A075,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B025_BRATIO2B05_BRATIO3B10_BRATIO4B025_BRATIO5A10,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B025_BRATIO2B05_BRATIO3B10_BRATIO4B05_BRATIO5A00,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B025_BRATIO2B05_BRATIO3B10_BRATIO4B05_BRATIO5A025,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B025_BRATIO2B05_BRATIO3B10_BRATIO4B05_BRATIO5A05,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B025_BRATIO2B05_BRATIO3B10_BRATIO4B05_BRATIO5A075,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B025_BRATIO2B05_BRATIO3B10_BRATIO4B05_BRATIO5A10,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B025_BRATIO2B05_BRATIO3B10_BRATIO4B075_BRATIO5A00,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B025_BRATIO2B05_BRATIO3B10_BRATIO4B075_BRATIO5A025,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B025_BRATIO2B05_BRATIO3B10_BRATIO4B075_BRATIO5A05,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B025_BRATIO2B05_BRATIO3B10_BRATIO4B075_BRATIO5A075,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B025_BRATIO2B05_BRATIO3B10_BRATIO4B075_BRATIO5A10,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B025_BRATIO2B05_BRATIO3B10_BRATIO4B10_BRATIO5A00,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B025_BRATIO2B05_BRATIO3B10_BRATIO4B10_BRATIO5A025,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B025_BRATIO2B05_BRATIO3B10_BRATIO4B10_BRATIO5A05,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B025_BRATIO2B05_BRATIO3B10_BRATIO4B10_BRATIO5A075,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B025_BRATIO2B05_BRATIO3B10_BRATIO4B10_BRATIO5A10,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B025_BRATIO2B075_BRATIO3B00_BRATIO4B00_BRATIO5A00,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B025_BRATIO2B075_BRATIO3B00_BRATIO4B00_BRATIO5A025,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B025_BRATIO2B075_BRATIO3B00_BRATIO4B00_BRATIO5A05,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B025_BRATIO2B075_BRATIO3B00_BRATIO4B00_BRATIO5A075,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B025_BRATIO2B075_BRATIO3B00_BRATIO4B00_BRATIO5A10,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B025_BRATIO2B075_BRATIO3B00_BRATIO4B025_BRATIO5A00,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B025_BRATIO2B075_BRATIO3B00_BRATIO4B025_BRATIO5A025,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B025_BRATIO2B075_BRATIO3B00_BRATIO4B025_BRATIO5A05,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B025_BRATIO2B075_BRATIO3B00_BRATIO4B025_BRATIO5A075,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B025_BRATIO2B075_BRATIO3B00_BRATIO4B025_BRATIO5A10,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B025_BRATIO2B075_BRATIO3B00_BRATIO4B05_BRATIO5A00,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B025_BRATIO2B075_BRATIO3B00_BRATIO4B05_BRATIO5A025,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B025_BRATIO2B075_BRATIO3B00_BRATIO4B05_BRATIO5A05,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B025_BRATIO2B075_BRATIO3B00_BRATIO4B05_BRATIO5A075,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B025_BRATIO2B075_BRATIO3B00_BRATIO4B05_BRATIO5A10,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B025_BRATIO2B075_BRATIO3B00_BRATIO4B075_BRATIO5A00,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B025_BRATIO2B075_BRATIO3B00_BRATIO4B075_BRATIO5A025,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B025_BRATIO2B075_BRATIO3B00_BRATIO4B075_BRATIO5A05,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B025_BRATIO2B075_BRATIO3B00_BRATIO4B075_BRATIO5A075,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B025_BRATIO2B075_BRATIO3B00_BRATIO4B075_BRATIO5A10,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B025_BRATIO2B075_BRATIO3B00_BRATIO4B10_BRATIO5A00,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B025_BRATIO2B075_BRATIO3B00_BRATIO4B10_BRATIO5A025,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B025_BRATIO2B075_BRATIO3B00_BRATIO4B10_BRATIO5A05,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B025_BRATIO2B075_BRATIO3B00_BRATIO4B10_BRATIO5A075,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B025_BRATIO2B075_BRATIO3B00_BRATIO4B10_BRATIO5A10,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B025_BRATIO2B075_BRATIO3B025_BRATIO4B00_BRATIO5A00,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B025_BRATIO2B075_BRATIO3B025_BRATIO4B00_BRATIO5A025,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B025_BRATIO2B075_BRATIO3B025_BRATIO4B00_BRATIO5A05,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B025_BRATIO2B075_BRATIO3B025_BRATIO4B00_BRATIO5A075,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B025_BRATIO2B075_BRATIO3B025_BRATIO4B00_BRATIO5A10,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B025_BRATIO2B075_BRATIO3B025_BRATIO4B025_BRATIO5A00,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B025_BRATIO2B075_BRATIO3B025_BRATIO4B025_BRATIO5A025,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B025_BRATIO2B075_BRATIO3B025_BRATIO4B025_BRATIO5A05,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B025_BRATIO2B075_BRATIO3B025_BRATIO4B025_BRATIO5A075,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B025_BRATIO2B075_BRATIO3B025_BRATIO4B025_BRATIO5A10,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B025_BRATIO2B075_BRATIO3B025_BRATIO4B05_BRATIO5A00,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B025_BRATIO2B075_BRATIO3B025_BRATIO4B05_BRATIO5A025,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B025_BRATIO2B075_BRATIO3B025_BRATIO4B05_BRATIO5A05,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B025_BRATIO2B075_BRATIO3B025_BRATIO4B05_BRATIO5A075,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B025_BRATIO2B075_BRATIO3B025_BRATIO4B05_BRATIO5A10,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B025_BRATIO2B075_BRATIO3B025_BRATIO4B075_BRATIO5A00,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B025_BRATIO2B075_BRATIO3B025_BRATIO4B075_BRATIO5A025,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B025_BRATIO2B075_BRATIO3B025_BRATIO4B075_BRATIO5A05,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B025_BRATIO2B075_BRATIO3B025_BRATIO4B075_BRATIO5A075,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B025_BRATIO2B075_BRATIO3B025_BRATIO4B075_BRATIO5A10,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B025_BRATIO2B075_BRATIO3B025_BRATIO4B10_BRATIO5A00,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B025_BRATIO2B075_BRATIO3B025_BRATIO4B10_BRATIO5A025,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B025_BRATIO2B075_BRATIO3B025_BRATIO4B10_BRATIO5A05,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B025_BRATIO2B075_BRATIO3B025_BRATIO4B10_BRATIO5A075,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B025_BRATIO2B075_BRATIO3B025_BRATIO4B10_BRATIO5A10,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B025_BRATIO2B075_BRATIO3B05_BRATIO4B00_BRATIO5A00,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B025_BRATIO2B075_BRATIO3B05_BRATIO4B00_BRATIO5A025,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B025_BRATIO2B075_BRATIO3B05_BRATIO4B00_BRATIO5A05,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B025_BRATIO2B075_BRATIO3B05_BRATIO4B00_BRATIO5A075,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B025_BRATIO2B075_BRATIO3B05_BRATIO4B00_BRATIO5A10,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B025_BRATIO2B075_BRATIO3B05_BRATIO4B025_BRATIO5A00,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B025_BRATIO2B075_BRATIO3B05_BRATIO4B025_BRATIO5A025,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B025_BRATIO2B075_BRATIO3B05_BRATIO4B025_BRATIO5A05,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B025_BRATIO2B075_BRATIO3B05_BRATIO4B025_BRATIO5A075,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B025_BRATIO2B075_BRATIO3B05_BRATIO4B025_BRATIO5A10,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B025_BRATIO2B075_BRATIO3B05_BRATIO4B05_BRATIO5A00,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B025_BRATIO2B075_BRATIO3B05_BRATIO4B05_BRATIO5A025,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B025_BRATIO2B075_BRATIO3B05_BRATIO4B05_BRATIO5A05,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B025_BRATIO2B075_BRATIO3B05_BRATIO4B05_BRATIO5A075,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B025_BRATIO2B075_BRATIO3B05_BRATIO4B05_BRATIO5A10,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B025_BRATIO2B075_BRATIO3B05_BRATIO4B075_BRATIO5A00,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B025_BRATIO2B075_BRATIO3B05_BRATIO4B075_BRATIO5A025,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B025_BRATIO2B075_BRATIO3B05_BRATIO4B075_BRATIO5A05,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B025_BRATIO2B075_BRATIO3B05_BRATIO4B075_BRATIO5A075,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B025_BRATIO2B075_BRATIO3B05_BRATIO4B075_BRATIO5A10,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B025_BRATIO2B075_BRATIO3B05_BRATIO4B10_BRATIO5A00,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B025_BRATIO2B075_BRATIO3B05_BRATIO4B10_BRATIO5A025,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B025_BRATIO2B075_BRATIO3B05_BRATIO4B10_BRATIO5A05,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B025_BRATIO2B075_BRATIO3B05_BRATIO4B10_BRATIO5A075,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B025_BRATIO2B075_BRATIO3B05_BRATIO4B10_BRATIO5A10,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B025_BRATIO2B075_BRATIO3B075_BRATIO4B00_BRATIO5A00,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B025_BRATIO2B075_BRATIO3B075_BRATIO4B00_BRATIO5A025,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B025_BRATIO2B075_BRATIO3B075_BRATIO4B00_BRATIO5A05,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B025_BRATIO2B075_BRATIO3B075_BRATIO4B00_BRATIO5A075,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B025_BRATIO2B075_BRATIO3B075_BRATIO4B00_BRATIO5A10,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B025_BRATIO2B075_BRATIO3B075_BRATIO4B025_BRATIO5A00,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B025_BRATIO2B075_BRATIO3B075_BRATIO4B025_BRATIO5A025,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B025_BRATIO2B075_BRATIO3B075_BRATIO4B025_BRATIO5A05,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B025_BRATIO2B075_BRATIO3B075_BRATIO4B025_BRATIO5A075,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B025_BRATIO2B075_BRATIO3B075_BRATIO4B025_BRATIO5A10,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B025_BRATIO2B075_BRATIO3B075_BRATIO4B05_BRATIO5A00,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B025_BRATIO2B075_BRATIO3B075_BRATIO4B05_BRATIO5A025,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B025_BRATIO2B075_BRATIO3B075_BRATIO4B05_BRATIO5A05,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B025_BRATIO2B075_BRATIO3B075_BRATIO4B05_BRATIO5A075,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B025_BRATIO2B075_BRATIO3B075_BRATIO4B05_BRATIO5A10,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B025_BRATIO2B075_BRATIO3B075_BRATIO4B075_BRATIO5A00,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B025_BRATIO2B075_BRATIO3B075_BRATIO4B075_BRATIO5A025,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B025_BRATIO2B075_BRATIO3B075_BRATIO4B075_BRATIO5A05,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B025_BRATIO2B075_BRATIO3B075_BRATIO4B075_BRATIO5A075,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B025_BRATIO2B075_BRATIO3B075_BRATIO4B075_BRATIO5A10,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B025_BRATIO2B075_BRATIO3B075_BRATIO4B10_BRATIO5A00,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B025_BRATIO2B075_BRATIO3B075_BRATIO4B10_BRATIO5A025,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B025_BRATIO2B075_BRATIO3B075_BRATIO4B10_BRATIO5A05,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B025_BRATIO2B075_BRATIO3B075_BRATIO4B10_BRATIO5A075,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B025_BRATIO2B075_BRATIO3B075_BRATIO4B10_BRATIO5A10,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B025_BRATIO2B075_BRATIO3B10_BRATIO4B00_BRATIO5A00,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B025_BRATIO2B075_BRATIO3B10_BRATIO4B00_BRATIO5A025,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B025_BRATIO2B075_BRATIO3B10_BRATIO4B00_BRATIO5A05,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B025_BRATIO2B075_BRATIO3B10_BRATIO4B00_BRATIO5A075,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B025_BRATIO2B075_BRATIO3B10_BRATIO4B00_BRATIO5A10,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B025_BRATIO2B075_BRATIO3B10_BRATIO4B025_BRATIO5A00,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B025_BRATIO2B075_BRATIO3B10_BRATIO4B025_BRATIO5A025,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B025_BRATIO2B075_BRATIO3B10_BRATIO4B025_BRATIO5A05,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B025_BRATIO2B075_BRATIO3B10_BRATIO4B025_BRATIO5A075,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B025_BRATIO2B075_BRATIO3B10_BRATIO4B025_BRATIO5A10,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B025_BRATIO2B075_BRATIO3B10_BRATIO4B05_BRATIO5A00,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B025_BRATIO2B075_BRATIO3B10_BRATIO4B05_BRATIO5A025,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B025_BRATIO2B075_BRATIO3B10_BRATIO4B05_BRATIO5A05,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B025_BRATIO2B075_BRATIO3B10_BRATIO4B05_BRATIO5A075,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B025_BRATIO2B075_BRATIO3B10_BRATIO4B05_BRATIO5A10,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B025_BRATIO2B075_BRATIO3B10_BRATIO4B075_BRATIO5A00,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B025_BRATIO2B075_BRATIO3B10_BRATIO4B075_BRATIO5A025,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B025_BRATIO2B075_BRATIO3B10_BRATIO4B075_BRATIO5A05,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B025_BRATIO2B075_BRATIO3B10_BRATIO4B075_BRATIO5A075,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B025_BRATIO2B075_BRATIO3B10_BRATIO4B075_BRATIO5A10,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B025_BRATIO2B075_BRATIO3B10_BRATIO4B10_BRATIO5A00,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B025_BRATIO2B075_BRATIO3B10_BRATIO4B10_BRATIO5A025,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B025_BRATIO2B075_BRATIO3B10_BRATIO4B10_BRATIO5A05,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B025_BRATIO2B075_BRATIO3B10_BRATIO4B10_BRATIO5A075,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B025_BRATIO2B075_BRATIO3B10_BRATIO4B10_BRATIO5A10,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B025_BRATIO2B10_BRATIO3B00_BRATIO4B00_BRATIO5A00,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B025_BRATIO2B10_BRATIO3B00_BRATIO4B00_BRATIO5A025,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B025_BRATIO2B10_BRATIO3B00_BRATIO4B00_BRATIO5A05,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B025_BRATIO2B10_BRATIO3B00_BRATIO4B00_BRATIO5A075,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B025_BRATIO2B10_BRATIO3B00_BRATIO4B00_BRATIO5A10,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B025_BRATIO2B10_BRATIO3B00_BRATIO4B025_BRATIO5A00,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B025_BRATIO2B10_BRATIO3B00_BRATIO4B025_BRATIO5A025,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B025_BRATIO2B10_BRATIO3B00_BRATIO4B025_BRATIO5A05,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B025_BRATIO2B10_BRATIO3B00_BRATIO4B025_BRATIO5A075,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B025_BRATIO2B10_BRATIO3B00_BRATIO4B025_BRATIO5A10,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B025_BRATIO2B10_BRATIO3B00_BRATIO4B05_BRATIO5A00,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B025_BRATIO2B10_BRATIO3B00_BRATIO4B05_BRATIO5A025,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B025_BRATIO2B10_BRATIO3B00_BRATIO4B05_BRATIO5A05,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B025_BRATIO2B10_BRATIO3B00_BRATIO4B05_BRATIO5A075,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B025_BRATIO2B10_BRATIO3B00_BRATIO4B05_BRATIO5A10,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B025_BRATIO2B10_BRATIO3B00_BRATIO4B075_BRATIO5A00,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B025_BRATIO2B10_BRATIO3B00_BRATIO4B075_BRATIO5A025,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B025_BRATIO2B10_BRATIO3B00_BRATIO4B075_BRATIO5A05,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B025_BRATIO2B10_BRATIO3B00_BRATIO4B075_BRATIO5A075,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B025_BRATIO2B10_BRATIO3B00_BRATIO4B075_BRATIO5A10,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B025_BRATIO2B10_BRATIO3B00_BRATIO4B10_BRATIO5A00,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B025_BRATIO2B10_BRATIO3B00_BRATIO4B10_BRATIO5A025,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B025_BRATIO2B10_BRATIO3B00_BRATIO4B10_BRATIO5A05,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B025_BRATIO2B10_BRATIO3B00_BRATIO4B10_BRATIO5A075,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B025_BRATIO2B10_BRATIO3B00_BRATIO4B10_BRATIO5A10,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B025_BRATIO2B10_BRATIO3B025_BRATIO4B00_BRATIO5A00,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B025_BRATIO2B10_BRATIO3B025_BRATIO4B00_BRATIO5A025,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B025_BRATIO2B10_BRATIO3B025_BRATIO4B00_BRATIO5A05,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B025_BRATIO2B10_BRATIO3B025_BRATIO4B00_BRATIO5A075,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B025_BRATIO2B10_BRATIO3B025_BRATIO4B00_BRATIO5A10,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B025_BRATIO2B10_BRATIO3B025_BRATIO4B025_BRATIO5A00,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B025_BRATIO2B10_BRATIO3B025_BRATIO4B025_BRATIO5A025,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B025_BRATIO2B10_BRATIO3B025_BRATIO4B025_BRATIO5A05,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B025_BRATIO2B10_BRATIO3B025_BRATIO4B025_BRATIO5A075,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B025_BRATIO2B10_BRATIO3B025_BRATIO4B025_BRATIO5A10,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B025_BRATIO2B10_BRATIO3B025_BRATIO4B05_BRATIO5A00,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B025_BRATIO2B10_BRATIO3B025_BRATIO4B05_BRATIO5A025,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B025_BRATIO2B10_BRATIO3B025_BRATIO4B05_BRATIO5A05,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B025_BRATIO2B10_BRATIO3B025_BRATIO4B05_BRATIO5A075,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B025_BRATIO2B10_BRATIO3B025_BRATIO4B05_BRATIO5A10,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B025_BRATIO2B10_BRATIO3B025_BRATIO4B075_BRATIO5A00,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B025_BRATIO2B10_BRATIO3B025_BRATIO4B075_BRATIO5A025,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B025_BRATIO2B10_BRATIO3B025_BRATIO4B075_BRATIO5A05,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B025_BRATIO2B10_BRATIO3B025_BRATIO4B075_BRATIO5A075,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B025_BRATIO2B10_BRATIO3B025_BRATIO4B075_BRATIO5A10,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B025_BRATIO2B10_BRATIO3B025_BRATIO4B10_BRATIO5A00,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B025_BRATIO2B10_BRATIO3B025_BRATIO4B10_BRATIO5A025,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B025_BRATIO2B10_BRATIO3B025_BRATIO4B10_BRATIO5A05,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B025_BRATIO2B10_BRATIO3B025_BRATIO4B10_BRATIO5A075,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B025_BRATIO2B10_BRATIO3B025_BRATIO4B10_BRATIO5A10,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B025_BRATIO2B10_BRATIO3B05_BRATIO4B00_BRATIO5A00,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B025_BRATIO2B10_BRATIO3B05_BRATIO4B00_BRATIO5A025,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B025_BRATIO2B10_BRATIO3B05_BRATIO4B00_BRATIO5A05,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B025_BRATIO2B10_BRATIO3B05_BRATIO4B00_BRATIO5A075,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B025_BRATIO2B10_BRATIO3B05_BRATIO4B00_BRATIO5A10,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B025_BRATIO2B10_BRATIO3B05_BRATIO4B025_BRATIO5A00,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B025_BRATIO2B10_BRATIO3B05_BRATIO4B025_BRATIO5A025,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B025_BRATIO2B10_BRATIO3B05_BRATIO4B025_BRATIO5A05,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B025_BRATIO2B10_BRATIO3B05_BRATIO4B025_BRATIO5A075,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B025_BRATIO2B10_BRATIO3B05_BRATIO4B025_BRATIO5A10,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B025_BRATIO2B10_BRATIO3B05_BRATIO4B05_BRATIO5A00,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B025_BRATIO2B10_BRATIO3B05_BRATIO4B05_BRATIO5A025,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B025_BRATIO2B10_BRATIO3B05_BRATIO4B05_BRATIO5A05,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B025_BRATIO2B10_BRATIO3B05_BRATIO4B05_BRATIO5A075,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B025_BRATIO2B10_BRATIO3B05_BRATIO4B05_BRATIO5A10,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B025_BRATIO2B10_BRATIO3B05_BRATIO4B075_BRATIO5A00,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B025_BRATIO2B10_BRATIO3B05_BRATIO4B075_BRATIO5A025,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B025_BRATIO2B10_BRATIO3B05_BRATIO4B075_BRATIO5A05,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B025_BRATIO2B10_BRATIO3B05_BRATIO4B075_BRATIO5A075,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B025_BRATIO2B10_BRATIO3B05_BRATIO4B075_BRATIO5A10,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B025_BRATIO2B10_BRATIO3B05_BRATIO4B10_BRATIO5A00,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B025_BRATIO2B10_BRATIO3B05_BRATIO4B10_BRATIO5A025,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B025_BRATIO2B10_BRATIO3B05_BRATIO4B10_BRATIO5A05,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B025_BRATIO2B10_BRATIO3B05_BRATIO4B10_BRATIO5A075,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B025_BRATIO2B10_BRATIO3B05_BRATIO4B10_BRATIO5A10,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B025_BRATIO2B10_BRATIO3B075_BRATIO4B00_BRATIO5A00,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B025_BRATIO2B10_BRATIO3B075_BRATIO4B00_BRATIO5A025,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B025_BRATIO2B10_BRATIO3B075_BRATIO4B00_BRATIO5A05,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B025_BRATIO2B10_BRATIO3B075_BRATIO4B00_BRATIO5A075,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B025_BRATIO2B10_BRATIO3B075_BRATIO4B00_BRATIO5A10,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B025_BRATIO2B10_BRATIO3B075_BRATIO4B025_BRATIO5A00,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B025_BRATIO2B10_BRATIO3B075_BRATIO4B025_BRATIO5A025,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B025_BRATIO2B10_BRATIO3B075_BRATIO4B025_BRATIO5A05,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B025_BRATIO2B10_BRATIO3B075_BRATIO4B025_BRATIO5A075,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B025_BRATIO2B10_BRATIO3B075_BRATIO4B025_BRATIO5A10,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B025_BRATIO2B10_BRATIO3B075_BRATIO4B05_BRATIO5A00,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B025_BRATIO2B10_BRATIO3B075_BRATIO4B05_BRATIO5A025,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B025_BRATIO2B10_BRATIO3B075_BRATIO4B05_BRATIO5A05,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B025_BRATIO2B10_BRATIO3B075_BRATIO4B05_BRATIO5A075,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B025_BRATIO2B10_BRATIO3B075_BRATIO4B05_BRATIO5A10,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B025_BRATIO2B10_BRATIO3B075_BRATIO4B075_BRATIO5A00,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B025_BRATIO2B10_BRATIO3B075_BRATIO4B075_BRATIO5A025,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B025_BRATIO2B10_BRATIO3B075_BRATIO4B075_BRATIO5A05,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B025_BRATIO2B10_BRATIO3B075_BRATIO4B075_BRATIO5A075,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B025_BRATIO2B10_BRATIO3B075_BRATIO4B075_BRATIO5A10,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B025_BRATIO2B10_BRATIO3B075_BRATIO4B10_BRATIO5A00,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B025_BRATIO2B10_BRATIO3B075_BRATIO4B10_BRATIO5A025,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B025_BRATIO2B10_BRATIO3B075_BRATIO4B10_BRATIO5A05,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B025_BRATIO2B10_BRATIO3B075_BRATIO4B10_BRATIO5A075,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B025_BRATIO2B10_BRATIO3B075_BRATIO4B10_BRATIO5A10,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B025_BRATIO2B10_BRATIO3B10_BRATIO4B00_BRATIO5A00,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B025_BRATIO2B10_BRATIO3B10_BRATIO4B00_BRATIO5A025,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B025_BRATIO2B10_BRATIO3B10_BRATIO4B00_BRATIO5A05,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B025_BRATIO2B10_BRATIO3B10_BRATIO4B00_BRATIO5A075,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B025_BRATIO2B10_BRATIO3B10_BRATIO4B00_BRATIO5A10,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B025_BRATIO2B10_BRATIO3B10_BRATIO4B025_BRATIO5A00,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B025_BRATIO2B10_BRATIO3B10_BRATIO4B025_BRATIO5A025,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B025_BRATIO2B10_BRATIO3B10_BRATIO4B025_BRATIO5A05,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B025_BRATIO2B10_BRATIO3B10_BRATIO4B025_BRATIO5A075,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B025_BRATIO2B10_BRATIO3B10_BRATIO4B025_BRATIO5A10,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B025_BRATIO2B10_BRATIO3B10_BRATIO4B05_BRATIO5A00,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B025_BRATIO2B10_BRATIO3B10_BRATIO4B05_BRATIO5A025,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B025_BRATIO2B10_BRATIO3B10_BRATIO4B05_BRATIO5A05,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B025_BRATIO2B10_BRATIO3B10_BRATIO4B05_BRATIO5A075,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B025_BRATIO2B10_BRATIO3B10_BRATIO4B05_BRATIO5A10,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B025_BRATIO2B10_BRATIO3B10_BRATIO4B075_BRATIO5A00,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B025_BRATIO2B10_BRATIO3B10_BRATIO4B075_BRATIO5A025,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B025_BRATIO2B10_BRATIO3B10_BRATIO4B075_BRATIO5A05,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B025_BRATIO2B10_BRATIO3B10_BRATIO4B075_BRATIO5A075,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B025_BRATIO2B10_BRATIO3B10_BRATIO4B075_BRATIO5A10,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B025_BRATIO2B10_BRATIO3B10_BRATIO4B10_BRATIO5A00,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B025_BRATIO2B10_BRATIO3B10_BRATIO4B10_BRATIO5A025,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B025_BRATIO2B10_BRATIO3B10_BRATIO4B10_BRATIO5A05,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B025_BRATIO2B10_BRATIO3B10_BRATIO4B10_BRATIO5A075,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B025_BRATIO2B10_BRATIO3B10_BRATIO4B10_BRATIO5A10,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B05_BRATIO2B00_BRATIO3B00_BRATIO4B00_BRATIO5A00,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B05_BRATIO2B00_BRATIO3B00_BRATIO4B00_BRATIO5A025,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B05_BRATIO2B00_BRATIO3B00_BRATIO4B00_BRATIO5A05,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B05_BRATIO2B00_BRATIO3B00_BRATIO4B00_BRATIO5A075,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B05_BRATIO2B00_BRATIO3B00_BRATIO4B00_BRATIO5A10,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B05_BRATIO2B00_BRATIO3B00_BRATIO4B025_BRATIO5A00,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B05_BRATIO2B00_BRATIO3B00_BRATIO4B025_BRATIO5A025,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B05_BRATIO2B00_BRATIO3B00_BRATIO4B025_BRATIO5A05,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B05_BRATIO2B00_BRATIO3B00_BRATIO4B025_BRATIO5A075,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B05_BRATIO2B00_BRATIO3B00_BRATIO4B025_BRATIO5A10,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B05_BRATIO2B00_BRATIO3B00_BRATIO4B05_BRATIO5A00,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B05_BRATIO2B00_BRATIO3B00_BRATIO4B05_BRATIO5A025,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B05_BRATIO2B00_BRATIO3B00_BRATIO4B05_BRATIO5A05,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B05_BRATIO2B00_BRATIO3B00_BRATIO4B05_BRATIO5A075,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B05_BRATIO2B00_BRATIO3B00_BRATIO4B05_BRATIO5A10,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B05_BRATIO2B00_BRATIO3B00_BRATIO4B075_BRATIO5A00,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B05_BRATIO2B00_BRATIO3B00_BRATIO4B075_BRATIO5A025,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B05_BRATIO2B00_BRATIO3B00_BRATIO4B075_BRATIO5A05,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B05_BRATIO2B00_BRATIO3B00_BRATIO4B075_BRATIO5A075,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B05_BRATIO2B00_BRATIO3B00_BRATIO4B075_BRATIO5A10,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B05_BRATIO2B00_BRATIO3B00_BRATIO4B10_BRATIO5A00,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B05_BRATIO2B00_BRATIO3B00_BRATIO4B10_BRATIO5A025,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B05_BRATIO2B00_BRATIO3B00_BRATIO4B10_BRATIO5A05,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B05_BRATIO2B00_BRATIO3B00_BRATIO4B10_BRATIO5A075,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B05_BRATIO2B00_BRATIO3B00_BRATIO4B10_BRATIO5A10,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B05_BRATIO2B00_BRATIO3B025_BRATIO4B00_BRATIO5A00,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B05_BRATIO2B00_BRATIO3B025_BRATIO4B00_BRATIO5A025,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B05_BRATIO2B00_BRATIO3B025_BRATIO4B00_BRATIO5A05,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B05_BRATIO2B00_BRATIO3B025_BRATIO4B00_BRATIO5A075,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B05_BRATIO2B00_BRATIO3B025_BRATIO4B00_BRATIO5A10,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B05_BRATIO2B00_BRATIO3B025_BRATIO4B025_BRATIO5A00,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B05_BRATIO2B00_BRATIO3B025_BRATIO4B025_BRATIO5A025,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B05_BRATIO2B00_BRATIO3B025_BRATIO4B025_BRATIO5A05,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B05_BRATIO2B00_BRATIO3B025_BRATIO4B025_BRATIO5A075,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B05_BRATIO2B00_BRATIO3B025_BRATIO4B025_BRATIO5A10,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B05_BRATIO2B00_BRATIO3B025_BRATIO4B05_BRATIO5A00,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B05_BRATIO2B00_BRATIO3B025_BRATIO4B05_BRATIO5A025,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B05_BRATIO2B00_BRATIO3B025_BRATIO4B05_BRATIO5A05,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B05_BRATIO2B00_BRATIO3B025_BRATIO4B05_BRATIO5A075,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B05_BRATIO2B00_BRATIO3B025_BRATIO4B05_BRATIO5A10,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B05_BRATIO2B00_BRATIO3B025_BRATIO4B075_BRATIO5A00,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B05_BRATIO2B00_BRATIO3B025_BRATIO4B075_BRATIO5A025,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B05_BRATIO2B00_BRATIO3B025_BRATIO4B075_BRATIO5A05,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B05_BRATIO2B00_BRATIO3B025_BRATIO4B075_BRATIO5A075,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B05_BRATIO2B00_BRATIO3B025_BRATIO4B075_BRATIO5A10,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B05_BRATIO2B00_BRATIO3B025_BRATIO4B10_BRATIO5A00,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B05_BRATIO2B00_BRATIO3B025_BRATIO4B10_BRATIO5A025,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B05_BRATIO2B00_BRATIO3B025_BRATIO4B10_BRATIO5A05,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B05_BRATIO2B00_BRATIO3B025_BRATIO4B10_BRATIO5A075,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B05_BRATIO2B00_BRATIO3B025_BRATIO4B10_BRATIO5A10,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B05_BRATIO2B00_BRATIO3B05_BRATIO4B00_BRATIO5A00,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B05_BRATIO2B00_BRATIO3B05_BRATIO4B00_BRATIO5A025,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B05_BRATIO2B00_BRATIO3B05_BRATIO4B00_BRATIO5A05,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B05_BRATIO2B00_BRATIO3B05_BRATIO4B00_BRATIO5A075,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B05_BRATIO2B00_BRATIO3B05_BRATIO4B00_BRATIO5A10,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B05_BRATIO2B00_BRATIO3B05_BRATIO4B025_BRATIO5A00,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B05_BRATIO2B00_BRATIO3B05_BRATIO4B025_BRATIO5A025,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B05_BRATIO2B00_BRATIO3B05_BRATIO4B025_BRATIO5A05,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B05_BRATIO2B00_BRATIO3B05_BRATIO4B025_BRATIO5A075,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B05_BRATIO2B00_BRATIO3B05_BRATIO4B025_BRATIO5A10,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B05_BRATIO2B00_BRATIO3B05_BRATIO4B05_BRATIO5A00,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B05_BRATIO2B00_BRATIO3B05_BRATIO4B05_BRATIO5A025,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B05_BRATIO2B00_BRATIO3B05_BRATIO4B05_BRATIO5A05,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B05_BRATIO2B00_BRATIO3B05_BRATIO4B05_BRATIO5A075,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B05_BRATIO2B00_BRATIO3B05_BRATIO4B05_BRATIO5A10,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B05_BRATIO2B00_BRATIO3B05_BRATIO4B075_BRATIO5A00,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B05_BRATIO2B00_BRATIO3B05_BRATIO4B075_BRATIO5A025,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B05_BRATIO2B00_BRATIO3B05_BRATIO4B075_BRATIO5A05,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B05_BRATIO2B00_BRATIO3B05_BRATIO4B075_BRATIO5A075,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B05_BRATIO2B00_BRATIO3B05_BRATIO4B075_BRATIO5A10,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B05_BRATIO2B00_BRATIO3B05_BRATIO4B10_BRATIO5A00,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B05_BRATIO2B00_BRATIO3B05_BRATIO4B10_BRATIO5A025,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B05_BRATIO2B00_BRATIO3B05_BRATIO4B10_BRATIO5A05,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B05_BRATIO2B00_BRATIO3B05_BRATIO4B10_BRATIO5A075,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B05_BRATIO2B00_BRATIO3B05_BRATIO4B10_BRATIO5A10,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B05_BRATIO2B00_BRATIO3B075_BRATIO4B00_BRATIO5A00,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B05_BRATIO2B00_BRATIO3B075_BRATIO4B00_BRATIO5A025,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B05_BRATIO2B00_BRATIO3B075_BRATIO4B00_BRATIO5A05,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B05_BRATIO2B00_BRATIO3B075_BRATIO4B00_BRATIO5A075,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B05_BRATIO2B00_BRATIO3B075_BRATIO4B00_BRATIO5A10,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B05_BRATIO2B00_BRATIO3B075_BRATIO4B025_BRATIO5A00,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B05_BRATIO2B00_BRATIO3B075_BRATIO4B025_BRATIO5A025,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B05_BRATIO2B00_BRATIO3B075_BRATIO4B025_BRATIO5A05,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B05_BRATIO2B00_BRATIO3B075_BRATIO4B025_BRATIO5A075,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B05_BRATIO2B00_BRATIO3B075_BRATIO4B025_BRATIO5A10,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B05_BRATIO2B00_BRATIO3B075_BRATIO4B05_BRATIO5A00,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B05_BRATIO2B00_BRATIO3B075_BRATIO4B05_BRATIO5A025,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B05_BRATIO2B00_BRATIO3B075_BRATIO4B05_BRATIO5A05,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B05_BRATIO2B00_BRATIO3B075_BRATIO4B05_BRATIO5A075,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B05_BRATIO2B00_BRATIO3B075_BRATIO4B05_BRATIO5A10,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B05_BRATIO2B00_BRATIO3B075_BRATIO4B075_BRATIO5A00,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B05_BRATIO2B00_BRATIO3B075_BRATIO4B075_BRATIO5A025,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B05_BRATIO2B00_BRATIO3B075_BRATIO4B075_BRATIO5A05,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B05_BRATIO2B00_BRATIO3B075_BRATIO4B075_BRATIO5A075,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B05_BRATIO2B00_BRATIO3B075_BRATIO4B075_BRATIO5A10,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B05_BRATIO2B00_BRATIO3B075_BRATIO4B10_BRATIO5A00,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B05_BRATIO2B00_BRATIO3B075_BRATIO4B10_BRATIO5A025,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B05_BRATIO2B00_BRATIO3B075_BRATIO4B10_BRATIO5A05,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B05_BRATIO2B00_BRATIO3B075_BRATIO4B10_BRATIO5A075,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B05_BRATIO2B00_BRATIO3B075_BRATIO4B10_BRATIO5A10,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B05_BRATIO2B00_BRATIO3B10_BRATIO4B00_BRATIO5A00,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B05_BRATIO2B00_BRATIO3B10_BRATIO4B00_BRATIO5A025,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B05_BRATIO2B00_BRATIO3B10_BRATIO4B00_BRATIO5A05,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B05_BRATIO2B00_BRATIO3B10_BRATIO4B00_BRATIO5A075,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B05_BRATIO2B00_BRATIO3B10_BRATIO4B00_BRATIO5A10,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B05_BRATIO2B00_BRATIO3B10_BRATIO4B025_BRATIO5A00,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B05_BRATIO2B00_BRATIO3B10_BRATIO4B025_BRATIO5A025,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B05_BRATIO2B00_BRATIO3B10_BRATIO4B025_BRATIO5A05,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B05_BRATIO2B00_BRATIO3B10_BRATIO4B025_BRATIO5A075,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B05_BRATIO2B00_BRATIO3B10_BRATIO4B025_BRATIO5A10,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B05_BRATIO2B00_BRATIO3B10_BRATIO4B05_BRATIO5A00,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B05_BRATIO2B00_BRATIO3B10_BRATIO4B05_BRATIO5A025,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B05_BRATIO2B00_BRATIO3B10_BRATIO4B05_BRATIO5A05,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B05_BRATIO2B00_BRATIO3B10_BRATIO4B05_BRATIO5A075,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B05_BRATIO2B00_BRATIO3B10_BRATIO4B05_BRATIO5A10,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B05_BRATIO2B00_BRATIO3B10_BRATIO4B075_BRATIO5A00,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B05_BRATIO2B00_BRATIO3B10_BRATIO4B075_BRATIO5A025,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B05_BRATIO2B00_BRATIO3B10_BRATIO4B075_BRATIO5A05,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B05_BRATIO2B00_BRATIO3B10_BRATIO4B075_BRATIO5A075,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B05_BRATIO2B00_BRATIO3B10_BRATIO4B075_BRATIO5A10,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B05_BRATIO2B00_BRATIO3B10_BRATIO4B10_BRATIO5A00,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B05_BRATIO2B00_BRATIO3B10_BRATIO4B10_BRATIO5A025,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B05_BRATIO2B00_BRATIO3B10_BRATIO4B10_BRATIO5A05,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B05_BRATIO2B00_BRATIO3B10_BRATIO4B10_BRATIO5A075,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B05_BRATIO2B00_BRATIO3B10_BRATIO4B10_BRATIO5A10,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B05_BRATIO2B025_BRATIO3B00_BRATIO4B00_BRATIO5A00,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B05_BRATIO2B025_BRATIO3B00_BRATIO4B00_BRATIO5A025,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B05_BRATIO2B025_BRATIO3B00_BRATIO4B00_BRATIO5A05,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B05_BRATIO2B025_BRATIO3B00_BRATIO4B00_BRATIO5A075,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B05_BRATIO2B025_BRATIO3B00_BRATIO4B00_BRATIO5A10,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B05_BRATIO2B025_BRATIO3B00_BRATIO4B025_BRATIO5A00,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B05_BRATIO2B025_BRATIO3B00_BRATIO4B025_BRATIO5A025,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B05_BRATIO2B025_BRATIO3B00_BRATIO4B025_BRATIO5A05,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B05_BRATIO2B025_BRATIO3B00_BRATIO4B025_BRATIO5A075,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B05_BRATIO2B025_BRATIO3B00_BRATIO4B025_BRATIO5A10,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B05_BRATIO2B025_BRATIO3B00_BRATIO4B05_BRATIO5A00,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B05_BRATIO2B025_BRATIO3B00_BRATIO4B05_BRATIO5A025,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B05_BRATIO2B025_BRATIO3B00_BRATIO4B05_BRATIO5A05,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B05_BRATIO2B025_BRATIO3B00_BRATIO4B05_BRATIO5A075,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B05_BRATIO2B025_BRATIO3B00_BRATIO4B05_BRATIO5A10,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B05_BRATIO2B025_BRATIO3B00_BRATIO4B075_BRATIO5A00,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B05_BRATIO2B025_BRATIO3B00_BRATIO4B075_BRATIO5A025,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B05_BRATIO2B025_BRATIO3B00_BRATIO4B075_BRATIO5A05,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B05_BRATIO2B025_BRATIO3B00_BRATIO4B075_BRATIO5A075,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B05_BRATIO2B025_BRATIO3B00_BRATIO4B075_BRATIO5A10,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B05_BRATIO2B025_BRATIO3B00_BRATIO4B10_BRATIO5A00,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B05_BRATIO2B025_BRATIO3B00_BRATIO4B10_BRATIO5A025,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B05_BRATIO2B025_BRATIO3B00_BRATIO4B10_BRATIO5A05,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B05_BRATIO2B025_BRATIO3B00_BRATIO4B10_BRATIO5A075,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B05_BRATIO2B025_BRATIO3B00_BRATIO4B10_BRATIO5A10,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B05_BRATIO2B025_BRATIO3B025_BRATIO4B00_BRATIO5A00,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B05_BRATIO2B025_BRATIO3B025_BRATIO4B00_BRATIO5A025,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B05_BRATIO2B025_BRATIO3B025_BRATIO4B00_BRATIO5A05,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B05_BRATIO2B025_BRATIO3B025_BRATIO4B00_BRATIO5A075,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B05_BRATIO2B025_BRATIO3B025_BRATIO4B00_BRATIO5A10,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B05_BRATIO2B025_BRATIO3B025_BRATIO4B025_BRATIO5A00,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B05_BRATIO2B025_BRATIO3B025_BRATIO4B025_BRATIO5A025,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B05_BRATIO2B025_BRATIO3B025_BRATIO4B025_BRATIO5A05,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B05_BRATIO2B025_BRATIO3B025_BRATIO4B025_BRATIO5A075,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B05_BRATIO2B025_BRATIO3B025_BRATIO4B025_BRATIO5A10,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B05_BRATIO2B025_BRATIO3B025_BRATIO4B05_BRATIO5A00,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B05_BRATIO2B025_BRATIO3B025_BRATIO4B05_BRATIO5A025,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B05_BRATIO2B025_BRATIO3B025_BRATIO4B05_BRATIO5A05,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B05_BRATIO2B025_BRATIO3B025_BRATIO4B05_BRATIO5A075,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B05_BRATIO2B025_BRATIO3B025_BRATIO4B05_BRATIO5A10,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B05_BRATIO2B025_BRATIO3B025_BRATIO4B075_BRATIO5A00,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B05_BRATIO2B025_BRATIO3B025_BRATIO4B075_BRATIO5A025,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B05_BRATIO2B025_BRATIO3B025_BRATIO4B075_BRATIO5A05,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B05_BRATIO2B025_BRATIO3B025_BRATIO4B075_BRATIO5A075,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B05_BRATIO2B025_BRATIO3B025_BRATIO4B075_BRATIO5A10,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B05_BRATIO2B025_BRATIO3B025_BRATIO4B10_BRATIO5A00,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B05_BRATIO2B025_BRATIO3B025_BRATIO4B10_BRATIO5A025,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B05_BRATIO2B025_BRATIO3B025_BRATIO4B10_BRATIO5A05,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B05_BRATIO2B025_BRATIO3B025_BRATIO4B10_BRATIO5A075,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B05_BRATIO2B025_BRATIO3B025_BRATIO4B10_BRATIO5A10,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B05_BRATIO2B025_BRATIO3B05_BRATIO4B00_BRATIO5A00,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B05_BRATIO2B025_BRATIO3B05_BRATIO4B00_BRATIO5A025,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B05_BRATIO2B025_BRATIO3B05_BRATIO4B00_BRATIO5A05,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B05_BRATIO2B025_BRATIO3B05_BRATIO4B00_BRATIO5A075,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B05_BRATIO2B025_BRATIO3B05_BRATIO4B00_BRATIO5A10,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B05_BRATIO2B025_BRATIO3B05_BRATIO4B025_BRATIO5A00,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B05_BRATIO2B025_BRATIO3B05_BRATIO4B025_BRATIO5A025,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B05_BRATIO2B025_BRATIO3B05_BRATIO4B025_BRATIO5A05,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B05_BRATIO2B025_BRATIO3B05_BRATIO4B025_BRATIO5A075,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B05_BRATIO2B025_BRATIO3B05_BRATIO4B025_BRATIO5A10,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B05_BRATIO2B025_BRATIO3B05_BRATIO4B05_BRATIO5A00,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B05_BRATIO2B025_BRATIO3B05_BRATIO4B05_BRATIO5A025,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B05_BRATIO2B025_BRATIO3B05_BRATIO4B05_BRATIO5A05,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B05_BRATIO2B025_BRATIO3B05_BRATIO4B05_BRATIO5A075,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B05_BRATIO2B025_BRATIO3B05_BRATIO4B05_BRATIO5A10,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B05_BRATIO2B025_BRATIO3B05_BRATIO4B075_BRATIO5A00,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B05_BRATIO2B025_BRATIO3B05_BRATIO4B075_BRATIO5A025,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B05_BRATIO2B025_BRATIO3B05_BRATIO4B075_BRATIO5A05,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B05_BRATIO2B025_BRATIO3B05_BRATIO4B075_BRATIO5A075,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B05_BRATIO2B025_BRATIO3B05_BRATIO4B075_BRATIO5A10,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B05_BRATIO2B025_BRATIO3B05_BRATIO4B10_BRATIO5A00,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B05_BRATIO2B025_BRATIO3B05_BRATIO4B10_BRATIO5A025,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B05_BRATIO2B025_BRATIO3B05_BRATIO4B10_BRATIO5A05,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B05_BRATIO2B025_BRATIO3B05_BRATIO4B10_BRATIO5A075,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B05_BRATIO2B025_BRATIO3B05_BRATIO4B10_BRATIO5A10,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B05_BRATIO2B025_BRATIO3B075_BRATIO4B00_BRATIO5A00,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B05_BRATIO2B025_BRATIO3B075_BRATIO4B00_BRATIO5A025,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B05_BRATIO2B025_BRATIO3B075_BRATIO4B00_BRATIO5A05,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B05_BRATIO2B025_BRATIO3B075_BRATIO4B00_BRATIO5A075,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B05_BRATIO2B025_BRATIO3B075_BRATIO4B00_BRATIO5A10,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B05_BRATIO2B025_BRATIO3B075_BRATIO4B025_BRATIO5A00,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B05_BRATIO2B025_BRATIO3B075_BRATIO4B025_BRATIO5A025,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B05_BRATIO2B025_BRATIO3B075_BRATIO4B025_BRATIO5A05,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B05_BRATIO2B025_BRATIO3B075_BRATIO4B025_BRATIO5A075,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B05_BRATIO2B025_BRATIO3B075_BRATIO4B025_BRATIO5A10,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B05_BRATIO2B025_BRATIO3B075_BRATIO4B05_BRATIO5A00,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B05_BRATIO2B025_BRATIO3B075_BRATIO4B05_BRATIO5A025,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B05_BRATIO2B025_BRATIO3B075_BRATIO4B05_BRATIO5A05,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B05_BRATIO2B025_BRATIO3B075_BRATIO4B05_BRATIO5A075,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B05_BRATIO2B025_BRATIO3B075_BRATIO4B05_BRATIO5A10,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B05_BRATIO2B025_BRATIO3B075_BRATIO4B075_BRATIO5A00,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B05_BRATIO2B025_BRATIO3B075_BRATIO4B075_BRATIO5A025,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B05_BRATIO2B025_BRATIO3B075_BRATIO4B075_BRATIO5A05,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B05_BRATIO2B025_BRATIO3B075_BRATIO4B075_BRATIO5A075,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B05_BRATIO2B025_BRATIO3B075_BRATIO4B075_BRATIO5A10,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B05_BRATIO2B025_BRATIO3B075_BRATIO4B10_BRATIO5A00,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B05_BRATIO2B025_BRATIO3B075_BRATIO4B10_BRATIO5A025,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B05_BRATIO2B025_BRATIO3B075_BRATIO4B10_BRATIO5A05,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B05_BRATIO2B025_BRATIO3B075_BRATIO4B10_BRATIO5A075,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B05_BRATIO2B025_BRATIO3B075_BRATIO4B10_BRATIO5A10,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B05_BRATIO2B025_BRATIO3B10_BRATIO4B00_BRATIO5A00,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B05_BRATIO2B025_BRATIO3B10_BRATIO4B00_BRATIO5A025,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B05_BRATIO2B025_BRATIO3B10_BRATIO4B00_BRATIO5A05,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B05_BRATIO2B025_BRATIO3B10_BRATIO4B00_BRATIO5A075,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B05_BRATIO2B025_BRATIO3B10_BRATIO4B00_BRATIO5A10,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B05_BRATIO2B025_BRATIO3B10_BRATIO4B025_BRATIO5A00,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B05_BRATIO2B025_BRATIO3B10_BRATIO4B025_BRATIO5A025,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B05_BRATIO2B025_BRATIO3B10_BRATIO4B025_BRATIO5A05,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B05_BRATIO2B025_BRATIO3B10_BRATIO4B025_BRATIO5A075,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B05_BRATIO2B025_BRATIO3B10_BRATIO4B025_BRATIO5A10,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B05_BRATIO2B025_BRATIO3B10_BRATIO4B05_BRATIO5A00,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B05_BRATIO2B025_BRATIO3B10_BRATIO4B05_BRATIO5A025,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B05_BRATIO2B025_BRATIO3B10_BRATIO4B05_BRATIO5A05,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B05_BRATIO2B025_BRATIO3B10_BRATIO4B05_BRATIO5A075,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B05_BRATIO2B025_BRATIO3B10_BRATIO4B05_BRATIO5A10,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B05_BRATIO2B025_BRATIO3B10_BRATIO4B075_BRATIO5A00,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B05_BRATIO2B025_BRATIO3B10_BRATIO4B075_BRATIO5A025,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B05_BRATIO2B025_BRATIO3B10_BRATIO4B075_BRATIO5A05,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B05_BRATIO2B025_BRATIO3B10_BRATIO4B075_BRATIO5A075,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B05_BRATIO2B025_BRATIO3B10_BRATIO4B075_BRATIO5A10,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B05_BRATIO2B025_BRATIO3B10_BRATIO4B10_BRATIO5A00,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B05_BRATIO2B025_BRATIO3B10_BRATIO4B10_BRATIO5A025,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B05_BRATIO2B025_BRATIO3B10_BRATIO4B10_BRATIO5A05,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B05_BRATIO2B025_BRATIO3B10_BRATIO4B10_BRATIO5A075,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B05_BRATIO2B025_BRATIO3B10_BRATIO4B10_BRATIO5A10,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B05_BRATIO2B05_BRATIO3B00_BRATIO4B00_BRATIO5A00,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B05_BRATIO2B05_BRATIO3B00_BRATIO4B00_BRATIO5A025,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B05_BRATIO2B05_BRATIO3B00_BRATIO4B00_BRATIO5A05,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B05_BRATIO2B05_BRATIO3B00_BRATIO4B00_BRATIO5A075,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B05_BRATIO2B05_BRATIO3B00_BRATIO4B00_BRATIO5A10,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B05_BRATIO2B05_BRATIO3B00_BRATIO4B025_BRATIO5A00,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B05_BRATIO2B05_BRATIO3B00_BRATIO4B025_BRATIO5A025,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B05_BRATIO2B05_BRATIO3B00_BRATIO4B025_BRATIO5A05,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B05_BRATIO2B05_BRATIO3B00_BRATIO4B025_BRATIO5A075,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B05_BRATIO2B05_BRATIO3B00_BRATIO4B025_BRATIO5A10,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B05_BRATIO2B05_BRATIO3B00_BRATIO4B05_BRATIO5A00,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B05_BRATIO2B05_BRATIO3B00_BRATIO4B05_BRATIO5A025,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B05_BRATIO2B05_BRATIO3B00_BRATIO4B05_BRATIO5A05,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B05_BRATIO2B05_BRATIO3B00_BRATIO4B05_BRATIO5A075,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B05_BRATIO2B05_BRATIO3B00_BRATIO4B05_BRATIO5A10,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B05_BRATIO2B05_BRATIO3B00_BRATIO4B075_BRATIO5A00,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B05_BRATIO2B05_BRATIO3B00_BRATIO4B075_BRATIO5A025,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B05_BRATIO2B05_BRATIO3B00_BRATIO4B075_BRATIO5A05,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B05_BRATIO2B05_BRATIO3B00_BRATIO4B075_BRATIO5A075,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B05_BRATIO2B05_BRATIO3B00_BRATIO4B075_BRATIO5A10,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B05_BRATIO2B05_BRATIO3B00_BRATIO4B10_BRATIO5A00,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B05_BRATIO2B05_BRATIO3B00_BRATIO4B10_BRATIO5A025,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B05_BRATIO2B05_BRATIO3B00_BRATIO4B10_BRATIO5A05,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B05_BRATIO2B05_BRATIO3B00_BRATIO4B10_BRATIO5A075,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B05_BRATIO2B05_BRATIO3B00_BRATIO4B10_BRATIO5A10,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B05_BRATIO2B05_BRATIO3B025_BRATIO4B00_BRATIO5A00,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B05_BRATIO2B05_BRATIO3B025_BRATIO4B00_BRATIO5A025,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B05_BRATIO2B05_BRATIO3B025_BRATIO4B00_BRATIO5A05,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B05_BRATIO2B05_BRATIO3B025_BRATIO4B00_BRATIO5A075,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B05_BRATIO2B05_BRATIO3B025_BRATIO4B00_BRATIO5A10,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B05_BRATIO2B05_BRATIO3B025_BRATIO4B025_BRATIO5A00,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B05_BRATIO2B05_BRATIO3B025_BRATIO4B025_BRATIO5A025,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B05_BRATIO2B05_BRATIO3B025_BRATIO4B025_BRATIO5A05,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B05_BRATIO2B05_BRATIO3B025_BRATIO4B025_BRATIO5A075,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B05_BRATIO2B05_BRATIO3B025_BRATIO4B025_BRATIO5A10,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B05_BRATIO2B05_BRATIO3B025_BRATIO4B05_BRATIO5A00,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B05_BRATIO2B05_BRATIO3B025_BRATIO4B05_BRATIO5A025,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B05_BRATIO2B05_BRATIO3B025_BRATIO4B05_BRATIO5A05,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B05_BRATIO2B05_BRATIO3B025_BRATIO4B05_BRATIO5A075,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B05_BRATIO2B05_BRATIO3B025_BRATIO4B05_BRATIO5A10,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B05_BRATIO2B05_BRATIO3B025_BRATIO4B075_BRATIO5A00,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B05_BRATIO2B05_BRATIO3B025_BRATIO4B075_BRATIO5A025,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B05_BRATIO2B05_BRATIO3B025_BRATIO4B075_BRATIO5A05,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B05_BRATIO2B05_BRATIO3B025_BRATIO4B075_BRATIO5A075,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B05_BRATIO2B05_BRATIO3B025_BRATIO4B075_BRATIO5A10,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B05_BRATIO2B05_BRATIO3B025_BRATIO4B10_BRATIO5A00,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B05_BRATIO2B05_BRATIO3B025_BRATIO4B10_BRATIO5A025,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B05_BRATIO2B05_BRATIO3B025_BRATIO4B10_BRATIO5A05,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B05_BRATIO2B05_BRATIO3B025_BRATIO4B10_BRATIO5A075,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B05_BRATIO2B05_BRATIO3B025_BRATIO4B10_BRATIO5A10,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B05_BRATIO2B05_BRATIO3B05_BRATIO4B00_BRATIO5A00,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B05_BRATIO2B05_BRATIO3B05_BRATIO4B00_BRATIO5A025,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B05_BRATIO2B05_BRATIO3B05_BRATIO4B00_BRATIO5A05,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B05_BRATIO2B05_BRATIO3B05_BRATIO4B00_BRATIO5A075,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B05_BRATIO2B05_BRATIO3B05_BRATIO4B00_BRATIO5A10,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B05_BRATIO2B05_BRATIO3B05_BRATIO4B025_BRATIO5A00,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B05_BRATIO2B05_BRATIO3B05_BRATIO4B025_BRATIO5A025,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B05_BRATIO2B05_BRATIO3B05_BRATIO4B025_BRATIO5A05,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B05_BRATIO2B05_BRATIO3B05_BRATIO4B025_BRATIO5A075,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B05_BRATIO2B05_BRATIO3B05_BRATIO4B025_BRATIO5A10,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B05_BRATIO2B05_BRATIO3B05_BRATIO4B05_BRATIO5A00,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B05_BRATIO2B05_BRATIO3B05_BRATIO4B05_BRATIO5A025,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B05_BRATIO2B05_BRATIO3B05_BRATIO4B05_BRATIO5A05,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B05_BRATIO2B05_BRATIO3B05_BRATIO4B05_BRATIO5A075,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B05_BRATIO2B05_BRATIO3B05_BRATIO4B05_BRATIO5A10,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B05_BRATIO2B05_BRATIO3B05_BRATIO4B075_BRATIO5A00,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B05_BRATIO2B05_BRATIO3B05_BRATIO4B075_BRATIO5A025,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B05_BRATIO2B05_BRATIO3B05_BRATIO4B075_BRATIO5A05,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B05_BRATIO2B05_BRATIO3B05_BRATIO4B075_BRATIO5A075,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B05_BRATIO2B05_BRATIO3B05_BRATIO4B075_BRATIO5A10,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B05_BRATIO2B05_BRATIO3B05_BRATIO4B10_BRATIO5A00,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B05_BRATIO2B05_BRATIO3B05_BRATIO4B10_BRATIO5A025,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B05_BRATIO2B05_BRATIO3B05_BRATIO4B10_BRATIO5A05,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B05_BRATIO2B05_BRATIO3B05_BRATIO4B10_BRATIO5A075,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B05_BRATIO2B05_BRATIO3B05_BRATIO4B10_BRATIO5A10,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B05_BRATIO2B05_BRATIO3B075_BRATIO4B00_BRATIO5A00,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B05_BRATIO2B05_BRATIO3B075_BRATIO4B00_BRATIO5A025,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B05_BRATIO2B05_BRATIO3B075_BRATIO4B00_BRATIO5A05,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B05_BRATIO2B05_BRATIO3B075_BRATIO4B00_BRATIO5A075,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B05_BRATIO2B05_BRATIO3B075_BRATIO4B00_BRATIO5A10,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B05_BRATIO2B05_BRATIO3B075_BRATIO4B025_BRATIO5A00,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B05_BRATIO2B05_BRATIO3B075_BRATIO4B025_BRATIO5A025,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B05_BRATIO2B05_BRATIO3B075_BRATIO4B025_BRATIO5A05,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B05_BRATIO2B05_BRATIO3B075_BRATIO4B025_BRATIO5A075,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B05_BRATIO2B05_BRATIO3B075_BRATIO4B025_BRATIO5A10,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B05_BRATIO2B05_BRATIO3B075_BRATIO4B05_BRATIO5A00,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B05_BRATIO2B05_BRATIO3B075_BRATIO4B05_BRATIO5A025,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B05_BRATIO2B05_BRATIO3B075_BRATIO4B05_BRATIO5A05,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B05_BRATIO2B05_BRATIO3B075_BRATIO4B05_BRATIO5A075,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B05_BRATIO2B05_BRATIO3B075_BRATIO4B05_BRATIO5A10,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B05_BRATIO2B05_BRATIO3B075_BRATIO4B075_BRATIO5A00,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B05_BRATIO2B05_BRATIO3B075_BRATIO4B075_BRATIO5A025,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B05_BRATIO2B05_BRATIO3B075_BRATIO4B075_BRATIO5A05,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B05_BRATIO2B05_BRATIO3B075_BRATIO4B075_BRATIO5A075,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B05_BRATIO2B05_BRATIO3B075_BRATIO4B075_BRATIO5A10,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B05_BRATIO2B05_BRATIO3B075_BRATIO4B10_BRATIO5A00,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B05_BRATIO2B05_BRATIO3B075_BRATIO4B10_BRATIO5A025,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B05_BRATIO2B05_BRATIO3B075_BRATIO4B10_BRATIO5A05,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B05_BRATIO2B05_BRATIO3B075_BRATIO4B10_BRATIO5A075,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B05_BRATIO2B05_BRATIO3B075_BRATIO4B10_BRATIO5A10,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B05_BRATIO2B05_BRATIO3B10_BRATIO4B00_BRATIO5A00,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B05_BRATIO2B05_BRATIO3B10_BRATIO4B00_BRATIO5A025,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B05_BRATIO2B05_BRATIO3B10_BRATIO4B00_BRATIO5A05,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B05_BRATIO2B05_BRATIO3B10_BRATIO4B00_BRATIO5A075,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B05_BRATIO2B05_BRATIO3B10_BRATIO4B00_BRATIO5A10,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B05_BRATIO2B05_BRATIO3B10_BRATIO4B025_BRATIO5A00,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B05_BRATIO2B05_BRATIO3B10_BRATIO4B025_BRATIO5A025,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B05_BRATIO2B05_BRATIO3B10_BRATIO4B025_BRATIO5A05,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B05_BRATIO2B05_BRATIO3B10_BRATIO4B025_BRATIO5A075,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B05_BRATIO2B05_BRATIO3B10_BRATIO4B025_BRATIO5A10,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B05_BRATIO2B05_BRATIO3B10_BRATIO4B05_BRATIO5A00,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B05_BRATIO2B05_BRATIO3B10_BRATIO4B05_BRATIO5A025,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B05_BRATIO2B05_BRATIO3B10_BRATIO4B05_BRATIO5A05,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B05_BRATIO2B05_BRATIO3B10_BRATIO4B05_BRATIO5A075,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B05_BRATIO2B05_BRATIO3B10_BRATIO4B05_BRATIO5A10,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B05_BRATIO2B05_BRATIO3B10_BRATIO4B075_BRATIO5A00,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B05_BRATIO2B05_BRATIO3B10_BRATIO4B075_BRATIO5A025,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B05_BRATIO2B05_BRATIO3B10_BRATIO4B075_BRATIO5A05,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B05_BRATIO2B05_BRATIO3B10_BRATIO4B075_BRATIO5A075,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B05_BRATIO2B05_BRATIO3B10_BRATIO4B075_BRATIO5A10,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B05_BRATIO2B05_BRATIO3B10_BRATIO4B10_BRATIO5A00,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B05_BRATIO2B05_BRATIO3B10_BRATIO4B10_BRATIO5A025,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B05_BRATIO2B05_BRATIO3B10_BRATIO4B10_BRATIO5A05,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B05_BRATIO2B05_BRATIO3B10_BRATIO4B10_BRATIO5A075,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B05_BRATIO2B05_BRATIO3B10_BRATIO4B10_BRATIO5A10,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B05_BRATIO2B075_BRATIO3B00_BRATIO4B00_BRATIO5A00,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B05_BRATIO2B075_BRATIO3B00_BRATIO4B00_BRATIO5A025,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B05_BRATIO2B075_BRATIO3B00_BRATIO4B00_BRATIO5A05,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B05_BRATIO2B075_BRATIO3B00_BRATIO4B00_BRATIO5A075,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B05_BRATIO2B075_BRATIO3B00_BRATIO4B00_BRATIO5A10,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B05_BRATIO2B075_BRATIO3B00_BRATIO4B025_BRATIO5A00,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B05_BRATIO2B075_BRATIO3B00_BRATIO4B025_BRATIO5A025,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B05_BRATIO2B075_BRATIO3B00_BRATIO4B025_BRATIO5A05,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B05_BRATIO2B075_BRATIO3B00_BRATIO4B025_BRATIO5A075,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B05_BRATIO2B075_BRATIO3B00_BRATIO4B025_BRATIO5A10,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B05_BRATIO2B075_BRATIO3B00_BRATIO4B05_BRATIO5A00,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B05_BRATIO2B075_BRATIO3B00_BRATIO4B05_BRATIO5A025,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B05_BRATIO2B075_BRATIO3B00_BRATIO4B05_BRATIO5A05,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B05_BRATIO2B075_BRATIO3B00_BRATIO4B05_BRATIO5A075,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B05_BRATIO2B075_BRATIO3B00_BRATIO4B05_BRATIO5A10,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B05_BRATIO2B075_BRATIO3B00_BRATIO4B075_BRATIO5A00,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B05_BRATIO2B075_BRATIO3B00_BRATIO4B075_BRATIO5A025,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B05_BRATIO2B075_BRATIO3B00_BRATIO4B075_BRATIO5A05,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B05_BRATIO2B075_BRATIO3B00_BRATIO4B075_BRATIO5A075,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B05_BRATIO2B075_BRATIO3B00_BRATIO4B075_BRATIO5A10,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B05_BRATIO2B075_BRATIO3B00_BRATIO4B10_BRATIO5A00,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B05_BRATIO2B075_BRATIO3B00_BRATIO4B10_BRATIO5A025,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B05_BRATIO2B075_BRATIO3B00_BRATIO4B10_BRATIO5A05,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B05_BRATIO2B075_BRATIO3B00_BRATIO4B10_BRATIO5A075,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B05_BRATIO2B075_BRATIO3B00_BRATIO4B10_BRATIO5A10,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B05_BRATIO2B075_BRATIO3B025_BRATIO4B00_BRATIO5A00,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B05_BRATIO2B075_BRATIO3B025_BRATIO4B00_BRATIO5A025,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B05_BRATIO2B075_BRATIO3B025_BRATIO4B00_BRATIO5A05,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B05_BRATIO2B075_BRATIO3B025_BRATIO4B00_BRATIO5A075,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B05_BRATIO2B075_BRATIO3B025_BRATIO4B00_BRATIO5A10,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B05_BRATIO2B075_BRATIO3B025_BRATIO4B025_BRATIO5A00,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B05_BRATIO2B075_BRATIO3B025_BRATIO4B025_BRATIO5A025,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B05_BRATIO2B075_BRATIO3B025_BRATIO4B025_BRATIO5A05,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B05_BRATIO2B075_BRATIO3B025_BRATIO4B025_BRATIO5A075,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B05_BRATIO2B075_BRATIO3B025_BRATIO4B025_BRATIO5A10,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B05_BRATIO2B075_BRATIO3B025_BRATIO4B05_BRATIO5A00,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B05_BRATIO2B075_BRATIO3B025_BRATIO4B05_BRATIO5A025,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B05_BRATIO2B075_BRATIO3B025_BRATIO4B05_BRATIO5A05,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B05_BRATIO2B075_BRATIO3B025_BRATIO4B05_BRATIO5A075,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B05_BRATIO2B075_BRATIO3B025_BRATIO4B05_BRATIO5A10,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B05_BRATIO2B075_BRATIO3B025_BRATIO4B075_BRATIO5A00,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B05_BRATIO2B075_BRATIO3B025_BRATIO4B075_BRATIO5A025,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B05_BRATIO2B075_BRATIO3B025_BRATIO4B075_BRATIO5A05,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B05_BRATIO2B075_BRATIO3B025_BRATIO4B075_BRATIO5A075,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B05_BRATIO2B075_BRATIO3B025_BRATIO4B075_BRATIO5A10,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B05_BRATIO2B075_BRATIO3B025_BRATIO4B10_BRATIO5A00,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B05_BRATIO2B075_BRATIO3B025_BRATIO4B10_BRATIO5A025,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B05_BRATIO2B075_BRATIO3B025_BRATIO4B10_BRATIO5A05,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B05_BRATIO2B075_BRATIO3B025_BRATIO4B10_BRATIO5A075,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B05_BRATIO2B075_BRATIO3B025_BRATIO4B10_BRATIO5A10,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B05_BRATIO2B075_BRATIO3B05_BRATIO4B00_BRATIO5A00,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B05_BRATIO2B075_BRATIO3B05_BRATIO4B00_BRATIO5A025,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B05_BRATIO2B075_BRATIO3B05_BRATIO4B00_BRATIO5A05,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B05_BRATIO2B075_BRATIO3B05_BRATIO4B00_BRATIO5A075,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B05_BRATIO2B075_BRATIO3B05_BRATIO4B00_BRATIO5A10,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B05_BRATIO2B075_BRATIO3B05_BRATIO4B025_BRATIO5A00,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B05_BRATIO2B075_BRATIO3B05_BRATIO4B025_BRATIO5A025,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B05_BRATIO2B075_BRATIO3B05_BRATIO4B025_BRATIO5A05,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B05_BRATIO2B075_BRATIO3B05_BRATIO4B025_BRATIO5A075,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B05_BRATIO2B075_BRATIO3B05_BRATIO4B025_BRATIO5A10,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B05_BRATIO2B075_BRATIO3B05_BRATIO4B05_BRATIO5A00,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B05_BRATIO2B075_BRATIO3B05_BRATIO4B05_BRATIO5A025,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B05_BRATIO2B075_BRATIO3B05_BRATIO4B05_BRATIO5A05,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B05_BRATIO2B075_BRATIO3B05_BRATIO4B05_BRATIO5A075,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B05_BRATIO2B075_BRATIO3B05_BRATIO4B05_BRATIO5A10,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B05_BRATIO2B075_BRATIO3B05_BRATIO4B075_BRATIO5A00,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B05_BRATIO2B075_BRATIO3B05_BRATIO4B075_BRATIO5A025,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B05_BRATIO2B075_BRATIO3B05_BRATIO4B075_BRATIO5A05,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B05_BRATIO2B075_BRATIO3B05_BRATIO4B075_BRATIO5A075,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B05_BRATIO2B075_BRATIO3B05_BRATIO4B075_BRATIO5A10,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B05_BRATIO2B075_BRATIO3B05_BRATIO4B10_BRATIO5A00,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B05_BRATIO2B075_BRATIO3B05_BRATIO4B10_BRATIO5A025,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B05_BRATIO2B075_BRATIO3B05_BRATIO4B10_BRATIO5A05,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B05_BRATIO2B075_BRATIO3B05_BRATIO4B10_BRATIO5A075,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B05_BRATIO2B075_BRATIO3B05_BRATIO4B10_BRATIO5A10,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B05_BRATIO2B075_BRATIO3B075_BRATIO4B00_BRATIO5A00,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B05_BRATIO2B075_BRATIO3B075_BRATIO4B00_BRATIO5A025,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B05_BRATIO2B075_BRATIO3B075_BRATIO4B00_BRATIO5A05,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B05_BRATIO2B075_BRATIO3B075_BRATIO4B00_BRATIO5A075,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B05_BRATIO2B075_BRATIO3B075_BRATIO4B00_BRATIO5A10,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B05_BRATIO2B075_BRATIO3B075_BRATIO4B025_BRATIO5A00,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B05_BRATIO2B075_BRATIO3B075_BRATIO4B025_BRATIO5A025,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B05_BRATIO2B075_BRATIO3B075_BRATIO4B025_BRATIO5A05,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B05_BRATIO2B075_BRATIO3B075_BRATIO4B025_BRATIO5A075,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B05_BRATIO2B075_BRATIO3B075_BRATIO4B025_BRATIO5A10,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B05_BRATIO2B075_BRATIO3B075_BRATIO4B05_BRATIO5A00,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B05_BRATIO2B075_BRATIO3B075_BRATIO4B05_BRATIO5A025,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B05_BRATIO2B075_BRATIO3B075_BRATIO4B05_BRATIO5A05,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B05_BRATIO2B075_BRATIO3B075_BRATIO4B05_BRATIO5A075,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B05_BRATIO2B075_BRATIO3B075_BRATIO4B05_BRATIO5A10,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B05_BRATIO2B075_BRATIO3B075_BRATIO4B075_BRATIO5A00,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B05_BRATIO2B075_BRATIO3B075_BRATIO4B075_BRATIO5A025,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B05_BRATIO2B075_BRATIO3B075_BRATIO4B075_BRATIO5A05,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B05_BRATIO2B075_BRATIO3B075_BRATIO4B075_BRATIO5A075,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B05_BRATIO2B075_BRATIO3B075_BRATIO4B075_BRATIO5A10,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B05_BRATIO2B075_BRATIO3B075_BRATIO4B10_BRATIO5A00,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B05_BRATIO2B075_BRATIO3B075_BRATIO4B10_BRATIO5A025,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B05_BRATIO2B075_BRATIO3B075_BRATIO4B10_BRATIO5A05,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B05_BRATIO2B075_BRATIO3B075_BRATIO4B10_BRATIO5A075,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B05_BRATIO2B075_BRATIO3B075_BRATIO4B10_BRATIO5A10,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B05_BRATIO2B075_BRATIO3B10_BRATIO4B00_BRATIO5A00,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B05_BRATIO2B075_BRATIO3B10_BRATIO4B00_BRATIO5A025,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B05_BRATIO2B075_BRATIO3B10_BRATIO4B00_BRATIO5A05,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B05_BRATIO2B075_BRATIO3B10_BRATIO4B00_BRATIO5A075,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B05_BRATIO2B075_BRATIO3B10_BRATIO4B00_BRATIO5A10,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B05_BRATIO2B075_BRATIO3B10_BRATIO4B025_BRATIO5A00,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B05_BRATIO2B075_BRATIO3B10_BRATIO4B025_BRATIO5A025,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B05_BRATIO2B075_BRATIO3B10_BRATIO4B025_BRATIO5A05,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B05_BRATIO2B075_BRATIO3B10_BRATIO4B025_BRATIO5A075,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B05_BRATIO2B075_BRATIO3B10_BRATIO4B025_BRATIO5A10,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B05_BRATIO2B075_BRATIO3B10_BRATIO4B05_BRATIO5A00,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B05_BRATIO2B075_BRATIO3B10_BRATIO4B05_BRATIO5A025,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B05_BRATIO2B075_BRATIO3B10_BRATIO4B05_BRATIO5A05,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B05_BRATIO2B075_BRATIO3B10_BRATIO4B05_BRATIO5A075,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B05_BRATIO2B075_BRATIO3B10_BRATIO4B05_BRATIO5A10,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B05_BRATIO2B075_BRATIO3B10_BRATIO4B075_BRATIO5A00,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B05_BRATIO2B075_BRATIO3B10_BRATIO4B075_BRATIO5A025,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B05_BRATIO2B075_BRATIO3B10_BRATIO4B075_BRATIO5A05,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B05_BRATIO2B075_BRATIO3B10_BRATIO4B075_BRATIO5A075,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B05_BRATIO2B075_BRATIO3B10_BRATIO4B075_BRATIO5A10,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B05_BRATIO2B075_BRATIO3B10_BRATIO4B10_BRATIO5A00,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B05_BRATIO2B075_BRATIO3B10_BRATIO4B10_BRATIO5A025,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B05_BRATIO2B075_BRATIO3B10_BRATIO4B10_BRATIO5A05,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B05_BRATIO2B075_BRATIO3B10_BRATIO4B10_BRATIO5A075,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B05_BRATIO2B075_BRATIO3B10_BRATIO4B10_BRATIO5A10,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B05_BRATIO2B10_BRATIO3B00_BRATIO4B00_BRATIO5A00,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B05_BRATIO2B10_BRATIO3B00_BRATIO4B00_BRATIO5A025,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B05_BRATIO2B10_BRATIO3B00_BRATIO4B00_BRATIO5A05,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B05_BRATIO2B10_BRATIO3B00_BRATIO4B00_BRATIO5A075,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B05_BRATIO2B10_BRATIO3B00_BRATIO4B00_BRATIO5A10,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B05_BRATIO2B10_BRATIO3B00_BRATIO4B025_BRATIO5A00,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B05_BRATIO2B10_BRATIO3B00_BRATIO4B025_BRATIO5A025,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B05_BRATIO2B10_BRATIO3B00_BRATIO4B025_BRATIO5A05,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B05_BRATIO2B10_BRATIO3B00_BRATIO4B025_BRATIO5A075,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B05_BRATIO2B10_BRATIO3B00_BRATIO4B025_BRATIO5A10,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B05_BRATIO2B10_BRATIO3B00_BRATIO4B05_BRATIO5A00,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B05_BRATIO2B10_BRATIO3B00_BRATIO4B05_BRATIO5A025,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B05_BRATIO2B10_BRATIO3B00_BRATIO4B05_BRATIO5A05,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B05_BRATIO2B10_BRATIO3B00_BRATIO4B05_BRATIO5A075,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B05_BRATIO2B10_BRATIO3B00_BRATIO4B05_BRATIO5A10,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B05_BRATIO2B10_BRATIO3B00_BRATIO4B075_BRATIO5A00,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B05_BRATIO2B10_BRATIO3B00_BRATIO4B075_BRATIO5A025,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B05_BRATIO2B10_BRATIO3B00_BRATIO4B075_BRATIO5A05,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B05_BRATIO2B10_BRATIO3B00_BRATIO4B075_BRATIO5A075,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B05_BRATIO2B10_BRATIO3B00_BRATIO4B075_BRATIO5A10,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B05_BRATIO2B10_BRATIO3B00_BRATIO4B10_BRATIO5A00,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B05_BRATIO2B10_BRATIO3B00_BRATIO4B10_BRATIO5A025,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B05_BRATIO2B10_BRATIO3B00_BRATIO4B10_BRATIO5A05,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B05_BRATIO2B10_BRATIO3B00_BRATIO4B10_BRATIO5A075,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B05_BRATIO2B10_BRATIO3B00_BRATIO4B10_BRATIO5A10,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B05_BRATIO2B10_BRATIO3B025_BRATIO4B00_BRATIO5A00,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B05_BRATIO2B10_BRATIO3B025_BRATIO4B00_BRATIO5A025,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B05_BRATIO2B10_BRATIO3B025_BRATIO4B00_BRATIO5A05,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B05_BRATIO2B10_BRATIO3B025_BRATIO4B00_BRATIO5A075,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B05_BRATIO2B10_BRATIO3B025_BRATIO4B00_BRATIO5A10,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B05_BRATIO2B10_BRATIO3B025_BRATIO4B025_BRATIO5A00,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B05_BRATIO2B10_BRATIO3B025_BRATIO4B025_BRATIO5A025,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B05_BRATIO2B10_BRATIO3B025_BRATIO4B025_BRATIO5A05,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B05_BRATIO2B10_BRATIO3B025_BRATIO4B025_BRATIO5A075,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B05_BRATIO2B10_BRATIO3B025_BRATIO4B025_BRATIO5A10,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B05_BRATIO2B10_BRATIO3B025_BRATIO4B05_BRATIO5A00,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B05_BRATIO2B10_BRATIO3B025_BRATIO4B05_BRATIO5A025,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B05_BRATIO2B10_BRATIO3B025_BRATIO4B05_BRATIO5A05,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B05_BRATIO2B10_BRATIO3B025_BRATIO4B05_BRATIO5A075,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B05_BRATIO2B10_BRATIO3B025_BRATIO4B05_BRATIO5A10,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B05_BRATIO2B10_BRATIO3B025_BRATIO4B075_BRATIO5A00,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B05_BRATIO2B10_BRATIO3B025_BRATIO4B075_BRATIO5A025,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B05_BRATIO2B10_BRATIO3B025_BRATIO4B075_BRATIO5A05,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B05_BRATIO2B10_BRATIO3B025_BRATIO4B075_BRATIO5A075,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B05_BRATIO2B10_BRATIO3B025_BRATIO4B075_BRATIO5A10,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B05_BRATIO2B10_BRATIO3B025_BRATIO4B10_BRATIO5A00,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B05_BRATIO2B10_BRATIO3B025_BRATIO4B10_BRATIO5A025,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B05_BRATIO2B10_BRATIO3B025_BRATIO4B10_BRATIO5A05,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B05_BRATIO2B10_BRATIO3B025_BRATIO4B10_BRATIO5A075,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B05_BRATIO2B10_BRATIO3B025_BRATIO4B10_BRATIO5A10,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B05_BRATIO2B10_BRATIO3B05_BRATIO4B00_BRATIO5A00,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B05_BRATIO2B10_BRATIO3B05_BRATIO4B00_BRATIO5A025,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B05_BRATIO2B10_BRATIO3B05_BRATIO4B00_BRATIO5A05,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B05_BRATIO2B10_BRATIO3B05_BRATIO4B00_BRATIO5A075,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B05_BRATIO2B10_BRATIO3B05_BRATIO4B00_BRATIO5A10,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B05_BRATIO2B10_BRATIO3B05_BRATIO4B025_BRATIO5A00,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B05_BRATIO2B10_BRATIO3B05_BRATIO4B025_BRATIO5A025,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B05_BRATIO2B10_BRATIO3B05_BRATIO4B025_BRATIO5A05,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B05_BRATIO2B10_BRATIO3B05_BRATIO4B025_BRATIO5A075,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B05_BRATIO2B10_BRATIO3B05_BRATIO4B025_BRATIO5A10,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B05_BRATIO2B10_BRATIO3B05_BRATIO4B05_BRATIO5A00,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B05_BRATIO2B10_BRATIO3B05_BRATIO4B05_BRATIO5A025,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B05_BRATIO2B10_BRATIO3B05_BRATIO4B05_BRATIO5A05,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B05_BRATIO2B10_BRATIO3B05_BRATIO4B05_BRATIO5A075,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B05_BRATIO2B10_BRATIO3B05_BRATIO4B05_BRATIO5A10,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B05_BRATIO2B10_BRATIO3B05_BRATIO4B075_BRATIO5A00,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B05_BRATIO2B10_BRATIO3B05_BRATIO4B075_BRATIO5A025,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B05_BRATIO2B10_BRATIO3B05_BRATIO4B075_BRATIO5A05,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B05_BRATIO2B10_BRATIO3B05_BRATIO4B075_BRATIO5A075,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B05_BRATIO2B10_BRATIO3B05_BRATIO4B075_BRATIO5A10,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B05_BRATIO2B10_BRATIO3B05_BRATIO4B10_BRATIO5A00,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B05_BRATIO2B10_BRATIO3B05_BRATIO4B10_BRATIO5A025,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B05_BRATIO2B10_BRATIO3B05_BRATIO4B10_BRATIO5A05,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B05_BRATIO2B10_BRATIO3B05_BRATIO4B10_BRATIO5A075,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B05_BRATIO2B10_BRATIO3B05_BRATIO4B10_BRATIO5A10,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B05_BRATIO2B10_BRATIO3B075_BRATIO4B00_BRATIO5A00,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B05_BRATIO2B10_BRATIO3B075_BRATIO4B00_BRATIO5A025,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B05_BRATIO2B10_BRATIO3B075_BRATIO4B00_BRATIO5A05,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B05_BRATIO2B10_BRATIO3B075_BRATIO4B00_BRATIO5A075,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B05_BRATIO2B10_BRATIO3B075_BRATIO4B00_BRATIO5A10,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B05_BRATIO2B10_BRATIO3B075_BRATIO4B025_BRATIO5A00,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B05_BRATIO2B10_BRATIO3B075_BRATIO4B025_BRATIO5A025,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B05_BRATIO2B10_BRATIO3B075_BRATIO4B025_BRATIO5A05,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B05_BRATIO2B10_BRATIO3B075_BRATIO4B025_BRATIO5A075,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B05_BRATIO2B10_BRATIO3B075_BRATIO4B025_BRATIO5A10,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B05_BRATIO2B10_BRATIO3B075_BRATIO4B05_BRATIO5A00,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B05_BRATIO2B10_BRATIO3B075_BRATIO4B05_BRATIO5A025,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B05_BRATIO2B10_BRATIO3B075_BRATIO4B05_BRATIO5A05,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B05_BRATIO2B10_BRATIO3B075_BRATIO4B05_BRATIO5A075,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B05_BRATIO2B10_BRATIO3B075_BRATIO4B05_BRATIO5A10,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B05_BRATIO2B10_BRATIO3B075_BRATIO4B075_BRATIO5A00,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B05_BRATIO2B10_BRATIO3B075_BRATIO4B075_BRATIO5A025,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B05_BRATIO2B10_BRATIO3B075_BRATIO4B075_BRATIO5A05,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B05_BRATIO2B10_BRATIO3B075_BRATIO4B075_BRATIO5A075,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B05_BRATIO2B10_BRATIO3B075_BRATIO4B075_BRATIO5A10,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B05_BRATIO2B10_BRATIO3B075_BRATIO4B10_BRATIO5A00,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B05_BRATIO2B10_BRATIO3B075_BRATIO4B10_BRATIO5A025,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B05_BRATIO2B10_BRATIO3B075_BRATIO4B10_BRATIO5A05,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B05_BRATIO2B10_BRATIO3B075_BRATIO4B10_BRATIO5A075,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B05_BRATIO2B10_BRATIO3B075_BRATIO4B10_BRATIO5A10,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B05_BRATIO2B10_BRATIO3B10_BRATIO4B00_BRATIO5A00,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B05_BRATIO2B10_BRATIO3B10_BRATIO4B00_BRATIO5A025,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B05_BRATIO2B10_BRATIO3B10_BRATIO4B00_BRATIO5A05,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B05_BRATIO2B10_BRATIO3B10_BRATIO4B00_BRATIO5A075,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B05_BRATIO2B10_BRATIO3B10_BRATIO4B00_BRATIO5A10,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B05_BRATIO2B10_BRATIO3B10_BRATIO4B025_BRATIO5A00,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B05_BRATIO2B10_BRATIO3B10_BRATIO4B025_BRATIO5A025,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B05_BRATIO2B10_BRATIO3B10_BRATIO4B025_BRATIO5A05,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B05_BRATIO2B10_BRATIO3B10_BRATIO4B025_BRATIO5A075,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B05_BRATIO2B10_BRATIO3B10_BRATIO4B025_BRATIO5A10,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B05_BRATIO2B10_BRATIO3B10_BRATIO4B05_BRATIO5A00,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B05_BRATIO2B10_BRATIO3B10_BRATIO4B05_BRATIO5A025,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B05_BRATIO2B10_BRATIO3B10_BRATIO4B05_BRATIO5A05,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B05_BRATIO2B10_BRATIO3B10_BRATIO4B05_BRATIO5A075,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B05_BRATIO2B10_BRATIO3B10_BRATIO4B05_BRATIO5A10,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B05_BRATIO2B10_BRATIO3B10_BRATIO4B075_BRATIO5A00,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B05_BRATIO2B10_BRATIO3B10_BRATIO4B075_BRATIO5A025,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B05_BRATIO2B10_BRATIO3B10_BRATIO4B075_BRATIO5A05,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B05_BRATIO2B10_BRATIO3B10_BRATIO4B075_BRATIO5A075,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B05_BRATIO2B10_BRATIO3B10_BRATIO4B075_BRATIO5A10,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B05_BRATIO2B10_BRATIO3B10_BRATIO4B10_BRATIO5A00,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B05_BRATIO2B10_BRATIO3B10_BRATIO4B10_BRATIO5A025,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B05_BRATIO2B10_BRATIO3B10_BRATIO4B10_BRATIO5A05,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B05_BRATIO2B10_BRATIO3B10_BRATIO4B10_BRATIO5A075,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B05_BRATIO2B10_BRATIO3B10_BRATIO4B10_BRATIO5A10,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B075_BRATIO2B00_BRATIO3B00_BRATIO4B00_BRATIO5A00,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B075_BRATIO2B00_BRATIO3B00_BRATIO4B00_BRATIO5A025,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B075_BRATIO2B00_BRATIO3B00_BRATIO4B00_BRATIO5A05,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B075_BRATIO2B00_BRATIO3B00_BRATIO4B00_BRATIO5A075,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B075_BRATIO2B00_BRATIO3B00_BRATIO4B00_BRATIO5A10,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B075_BRATIO2B00_BRATIO3B00_BRATIO4B025_BRATIO5A00,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B075_BRATIO2B00_BRATIO3B00_BRATIO4B025_BRATIO5A025,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B075_BRATIO2B00_BRATIO3B00_BRATIO4B025_BRATIO5A05,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B075_BRATIO2B00_BRATIO3B00_BRATIO4B025_BRATIO5A075,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B075_BRATIO2B00_BRATIO3B00_BRATIO4B025_BRATIO5A10,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B075_BRATIO2B00_BRATIO3B00_BRATIO4B05_BRATIO5A00,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B075_BRATIO2B00_BRATIO3B00_BRATIO4B05_BRATIO5A025,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B075_BRATIO2B00_BRATIO3B00_BRATIO4B05_BRATIO5A05,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B075_BRATIO2B00_BRATIO3B00_BRATIO4B05_BRATIO5A075,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B075_BRATIO2B00_BRATIO3B00_BRATIO4B05_BRATIO5A10,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B075_BRATIO2B00_BRATIO3B00_BRATIO4B075_BRATIO5A00,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B075_BRATIO2B00_BRATIO3B00_BRATIO4B075_BRATIO5A025,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B075_BRATIO2B00_BRATIO3B00_BRATIO4B075_BRATIO5A05,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B075_BRATIO2B00_BRATIO3B00_BRATIO4B075_BRATIO5A075,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B075_BRATIO2B00_BRATIO3B00_BRATIO4B075_BRATIO5A10,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B075_BRATIO2B00_BRATIO3B00_BRATIO4B10_BRATIO5A00,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B075_BRATIO2B00_BRATIO3B00_BRATIO4B10_BRATIO5A025,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B075_BRATIO2B00_BRATIO3B00_BRATIO4B10_BRATIO5A05,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B075_BRATIO2B00_BRATIO3B00_BRATIO4B10_BRATIO5A075,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B075_BRATIO2B00_BRATIO3B00_BRATIO4B10_BRATIO5A10,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B075_BRATIO2B00_BRATIO3B025_BRATIO4B00_BRATIO5A00,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B075_BRATIO2B00_BRATIO3B025_BRATIO4B00_BRATIO5A025,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B075_BRATIO2B00_BRATIO3B025_BRATIO4B00_BRATIO5A05,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B075_BRATIO2B00_BRATIO3B025_BRATIO4B00_BRATIO5A075,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B075_BRATIO2B00_BRATIO3B025_BRATIO4B00_BRATIO5A10,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B075_BRATIO2B00_BRATIO3B025_BRATIO4B025_BRATIO5A00,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B075_BRATIO2B00_BRATIO3B025_BRATIO4B025_BRATIO5A025,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B075_BRATIO2B00_BRATIO3B025_BRATIO4B025_BRATIO5A05,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B075_BRATIO2B00_BRATIO3B025_BRATIO4B025_BRATIO5A075,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B075_BRATIO2B00_BRATIO3B025_BRATIO4B025_BRATIO5A10,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B075_BRATIO2B00_BRATIO3B025_BRATIO4B05_BRATIO5A00,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B075_BRATIO2B00_BRATIO3B025_BRATIO4B05_BRATIO5A025,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B075_BRATIO2B00_BRATIO3B025_BRATIO4B05_BRATIO5A05,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B075_BRATIO2B00_BRATIO3B025_BRATIO4B05_BRATIO5A075,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B075_BRATIO2B00_BRATIO3B025_BRATIO4B05_BRATIO5A10,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B075_BRATIO2B00_BRATIO3B025_BRATIO4B075_BRATIO5A00,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B075_BRATIO2B00_BRATIO3B025_BRATIO4B075_BRATIO5A025,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B075_BRATIO2B00_BRATIO3B025_BRATIO4B075_BRATIO5A05,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B075_BRATIO2B00_BRATIO3B025_BRATIO4B075_BRATIO5A075,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B075_BRATIO2B00_BRATIO3B025_BRATIO4B075_BRATIO5A10,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B075_BRATIO2B00_BRATIO3B025_BRATIO4B10_BRATIO5A00,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B075_BRATIO2B00_BRATIO3B025_BRATIO4B10_BRATIO5A025,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B075_BRATIO2B00_BRATIO3B025_BRATIO4B10_BRATIO5A05,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B075_BRATIO2B00_BRATIO3B025_BRATIO4B10_BRATIO5A075,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B075_BRATIO2B00_BRATIO3B025_BRATIO4B10_BRATIO5A10,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B075_BRATIO2B00_BRATIO3B05_BRATIO4B00_BRATIO5A00,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B075_BRATIO2B00_BRATIO3B05_BRATIO4B00_BRATIO5A025,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B075_BRATIO2B00_BRATIO3B05_BRATIO4B00_BRATIO5A05,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B075_BRATIO2B00_BRATIO3B05_BRATIO4B00_BRATIO5A075,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B075_BRATIO2B00_BRATIO3B05_BRATIO4B00_BRATIO5A10,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B075_BRATIO2B00_BRATIO3B05_BRATIO4B025_BRATIO5A00,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B075_BRATIO2B00_BRATIO3B05_BRATIO4B025_BRATIO5A025,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B075_BRATIO2B00_BRATIO3B05_BRATIO4B025_BRATIO5A05,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B075_BRATIO2B00_BRATIO3B05_BRATIO4B025_BRATIO5A075,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B075_BRATIO2B00_BRATIO3B05_BRATIO4B025_BRATIO5A10,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B075_BRATIO2B00_BRATIO3B05_BRATIO4B05_BRATIO5A00,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B075_BRATIO2B00_BRATIO3B05_BRATIO4B05_BRATIO5A025,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B075_BRATIO2B00_BRATIO3B05_BRATIO4B05_BRATIO5A05,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B075_BRATIO2B00_BRATIO3B05_BRATIO4B05_BRATIO5A075,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B075_BRATIO2B00_BRATIO3B05_BRATIO4B05_BRATIO5A10,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B075_BRATIO2B00_BRATIO3B05_BRATIO4B075_BRATIO5A00,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B075_BRATIO2B00_BRATIO3B05_BRATIO4B075_BRATIO5A025,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B075_BRATIO2B00_BRATIO3B05_BRATIO4B075_BRATIO5A05,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B075_BRATIO2B00_BRATIO3B05_BRATIO4B075_BRATIO5A075,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B075_BRATIO2B00_BRATIO3B05_BRATIO4B075_BRATIO5A10,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B075_BRATIO2B00_BRATIO3B05_BRATIO4B10_BRATIO5A00,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B075_BRATIO2B00_BRATIO3B05_BRATIO4B10_BRATIO5A025,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B075_BRATIO2B00_BRATIO3B05_BRATIO4B10_BRATIO5A05,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B075_BRATIO2B00_BRATIO3B05_BRATIO4B10_BRATIO5A075,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B075_BRATIO2B00_BRATIO3B05_BRATIO4B10_BRATIO5A10,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B075_BRATIO2B00_BRATIO3B075_BRATIO4B00_BRATIO5A00,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B075_BRATIO2B00_BRATIO3B075_BRATIO4B00_BRATIO5A025,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B075_BRATIO2B00_BRATIO3B075_BRATIO4B00_BRATIO5A05,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B075_BRATIO2B00_BRATIO3B075_BRATIO4B00_BRATIO5A075,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B075_BRATIO2B00_BRATIO3B075_BRATIO4B00_BRATIO5A10,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B075_BRATIO2B00_BRATIO3B075_BRATIO4B025_BRATIO5A00,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B075_BRATIO2B00_BRATIO3B075_BRATIO4B025_BRATIO5A025,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B075_BRATIO2B00_BRATIO3B075_BRATIO4B025_BRATIO5A05,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B075_BRATIO2B00_BRATIO3B075_BRATIO4B025_BRATIO5A075,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B075_BRATIO2B00_BRATIO3B075_BRATIO4B025_BRATIO5A10,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B075_BRATIO2B00_BRATIO3B075_BRATIO4B05_BRATIO5A00,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B075_BRATIO2B00_BRATIO3B075_BRATIO4B05_BRATIO5A025,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B075_BRATIO2B00_BRATIO3B075_BRATIO4B05_BRATIO5A05,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B075_BRATIO2B00_BRATIO3B075_BRATIO4B05_BRATIO5A075,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B075_BRATIO2B00_BRATIO3B075_BRATIO4B05_BRATIO5A10,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B075_BRATIO2B00_BRATIO3B075_BRATIO4B075_BRATIO5A00,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B075_BRATIO2B00_BRATIO3B075_BRATIO4B075_BRATIO5A025,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B075_BRATIO2B00_BRATIO3B075_BRATIO4B075_BRATIO5A05,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B075_BRATIO2B00_BRATIO3B075_BRATIO4B075_BRATIO5A075,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B075_BRATIO2B00_BRATIO3B075_BRATIO4B075_BRATIO5A10,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B075_BRATIO2B00_BRATIO3B075_BRATIO4B10_BRATIO5A00,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B075_BRATIO2B00_BRATIO3B075_BRATIO4B10_BRATIO5A025,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B075_BRATIO2B00_BRATIO3B075_BRATIO4B10_BRATIO5A05,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B075_BRATIO2B00_BRATIO3B075_BRATIO4B10_BRATIO5A075,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B075_BRATIO2B00_BRATIO3B075_BRATIO4B10_BRATIO5A10,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B075_BRATIO2B00_BRATIO3B10_BRATIO4B00_BRATIO5A00,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B075_BRATIO2B00_BRATIO3B10_BRATIO4B00_BRATIO5A025,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B075_BRATIO2B00_BRATIO3B10_BRATIO4B00_BRATIO5A05,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B075_BRATIO2B00_BRATIO3B10_BRATIO4B00_BRATIO5A075,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B075_BRATIO2B00_BRATIO3B10_BRATIO4B00_BRATIO5A10,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B075_BRATIO2B00_BRATIO3B10_BRATIO4B025_BRATIO5A00,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B075_BRATIO2B00_BRATIO3B10_BRATIO4B025_BRATIO5A025,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B075_BRATIO2B00_BRATIO3B10_BRATIO4B025_BRATIO5A05,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B075_BRATIO2B00_BRATIO3B10_BRATIO4B025_BRATIO5A075,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B075_BRATIO2B00_BRATIO3B10_BRATIO4B025_BRATIO5A10,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B075_BRATIO2B00_BRATIO3B10_BRATIO4B05_BRATIO5A00,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B075_BRATIO2B00_BRATIO3B10_BRATIO4B05_BRATIO5A025,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B075_BRATIO2B00_BRATIO3B10_BRATIO4B05_BRATIO5A05,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B075_BRATIO2B00_BRATIO3B10_BRATIO4B05_BRATIO5A075,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B075_BRATIO2B00_BRATIO3B10_BRATIO4B05_BRATIO5A10,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B075_BRATIO2B00_BRATIO3B10_BRATIO4B075_BRATIO5A00,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B075_BRATIO2B00_BRATIO3B10_BRATIO4B075_BRATIO5A025,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B075_BRATIO2B00_BRATIO3B10_BRATIO4B075_BRATIO5A05,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B075_BRATIO2B00_BRATIO3B10_BRATIO4B075_BRATIO5A075,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B075_BRATIO2B00_BRATIO3B10_BRATIO4B075_BRATIO5A10,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B075_BRATIO2B00_BRATIO3B10_BRATIO4B10_BRATIO5A00,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B075_BRATIO2B00_BRATIO3B10_BRATIO4B10_BRATIO5A025,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B075_BRATIO2B00_BRATIO3B10_BRATIO4B10_BRATIO5A05,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B075_BRATIO2B00_BRATIO3B10_BRATIO4B10_BRATIO5A075,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B075_BRATIO2B00_BRATIO3B10_BRATIO4B10_BRATIO5A10,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B075_BRATIO2B025_BRATIO3B00_BRATIO4B00_BRATIO5A00,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B075_BRATIO2B025_BRATIO3B00_BRATIO4B00_BRATIO5A025,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B075_BRATIO2B025_BRATIO3B00_BRATIO4B00_BRATIO5A05,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B075_BRATIO2B025_BRATIO3B00_BRATIO4B00_BRATIO5A075,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B075_BRATIO2B025_BRATIO3B00_BRATIO4B00_BRATIO5A10,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B075_BRATIO2B025_BRATIO3B00_BRATIO4B025_BRATIO5A00,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B075_BRATIO2B025_BRATIO3B00_BRATIO4B025_BRATIO5A025,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B075_BRATIO2B025_BRATIO3B00_BRATIO4B025_BRATIO5A05,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B075_BRATIO2B025_BRATIO3B00_BRATIO4B025_BRATIO5A075,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B075_BRATIO2B025_BRATIO3B00_BRATIO4B025_BRATIO5A10,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B075_BRATIO2B025_BRATIO3B00_BRATIO4B05_BRATIO5A00,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B075_BRATIO2B025_BRATIO3B00_BRATIO4B05_BRATIO5A025,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B075_BRATIO2B025_BRATIO3B00_BRATIO4B05_BRATIO5A05,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B075_BRATIO2B025_BRATIO3B00_BRATIO4B05_BRATIO5A075,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B075_BRATIO2B025_BRATIO3B00_BRATIO4B05_BRATIO5A10,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B075_BRATIO2B025_BRATIO3B00_BRATIO4B075_BRATIO5A00,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B075_BRATIO2B025_BRATIO3B00_BRATIO4B075_BRATIO5A025,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B075_BRATIO2B025_BRATIO3B00_BRATIO4B075_BRATIO5A05,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B075_BRATIO2B025_BRATIO3B00_BRATIO4B075_BRATIO5A075,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B075_BRATIO2B025_BRATIO3B00_BRATIO4B075_BRATIO5A10,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B075_BRATIO2B025_BRATIO3B00_BRATIO4B10_BRATIO5A00,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B075_BRATIO2B025_BRATIO3B00_BRATIO4B10_BRATIO5A025,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B075_BRATIO2B025_BRATIO3B00_BRATIO4B10_BRATIO5A05,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B075_BRATIO2B025_BRATIO3B00_BRATIO4B10_BRATIO5A075,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B075_BRATIO2B025_BRATIO3B00_BRATIO4B10_BRATIO5A10,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B075_BRATIO2B025_BRATIO3B025_BRATIO4B00_BRATIO5A00,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B075_BRATIO2B025_BRATIO3B025_BRATIO4B00_BRATIO5A025,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B075_BRATIO2B025_BRATIO3B025_BRATIO4B00_BRATIO5A05,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B075_BRATIO2B025_BRATIO3B025_BRATIO4B00_BRATIO5A075,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B075_BRATIO2B025_BRATIO3B025_BRATIO4B00_BRATIO5A10,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B075_BRATIO2B025_BRATIO3B025_BRATIO4B025_BRATIO5A00,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B075_BRATIO2B025_BRATIO3B025_BRATIO4B025_BRATIO5A025,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B075_BRATIO2B025_BRATIO3B025_BRATIO4B025_BRATIO5A05,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B075_BRATIO2B025_BRATIO3B025_BRATIO4B025_BRATIO5A075,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B075_BRATIO2B025_BRATIO3B025_BRATIO4B025_BRATIO5A10,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B075_BRATIO2B025_BRATIO3B025_BRATIO4B05_BRATIO5A00,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B075_BRATIO2B025_BRATIO3B025_BRATIO4B05_BRATIO5A025,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B075_BRATIO2B025_BRATIO3B025_BRATIO4B05_BRATIO5A05,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B075_BRATIO2B025_BRATIO3B025_BRATIO4B05_BRATIO5A075,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B075_BRATIO2B025_BRATIO3B025_BRATIO4B05_BRATIO5A10,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B075_BRATIO2B025_BRATIO3B025_BRATIO4B075_BRATIO5A00,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B075_BRATIO2B025_BRATIO3B025_BRATIO4B075_BRATIO5A025,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B075_BRATIO2B025_BRATIO3B025_BRATIO4B075_BRATIO5A05,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B075_BRATIO2B025_BRATIO3B025_BRATIO4B075_BRATIO5A075,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B075_BRATIO2B025_BRATIO3B025_BRATIO4B075_BRATIO5A10,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B075_BRATIO2B025_BRATIO3B025_BRATIO4B10_BRATIO5A00,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B075_BRATIO2B025_BRATIO3B025_BRATIO4B10_BRATIO5A025,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B075_BRATIO2B025_BRATIO3B025_BRATIO4B10_BRATIO5A05,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B075_BRATIO2B025_BRATIO3B025_BRATIO4B10_BRATIO5A075,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B075_BRATIO2B025_BRATIO3B025_BRATIO4B10_BRATIO5A10,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B075_BRATIO2B025_BRATIO3B05_BRATIO4B00_BRATIO5A00,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B075_BRATIO2B025_BRATIO3B05_BRATIO4B00_BRATIO5A025,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B075_BRATIO2B025_BRATIO3B05_BRATIO4B00_BRATIO5A05,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B075_BRATIO2B025_BRATIO3B05_BRATIO4B00_BRATIO5A075,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B075_BRATIO2B025_BRATIO3B05_BRATIO4B00_BRATIO5A10,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B075_BRATIO2B025_BRATIO3B05_BRATIO4B025_BRATIO5A00,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B075_BRATIO2B025_BRATIO3B05_BRATIO4B025_BRATIO5A025,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B075_BRATIO2B025_BRATIO3B05_BRATIO4B025_BRATIO5A05,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B075_BRATIO2B025_BRATIO3B05_BRATIO4B025_BRATIO5A075,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B075_BRATIO2B025_BRATIO3B05_BRATIO4B025_BRATIO5A10,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B075_BRATIO2B025_BRATIO3B05_BRATIO4B05_BRATIO5A00,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B075_BRATIO2B025_BRATIO3B05_BRATIO4B05_BRATIO5A025,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B075_BRATIO2B025_BRATIO3B05_BRATIO4B05_BRATIO5A05,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B075_BRATIO2B025_BRATIO3B05_BRATIO4B05_BRATIO5A075,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B075_BRATIO2B025_BRATIO3B05_BRATIO4B05_BRATIO5A10,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B075_BRATIO2B025_BRATIO3B05_BRATIO4B075_BRATIO5A00,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B075_BRATIO2B025_BRATIO3B05_BRATIO4B075_BRATIO5A025,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B075_BRATIO2B025_BRATIO3B05_BRATIO4B075_BRATIO5A05,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B075_BRATIO2B025_BRATIO3B05_BRATIO4B075_BRATIO5A075,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B075_BRATIO2B025_BRATIO3B05_BRATIO4B075_BRATIO5A10,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B075_BRATIO2B025_BRATIO3B05_BRATIO4B10_BRATIO5A00,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B075_BRATIO2B025_BRATIO3B05_BRATIO4B10_BRATIO5A025,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B075_BRATIO2B025_BRATIO3B05_BRATIO4B10_BRATIO5A05,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B075_BRATIO2B025_BRATIO3B05_BRATIO4B10_BRATIO5A075,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B075_BRATIO2B025_BRATIO3B05_BRATIO4B10_BRATIO5A10,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B075_BRATIO2B025_BRATIO3B075_BRATIO4B00_BRATIO5A00,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B075_BRATIO2B025_BRATIO3B075_BRATIO4B00_BRATIO5A025,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B075_BRATIO2B025_BRATIO3B075_BRATIO4B00_BRATIO5A05,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B075_BRATIO2B025_BRATIO3B075_BRATIO4B00_BRATIO5A075,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B075_BRATIO2B025_BRATIO3B075_BRATIO4B00_BRATIO5A10,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B075_BRATIO2B025_BRATIO3B075_BRATIO4B025_BRATIO5A00,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B075_BRATIO2B025_BRATIO3B075_BRATIO4B025_BRATIO5A025,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B075_BRATIO2B025_BRATIO3B075_BRATIO4B025_BRATIO5A05,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B075_BRATIO2B025_BRATIO3B075_BRATIO4B025_BRATIO5A075,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B075_BRATIO2B025_BRATIO3B075_BRATIO4B025_BRATIO5A10,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B075_BRATIO2B025_BRATIO3B075_BRATIO4B05_BRATIO5A00,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B075_BRATIO2B025_BRATIO3B075_BRATIO4B05_BRATIO5A025,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B075_BRATIO2B025_BRATIO3B075_BRATIO4B05_BRATIO5A05,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B075_BRATIO2B025_BRATIO3B075_BRATIO4B05_BRATIO5A075,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B075_BRATIO2B025_BRATIO3B075_BRATIO4B05_BRATIO5A10,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B075_BRATIO2B025_BRATIO3B075_BRATIO4B075_BRATIO5A00,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B075_BRATIO2B025_BRATIO3B075_BRATIO4B075_BRATIO5A025,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B075_BRATIO2B025_BRATIO3B075_BRATIO4B075_BRATIO5A05,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B075_BRATIO2B025_BRATIO3B075_BRATIO4B075_BRATIO5A075,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B075_BRATIO2B025_BRATIO3B075_BRATIO4B075_BRATIO5A10,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B075_BRATIO2B025_BRATIO3B075_BRATIO4B10_BRATIO5A00,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B075_BRATIO2B025_BRATIO3B075_BRATIO4B10_BRATIO5A025,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B075_BRATIO2B025_BRATIO3B075_BRATIO4B10_BRATIO5A05,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B075_BRATIO2B025_BRATIO3B075_BRATIO4B10_BRATIO5A075,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B075_BRATIO2B025_BRATIO3B075_BRATIO4B10_BRATIO5A10,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B075_BRATIO2B025_BRATIO3B10_BRATIO4B00_BRATIO5A00,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B075_BRATIO2B025_BRATIO3B10_BRATIO4B00_BRATIO5A025,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B075_BRATIO2B025_BRATIO3B10_BRATIO4B00_BRATIO5A05,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B075_BRATIO2B025_BRATIO3B10_BRATIO4B00_BRATIO5A075,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B075_BRATIO2B025_BRATIO3B10_BRATIO4B00_BRATIO5A10,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B075_BRATIO2B025_BRATIO3B10_BRATIO4B025_BRATIO5A00,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B075_BRATIO2B025_BRATIO3B10_BRATIO4B025_BRATIO5A025,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B075_BRATIO2B025_BRATIO3B10_BRATIO4B025_BRATIO5A05,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B075_BRATIO2B025_BRATIO3B10_BRATIO4B025_BRATIO5A075,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B075_BRATIO2B025_BRATIO3B10_BRATIO4B025_BRATIO5A10,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B075_BRATIO2B025_BRATIO3B10_BRATIO4B05_BRATIO5A00,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B075_BRATIO2B025_BRATIO3B10_BRATIO4B05_BRATIO5A025,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B075_BRATIO2B025_BRATIO3B10_BRATIO4B05_BRATIO5A05,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B075_BRATIO2B025_BRATIO3B10_BRATIO4B05_BRATIO5A075,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B075_BRATIO2B025_BRATIO3B10_BRATIO4B05_BRATIO5A10,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B075_BRATIO2B025_BRATIO3B10_BRATIO4B075_BRATIO5A00,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B075_BRATIO2B025_BRATIO3B10_BRATIO4B075_BRATIO5A025,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B075_BRATIO2B025_BRATIO3B10_BRATIO4B075_BRATIO5A05,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B075_BRATIO2B025_BRATIO3B10_BRATIO4B075_BRATIO5A075,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B075_BRATIO2B025_BRATIO3B10_BRATIO4B075_BRATIO5A10,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B075_BRATIO2B025_BRATIO3B10_BRATIO4B10_BRATIO5A00,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B075_BRATIO2B025_BRATIO3B10_BRATIO4B10_BRATIO5A025,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B075_BRATIO2B025_BRATIO3B10_BRATIO4B10_BRATIO5A05,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B075_BRATIO2B025_BRATIO3B10_BRATIO4B10_BRATIO5A075,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B075_BRATIO2B025_BRATIO3B10_BRATIO4B10_BRATIO5A10,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B075_BRATIO2B05_BRATIO3B00_BRATIO4B00_BRATIO5A00,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B075_BRATIO2B05_BRATIO3B00_BRATIO4B00_BRATIO5A025,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B075_BRATIO2B05_BRATIO3B00_BRATIO4B00_BRATIO5A05,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B075_BRATIO2B05_BRATIO3B00_BRATIO4B00_BRATIO5A075,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B075_BRATIO2B05_BRATIO3B00_BRATIO4B00_BRATIO5A10,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B075_BRATIO2B05_BRATIO3B00_BRATIO4B025_BRATIO5A00,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B075_BRATIO2B05_BRATIO3B00_BRATIO4B025_BRATIO5A025,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B075_BRATIO2B05_BRATIO3B00_BRATIO4B025_BRATIO5A05,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B075_BRATIO2B05_BRATIO3B00_BRATIO4B025_BRATIO5A075,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B075_BRATIO2B05_BRATIO3B00_BRATIO4B025_BRATIO5A10,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B075_BRATIO2B05_BRATIO3B00_BRATIO4B05_BRATIO5A00,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B075_BRATIO2B05_BRATIO3B00_BRATIO4B05_BRATIO5A025,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B075_BRATIO2B05_BRATIO3B00_BRATIO4B05_BRATIO5A05,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B075_BRATIO2B05_BRATIO3B00_BRATIO4B05_BRATIO5A075,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B075_BRATIO2B05_BRATIO3B00_BRATIO4B05_BRATIO5A10,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B075_BRATIO2B05_BRATIO3B00_BRATIO4B075_BRATIO5A00,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B075_BRATIO2B05_BRATIO3B00_BRATIO4B075_BRATIO5A025,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B075_BRATIO2B05_BRATIO3B00_BRATIO4B075_BRATIO5A05,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B075_BRATIO2B05_BRATIO3B00_BRATIO4B075_BRATIO5A075,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B075_BRATIO2B05_BRATIO3B00_BRATIO4B075_BRATIO5A10,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B075_BRATIO2B05_BRATIO3B00_BRATIO4B10_BRATIO5A00,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B075_BRATIO2B05_BRATIO3B00_BRATIO4B10_BRATIO5A025,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B075_BRATIO2B05_BRATIO3B00_BRATIO4B10_BRATIO5A05,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B075_BRATIO2B05_BRATIO3B00_BRATIO4B10_BRATIO5A075,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B075_BRATIO2B05_BRATIO3B00_BRATIO4B10_BRATIO5A10,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B075_BRATIO2B05_BRATIO3B025_BRATIO4B00_BRATIO5A00,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B075_BRATIO2B05_BRATIO3B025_BRATIO4B00_BRATIO5A025,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B075_BRATIO2B05_BRATIO3B025_BRATIO4B00_BRATIO5A05,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B075_BRATIO2B05_BRATIO3B025_BRATIO4B00_BRATIO5A075,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B075_BRATIO2B05_BRATIO3B025_BRATIO4B00_BRATIO5A10,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B075_BRATIO2B05_BRATIO3B025_BRATIO4B025_BRATIO5A00,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B075_BRATIO2B05_BRATIO3B025_BRATIO4B025_BRATIO5A025,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B075_BRATIO2B05_BRATIO3B025_BRATIO4B025_BRATIO5A05,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B075_BRATIO2B05_BRATIO3B025_BRATIO4B025_BRATIO5A075,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B075_BRATIO2B05_BRATIO3B025_BRATIO4B025_BRATIO5A10,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B075_BRATIO2B05_BRATIO3B025_BRATIO4B05_BRATIO5A00,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B075_BRATIO2B05_BRATIO3B025_BRATIO4B05_BRATIO5A025,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B075_BRATIO2B05_BRATIO3B025_BRATIO4B05_BRATIO5A05,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B075_BRATIO2B05_BRATIO3B025_BRATIO4B05_BRATIO5A075,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B075_BRATIO2B05_BRATIO3B025_BRATIO4B05_BRATIO5A10,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B075_BRATIO2B05_BRATIO3B025_BRATIO4B075_BRATIO5A00,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B075_BRATIO2B05_BRATIO3B025_BRATIO4B075_BRATIO5A025,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B075_BRATIO2B05_BRATIO3B025_BRATIO4B075_BRATIO5A05,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B075_BRATIO2B05_BRATIO3B025_BRATIO4B075_BRATIO5A075,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B075_BRATIO2B05_BRATIO3B025_BRATIO4B075_BRATIO5A10,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B075_BRATIO2B05_BRATIO3B025_BRATIO4B10_BRATIO5A00,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B075_BRATIO2B05_BRATIO3B025_BRATIO4B10_BRATIO5A025,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B075_BRATIO2B05_BRATIO3B025_BRATIO4B10_BRATIO5A05,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B075_BRATIO2B05_BRATIO3B025_BRATIO4B10_BRATIO5A075,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B075_BRATIO2B05_BRATIO3B025_BRATIO4B10_BRATIO5A10,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B075_BRATIO2B05_BRATIO3B05_BRATIO4B00_BRATIO5A00,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B075_BRATIO2B05_BRATIO3B05_BRATIO4B00_BRATIO5A025,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B075_BRATIO2B05_BRATIO3B05_BRATIO4B00_BRATIO5A05,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B075_BRATIO2B05_BRATIO3B05_BRATIO4B00_BRATIO5A075,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B075_BRATIO2B05_BRATIO3B05_BRATIO4B00_BRATIO5A10,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B075_BRATIO2B05_BRATIO3B05_BRATIO4B025_BRATIO5A00,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B075_BRATIO2B05_BRATIO3B05_BRATIO4B025_BRATIO5A025,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B075_BRATIO2B05_BRATIO3B05_BRATIO4B025_BRATIO5A05,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B075_BRATIO2B05_BRATIO3B05_BRATIO4B025_BRATIO5A075,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B075_BRATIO2B05_BRATIO3B05_BRATIO4B025_BRATIO5A10,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B075_BRATIO2B05_BRATIO3B05_BRATIO4B05_BRATIO5A00,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B075_BRATIO2B05_BRATIO3B05_BRATIO4B05_BRATIO5A025,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B075_BRATIO2B05_BRATIO3B05_BRATIO4B05_BRATIO5A05,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B075_BRATIO2B05_BRATIO3B05_BRATIO4B05_BRATIO5A075,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B075_BRATIO2B05_BRATIO3B05_BRATIO4B05_BRATIO5A10,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B075_BRATIO2B05_BRATIO3B05_BRATIO4B075_BRATIO5A00,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B075_BRATIO2B05_BRATIO3B05_BRATIO4B075_BRATIO5A025,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B075_BRATIO2B05_BRATIO3B05_BRATIO4B075_BRATIO5A05,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B075_BRATIO2B05_BRATIO3B05_BRATIO4B075_BRATIO5A075,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B075_BRATIO2B05_BRATIO3B05_BRATIO4B075_BRATIO5A10,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B075_BRATIO2B05_BRATIO3B05_BRATIO4B10_BRATIO5A00,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B075_BRATIO2B05_BRATIO3B05_BRATIO4B10_BRATIO5A025,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B075_BRATIO2B05_BRATIO3B05_BRATIO4B10_BRATIO5A05,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B075_BRATIO2B05_BRATIO3B05_BRATIO4B10_BRATIO5A075,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B075_BRATIO2B05_BRATIO3B05_BRATIO4B10_BRATIO5A10,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B075_BRATIO2B05_BRATIO3B075_BRATIO4B00_BRATIO5A00,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B075_BRATIO2B05_BRATIO3B075_BRATIO4B00_BRATIO5A025,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B075_BRATIO2B05_BRATIO3B075_BRATIO4B00_BRATIO5A05,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B075_BRATIO2B05_BRATIO3B075_BRATIO4B00_BRATIO5A075,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B075_BRATIO2B05_BRATIO3B075_BRATIO4B00_BRATIO5A10,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B075_BRATIO2B05_BRATIO3B075_BRATIO4B025_BRATIO5A00,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B075_BRATIO2B05_BRATIO3B075_BRATIO4B025_BRATIO5A025,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B075_BRATIO2B05_BRATIO3B075_BRATIO4B025_BRATIO5A05,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B075_BRATIO2B05_BRATIO3B075_BRATIO4B025_BRATIO5A075,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B075_BRATIO2B05_BRATIO3B075_BRATIO4B025_BRATIO5A10,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B075_BRATIO2B05_BRATIO3B075_BRATIO4B05_BRATIO5A00,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B075_BRATIO2B05_BRATIO3B075_BRATIO4B05_BRATIO5A025,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B075_BRATIO2B05_BRATIO3B075_BRATIO4B05_BRATIO5A05,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B075_BRATIO2B05_BRATIO3B075_BRATIO4B05_BRATIO5A075,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B075_BRATIO2B05_BRATIO3B075_BRATIO4B05_BRATIO5A10,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B075_BRATIO2B05_BRATIO3B075_BRATIO4B075_BRATIO5A00,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B075_BRATIO2B05_BRATIO3B075_BRATIO4B075_BRATIO5A025,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B075_BRATIO2B05_BRATIO3B075_BRATIO4B075_BRATIO5A05,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B075_BRATIO2B05_BRATIO3B075_BRATIO4B075_BRATIO5A075,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B075_BRATIO2B05_BRATIO3B075_BRATIO4B075_BRATIO5A10,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B075_BRATIO2B05_BRATIO3B075_BRATIO4B10_BRATIO5A00,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B075_BRATIO2B05_BRATIO3B075_BRATIO4B10_BRATIO5A025,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B075_BRATIO2B05_BRATIO3B075_BRATIO4B10_BRATIO5A05,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B075_BRATIO2B05_BRATIO3B075_BRATIO4B10_BRATIO5A075,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B075_BRATIO2B05_BRATIO3B075_BRATIO4B10_BRATIO5A10,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B075_BRATIO2B05_BRATIO3B10_BRATIO4B00_BRATIO5A00,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B075_BRATIO2B05_BRATIO3B10_BRATIO4B00_BRATIO5A025,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B075_BRATIO2B05_BRATIO3B10_BRATIO4B00_BRATIO5A05,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B075_BRATIO2B05_BRATIO3B10_BRATIO4B00_BRATIO5A075,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B075_BRATIO2B05_BRATIO3B10_BRATIO4B00_BRATIO5A10,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B075_BRATIO2B05_BRATIO3B10_BRATIO4B025_BRATIO5A00,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B075_BRATIO2B05_BRATIO3B10_BRATIO4B025_BRATIO5A025,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B075_BRATIO2B05_BRATIO3B10_BRATIO4B025_BRATIO5A05,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B075_BRATIO2B05_BRATIO3B10_BRATIO4B025_BRATIO5A075,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B075_BRATIO2B05_BRATIO3B10_BRATIO4B025_BRATIO5A10,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B075_BRATIO2B05_BRATIO3B10_BRATIO4B05_BRATIO5A00,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B075_BRATIO2B05_BRATIO3B10_BRATIO4B05_BRATIO5A025,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B075_BRATIO2B05_BRATIO3B10_BRATIO4B05_BRATIO5A05,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B075_BRATIO2B05_BRATIO3B10_BRATIO4B05_BRATIO5A075,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B075_BRATIO2B05_BRATIO3B10_BRATIO4B05_BRATIO5A10,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B075_BRATIO2B05_BRATIO3B10_BRATIO4B075_BRATIO5A00,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B075_BRATIO2B05_BRATIO3B10_BRATIO4B075_BRATIO5A025,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B075_BRATIO2B05_BRATIO3B10_BRATIO4B075_BRATIO5A05,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B075_BRATIO2B05_BRATIO3B10_BRATIO4B075_BRATIO5A075,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B075_BRATIO2B05_BRATIO3B10_BRATIO4B075_BRATIO5A10,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B075_BRATIO2B05_BRATIO3B10_BRATIO4B10_BRATIO5A00,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B075_BRATIO2B05_BRATIO3B10_BRATIO4B10_BRATIO5A025,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B075_BRATIO2B05_BRATIO3B10_BRATIO4B10_BRATIO5A05,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B075_BRATIO2B05_BRATIO3B10_BRATIO4B10_BRATIO5A075,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B075_BRATIO2B05_BRATIO3B10_BRATIO4B10_BRATIO5A10,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B075_BRATIO2B075_BRATIO3B00_BRATIO4B00_BRATIO5A00,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B075_BRATIO2B075_BRATIO3B00_BRATIO4B00_BRATIO5A025,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B075_BRATIO2B075_BRATIO3B00_BRATIO4B00_BRATIO5A05,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B075_BRATIO2B075_BRATIO3B00_BRATIO4B00_BRATIO5A075,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B075_BRATIO2B075_BRATIO3B00_BRATIO4B00_BRATIO5A10,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B075_BRATIO2B075_BRATIO3B00_BRATIO4B025_BRATIO5A00,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B075_BRATIO2B075_BRATIO3B00_BRATIO4B025_BRATIO5A025,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B075_BRATIO2B075_BRATIO3B00_BRATIO4B025_BRATIO5A05,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B075_BRATIO2B075_BRATIO3B00_BRATIO4B025_BRATIO5A075,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B075_BRATIO2B075_BRATIO3B00_BRATIO4B025_BRATIO5A10,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B075_BRATIO2B075_BRATIO3B00_BRATIO4B05_BRATIO5A00,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B075_BRATIO2B075_BRATIO3B00_BRATIO4B05_BRATIO5A025,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B075_BRATIO2B075_BRATIO3B00_BRATIO4B05_BRATIO5A05,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B075_BRATIO2B075_BRATIO3B00_BRATIO4B05_BRATIO5A075,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B075_BRATIO2B075_BRATIO3B00_BRATIO4B05_BRATIO5A10,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B075_BRATIO2B075_BRATIO3B00_BRATIO4B075_BRATIO5A00,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B075_BRATIO2B075_BRATIO3B00_BRATIO4B075_BRATIO5A025,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B075_BRATIO2B075_BRATIO3B00_BRATIO4B075_BRATIO5A05,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B075_BRATIO2B075_BRATIO3B00_BRATIO4B075_BRATIO5A075,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B075_BRATIO2B075_BRATIO3B00_BRATIO4B075_BRATIO5A10,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B075_BRATIO2B075_BRATIO3B00_BRATIO4B10_BRATIO5A00,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B075_BRATIO2B075_BRATIO3B00_BRATIO4B10_BRATIO5A025,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B075_BRATIO2B075_BRATIO3B00_BRATIO4B10_BRATIO5A05,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B075_BRATIO2B075_BRATIO3B00_BRATIO4B10_BRATIO5A075,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B075_BRATIO2B075_BRATIO3B00_BRATIO4B10_BRATIO5A10,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B075_BRATIO2B075_BRATIO3B025_BRATIO4B00_BRATIO5A00,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B075_BRATIO2B075_BRATIO3B025_BRATIO4B00_BRATIO5A025,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B075_BRATIO2B075_BRATIO3B025_BRATIO4B00_BRATIO5A05,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B075_BRATIO2B075_BRATIO3B025_BRATIO4B00_BRATIO5A075,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B075_BRATIO2B075_BRATIO3B025_BRATIO4B00_BRATIO5A10,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B075_BRATIO2B075_BRATIO3B025_BRATIO4B025_BRATIO5A00,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B075_BRATIO2B075_BRATIO3B025_BRATIO4B025_BRATIO5A025,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B075_BRATIO2B075_BRATIO3B025_BRATIO4B025_BRATIO5A05,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B075_BRATIO2B075_BRATIO3B025_BRATIO4B025_BRATIO5A075,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B075_BRATIO2B075_BRATIO3B025_BRATIO4B025_BRATIO5A10,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B075_BRATIO2B075_BRATIO3B025_BRATIO4B05_BRATIO5A00,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B075_BRATIO2B075_BRATIO3B025_BRATIO4B05_BRATIO5A025,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B075_BRATIO2B075_BRATIO3B025_BRATIO4B05_BRATIO5A05,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B075_BRATIO2B075_BRATIO3B025_BRATIO4B05_BRATIO5A075,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B075_BRATIO2B075_BRATIO3B025_BRATIO4B05_BRATIO5A10,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B075_BRATIO2B075_BRATIO3B025_BRATIO4B075_BRATIO5A00,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B075_BRATIO2B075_BRATIO3B025_BRATIO4B075_BRATIO5A025,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B075_BRATIO2B075_BRATIO3B025_BRATIO4B075_BRATIO5A05,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B075_BRATIO2B075_BRATIO3B025_BRATIO4B075_BRATIO5A075,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B075_BRATIO2B075_BRATIO3B025_BRATIO4B075_BRATIO5A10,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B075_BRATIO2B075_BRATIO3B025_BRATIO4B10_BRATIO5A00,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B075_BRATIO2B075_BRATIO3B025_BRATIO4B10_BRATIO5A025,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B075_BRATIO2B075_BRATIO3B025_BRATIO4B10_BRATIO5A05,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B075_BRATIO2B075_BRATIO3B025_BRATIO4B10_BRATIO5A075,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B075_BRATIO2B075_BRATIO3B025_BRATIO4B10_BRATIO5A10,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B075_BRATIO2B075_BRATIO3B05_BRATIO4B00_BRATIO5A00,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B075_BRATIO2B075_BRATIO3B05_BRATIO4B00_BRATIO5A025,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B075_BRATIO2B075_BRATIO3B05_BRATIO4B00_BRATIO5A05,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B075_BRATIO2B075_BRATIO3B05_BRATIO4B00_BRATIO5A075,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B075_BRATIO2B075_BRATIO3B05_BRATIO4B00_BRATIO5A10,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B075_BRATIO2B075_BRATIO3B05_BRATIO4B025_BRATIO5A00,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B075_BRATIO2B075_BRATIO3B05_BRATIO4B025_BRATIO5A025,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B075_BRATIO2B075_BRATIO3B05_BRATIO4B025_BRATIO5A05,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B075_BRATIO2B075_BRATIO3B05_BRATIO4B025_BRATIO5A075,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B075_BRATIO2B075_BRATIO3B05_BRATIO4B025_BRATIO5A10,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B075_BRATIO2B075_BRATIO3B05_BRATIO4B05_BRATIO5A00,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B075_BRATIO2B075_BRATIO3B05_BRATIO4B05_BRATIO5A025,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B075_BRATIO2B075_BRATIO3B05_BRATIO4B05_BRATIO5A05,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B075_BRATIO2B075_BRATIO3B05_BRATIO4B05_BRATIO5A075,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B075_BRATIO2B075_BRATIO3B05_BRATIO4B05_BRATIO5A10,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B075_BRATIO2B075_BRATIO3B05_BRATIO4B075_BRATIO5A00,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B075_BRATIO2B075_BRATIO3B05_BRATIO4B075_BRATIO5A025,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B075_BRATIO2B075_BRATIO3B05_BRATIO4B075_BRATIO5A05,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B075_BRATIO2B075_BRATIO3B05_BRATIO4B075_BRATIO5A075,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B075_BRATIO2B075_BRATIO3B05_BRATIO4B075_BRATIO5A10,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B075_BRATIO2B075_BRATIO3B05_BRATIO4B10_BRATIO5A00,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B075_BRATIO2B075_BRATIO3B05_BRATIO4B10_BRATIO5A025,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B075_BRATIO2B075_BRATIO3B05_BRATIO4B10_BRATIO5A05,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B075_BRATIO2B075_BRATIO3B05_BRATIO4B10_BRATIO5A075,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B075_BRATIO2B075_BRATIO3B05_BRATIO4B10_BRATIO5A10,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B075_BRATIO2B075_BRATIO3B075_BRATIO4B00_BRATIO5A00,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B075_BRATIO2B075_BRATIO3B075_BRATIO4B00_BRATIO5A025,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B075_BRATIO2B075_BRATIO3B075_BRATIO4B00_BRATIO5A05,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B075_BRATIO2B075_BRATIO3B075_BRATIO4B00_BRATIO5A075,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B075_BRATIO2B075_BRATIO3B075_BRATIO4B00_BRATIO5A10,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B075_BRATIO2B075_BRATIO3B075_BRATIO4B025_BRATIO5A00,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B075_BRATIO2B075_BRATIO3B075_BRATIO4B025_BRATIO5A025,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B075_BRATIO2B075_BRATIO3B075_BRATIO4B025_BRATIO5A05,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B075_BRATIO2B075_BRATIO3B075_BRATIO4B025_BRATIO5A075,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B075_BRATIO2B075_BRATIO3B075_BRATIO4B025_BRATIO5A10,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B075_BRATIO2B075_BRATIO3B075_BRATIO4B05_BRATIO5A00,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B075_BRATIO2B075_BRATIO3B075_BRATIO4B05_BRATIO5A025,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B075_BRATIO2B075_BRATIO3B075_BRATIO4B05_BRATIO5A05,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B075_BRATIO2B075_BRATIO3B075_BRATIO4B05_BRATIO5A075,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B075_BRATIO2B075_BRATIO3B075_BRATIO4B05_BRATIO5A10,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B075_BRATIO2B075_BRATIO3B075_BRATIO4B075_BRATIO5A00,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B075_BRATIO2B075_BRATIO3B075_BRATIO4B075_BRATIO5A025,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B075_BRATIO2B075_BRATIO3B075_BRATIO4B075_BRATIO5A05,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B075_BRATIO2B075_BRATIO3B075_BRATIO4B075_BRATIO5A075,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B075_BRATIO2B075_BRATIO3B075_BRATIO4B075_BRATIO5A10,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B075_BRATIO2B075_BRATIO3B075_BRATIO4B10_BRATIO5A00,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B075_BRATIO2B075_BRATIO3B075_BRATIO4B10_BRATIO5A025,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B075_BRATIO2B075_BRATIO3B075_BRATIO4B10_BRATIO5A05,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B075_BRATIO2B075_BRATIO3B075_BRATIO4B10_BRATIO5A075,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B075_BRATIO2B075_BRATIO3B075_BRATIO4B10_BRATIO5A10,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B075_BRATIO2B075_BRATIO3B10_BRATIO4B00_BRATIO5A00,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B075_BRATIO2B075_BRATIO3B10_BRATIO4B00_BRATIO5A025,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B075_BRATIO2B075_BRATIO3B10_BRATIO4B00_BRATIO5A05,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B075_BRATIO2B075_BRATIO3B10_BRATIO4B00_BRATIO5A075,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B075_BRATIO2B075_BRATIO3B10_BRATIO4B00_BRATIO5A10,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B075_BRATIO2B075_BRATIO3B10_BRATIO4B025_BRATIO5A00,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B075_BRATIO2B075_BRATIO3B10_BRATIO4B025_BRATIO5A025,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B075_BRATIO2B075_BRATIO3B10_BRATIO4B025_BRATIO5A05,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B075_BRATIO2B075_BRATIO3B10_BRATIO4B025_BRATIO5A075,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B075_BRATIO2B075_BRATIO3B10_BRATIO4B025_BRATIO5A10,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B075_BRATIO2B075_BRATIO3B10_BRATIO4B05_BRATIO5A00,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B075_BRATIO2B075_BRATIO3B10_BRATIO4B05_BRATIO5A025,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B075_BRATIO2B075_BRATIO3B10_BRATIO4B05_BRATIO5A05,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B075_BRATIO2B075_BRATIO3B10_BRATIO4B05_BRATIO5A075,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B075_BRATIO2B075_BRATIO3B10_BRATIO4B05_BRATIO5A10,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B075_BRATIO2B075_BRATIO3B10_BRATIO4B075_BRATIO5A00,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B075_BRATIO2B075_BRATIO3B10_BRATIO4B075_BRATIO5A025,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B075_BRATIO2B075_BRATIO3B10_BRATIO4B075_BRATIO5A05,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B075_BRATIO2B075_BRATIO3B10_BRATIO4B075_BRATIO5A075,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B075_BRATIO2B075_BRATIO3B10_BRATIO4B075_BRATIO5A10,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B075_BRATIO2B075_BRATIO3B10_BRATIO4B10_BRATIO5A00,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B075_BRATIO2B075_BRATIO3B10_BRATIO4B10_BRATIO5A025,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B075_BRATIO2B075_BRATIO3B10_BRATIO4B10_BRATIO5A05,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B075_BRATIO2B075_BRATIO3B10_BRATIO4B10_BRATIO5A075,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B075_BRATIO2B075_BRATIO3B10_BRATIO4B10_BRATIO5A10,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B075_BRATIO2B10_BRATIO3B00_BRATIO4B00_BRATIO5A00,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B075_BRATIO2B10_BRATIO3B00_BRATIO4B00_BRATIO5A025,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B075_BRATIO2B10_BRATIO3B00_BRATIO4B00_BRATIO5A05,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B075_BRATIO2B10_BRATIO3B00_BRATIO4B00_BRATIO5A075,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B075_BRATIO2B10_BRATIO3B00_BRATIO4B00_BRATIO5A10,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B075_BRATIO2B10_BRATIO3B00_BRATIO4B025_BRATIO5A00,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B075_BRATIO2B10_BRATIO3B00_BRATIO4B025_BRATIO5A025,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B075_BRATIO2B10_BRATIO3B00_BRATIO4B025_BRATIO5A05,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B075_BRATIO2B10_BRATIO3B00_BRATIO4B025_BRATIO5A075,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B075_BRATIO2B10_BRATIO3B00_BRATIO4B025_BRATIO5A10,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B075_BRATIO2B10_BRATIO3B00_BRATIO4B05_BRATIO5A00,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B075_BRATIO2B10_BRATIO3B00_BRATIO4B05_BRATIO5A025,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B075_BRATIO2B10_BRATIO3B00_BRATIO4B05_BRATIO5A05,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B075_BRATIO2B10_BRATIO3B00_BRATIO4B05_BRATIO5A075,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B075_BRATIO2B10_BRATIO3B00_BRATIO4B05_BRATIO5A10,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B075_BRATIO2B10_BRATIO3B00_BRATIO4B075_BRATIO5A00,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B075_BRATIO2B10_BRATIO3B00_BRATIO4B075_BRATIO5A025,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B075_BRATIO2B10_BRATIO3B00_BRATIO4B075_BRATIO5A05,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B075_BRATIO2B10_BRATIO3B00_BRATIO4B075_BRATIO5A075,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B075_BRATIO2B10_BRATIO3B00_BRATIO4B075_BRATIO5A10,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B075_BRATIO2B10_BRATIO3B00_BRATIO4B10_BRATIO5A00,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B075_BRATIO2B10_BRATIO3B00_BRATIO4B10_BRATIO5A025,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B075_BRATIO2B10_BRATIO3B00_BRATIO4B10_BRATIO5A05,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B075_BRATIO2B10_BRATIO3B00_BRATIO4B10_BRATIO5A075,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B075_BRATIO2B10_BRATIO3B00_BRATIO4B10_BRATIO5A10,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B075_BRATIO2B10_BRATIO3B025_BRATIO4B00_BRATIO5A00,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B075_BRATIO2B10_BRATIO3B025_BRATIO4B00_BRATIO5A025,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B075_BRATIO2B10_BRATIO3B025_BRATIO4B00_BRATIO5A05,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B075_BRATIO2B10_BRATIO3B025_BRATIO4B00_BRATIO5A075,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B075_BRATIO2B10_BRATIO3B025_BRATIO4B00_BRATIO5A10,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B075_BRATIO2B10_BRATIO3B025_BRATIO4B025_BRATIO5A00,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B075_BRATIO2B10_BRATIO3B025_BRATIO4B025_BRATIO5A025,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B075_BRATIO2B10_BRATIO3B025_BRATIO4B025_BRATIO5A05,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B075_BRATIO2B10_BRATIO3B025_BRATIO4B025_BRATIO5A075,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B075_BRATIO2B10_BRATIO3B025_BRATIO4B025_BRATIO5A10,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B075_BRATIO2B10_BRATIO3B025_BRATIO4B05_BRATIO5A00,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B075_BRATIO2B10_BRATIO3B025_BRATIO4B05_BRATIO5A025,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B075_BRATIO2B10_BRATIO3B025_BRATIO4B05_BRATIO5A05,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B075_BRATIO2B10_BRATIO3B025_BRATIO4B05_BRATIO5A075,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B075_BRATIO2B10_BRATIO3B025_BRATIO4B05_BRATIO5A10,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B075_BRATIO2B10_BRATIO3B025_BRATIO4B075_BRATIO5A00,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B075_BRATIO2B10_BRATIO3B025_BRATIO4B075_BRATIO5A025,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B075_BRATIO2B10_BRATIO3B025_BRATIO4B075_BRATIO5A05,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B075_BRATIO2B10_BRATIO3B025_BRATIO4B075_BRATIO5A075,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B075_BRATIO2B10_BRATIO3B025_BRATIO4B075_BRATIO5A10,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B075_BRATIO2B10_BRATIO3B025_BRATIO4B10_BRATIO5A00,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B075_BRATIO2B10_BRATIO3B025_BRATIO4B10_BRATIO5A025,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B075_BRATIO2B10_BRATIO3B025_BRATIO4B10_BRATIO5A05,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B075_BRATIO2B10_BRATIO3B025_BRATIO4B10_BRATIO5A075,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B075_BRATIO2B10_BRATIO3B025_BRATIO4B10_BRATIO5A10,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B075_BRATIO2B10_BRATIO3B05_BRATIO4B00_BRATIO5A00,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B075_BRATIO2B10_BRATIO3B05_BRATIO4B00_BRATIO5A025,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B075_BRATIO2B10_BRATIO3B05_BRATIO4B00_BRATIO5A05,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B075_BRATIO2B10_BRATIO3B05_BRATIO4B00_BRATIO5A075,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B075_BRATIO2B10_BRATIO3B05_BRATIO4B00_BRATIO5A10,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B075_BRATIO2B10_BRATIO3B05_BRATIO4B025_BRATIO5A00,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B075_BRATIO2B10_BRATIO3B05_BRATIO4B025_BRATIO5A025,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B075_BRATIO2B10_BRATIO3B05_BRATIO4B025_BRATIO5A05,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B075_BRATIO2B10_BRATIO3B05_BRATIO4B025_BRATIO5A075,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B075_BRATIO2B10_BRATIO3B05_BRATIO4B025_BRATIO5A10,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B075_BRATIO2B10_BRATIO3B05_BRATIO4B05_BRATIO5A00,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B075_BRATIO2B10_BRATIO3B05_BRATIO4B05_BRATIO5A025,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B075_BRATIO2B10_BRATIO3B05_BRATIO4B05_BRATIO5A05,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B075_BRATIO2B10_BRATIO3B05_BRATIO4B05_BRATIO5A075,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B075_BRATIO2B10_BRATIO3B05_BRATIO4B05_BRATIO5A10,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B075_BRATIO2B10_BRATIO3B05_BRATIO4B075_BRATIO5A00,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B075_BRATIO2B10_BRATIO3B05_BRATIO4B075_BRATIO5A025,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B075_BRATIO2B10_BRATIO3B05_BRATIO4B075_BRATIO5A05,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B075_BRATIO2B10_BRATIO3B05_BRATIO4B075_BRATIO5A075,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B075_BRATIO2B10_BRATIO3B05_BRATIO4B075_BRATIO5A10,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B075_BRATIO2B10_BRATIO3B05_BRATIO4B10_BRATIO5A00,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B075_BRATIO2B10_BRATIO3B05_BRATIO4B10_BRATIO5A025,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B075_BRATIO2B10_BRATIO3B05_BRATIO4B10_BRATIO5A05,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B075_BRATIO2B10_BRATIO3B05_BRATIO4B10_BRATIO5A075,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B075_BRATIO2B10_BRATIO3B05_BRATIO4B10_BRATIO5A10,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B075_BRATIO2B10_BRATIO3B075_BRATIO4B00_BRATIO5A00,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B075_BRATIO2B10_BRATIO3B075_BRATIO4B00_BRATIO5A025,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B075_BRATIO2B10_BRATIO3B075_BRATIO4B00_BRATIO5A05,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B075_BRATIO2B10_BRATIO3B075_BRATIO4B00_BRATIO5A075,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B075_BRATIO2B10_BRATIO3B075_BRATIO4B00_BRATIO5A10,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B075_BRATIO2B10_BRATIO3B075_BRATIO4B025_BRATIO5A00,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B075_BRATIO2B10_BRATIO3B075_BRATIO4B025_BRATIO5A025,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B075_BRATIO2B10_BRATIO3B075_BRATIO4B025_BRATIO5A05,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B075_BRATIO2B10_BRATIO3B075_BRATIO4B025_BRATIO5A075,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B075_BRATIO2B10_BRATIO3B075_BRATIO4B025_BRATIO5A10,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B075_BRATIO2B10_BRATIO3B075_BRATIO4B05_BRATIO5A00,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B075_BRATIO2B10_BRATIO3B075_BRATIO4B05_BRATIO5A025,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B075_BRATIO2B10_BRATIO3B075_BRATIO4B05_BRATIO5A05,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B075_BRATIO2B10_BRATIO3B075_BRATIO4B05_BRATIO5A075,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B075_BRATIO2B10_BRATIO3B075_BRATIO4B05_BRATIO5A10,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B075_BRATIO2B10_BRATIO3B075_BRATIO4B075_BRATIO5A00,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B075_BRATIO2B10_BRATIO3B075_BRATIO4B075_BRATIO5A025,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B075_BRATIO2B10_BRATIO3B075_BRATIO4B075_BRATIO5A05,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B075_BRATIO2B10_BRATIO3B075_BRATIO4B075_BRATIO5A075,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B075_BRATIO2B10_BRATIO3B075_BRATIO4B075_BRATIO5A10,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B075_BRATIO2B10_BRATIO3B075_BRATIO4B10_BRATIO5A00,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B075_BRATIO2B10_BRATIO3B075_BRATIO4B10_BRATIO5A025,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B075_BRATIO2B10_BRATIO3B075_BRATIO4B10_BRATIO5A05,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B075_BRATIO2B10_BRATIO3B075_BRATIO4B10_BRATIO5A075,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B075_BRATIO2B10_BRATIO3B075_BRATIO4B10_BRATIO5A10,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B075_BRATIO2B10_BRATIO3B10_BRATIO4B00_BRATIO5A00,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B075_BRATIO2B10_BRATIO3B10_BRATIO4B00_BRATIO5A025,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B075_BRATIO2B10_BRATIO3B10_BRATIO4B00_BRATIO5A05,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B075_BRATIO2B10_BRATIO3B10_BRATIO4B00_BRATIO5A075,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B075_BRATIO2B10_BRATIO3B10_BRATIO4B00_BRATIO5A10,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B075_BRATIO2B10_BRATIO3B10_BRATIO4B025_BRATIO5A00,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B075_BRATIO2B10_BRATIO3B10_BRATIO4B025_BRATIO5A025,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B075_BRATIO2B10_BRATIO3B10_BRATIO4B025_BRATIO5A05,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B075_BRATIO2B10_BRATIO3B10_BRATIO4B025_BRATIO5A075,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B075_BRATIO2B10_BRATIO3B10_BRATIO4B025_BRATIO5A10,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B075_BRATIO2B10_BRATIO3B10_BRATIO4B05_BRATIO5A00,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B075_BRATIO2B10_BRATIO3B10_BRATIO4B05_BRATIO5A025,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B075_BRATIO2B10_BRATIO3B10_BRATIO4B05_BRATIO5A05,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B075_BRATIO2B10_BRATIO3B10_BRATIO4B05_BRATIO5A075,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B075_BRATIO2B10_BRATIO3B10_BRATIO4B05_BRATIO5A10,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B075_BRATIO2B10_BRATIO3B10_BRATIO4B075_BRATIO5A00,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B075_BRATIO2B10_BRATIO3B10_BRATIO4B075_BRATIO5A025,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B075_BRATIO2B10_BRATIO3B10_BRATIO4B075_BRATIO5A05,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B075_BRATIO2B10_BRATIO3B10_BRATIO4B075_BRATIO5A075,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B075_BRATIO2B10_BRATIO3B10_BRATIO4B075_BRATIO5A10,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B075_BRATIO2B10_BRATIO3B10_BRATIO4B10_BRATIO5A00,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B075_BRATIO2B10_BRATIO3B10_BRATIO4B10_BRATIO5A025,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B075_BRATIO2B10_BRATIO3B10_BRATIO4B10_BRATIO5A05,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B075_BRATIO2B10_BRATIO3B10_BRATIO4B10_BRATIO5A075,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B075_BRATIO2B10_BRATIO3B10_BRATIO4B10_BRATIO5A10,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B10_BRATIO2B00_BRATIO3B00_BRATIO4B00_BRATIO5A00,0,0,1,1,0,1,0,0,1,0,3
_BRATIO1B10_BRATIO2B00_BRATIO3B00_BRATIO4B00_BRATIO5A025,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B10_BRATIO2B00_BRATIO3B00_BRATIO4B00_BRATIO5A05,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B10_BRATIO2B00_BRATIO3B00_BRATIO4B00_BRATIO5A075,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B10_BRATIO2B00_BRATIO3B00_BRATIO4B00_BRATIO5A10,0,0,1,1,0,1,0,0,1,0,3
_BRATIO1B10_BRATIO2B00_BRATIO3B00_BRATIO4B025_BRATIO5A00,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B10_BRATIO2B00_BRATIO3B00_BRATIO4B025_BRATIO5A025,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B10_BRATIO2B00_BRATIO3B00_BRATIO4B025_BRATIO5A05,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B10_BRATIO2B00_BRATIO3B00_BRATIO4B025_BRATIO5A075,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B10_BRATIO2B00_BRATIO3B00_BRATIO4B025_BRATIO5A10,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B10_BRATIO2B00_BRATIO3B00_BRATIO4B05_BRATIO5A00,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B10_BRATIO2B00_BRATIO3B00_BRATIO4B05_BRATIO5A025,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B10_BRATIO2B00_BRATIO3B00_BRATIO4B05_BRATIO5A05,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B10_BRATIO2B00_BRATIO3B00_BRATIO4B05_BRATIO5A075,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B10_BRATIO2B00_BRATIO3B00_BRATIO4B05_BRATIO5A10,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B10_BRATIO2B00_BRATIO3B00_BRATIO4B075_BRATIO5A00,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B10_BRATIO2B00_BRATIO3B00_BRATIO4B075_BRATIO5A025,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B10_BRATIO2B00_BRATIO3B00_BRATIO4B075_BRATIO5A05,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B10_BRATIO2B00_BRATIO3B00_BRATIO4B075_BRATIO5A075,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B10_BRATIO2B00_BRATIO3B00_BRATIO4B075_BRATIO5A10,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B10_BRATIO2B00_BRATIO3B00_BRATIO4B10_BRATIO5A00,0,0,1,1,0,1,0,0,1,0,3
_BRATIO1B10_BRATIO2B00_BRATIO3B00_BRATIO4B10_BRATIO5A025,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B10_BRATIO2B00_BRATIO3B00_BRATIO4B10_BRATIO5A05,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B10_BRATIO2B00_BRATIO3B00_BRATIO4B10_BRATIO5A075,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B10_BRATIO2B00_BRATIO3B00_BRATIO4B10_BRATIO5A10,0,0,1,1,0,1,0,0,1,0,3
_BRATIO1B10_BRATIO2B00_BRATIO3B025_BRATIO4B00_BRATIO5A00,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B10_BRATIO2B00_BRATIO3B025_BRATIO4B00_BRATIO5A025,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B10_BRATIO2B00_BRATIO3B025_BRATIO4B00_BRATIO5A05,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B10_BRATIO2B00_BRATIO3B025_BRATIO4B00_BRATIO5A075,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B10_BRATIO2B00_BRATIO3B025_BRATIO4B00_BRATIO5A10,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B10_BRATIO2B00_BRATIO3B025_BRATIO4B025_BRATIO5A00,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B10_BRATIO2B00_BRATIO3B025_BRATIO4B025_BRATIO5A025,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B10_BRATIO2B00_BRATIO3B025_BRATIO4B025_BRATIO5A05,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B10_BRATIO2B00_BRATIO3B025_BRATIO4B025_BRATIO5A075,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B10_BRATIO2B00_BRATIO3B025_BRATIO4B025_BRATIO5A10,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B10_BRATIO2B00_BRATIO3B025_BRATIO4B05_BRATIO5A00,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B10_BRATIO2B00_BRATIO3B025_BRATIO4B05_BRATIO5A025,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B10_BRATIO2B00_BRATIO3B025_BRATIO4B05_BRATIO5A05,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B10_BRATIO2B00_BRATIO3B025_BRATIO4B05_BRATIO5A075,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B10_BRATIO2B00_BRATIO3B025_BRATIO4B05_BRATIO5A10,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B10_BRATIO2B00_BRATIO3B025_BRATIO4B075_BRATIO5A00,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B10_BRATIO2B00_BRATIO3B025_BRATIO4B075_BRATIO5A025,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B10_BRATIO2B00_BRATIO3B025_BRATIO4B075_BRATIO5A05,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B10_BRATIO2B00_BRATIO3B025_BRATIO4B075_BRATIO5A075,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B10_BRATIO2B00_BRATIO3B025_BRATIO4B075_BRATIO5A10,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B10_BRATIO2B00_BRATIO3B025_BRATIO4B10_BRATIO5A00,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B10_BRATIO2B00_BRATIO3B025_BRATIO4B10_BRATIO5A025,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B10_BRATIO2B00_BRATIO3B025_BRATIO4B10_BRATIO5A05,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B10_BRATIO2B00_BRATIO3B025_BRATIO4B10_BRATIO5A075,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B10_BRATIO2B00_BRATIO3B025_BRATIO4B10_BRATIO5A10,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B10_BRATIO2B00_BRATIO3B05_BRATIO4B00_BRATIO5A00,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B10_BRATIO2B00_BRATIO3B05_BRATIO4B00_BRATIO5A025,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B10_BRATIO2B00_BRATIO3B05_BRATIO4B00_BRATIO5A05,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B10_BRATIO2B00_BRATIO3B05_BRATIO4B00_BRATIO5A075,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B10_BRATIO2B00_BRATIO3B05_BRATIO4B00_BRATIO5A10,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B10_BRATIO2B00_BRATIO3B05_BRATIO4B025_BRATIO5A00,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B10_BRATIO2B00_BRATIO3B05_BRATIO4B025_BRATIO5A025,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B10_BRATIO2B00_BRATIO3B05_BRATIO4B025_BRATIO5A05,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B10_BRATIO2B00_BRATIO3B05_BRATIO4B025_BRATIO5A075,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B10_BRATIO2B00_BRATIO3B05_BRATIO4B025_BRATIO5A10,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B10_BRATIO2B00_BRATIO3B05_BRATIO4B05_BRATIO5A00,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B10_BRATIO2B00_BRATIO3B05_BRATIO4B05_BRATIO5A025,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B10_BRATIO2B00_BRATIO3B05_BRATIO4B05_BRATIO5A05,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B10_BRATIO2B00_BRATIO3B05_BRATIO4B05_BRATIO5A075,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B10_BRATIO2B00_BRATIO3B05_BRATIO4B05_BRATIO5A10,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B10_BRATIO2B00_BRATIO3B05_BRATIO4B075_BRATIO5A00,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B10_BRATIO2B00_BRATIO3B05_BRATIO4B075_BRATIO5A025,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B10_BRATIO2B00_BRATIO3B05_BRATIO4B075_BRATIO5A05,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B10_BRATIO2B00_BRATIO3B05_BRATIO4B075_BRATIO5A075,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B10_BRATIO2B00_BRATIO3B05_BRATIO4B075_BRATIO5A10,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B10_BRATIO2B00_BRATIO3B05_BRATIO4B10_BRATIO5A00,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B10_BRATIO2B00_BRATIO3B05_BRATIO4B10_BRATIO5A025,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B10_BRATIO2B00_BRATIO3B05_BRATIO4B10_BRATIO5A05,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B10_BRATIO2B00_BRATIO3B05_BRATIO4B10_BRATIO5A075,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B10_BRATIO2B00_BRATIO3B05_BRATIO4B10_BRATIO5A10,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B10_BRATIO2B00_BRATIO3B075_BRATIO4B00_BRATIO5A00,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B10_BRATIO2B00_BRATIO3B075_BRATIO4B00_BRATIO5A025,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B10_BRATIO2B00_BRATIO3B075_BRATIO4B00_BRATIO5A05,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B10_BRATIO2B00_BRATIO3B075_BRATIO4B00_BRATIO5A075,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B10_BRATIO2B00_BRATIO3B075_BRATIO4B00_BRATIO5A10,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B10_BRATIO2B00_BRATIO3B075_BRATIO4B025_BRATIO5A00,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B10_BRATIO2B00_BRATIO3B075_BRATIO4B025_BRATIO5A025,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B10_BRATIO2B00_BRATIO3B075_BRATIO4B025_BRATIO5A05,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B10_BRATIO2B00_BRATIO3B075_BRATIO4B025_BRATIO5A075,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B10_BRATIO2B00_BRATIO3B075_BRATIO4B025_BRATIO5A10,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B10_BRATIO2B00_BRATIO3B075_BRATIO4B05_BRATIO5A00,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B10_BRATIO2B00_BRATIO3B075_BRATIO4B05_BRATIO5A025,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B10_BRATIO2B00_BRATIO3B075_BRATIO4B05_BRATIO5A05,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B10_BRATIO2B00_BRATIO3B075_BRATIO4B05_BRATIO5A075,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B10_BRATIO2B00_BRATIO3B075_BRATIO4B05_BRATIO5A10,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B10_BRATIO2B00_BRATIO3B075_BRATIO4B075_BRATIO5A00,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B10_BRATIO2B00_BRATIO3B075_BRATIO4B075_BRATIO5A025,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B10_BRATIO2B00_BRATIO3B075_BRATIO4B075_BRATIO5A05,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B10_BRATIO2B00_BRATIO3B075_BRATIO4B075_BRATIO5A075,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B10_BRATIO2B00_BRATIO3B075_BRATIO4B075_BRATIO5A10,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B10_BRATIO2B00_BRATIO3B075_BRATIO4B10_BRATIO5A00,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B10_BRATIO2B00_BRATIO3B075_BRATIO4B10_BRATIO5A025,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B10_BRATIO2B00_BRATIO3B075_BRATIO4B10_BRATIO5A05,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B10_BRATIO2B00_BRATIO3B075_BRATIO4B10_BRATIO5A075,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B10_BRATIO2B00_BRATIO3B075_BRATIO4B10_BRATIO5A10,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B10_BRATIO2B00_BRATIO3B10_BRATIO4B00_BRATIO5A00,0,0,1,1,0,1,0,0,1,0,3
_BRATIO1B10_BRATIO2B00_BRATIO3B10_BRATIO4B00_BRATIO5A025,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B10_BRATIO2B00_BRATIO3B10_BRATIO4B00_BRATIO5A05,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B10_BRATIO2B00_BRATIO3B10_BRATIO4B00_BRATIO5A075,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B10_BRATIO2B00_BRATIO3B10_BRATIO4B00_BRATIO5A10,0,0,1,1,0,1,0,0,1,0,3
_BRATIO1B10_BRATIO2B00_BRATIO3B10_BRATIO4B025_BRATIO5A00,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B10_BRATIO2B00_BRATIO3B10_BRATIO4B025_BRATIO5A025,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B10_BRATIO2B00_BRATIO3B10_BRATIO4B025_BRATIO5A05,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B10_BRATIO2B00_BRATIO3B10_BRATIO4B025_BRATIO5A075,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B10_BRATIO2B00_BRATIO3B10_BRATIO4B025_BRATIO5A10,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B10_BRATIO2B00_BRATIO3B10_BRATIO4B05_BRATIO5A00,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B10_BRATIO2B00_BRATIO3B10_BRATIO4B05_BRATIO5A025,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B10_BRATIO2B00_BRATIO3B10_BRATIO4B05_BRATIO5A05,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B10_BRATIO2B00_BRATIO3B10_BRATIO4B05_BRATIO5A075,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B10_BRATIO2B00_BRATIO3B10_BRATIO4B05_BRATIO5A10,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B10_BRATIO2B00_BRATIO3B10_BRATIO4B075_BRATIO5A00,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B10_BRATIO2B00_BRATIO3B10_BRATIO4B075_BRATIO5A025,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B10_BRATIO2B00_BRATIO3B10_BRATIO4B075_BRATIO5A05,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B10_BRATIO2B00_BRATIO3B10_BRATIO4B075_BRATIO5A075,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B10_BRATIO2B00_BRATIO3B10_BRATIO4B075_BRATIO5A10,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B10_BRATIO2B00_BRATIO3B10_BRATIO4B10_BRATIO5A00,0,0,1,1,0,1,0,0,1,0,3
_BRATIO1B10_BRATIO2B00_BRATIO3B10_BRATIO4B10_BRATIO5A025,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B10_BRATIO2B00_BRATIO3B10_BRATIO4B10_BRATIO5A05,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B10_BRATIO2B00_BRATIO3B10_BRATIO4B10_BRATIO5A075,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B10_BRATIO2B00_BRATIO3B10_BRATIO4B10_BRATIO5A10,0,0,1,1,0,1,0,0,1,0,3
_BRATIO1B10_BRATIO2B025_BRATIO3B00_BRATIO4B00_BRATIO5A00,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B10_BRATIO2B025_BRATIO3B00_BRATIO4B00_BRATIO5A025,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B10_BRATIO2B025_BRATIO3B00_BRATIO4B00_BRATIO5A05,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B10_BRATIO2B025_BRATIO3B00_BRATIO4B00_BRATIO5A075,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B10_BRATIO2B025_BRATIO3B00_BRATIO4B00_BRATIO5A10,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B10_BRATIO2B025_BRATIO3B00_BRATIO4B025_BRATIO5A00,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B10_BRATIO2B025_BRATIO3B00_BRATIO4B025_BRATIO5A025,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B10_BRATIO2B025_BRATIO3B00_BRATIO4B025_BRATIO5A05,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B10_BRATIO2B025_BRATIO3B00_BRATIO4B025_BRATIO5A075,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B10_BRATIO2B025_BRATIO3B00_BRATIO4B025_BRATIO5A10,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B10_BRATIO2B025_BRATIO3B00_BRATIO4B05_BRATIO5A00,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B10_BRATIO2B025_BRATIO3B00_BRATIO4B05_BRATIO5A025,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B10_BRATIO2B025_BRATIO3B00_BRATIO4B05_BRATIO5A05,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B10_BRATIO2B025_BRATIO3B00_BRATIO4B05_BRATIO5A075,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B10_BRATIO2B025_BRATIO3B00_BRATIO4B05_BRATIO5A10,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B10_BRATIO2B025_BRATIO3B00_BRATIO4B075_BRATIO5A00,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B10_BRATIO2B025_BRATIO3B00_BRATIO4B075_BRATIO5A025,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B10_BRATIO2B025_BRATIO3B00_BRATIO4B075_BRATIO5A05,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B10_BRATIO2B025_BRATIO3B00_BRATIO4B075_BRATIO5A075,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B10_BRATIO2B025_BRATIO3B00_BRATIO4B075_BRATIO5A10,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B10_BRATIO2B025_BRATIO3B00_BRATIO4B10_BRATIO5A00,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B10_BRATIO2B025_BRATIO3B00_BRATIO4B10_BRATIO5A025,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B10_BRATIO2B025_BRATIO3B00_BRATIO4B10_BRATIO5A05,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B10_BRATIO2B025_BRATIO3B00_BRATIO4B10_BRATIO5A075,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B10_BRATIO2B025_BRATIO3B00_BRATIO4B10_BRATIO5A10,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B10_BRATIO2B025_BRATIO3B025_BRATIO4B00_BRATIO5A00,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B10_BRATIO2B025_BRATIO3B025_BRATIO4B00_BRATIO5A025,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B10_BRATIO2B025_BRATIO3B025_BRATIO4B00_BRATIO5A05,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B10_BRATIO2B025_BRATIO3B025_BRATIO4B00_BRATIO5A075,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B10_BRATIO2B025_BRATIO3B025_BRATIO4B00_BRATIO5A10,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B10_BRATIO2B025_BRATIO3B025_BRATIO4B025_BRATIO5A00,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B10_BRATIO2B025_BRATIO3B025_BRATIO4B025_BRATIO5A025,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B10_BRATIO2B025_BRATIO3B025_BRATIO4B025_BRATIO5A05,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B10_BRATIO2B025_BRATIO3B025_BRATIO4B025_BRATIO5A075,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B10_BRATIO2B025_BRATIO3B025_BRATIO4B025_BRATIO5A10,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B10_BRATIO2B025_BRATIO3B025_BRATIO4B05_BRATIO5A00,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B10_BRATIO2B025_BRATIO3B025_BRATIO4B05_BRATIO5A025,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B10_BRATIO2B025_BRATIO3B025_BRATIO4B05_BRATIO5A05,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B10_BRATIO2B025_BRATIO3B025_BRATIO4B05_BRATIO5A075,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B10_BRATIO2B025_BRATIO3B025_BRATIO4B05_BRATIO5A10,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B10_BRATIO2B025_BRATIO3B025_BRATIO4B075_BRATIO5A00,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B10_BRATIO2B025_BRATIO3B025_BRATIO4B075_BRATIO5A025,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B10_BRATIO2B025_BRATIO3B025_BRATIO4B075_BRATIO5A05,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B10_BRATIO2B025_BRATIO3B025_BRATIO4B075_BRATIO5A075,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B10_BRATIO2B025_BRATIO3B025_BRATIO4B075_BRATIO5A10,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B10_BRATIO2B025_BRATIO3B025_BRATIO4B10_BRATIO5A00,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B10_BRATIO2B025_BRATIO3B025_BRATIO4B10_BRATIO5A025,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B10_BRATIO2B025_BRATIO3B025_BRATIO4B10_BRATIO5A05,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B10_BRATIO2B025_BRATIO3B025_BRATIO4B10_BRATIO5A075,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B10_BRATIO2B025_BRATIO3B025_BRATIO4B10_BRATIO5A10,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B10_BRATIO2B025_BRATIO3B05_BRATIO4B00_BRATIO5A00,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B10_BRATIO2B025_BRATIO3B05_BRATIO4B00_BRATIO5A025,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B10_BRATIO2B025_BRATIO3B05_BRATIO4B00_BRATIO5A05,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B10_BRATIO2B025_BRATIO3B05_BRATIO4B00_BRATIO5A075,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B10_BRATIO2B025_BRATIO3B05_BRATIO4B00_BRATIO5A10,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B10_BRATIO2B025_BRATIO3B05_BRATIO4B025_BRATIO5A00,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B10_BRATIO2B025_BRATIO3B05_BRATIO4B025_BRATIO5A025,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B10_BRATIO2B025_BRATIO3B05_BRATIO4B025_BRATIO5A05,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B10_BRATIO2B025_BRATIO3B05_BRATIO4B025_BRATIO5A075,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B10_BRATIO2B025_BRATIO3B05_BRATIO4B025_BRATIO5A10,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B10_BRATIO2B025_BRATIO3B05_BRATIO4B05_BRATIO5A00,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B10_BRATIO2B025_BRATIO3B05_BRATIO4B05_BRATIO5A025,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B10_BRATIO2B025_BRATIO3B05_BRATIO4B05_BRATIO5A05,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B10_BRATIO2B025_BRATIO3B05_BRATIO4B05_BRATIO5A075,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B10_BRATIO2B025_BRATIO3B05_BRATIO4B05_BRATIO5A10,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B10_BRATIO2B025_BRATIO3B05_BRATIO4B075_BRATIO5A00,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B10_BRATIO2B025_BRATIO3B05_BRATIO4B075_BRATIO5A025,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B10_BRATIO2B025_BRATIO3B05_BRATIO4B075_BRATIO5A05,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B10_BRATIO2B025_BRATIO3B05_BRATIO4B075_BRATIO5A075,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B10_BRATIO2B025_BRATIO3B05_BRATIO4B075_BRATIO5A10,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B10_BRATIO2B025_BRATIO3B05_BRATIO4B10_BRATIO5A00,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B10_BRATIO2B025_BRATIO3B05_BRATIO4B10_BRATIO5A025,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B10_BRATIO2B025_BRATIO3B05_BRATIO4B10_BRATIO5A05,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B10_BRATIO2B025_BRATIO3B05_BRATIO4B10_BRATIO5A075,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B10_BRATIO2B025_BRATIO3B05_BRATIO4B10_BRATIO5A10,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B10_BRATIO2B025_BRATIO3B075_BRATIO4B00_BRATIO5A00,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B10_BRATIO2B025_BRATIO3B075_BRATIO4B00_BRATIO5A025,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B10_BRATIO2B025_BRATIO3B075_BRATIO4B00_BRATIO5A05,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B10_BRATIO2B025_BRATIO3B075_BRATIO4B00_BRATIO5A075,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B10_BRATIO2B025_BRATIO3B075_BRATIO4B00_BRATIO5A10,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B10_BRATIO2B025_BRATIO3B075_BRATIO4B025_BRATIO5A00,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B10_BRATIO2B025_BRATIO3B075_BRATIO4B025_BRATIO5A025,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B10_BRATIO2B025_BRATIO3B075_BRATIO4B025_BRATIO5A05,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B10_BRATIO2B025_BRATIO3B075_BRATIO4B025_BRATIO5A075,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B10_BRATIO2B025_BRATIO3B075_BRATIO4B025_BRATIO5A10,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B10_BRATIO2B025_BRATIO3B075_BRATIO4B05_BRATIO5A00,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B10_BRATIO2B025_BRATIO3B075_BRATIO4B05_BRATIO5A025,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B10_BRATIO2B025_BRATIO3B075_BRATIO4B05_BRATIO5A05,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B10_BRATIO2B025_BRATIO3B075_BRATIO4B05_BRATIO5A075,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B10_BRATIO2B025_BRATIO3B075_BRATIO4B05_BRATIO5A10,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B10_BRATIO2B025_BRATIO3B075_BRATIO4B075_BRATIO5A00,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B10_BRATIO2B025_BRATIO3B075_BRATIO4B075_BRATIO5A025,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B10_BRATIO2B025_BRATIO3B075_BRATIO4B075_BRATIO5A05,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B10_BRATIO2B025_BRATIO3B075_BRATIO4B075_BRATIO5A075,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B10_BRATIO2B025_BRATIO3B075_BRATIO4B075_BRATIO5A10,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B10_BRATIO2B025_BRATIO3B075_BRATIO4B10_BRATIO5A00,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B10_BRATIO2B025_BRATIO3B075_BRATIO4B10_BRATIO5A025,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B10_BRATIO2B025_BRATIO3B075_BRATIO4B10_BRATIO5A05,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B10_BRATIO2B025_BRATIO3B075_BRATIO4B10_BRATIO5A075,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B10_BRATIO2B025_BRATIO3B075_BRATIO4B10_BRATIO5A10,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B10_BRATIO2B025_BRATIO3B10_BRATIO4B00_BRATIO5A00,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B10_BRATIO2B025_BRATIO3B10_BRATIO4B00_BRATIO5A025,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B10_BRATIO2B025_BRATIO3B10_BRATIO4B00_BRATIO5A05,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B10_BRATIO2B025_BRATIO3B10_BRATIO4B00_BRATIO5A075,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B10_BRATIO2B025_BRATIO3B10_BRATIO4B00_BRATIO5A10,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B10_BRATIO2B025_BRATIO3B10_BRATIO4B025_BRATIO5A00,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B10_BRATIO2B025_BRATIO3B10_BRATIO4B025_BRATIO5A025,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B10_BRATIO2B025_BRATIO3B10_BRATIO4B025_BRATIO5A05,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B10_BRATIO2B025_BRATIO3B10_BRATIO4B025_BRATIO5A075,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B10_BRATIO2B025_BRATIO3B10_BRATIO4B025_BRATIO5A10,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B10_BRATIO2B025_BRATIO3B10_BRATIO4B05_BRATIO5A00,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B10_BRATIO2B025_BRATIO3B10_BRATIO4B05_BRATIO5A025,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B10_BRATIO2B025_BRATIO3B10_BRATIO4B05_BRATIO5A05,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B10_BRATIO2B025_BRATIO3B10_BRATIO4B05_BRATIO5A075,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B10_BRATIO2B025_BRATIO3B10_BRATIO4B05_BRATIO5A10,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B10_BRATIO2B025_BRATIO3B10_BRATIO4B075_BRATIO5A00,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B10_BRATIO2B025_BRATIO3B10_BRATIO4B075_BRATIO5A025,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B10_BRATIO2B025_BRATIO3B10_BRATIO4B075_BRATIO5A05,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B10_BRATIO2B025_BRATIO3B10_BRATIO4B075_BRATIO5A075,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B10_BRATIO2B025_BRATIO3B10_BRATIO4B075_BRATIO5A10,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B10_BRATIO2B025_BRATIO3B10_BRATIO4B10_BRATIO5A00,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B10_BRATIO2B025_BRATIO3B10_BRATIO4B10_BRATIO5A025,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B10_BRATIO2B025_BRATIO3B10_BRATIO4B10_BRATIO5A05,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B10_BRATIO2B025_BRATIO3B10_BRATIO4B10_BRATIO5A075,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B10_BRATIO2B025_BRATIO3B10_BRATIO4B10_BRATIO5A10,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B10_BRATIO2B05_BRATIO3B00_BRATIO4B00_BRATIO5A00,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B10_BRATIO2B05_BRATIO3B00_BRATIO4B00_BRATIO5A025,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B10_BRATIO2B05_BRATIO3B00_BRATIO4B00_BRATIO5A05,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B10_BRATIO2B05_BRATIO3B00_BRATIO4B00_BRATIO5A075,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B10_BRATIO2B05_BRATIO3B00_BRATIO4B00_BRATIO5A10,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B10_BRATIO2B05_BRATIO3B00_BRATIO4B025_BRATIO5A00,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B10_BRATIO2B05_BRATIO3B00_BRATIO4B025_BRATIO5A025,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B10_BRATIO2B05_BRATIO3B00_BRATIO4B025_BRATIO5A05,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B10_BRATIO2B05_BRATIO3B00_BRATIO4B025_BRATIO5A075,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B10_BRATIO2B05_BRATIO3B00_BRATIO4B025_BRATIO5A10,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B10_BRATIO2B05_BRATIO3B00_BRATIO4B05_BRATIO5A00,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B10_BRATIO2B05_BRATIO3B00_BRATIO4B05_BRATIO5A025,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B10_BRATIO2B05_BRATIO3B00_BRATIO4B05_BRATIO5A05,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B10_BRATIO2B05_BRATIO3B00_BRATIO4B05_BRATIO5A075,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B10_BRATIO2B05_BRATIO3B00_BRATIO4B05_BRATIO5A10,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B10_BRATIO2B05_BRATIO3B00_BRATIO4B075_BRATIO5A00,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B10_BRATIO2B05_BRATIO3B00_BRATIO4B075_BRATIO5A025,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B10_BRATIO2B05_BRATIO3B00_BRATIO4B075_BRATIO5A05,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B10_BRATIO2B05_BRATIO3B00_BRATIO4B075_BRATIO5A075,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B10_BRATIO2B05_BRATIO3B00_BRATIO4B075_BRATIO5A10,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B10_BRATIO2B05_BRATIO3B00_BRATIO4B10_BRATIO5A00,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B10_BRATIO2B05_BRATIO3B00_BRATIO4B10_BRATIO5A025,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B10_BRATIO2B05_BRATIO3B00_BRATIO4B10_BRATIO5A05,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B10_BRATIO2B05_BRATIO3B00_BRATIO4B10_BRATIO5A075,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B10_BRATIO2B05_BRATIO3B00_BRATIO4B10_BRATIO5A10,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B10_BRATIO2B05_BRATIO3B025_BRATIO4B00_BRATIO5A00,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B10_BRATIO2B05_BRATIO3B025_BRATIO4B00_BRATIO5A025,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B10_BRATIO2B05_BRATIO3B025_BRATIO4B00_BRATIO5A05,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B10_BRATIO2B05_BRATIO3B025_BRATIO4B00_BRATIO5A075,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B10_BRATIO2B05_BRATIO3B025_BRATIO4B00_BRATIO5A10,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B10_BRATIO2B05_BRATIO3B025_BRATIO4B025_BRATIO5A00,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B10_BRATIO2B05_BRATIO3B025_BRATIO4B025_BRATIO5A025,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B10_BRATIO2B05_BRATIO3B025_BRATIO4B025_BRATIO5A05,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B10_BRATIO2B05_BRATIO3B025_BRATIO4B025_BRATIO5A075,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B10_BRATIO2B05_BRATIO3B025_BRATIO4B025_BRATIO5A10,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B10_BRATIO2B05_BRATIO3B025_BRATIO4B05_BRATIO5A00,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B10_BRATIO2B05_BRATIO3B025_BRATIO4B05_BRATIO5A025,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B10_BRATIO2B05_BRATIO3B025_BRATIO4B05_BRATIO5A05,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B10_BRATIO2B05_BRATIO3B025_BRATIO4B05_BRATIO5A075,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B10_BRATIO2B05_BRATIO3B025_BRATIO4B05_BRATIO5A10,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B10_BRATIO2B05_BRATIO3B025_BRATIO4B075_BRATIO5A00,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B10_BRATIO2B05_BRATIO3B025_BRATIO4B075_BRATIO5A025,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B10_BRATIO2B05_BRATIO3B025_BRATIO4B075_BRATIO5A05,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B10_BRATIO2B05_BRATIO3B025_BRATIO4B075_BRATIO5A075,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B10_BRATIO2B05_BRATIO3B025_BRATIO4B075_BRATIO5A10,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B10_BRATIO2B05_BRATIO3B025_BRATIO4B10_BRATIO5A00,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B10_BRATIO2B05_BRATIO3B025_BRATIO4B10_BRATIO5A025,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B10_BRATIO2B05_BRATIO3B025_BRATIO4B10_BRATIO5A05,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B10_BRATIO2B05_BRATIO3B025_BRATIO4B10_BRATIO5A075,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B10_BRATIO2B05_BRATIO3B025_BRATIO4B10_BRATIO5A10,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B10_BRATIO2B05_BRATIO3B05_BRATIO4B00_BRATIO5A00,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B10_BRATIO2B05_BRATIO3B05_BRATIO4B00_BRATIO5A025,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B10_BRATIO2B05_BRATIO3B05_BRATIO4B00_BRATIO5A05,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B10_BRATIO2B05_BRATIO3B05_BRATIO4B00_BRATIO5A075,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B10_BRATIO2B05_BRATIO3B05_BRATIO4B00_BRATIO5A10,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B10_BRATIO2B05_BRATIO3B05_BRATIO4B025_BRATIO5A00,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B10_BRATIO2B05_BRATIO3B05_BRATIO4B025_BRATIO5A025,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B10_BRATIO2B05_BRATIO3B05_BRATIO4B025_BRATIO5A05,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B10_BRATIO2B05_BRATIO3B05_BRATIO4B025_BRATIO5A075,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B10_BRATIO2B05_BRATIO3B05_BRATIO4B025_BRATIO5A10,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B10_BRATIO2B05_BRATIO3B05_BRATIO4B05_BRATIO5A00,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B10_BRATIO2B05_BRATIO3B05_BRATIO4B05_BRATIO5A025,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B10_BRATIO2B05_BRATIO3B05_BRATIO4B05_BRATIO5A05,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B10_BRATIO2B05_BRATIO3B05_BRATIO4B05_BRATIO5A075,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B10_BRATIO2B05_BRATIO3B05_BRATIO4B05_BRATIO5A10,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B10_BRATIO2B05_BRATIO3B05_BRATIO4B075_BRATIO5A00,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B10_BRATIO2B05_BRATIO3B05_BRATIO4B075_BRATIO5A025,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B10_BRATIO2B05_BRATIO3B05_BRATIO4B075_BRATIO5A05,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B10_BRATIO2B05_BRATIO3B05_BRATIO4B075_BRATIO5A075,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B10_BRATIO2B05_BRATIO3B05_BRATIO4B075_BRATIO5A10,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B10_BRATIO2B05_BRATIO3B05_BRATIO4B10_BRATIO5A00,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B10_BRATIO2B05_BRATIO3B05_BRATIO4B10_BRATIO5A025,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B10_BRATIO2B05_BRATIO3B05_BRATIO4B10_BRATIO5A05,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B10_BRATIO2B05_BRATIO3B05_BRATIO4B10_BRATIO5A075,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B10_BRATIO2B05_BRATIO3B05_BRATIO4B10_BRATIO5A10,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B10_BRATIO2B05_BRATIO3B075_BRATIO4B00_BRATIO5A00,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B10_BRATIO2B05_BRATIO3B075_BRATIO4B00_BRATIO5A025,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B10_BRATIO2B05_BRATIO3B075_BRATIO4B00_BRATIO5A05,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B10_BRATIO2B05_BRATIO3B075_BRATIO4B00_BRATIO5A075,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B10_BRATIO2B05_BRATIO3B075_BRATIO4B00_BRATIO5A10,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B10_BRATIO2B05_BRATIO3B075_BRATIO4B025_BRATIO5A00,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B10_BRATIO2B05_BRATIO3B075_BRATIO4B025_BRATIO5A025,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B10_BRATIO2B05_BRATIO3B075_BRATIO4B025_BRATIO5A05,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B10_BRATIO2B05_BRATIO3B075_BRATIO4B025_BRATIO5A075,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B10_BRATIO2B05_BRATIO3B075_BRATIO4B025_BRATIO5A10,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B10_BRATIO2B05_BRATIO3B075_BRATIO4B05_BRATIO5A00,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B10_BRATIO2B05_BRATIO3B075_BRATIO4B05_BRATIO5A025,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B10_BRATIO2B05_BRATIO3B075_BRATIO4B05_BRATIO5A05,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B10_BRATIO2B05_BRATIO3B075_BRATIO4B05_BRATIO5A075,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B10_BRATIO2B05_BRATIO3B075_BRATIO4B05_BRATIO5A10,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B10_BRATIO2B05_BRATIO3B075_BRATIO4B075_BRATIO5A00,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B10_BRATIO2B05_BRATIO3B075_BRATIO4B075_BRATIO5A025,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B10_BRATIO2B05_BRATIO3B075_BRATIO4B075_BRATIO5A05,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B10_BRATIO2B05_BRATIO3B075_BRATIO4B075_BRATIO5A075,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B10_BRATIO2B05_BRATIO3B075_BRATIO4B075_BRATIO5A10,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B10_BRATIO2B05_BRATIO3B075_BRATIO4B10_BRATIO5A00,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B10_BRATIO2B05_BRATIO3B075_BRATIO4B10_BRATIO5A025,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B10_BRATIO2B05_BRATIO3B075_BRATIO4B10_BRATIO5A05,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B10_BRATIO2B05_BRATIO3B075_BRATIO4B10_BRATIO5A075,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B10_BRATIO2B05_BRATIO3B075_BRATIO4B10_BRATIO5A10,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B10_BRATIO2B05_BRATIO3B10_BRATIO4B00_BRATIO5A00,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B10_BRATIO2B05_BRATIO3B10_BRATIO4B00_BRATIO5A025,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B10_BRATIO2B05_BRATIO3B10_BRATIO4B00_BRATIO5A05,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B10_BRATIO2B05_BRATIO3B10_BRATIO4B00_BRATIO5A075,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B10_BRATIO2B05_BRATIO3B10_BRATIO4B00_BRATIO5A10,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B10_BRATIO2B05_BRATIO3B10_BRATIO4B025_BRATIO5A00,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B10_BRATIO2B05_BRATIO3B10_BRATIO4B025_BRATIO5A025,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B10_BRATIO2B05_BRATIO3B10_BRATIO4B025_BRATIO5A05,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B10_BRATIO2B05_BRATIO3B10_BRATIO4B025_BRATIO5A075,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B10_BRATIO2B05_BRATIO3B10_BRATIO4B025_BRATIO5A10,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B10_BRATIO2B05_BRATIO3B10_BRATIO4B05_BRATIO5A00,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B10_BRATIO2B05_BRATIO3B10_BRATIO4B05_BRATIO5A025,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B10_BRATIO2B05_BRATIO3B10_BRATIO4B05_BRATIO5A05,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B10_BRATIO2B05_BRATIO3B10_BRATIO4B05_BRATIO5A075,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B10_BRATIO2B05_BRATIO3B10_BRATIO4B05_BRATIO5A10,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B10_BRATIO2B05_BRATIO3B10_BRATIO4B075_BRATIO5A00,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B10_BRATIO2B05_BRATIO3B10_BRATIO4B075_BRATIO5A025,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B10_BRATIO2B05_BRATIO3B10_BRATIO4B075_BRATIO5A05,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B10_BRATIO2B05_BRATIO3B10_BRATIO4B075_BRATIO5A075,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B10_BRATIO2B05_BRATIO3B10_BRATIO4B075_BRATIO5A10,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B10_BRATIO2B05_BRATIO3B10_BRATIO4B10_BRATIO5A00,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B10_BRATIO2B05_BRATIO3B10_BRATIO4B10_BRATIO5A025,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B10_BRATIO2B05_BRATIO3B10_BRATIO4B10_BRATIO5A05,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B10_BRATIO2B05_BRATIO3B10_BRATIO4B10_BRATIO5A075,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B10_BRATIO2B05_BRATIO3B10_BRATIO4B10_BRATIO5A10,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B10_BRATIO2B075_BRATIO3B00_BRATIO4B00_BRATIO5A00,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B10_BRATIO2B075_BRATIO3B00_BRATIO4B00_BRATIO5A025,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B10_BRATIO2B075_BRATIO3B00_BRATIO4B00_BRATIO5A05,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B10_BRATIO2B075_BRATIO3B00_BRATIO4B00_BRATIO5A075,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B10_BRATIO2B075_BRATIO3B00_BRATIO4B00_BRATIO5A10,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B10_BRATIO2B075_BRATIO3B00_BRATIO4B025_BRATIO5A00,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B10_BRATIO2B075_BRATIO3B00_BRATIO4B025_BRATIO5A025,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B10_BRATIO2B075_BRATIO3B00_BRATIO4B025_BRATIO5A05,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B10_BRATIO2B075_BRATIO3B00_BRATIO4B025_BRATIO5A075,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B10_BRATIO2B075_BRATIO3B00_BRATIO4B025_BRATIO5A10,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B10_BRATIO2B075_BRATIO3B00_BRATIO4B05_BRATIO5A00,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B10_BRATIO2B075_BRATIO3B00_BRATIO4B05_BRATIO5A025,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B10_BRATIO2B075_BRATIO3B00_BRATIO4B05_BRATIO5A05,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B10_BRATIO2B075_BRATIO3B00_BRATIO4B05_BRATIO5A075,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B10_BRATIO2B075_BRATIO3B00_BRATIO4B05_BRATIO5A10,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B10_BRATIO2B075_BRATIO3B00_BRATIO4B075_BRATIO5A00,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B10_BRATIO2B075_BRATIO3B00_BRATIO4B075_BRATIO5A025,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B10_BRATIO2B075_BRATIO3B00_BRATIO4B075_BRATIO5A05,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B10_BRATIO2B075_BRATIO3B00_BRATIO4B075_BRATIO5A075,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B10_BRATIO2B075_BRATIO3B00_BRATIO4B075_BRATIO5A10,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B10_BRATIO2B075_BRATIO3B00_BRATIO4B10_BRATIO5A00,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B10_BRATIO2B075_BRATIO3B00_BRATIO4B10_BRATIO5A025,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B10_BRATIO2B075_BRATIO3B00_BRATIO4B10_BRATIO5A05,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B10_BRATIO2B075_BRATIO3B00_BRATIO4B10_BRATIO5A075,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B10_BRATIO2B075_BRATIO3B00_BRATIO4B10_BRATIO5A10,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B10_BRATIO2B075_BRATIO3B025_BRATIO4B00_BRATIO5A00,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B10_BRATIO2B075_BRATIO3B025_BRATIO4B00_BRATIO5A025,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B10_BRATIO2B075_BRATIO3B025_BRATIO4B00_BRATIO5A05,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B10_BRATIO2B075_BRATIO3B025_BRATIO4B00_BRATIO5A075,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B10_BRATIO2B075_BRATIO3B025_BRATIO4B00_BRATIO5A10,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B10_BRATIO2B075_BRATIO3B025_BRATIO4B025_BRATIO5A00,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B10_BRATIO2B075_BRATIO3B025_BRATIO4B025_BRATIO5A025,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B10_BRATIO2B075_BRATIO3B025_BRATIO4B025_BRATIO5A05,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B10_BRATIO2B075_BRATIO3B025_BRATIO4B025_BRATIO5A075,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B10_BRATIO2B075_BRATIO3B025_BRATIO4B025_BRATIO5A10,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B10_BRATIO2B075_BRATIO3B025_BRATIO4B05_BRATIO5A00,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B10_BRATIO2B075_BRATIO3B025_BRATIO4B05_BRATIO5A025,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B10_BRATIO2B075_BRATIO3B025_BRATIO4B05_BRATIO5A05,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B10_BRATIO2B075_BRATIO3B025_BRATIO4B05_BRATIO5A075,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B10_BRATIO2B075_BRATIO3B025_BRATIO4B05_BRATIO5A10,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B10_BRATIO2B075_BRATIO3B025_BRATIO4B075_BRATIO5A00,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B10_BRATIO2B075_BRATIO3B025_BRATIO4B075_BRATIO5A025,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B10_BRATIO2B075_BRATIO3B025_BRATIO4B075_BRATIO5A05,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B10_BRATIO2B075_BRATIO3B025_BRATIO4B075_BRATIO5A075,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B10_BRATIO2B075_BRATIO3B025_BRATIO4B075_BRATIO5A10,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B10_BRATIO2B075_BRATIO3B025_BRATIO4B10_BRATIO5A00,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B10_BRATIO2B075_BRATIO3B025_BRATIO4B10_BRATIO5A025,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B10_BRATIO2B075_BRATIO3B025_BRATIO4B10_BRATIO5A05,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B10_BRATIO2B075_BRATIO3B025_BRATIO4B10_BRATIO5A075,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B10_BRATIO2B075_BRATIO3B025_BRATIO4B10_BRATIO5A10,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B10_BRATIO2B075_BRATIO3B05_BRATIO4B00_BRATIO5A00,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B10_BRATIO2B075_BRATIO3B05_BRATIO4B00_BRATIO5A025,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B10_BRATIO2B075_BRATIO3B05_BRATIO4B00_BRATIO5A05,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B10_BRATIO2B075_BRATIO3B05_BRATIO4B00_BRATIO5A075,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B10_BRATIO2B075_BRATIO3B05_BRATIO4B00_BRATIO5A10,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B10_BRATIO2B075_BRATIO3B05_BRATIO4B025_BRATIO5A00,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B10_BRATIO2B075_BRATIO3B05_BRATIO4B025_BRATIO5A025,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B10_BRATIO2B075_BRATIO3B05_BRATIO4B025_BRATIO5A05,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B10_BRATIO2B075_BRATIO3B05_BRATIO4B025_BRATIO5A075,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B10_BRATIO2B075_BRATIO3B05_BRATIO4B025_BRATIO5A10,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B10_BRATIO2B075_BRATIO3B05_BRATIO4B05_BRATIO5A00,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B10_BRATIO2B075_BRATIO3B05_BRATIO4B05_BRATIO5A025,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B10_BRATIO2B075_BRATIO3B05_BRATIO4B05_BRATIO5A05,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B10_BRATIO2B075_BRATIO3B05_BRATIO4B05_BRATIO5A075,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B10_BRATIO2B075_BRATIO3B05_BRATIO4B05_BRATIO5A10,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B10_BRATIO2B075_BRATIO3B05_BRATIO4B075_BRATIO5A00,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B10_BRATIO2B075_BRATIO3B05_BRATIO4B075_BRATIO5A025,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B10_BRATIO2B075_BRATIO3B05_BRATIO4B075_BRATIO5A05,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B10_BRATIO2B075_BRATIO3B05_BRATIO4B075_BRATIO5A075,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B10_BRATIO2B075_BRATIO3B05_BRATIO4B075_BRATIO5A10,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B10_BRATIO2B075_BRATIO3B05_BRATIO4B10_BRATIO5A00,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B10_BRATIO2B075_BRATIO3B05_BRATIO4B10_BRATIO5A025,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B10_BRATIO2B075_BRATIO3B05_BRATIO4B10_BRATIO5A05,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B10_BRATIO2B075_BRATIO3B05_BRATIO4B10_BRATIO5A075,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B10_BRATIO2B075_BRATIO3B05_BRATIO4B10_BRATIO5A10,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B10_BRATIO2B075_BRATIO3B075_BRATIO4B00_BRATIO5A00,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B10_BRATIO2B075_BRATIO3B075_BRATIO4B00_BRATIO5A025,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B10_BRATIO2B075_BRATIO3B075_BRATIO4B00_BRATIO5A05,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B10_BRATIO2B075_BRATIO3B075_BRATIO4B00_BRATIO5A075,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B10_BRATIO2B075_BRATIO3B075_BRATIO4B00_BRATIO5A10,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B10_BRATIO2B075_BRATIO3B075_BRATIO4B025_BRATIO5A00,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B10_BRATIO2B075_BRATIO3B075_BRATIO4B025_BRATIO5A025,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B10_BRATIO2B075_BRATIO3B075_BRATIO4B025_BRATIO5A05,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B10_BRATIO2B075_BRATIO3B075_BRATIO4B025_BRATIO5A075,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B10_BRATIO2B075_BRATIO3B075_BRATIO4B025_BRATIO5A10,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B10_BRATIO2B075_BRATIO3B075_BRATIO4B05_BRATIO5A00,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B10_BRATIO2B075_BRATIO3B075_BRATIO4B05_BRATIO5A025,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B10_BRATIO2B075_BRATIO3B075_BRATIO4B05_BRATIO5A05,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B10_BRATIO2B075_BRATIO3B075_BRATIO4B05_BRATIO5A075,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B10_BRATIO2B075_BRATIO3B075_BRATIO4B05_BRATIO5A10,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B10_BRATIO2B075_BRATIO3B075_BRATIO4B075_BRATIO5A00,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B10_BRATIO2B075_BRATIO3B075_BRATIO4B075_BRATIO5A025,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B10_BRATIO2B075_BRATIO3B075_BRATIO4B075_BRATIO5A05,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B10_BRATIO2B075_BRATIO3B075_BRATIO4B075_BRATIO5A075,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B10_BRATIO2B075_BRATIO3B075_BRATIO4B075_BRATIO5A10,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B10_BRATIO2B075_BRATIO3B075_BRATIO4B10_BRATIO5A00,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B10_BRATIO2B075_BRATIO3B075_BRATIO4B10_BRATIO5A025,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B10_BRATIO2B075_BRATIO3B075_BRATIO4B10_BRATIO5A05,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B10_BRATIO2B075_BRATIO3B075_BRATIO4B10_BRATIO5A075,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B10_BRATIO2B075_BRATIO3B075_BRATIO4B10_BRATIO5A10,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B10_BRATIO2B075_BRATIO3B10_BRATIO4B00_BRATIO5A00,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B10_BRATIO2B075_BRATIO3B10_BRATIO4B00_BRATIO5A025,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B10_BRATIO2B075_BRATIO3B10_BRATIO4B00_BRATIO5A05,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B10_BRATIO2B075_BRATIO3B10_BRATIO4B00_BRATIO5A075,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B10_BRATIO2B075_BRATIO3B10_BRATIO4B00_BRATIO5A10,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B10_BRATIO2B075_BRATIO3B10_BRATIO4B025_BRATIO5A00,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B10_BRATIO2B075_BRATIO3B10_BRATIO4B025_BRATIO5A025,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B10_BRATIO2B075_BRATIO3B10_BRATIO4B025_BRATIO5A05,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B10_BRATIO2B075_BRATIO3B10_BRATIO4B025_BRATIO5A075,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B10_BRATIO2B075_BRATIO3B10_BRATIO4B025_BRATIO5A10,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B10_BRATIO2B075_BRATIO3B10_BRATIO4B05_BRATIO5A00,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B10_BRATIO2B075_BRATIO3B10_BRATIO4B05_BRATIO5A025,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B10_BRATIO2B075_BRATIO3B10_BRATIO4B05_BRATIO5A05,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B10_BRATIO2B075_BRATIO3B10_BRATIO4B05_BRATIO5A075,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B10_BRATIO2B075_BRATIO3B10_BRATIO4B05_BRATIO5A10,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B10_BRATIO2B075_BRATIO3B10_BRATIO4B075_BRATIO5A00,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B10_BRATIO2B075_BRATIO3B10_BRATIO4B075_BRATIO5A025,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B10_BRATIO2B075_BRATIO3B10_BRATIO4B075_BRATIO5A05,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B10_BRATIO2B075_BRATIO3B10_BRATIO4B075_BRATIO5A075,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B10_BRATIO2B075_BRATIO3B10_BRATIO4B075_BRATIO5A10,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B10_BRATIO2B075_BRATIO3B10_BRATIO4B10_BRATIO5A00,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B10_BRATIO2B075_BRATIO3B10_BRATIO4B10_BRATIO5A025,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B10_BRATIO2B075_BRATIO3B10_BRATIO4B10_BRATIO5A05,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B10_BRATIO2B075_BRATIO3B10_BRATIO4B10_BRATIO5A075,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B10_BRATIO2B075_BRATIO3B10_BRATIO4B10_BRATIO5A10,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B10_BRATIO2B10_BRATIO3B00_BRATIO4B00_BRATIO5A00,0,0,1,1,0,1,0,0,1,0,3
_BRATIO1B10_BRATIO2B10_BRATIO3B00_BRATIO4B00_BRATIO5A025,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B10_BRATIO2B10_BRATIO3B00_BRATIO4B00_BRATIO5A05,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B10_BRATIO2B10_BRATIO3B00_BRATIO4B00_BRATIO5A075,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B10_BRATIO2B10_BRATIO3B00_BRATIO4B00_BRATIO5A10,0,0,1,1,0,1,0,0,1,0,3
_BRATIO1B10_BRATIO2B10_BRATIO3B00_BRATIO4B025_BRATIO5A00,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B10_BRATIO2B10_BRATIO3B00_BRATIO4B025_BRATIO5A025,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B10_BRATIO2B10_BRATIO3B00_BRATIO4B025_BRATIO5A05,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B10_BRATIO2B10_BRATIO3B00_BRATIO4B025_BRATIO5A075,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B10_BRATIO2B10_BRATIO3B00_BRATIO4B025_BRATIO5A10,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B10_BRATIO2B10_BRATIO3B00_BRATIO4B05_BRATIO5A00,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B10_BRATIO2B10_BRATIO3B00_BRATIO4B05_BRATIO5A025,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B10_BRATIO2B10_BRATIO3B00_BRATIO4B05_BRATIO5A05,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B10_BRATIO2B10_BRATIO3B00_BRATIO4B05_BRATIO5A075,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B10_BRATIO2B10_BRATIO3B00_BRATIO4B05_BRATIO5A10,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B10_BRATIO2B10_BRATIO3B00_BRATIO4B075_BRATIO5A00,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B10_BRATIO2B10_BRATIO3B00_BRATIO4B075_BRATIO5A025,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B10_BRATIO2B10_BRATIO3B00_BRATIO4B075_BRATIO5A05,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B10_BRATIO2B10_BRATIO3B00_BRATIO4B075_BRATIO5A075,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B10_BRATIO2B10_BRATIO3B00_BRATIO4B075_BRATIO5A10,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B10_BRATIO2B10_BRATIO3B00_BRATIO4B10_BRATIO5A00,0,0,1,1,0,1,0,0,1,0,3
_BRATIO1B10_BRATIO2B10_BRATIO3B00_BRATIO4B10_BRATIO5A025,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B10_BRATIO2B10_BRATIO3B00_BRATIO4B10_BRATIO5A05,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B10_BRATIO2B10_BRATIO3B00_BRATIO4B10_BRATIO5A075,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B10_BRATIO2B10_BRATIO3B00_BRATIO4B10_BRATIO5A10,0,0,1,1,0,1,0,0,1,0,3
_BRATIO1B10_BRATIO2B10_BRATIO3B025_BRATIO4B00_BRATIO5A00,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B10_BRATIO2B10_BRATIO3B025_BRATIO4B00_BRATIO5A025,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B10_BRATIO2B10_BRATIO3B025_BRATIO4B00_BRATIO5A05,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B10_BRATIO2B10_BRATIO3B025_BRATIO4B00_BRATIO5A075,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B10_BRATIO2B10_BRATIO3B025_BRATIO4B00_BRATIO5A10,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B10_BRATIO2B10_BRATIO3B025_BRATIO4B025_BRATIO5A00,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B10_BRATIO2B10_BRATIO3B025_BRATIO4B025_BRATIO5A025,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B10_BRATIO2B10_BRATIO3B025_BRATIO4B025_BRATIO5A05,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B10_BRATIO2B10_BRATIO3B025_BRATIO4B025_BRATIO5A075,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B10_BRATIO2B10_BRATIO3B025_BRATIO4B025_BRATIO5A10,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B10_BRATIO2B10_BRATIO3B025_BRATIO4B05_BRATIO5A00,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B10_BRATIO2B10_BRATIO3B025_BRATIO4B05_BRATIO5A025,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B10_BRATIO2B10_BRATIO3B025_BRATIO4B05_BRATIO5A05,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B10_BRATIO2B10_BRATIO3B025_BRATIO4B05_BRATIO5A075,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B10_BRATIO2B10_BRATIO3B025_BRATIO4B05_BRATIO5A10,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B10_BRATIO2B10_BRATIO3B025_BRATIO4B075_BRATIO5A00,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B10_BRATIO2B10_BRATIO3B025_BRATIO4B075_BRATIO5A025,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B10_BRATIO2B10_BRATIO3B025_BRATIO4B075_BRATIO5A05,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B10_BRATIO2B10_BRATIO3B025_BRATIO4B075_BRATIO5A075,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B10_BRATIO2B10_BRATIO3B025_BRATIO4B075_BRATIO5A10,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B10_BRATIO2B10_BRATIO3B025_BRATIO4B10_BRATIO5A00,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B10_BRATIO2B10_BRATIO3B025_BRATIO4B10_BRATIO5A025,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B10_BRATIO2B10_BRATIO3B025_BRATIO4B10_BRATIO5A05,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B10_BRATIO2B10_BRATIO3B025_BRATIO4B10_BRATIO5A075,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B10_BRATIO2B10_BRATIO3B025_BRATIO4B10_BRATIO5A10,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B10_BRATIO2B10_BRATIO3B05_BRATIO4B00_BRATIO5A00,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B10_BRATIO2B10_BRATIO3B05_BRATIO4B00_BRATIO5A025,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B10_BRATIO2B10_BRATIO3B05_BRATIO4B00_BRATIO5A05,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B10_BRATIO2B10_BRATIO3B05_BRATIO4B00_BRATIO5A075,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B10_BRATIO2B10_BRATIO3B05_BRATIO4B00_BRATIO5A10,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B10_BRATIO2B10_BRATIO3B05_BRATIO4B025_BRATIO5A00,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B10_BRATIO2B10_BRATIO3B05_BRATIO4B025_BRATIO5A025,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B10_BRATIO2B10_BRATIO3B05_BRATIO4B025_BRATIO5A05,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B10_BRATIO2B10_BRATIO3B05_BRATIO4B025_BRATIO5A075,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B10_BRATIO2B10_BRATIO3B05_BRATIO4B025_BRATIO5A10,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B10_BRATIO2B10_BRATIO3B05_BRATIO4B05_BRATIO5A00,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B10_BRATIO2B10_BRATIO3B05_BRATIO4B05_BRATIO5A025,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B10_BRATIO2B10_BRATIO3B05_BRATIO4B05_BRATIO5A05,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B10_BRATIO2B10_BRATIO3B05_BRATIO4B05_BRATIO5A075,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B10_BRATIO2B10_BRATIO3B05_BRATIO4B05_BRATIO5A10,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B10_BRATIO2B10_BRATIO3B05_BRATIO4B075_BRATIO5A00,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B10_BRATIO2B10_BRATIO3B05_BRATIO4B075_BRATIO5A025,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B10_BRATIO2B10_BRATIO3B05_BRATIO4B075_BRATIO5A05,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B10_BRATIO2B10_BRATIO3B05_BRATIO4B075_BRATIO5A075,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B10_BRATIO2B10_BRATIO3B05_BRATIO4B075_BRATIO5A10,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B10_BRATIO2B10_BRATIO3B05_BRATIO4B10_BRATIO5A00,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B10_BRATIO2B10_BRATIO3B05_BRATIO4B10_BRATIO5A025,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B10_BRATIO2B10_BRATIO3B05_BRATIO4B10_BRATIO5A05,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B10_BRATIO2B10_BRATIO3B05_BRATIO4B10_BRATIO5A075,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B10_BRATIO2B10_BRATIO3B05_BRATIO4B10_BRATIO5A10,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B10_BRATIO2B10_BRATIO3B075_BRATIO4B00_BRATIO5A00,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B10_BRATIO2B10_BRATIO3B075_BRATIO4B00_BRATIO5A025,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B10_BRATIO2B10_BRATIO3B075_BRATIO4B00_BRATIO5A05,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B10_BRATIO2B10_BRATIO3B075_BRATIO4B00_BRATIO5A075,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B10_BRATIO2B10_BRATIO3B075_BRATIO4B00_BRATIO5A10,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B10_BRATIO2B10_BRATIO3B075_BRATIO4B025_BRATIO5A00,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B10_BRATIO2B10_BRATIO3B075_BRATIO4B025_BRATIO5A025,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B10_BRATIO2B10_BRATIO3B075_BRATIO4B025_BRATIO5A05,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B10_BRATIO2B10_BRATIO3B075_BRATIO4B025_BRATIO5A075,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B10_BRATIO2B10_BRATIO3B075_BRATIO4B025_BRATIO5A10,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B10_BRATIO2B10_BRATIO3B075_BRATIO4B05_BRATIO5A00,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B10_BRATIO2B10_BRATIO3B075_BRATIO4B05_BRATIO5A025,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B10_BRATIO2B10_BRATIO3B075_BRATIO4B05_BRATIO5A05,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B10_BRATIO2B10_BRATIO3B075_BRATIO4B05_BRATIO5A075,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B10_BRATIO2B10_BRATIO3B075_BRATIO4B05_BRATIO5A10,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B10_BRATIO2B10_BRATIO3B075_BRATIO4B075_BRATIO5A00,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B10_BRATIO2B10_BRATIO3B075_BRATIO4B075_BRATIO5A025,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B10_BRATIO2B10_BRATIO3B075_BRATIO4B075_BRATIO5A05,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B10_BRATIO2B10_BRATIO3B075_BRATIO4B075_BRATIO5A075,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B10_BRATIO2B10_BRATIO3B075_BRATIO4B075_BRATIO5A10,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B10_BRATIO2B10_BRATIO3B075_BRATIO4B10_BRATIO5A00,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B10_BRATIO2B10_BRATIO3B075_BRATIO4B10_BRATIO5A025,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B10_BRATIO2B10_BRATIO3B075_BRATIO4B10_BRATIO5A05,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B10_BRATIO2B10_BRATIO3B075_BRATIO4B10_BRATIO5A075,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B10_BRATIO2B10_BRATIO3B075_BRATIO4B10_BRATIO5A10,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B10_BRATIO2B10_BRATIO3B10_BRATIO4B00_BRATIO5A00,0,0,1,1,0,1,0,0,1,0,3
_BRATIO1B10_BRATIO2B10_BRATIO3B10_BRATIO4B00_BRATIO5A025,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B10_BRATIO2B10_BRATIO3B10_BRATIO4B00_BRATIO5A05,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B10_BRATIO2B10_BRATIO3B10_BRATIO4B00_BRATIO5A075,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B10_BRATIO2B10_BRATIO3B10_BRATIO4B00_BRATIO5A10,0,0,1,1,0,1,0,0,1,0,3
_BRATIO1B10_BRATIO2B10_BRATIO3B10_BRATIO4B025_BRATIO5A00,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B10_BRATIO2B10_BRATIO3B10_BRATIO4B025_BRATIO5A025,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B10_BRATIO2B10_BRATIO3B10_BRATIO4B025_BRATIO5A05,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B10_BRATIO2B10_BRATIO3B10_BRATIO4B025_BRATIO5A075,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B10_BRATIO2B10_BRATIO3B10_BRATIO4B025_BRATIO5A10,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B10_BRATIO2B10_BRATIO3B10_BRATIO4B05_BRATIO5A00,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B10_BRATIO2B10_BRATIO3B10_BRATIO4B05_BRATIO5A025,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B10_BRATIO2B10_BRATIO3B10_BRATIO4B05_BRATIO5A05,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B10_BRATIO2B10_BRATIO3B10_BRATIO4B05_BRATIO5A075,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B10_BRATIO2B10_BRATIO3B10_BRATIO4B05_BRATIO5A10,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B10_BRATIO2B10_BRATIO3B10_BRATIO4B075_BRATIO5A00,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B10_BRATIO2B10_BRATIO3B10_BRATIO4B075_BRATIO5A025,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B10_BRATIO2B10_BRATIO3B10_BRATIO4B075_BRATIO5A05,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B10_BRATIO2B10_BRATIO3B10_BRATIO4B075_BRATIO5A075,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B10_BRATIO2B10_BRATIO3B10_BRATIO4B075_BRATIO5A10,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B10_BRATIO2B10_BRATIO3B10_BRATIO4B10_BRATIO5A00,0,0,1,1,0,1,0,0,1,0,3
_BRATIO1B10_BRATIO2B10_BRATIO3B10_BRATIO4B10_BRATIO5A025,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B10_BRATIO2B10_BRATIO3B10_BRATIO4B10_BRATIO5A05,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B10_BRATIO2B10_BRATIO3B10_BRATIO4B10_BRATIO5A075,0,0,1,1,0,1,0,1,1,0,3
_BRATIO1B10_BRATIO2B10_BRATIO3B10_BRATIO4B10_BRATIO5A10,0,0,1,1,0,1,0,0,1,0,3


==> graph/staticAnalysis-sweepBranch/bfs2-mv8.csv <==
Test Name, Trans,Comp Int, Memory Coalescing, Branch Divergence, Control Density, Floating Point Mult, Kernel Size, Critical Path, SpeedUp
_BRATIO1B00_BRATIO2B00_BRATIO3B00_BRATIO4B00_BRATIO5A00,0,0,0,1,0,1,0,0,1,0,2
_BRATIO1B00_BRATIO2B00_BRATIO3B00_BRATIO4B00_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B00_BRATIO3B00_BRATIO4B00_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B00_BRATIO3B00_BRATIO4B00_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B00_BRATIO3B00_BRATIO4B00_BRATIO5A10,0,0,0,1,0,1,0,0,1,0,2
_BRATIO1B00_BRATIO2B00_BRATIO3B00_BRATIO4B025_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B00_BRATIO3B00_BRATIO4B025_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B00_BRATIO3B00_BRATIO4B025_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B00_BRATIO3B00_BRATIO4B025_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B00_BRATIO3B00_BRATIO4B025_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B00_BRATIO3B00_BRATIO4B05_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B00_BRATIO3B00_BRATIO4B05_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B00_BRATIO3B00_BRATIO4B05_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B00_BRATIO3B00_BRATIO4B05_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B00_BRATIO3B00_BRATIO4B05_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B00_BRATIO3B00_BRATIO4B075_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B00_BRATIO3B00_BRATIO4B075_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B00_BRATIO3B00_BRATIO4B075_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B00_BRATIO3B00_BRATIO4B075_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B00_BRATIO3B00_BRATIO4B075_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B00_BRATIO3B00_BRATIO4B10_BRATIO5A00,0,0,0,1,0,1,0,0,1,0,2
_BRATIO1B00_BRATIO2B00_BRATIO3B00_BRATIO4B10_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B00_BRATIO3B00_BRATIO4B10_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B00_BRATIO3B00_BRATIO4B10_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B00_BRATIO3B00_BRATIO4B10_BRATIO5A10,0,0,0,1,0,1,0,0,1,0,2
_BRATIO1B00_BRATIO2B00_BRATIO3B025_BRATIO4B00_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B00_BRATIO3B025_BRATIO4B00_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B00_BRATIO3B025_BRATIO4B00_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B00_BRATIO3B025_BRATIO4B00_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B00_BRATIO3B025_BRATIO4B00_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B00_BRATIO3B025_BRATIO4B025_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B00_BRATIO3B025_BRATIO4B025_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B00_BRATIO3B025_BRATIO4B025_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B00_BRATIO3B025_BRATIO4B025_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B00_BRATIO3B025_BRATIO4B025_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B00_BRATIO3B025_BRATIO4B05_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B00_BRATIO3B025_BRATIO4B05_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B00_BRATIO3B025_BRATIO4B05_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B00_BRATIO3B025_BRATIO4B05_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B00_BRATIO3B025_BRATIO4B05_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B00_BRATIO3B025_BRATIO4B075_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B00_BRATIO3B025_BRATIO4B075_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B00_BRATIO3B025_BRATIO4B075_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B00_BRATIO3B025_BRATIO4B075_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B00_BRATIO3B025_BRATIO4B075_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B00_BRATIO3B025_BRATIO4B10_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B00_BRATIO3B025_BRATIO4B10_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B00_BRATIO3B025_BRATIO4B10_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B00_BRATIO3B025_BRATIO4B10_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B00_BRATIO3B025_BRATIO4B10_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B00_BRATIO3B05_BRATIO4B00_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B00_BRATIO3B05_BRATIO4B00_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B00_BRATIO3B05_BRATIO4B00_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B00_BRATIO3B05_BRATIO4B00_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B00_BRATIO3B05_BRATIO4B00_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B00_BRATIO3B05_BRATIO4B025_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B00_BRATIO3B05_BRATIO4B025_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B00_BRATIO3B05_BRATIO4B025_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B00_BRATIO3B05_BRATIO4B025_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B00_BRATIO3B05_BRATIO4B025_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B00_BRATIO3B05_BRATIO4B05_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B00_BRATIO3B05_BRATIO4B05_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B00_BRATIO3B05_BRATIO4B05_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B00_BRATIO3B05_BRATIO4B05_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B00_BRATIO3B05_BRATIO4B05_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B00_BRATIO3B05_BRATIO4B075_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B00_BRATIO3B05_BRATIO4B075_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B00_BRATIO3B05_BRATIO4B075_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B00_BRATIO3B05_BRATIO4B075_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B00_BRATIO3B05_BRATIO4B075_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B00_BRATIO3B05_BRATIO4B10_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B00_BRATIO3B05_BRATIO4B10_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B00_BRATIO3B05_BRATIO4B10_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B00_BRATIO3B05_BRATIO4B10_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B00_BRATIO3B05_BRATIO4B10_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B00_BRATIO3B075_BRATIO4B00_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B00_BRATIO3B075_BRATIO4B00_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B00_BRATIO3B075_BRATIO4B00_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B00_BRATIO3B075_BRATIO4B00_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B00_BRATIO3B075_BRATIO4B00_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B00_BRATIO3B075_BRATIO4B025_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B00_BRATIO3B075_BRATIO4B025_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B00_BRATIO3B075_BRATIO4B025_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B00_BRATIO3B075_BRATIO4B025_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B00_BRATIO3B075_BRATIO4B025_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B00_BRATIO3B075_BRATIO4B05_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B00_BRATIO3B075_BRATIO4B05_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B00_BRATIO3B075_BRATIO4B05_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B00_BRATIO3B075_BRATIO4B05_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B00_BRATIO3B075_BRATIO4B05_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B00_BRATIO3B075_BRATIO4B075_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B00_BRATIO3B075_BRATIO4B075_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B00_BRATIO3B075_BRATIO4B075_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B00_BRATIO3B075_BRATIO4B075_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B00_BRATIO3B075_BRATIO4B075_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B00_BRATIO3B075_BRATIO4B10_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B00_BRATIO3B075_BRATIO4B10_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B00_BRATIO3B075_BRATIO4B10_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B00_BRATIO3B075_BRATIO4B10_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B00_BRATIO3B075_BRATIO4B10_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B00_BRATIO3B10_BRATIO4B00_BRATIO5A00,0,0,0,1,0,1,0,0,1,0,2
_BRATIO1B00_BRATIO2B00_BRATIO3B10_BRATIO4B00_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B00_BRATIO3B10_BRATIO4B00_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B00_BRATIO3B10_BRATIO4B00_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B00_BRATIO3B10_BRATIO4B00_BRATIO5A10,0,0,0,1,0,1,0,0,1,0,2
_BRATIO1B00_BRATIO2B00_BRATIO3B10_BRATIO4B025_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B00_BRATIO3B10_BRATIO4B025_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B00_BRATIO3B10_BRATIO4B025_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B00_BRATIO3B10_BRATIO4B025_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B00_BRATIO3B10_BRATIO4B025_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B00_BRATIO3B10_BRATIO4B05_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B00_BRATIO3B10_BRATIO4B05_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B00_BRATIO3B10_BRATIO4B05_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B00_BRATIO3B10_BRATIO4B05_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B00_BRATIO3B10_BRATIO4B05_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B00_BRATIO3B10_BRATIO4B075_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B00_BRATIO3B10_BRATIO4B075_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B00_BRATIO3B10_BRATIO4B075_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B00_BRATIO3B10_BRATIO4B075_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B00_BRATIO3B10_BRATIO4B075_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B00_BRATIO3B10_BRATIO4B10_BRATIO5A00,0,0,0,1,0,1,0,0,1,0,2
_BRATIO1B00_BRATIO2B00_BRATIO3B10_BRATIO4B10_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B00_BRATIO3B10_BRATIO4B10_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B00_BRATIO3B10_BRATIO4B10_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B00_BRATIO3B10_BRATIO4B10_BRATIO5A10,0,0,0,1,0,1,0,0,1,0,2
_BRATIO1B00_BRATIO2B025_BRATIO3B00_BRATIO4B00_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B025_BRATIO3B00_BRATIO4B00_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B025_BRATIO3B00_BRATIO4B00_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B025_BRATIO3B00_BRATIO4B00_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B025_BRATIO3B00_BRATIO4B00_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B025_BRATIO3B00_BRATIO4B025_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B025_BRATIO3B00_BRATIO4B025_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B025_BRATIO3B00_BRATIO4B025_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B025_BRATIO3B00_BRATIO4B025_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B025_BRATIO3B00_BRATIO4B025_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B025_BRATIO3B00_BRATIO4B05_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B025_BRATIO3B00_BRATIO4B05_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B025_BRATIO3B00_BRATIO4B05_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B025_BRATIO3B00_BRATIO4B05_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B025_BRATIO3B00_BRATIO4B05_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B025_BRATIO3B00_BRATIO4B075_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B025_BRATIO3B00_BRATIO4B075_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B025_BRATIO3B00_BRATIO4B075_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B025_BRATIO3B00_BRATIO4B075_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B025_BRATIO3B00_BRATIO4B075_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B025_BRATIO3B00_BRATIO4B10_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B025_BRATIO3B00_BRATIO4B10_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B025_BRATIO3B00_BRATIO4B10_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B025_BRATIO3B00_BRATIO4B10_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B025_BRATIO3B00_BRATIO4B10_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B025_BRATIO3B025_BRATIO4B00_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B025_BRATIO3B025_BRATIO4B00_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B025_BRATIO3B025_BRATIO4B00_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B025_BRATIO3B025_BRATIO4B00_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B025_BRATIO3B025_BRATIO4B00_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B025_BRATIO3B025_BRATIO4B025_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B025_BRATIO3B025_BRATIO4B025_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B025_BRATIO3B025_BRATIO4B025_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B025_BRATIO3B025_BRATIO4B025_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B025_BRATIO3B025_BRATIO4B025_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B025_BRATIO3B025_BRATIO4B05_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B025_BRATIO3B025_BRATIO4B05_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B025_BRATIO3B025_BRATIO4B05_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B025_BRATIO3B025_BRATIO4B05_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B025_BRATIO3B025_BRATIO4B05_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B025_BRATIO3B025_BRATIO4B075_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B025_BRATIO3B025_BRATIO4B075_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B025_BRATIO3B025_BRATIO4B075_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B025_BRATIO3B025_BRATIO4B075_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B025_BRATIO3B025_BRATIO4B075_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B025_BRATIO3B025_BRATIO4B10_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B025_BRATIO3B025_BRATIO4B10_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B025_BRATIO3B025_BRATIO4B10_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B025_BRATIO3B025_BRATIO4B10_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B025_BRATIO3B025_BRATIO4B10_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B025_BRATIO3B05_BRATIO4B00_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B025_BRATIO3B05_BRATIO4B00_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B025_BRATIO3B05_BRATIO4B00_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B025_BRATIO3B05_BRATIO4B00_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B025_BRATIO3B05_BRATIO4B00_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B025_BRATIO3B05_BRATIO4B025_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B025_BRATIO3B05_BRATIO4B025_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B025_BRATIO3B05_BRATIO4B025_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B025_BRATIO3B05_BRATIO4B025_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B025_BRATIO3B05_BRATIO4B025_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B025_BRATIO3B05_BRATIO4B05_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B025_BRATIO3B05_BRATIO4B05_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B025_BRATIO3B05_BRATIO4B05_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B025_BRATIO3B05_BRATIO4B05_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B025_BRATIO3B05_BRATIO4B05_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B025_BRATIO3B05_BRATIO4B075_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B025_BRATIO3B05_BRATIO4B075_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B025_BRATIO3B05_BRATIO4B075_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B025_BRATIO3B05_BRATIO4B075_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B025_BRATIO3B05_BRATIO4B075_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B025_BRATIO3B05_BRATIO4B10_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B025_BRATIO3B05_BRATIO4B10_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B025_BRATIO3B05_BRATIO4B10_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B025_BRATIO3B05_BRATIO4B10_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B025_BRATIO3B05_BRATIO4B10_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B025_BRATIO3B075_BRATIO4B00_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B025_BRATIO3B075_BRATIO4B00_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B025_BRATIO3B075_BRATIO4B00_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B025_BRATIO3B075_BRATIO4B00_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B025_BRATIO3B075_BRATIO4B00_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B025_BRATIO3B075_BRATIO4B025_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B025_BRATIO3B075_BRATIO4B025_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B025_BRATIO3B075_BRATIO4B025_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B025_BRATIO3B075_BRATIO4B025_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B025_BRATIO3B075_BRATIO4B025_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B025_BRATIO3B075_BRATIO4B05_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B025_BRATIO3B075_BRATIO4B05_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B025_BRATIO3B075_BRATIO4B05_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B025_BRATIO3B075_BRATIO4B05_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B025_BRATIO3B075_BRATIO4B05_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B025_BRATIO3B075_BRATIO4B075_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B025_BRATIO3B075_BRATIO4B075_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B025_BRATIO3B075_BRATIO4B075_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B025_BRATIO3B075_BRATIO4B075_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B025_BRATIO3B075_BRATIO4B075_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B025_BRATIO3B075_BRATIO4B10_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B025_BRATIO3B075_BRATIO4B10_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B025_BRATIO3B075_BRATIO4B10_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B025_BRATIO3B075_BRATIO4B10_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B025_BRATIO3B075_BRATIO4B10_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B025_BRATIO3B10_BRATIO4B00_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B025_BRATIO3B10_BRATIO4B00_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B025_BRATIO3B10_BRATIO4B00_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B025_BRATIO3B10_BRATIO4B00_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B025_BRATIO3B10_BRATIO4B00_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B025_BRATIO3B10_BRATIO4B025_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B025_BRATIO3B10_BRATIO4B025_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B025_BRATIO3B10_BRATIO4B025_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B025_BRATIO3B10_BRATIO4B025_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B025_BRATIO3B10_BRATIO4B025_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B025_BRATIO3B10_BRATIO4B05_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B025_BRATIO3B10_BRATIO4B05_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B025_BRATIO3B10_BRATIO4B05_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B025_BRATIO3B10_BRATIO4B05_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B025_BRATIO3B10_BRATIO4B05_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B025_BRATIO3B10_BRATIO4B075_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B025_BRATIO3B10_BRATIO4B075_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B025_BRATIO3B10_BRATIO4B075_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B025_BRATIO3B10_BRATIO4B075_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B025_BRATIO3B10_BRATIO4B075_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B025_BRATIO3B10_BRATIO4B10_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B025_BRATIO3B10_BRATIO4B10_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B025_BRATIO3B10_BRATIO4B10_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B025_BRATIO3B10_BRATIO4B10_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B025_BRATIO3B10_BRATIO4B10_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B05_BRATIO3B00_BRATIO4B00_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B05_BRATIO3B00_BRATIO4B00_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B05_BRATIO3B00_BRATIO4B00_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B05_BRATIO3B00_BRATIO4B00_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B05_BRATIO3B00_BRATIO4B00_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B05_BRATIO3B00_BRATIO4B025_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B05_BRATIO3B00_BRATIO4B025_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B05_BRATIO3B00_BRATIO4B025_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B05_BRATIO3B00_BRATIO4B025_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B05_BRATIO3B00_BRATIO4B025_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B05_BRATIO3B00_BRATIO4B05_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B05_BRATIO3B00_BRATIO4B05_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B05_BRATIO3B00_BRATIO4B05_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B05_BRATIO3B00_BRATIO4B05_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B05_BRATIO3B00_BRATIO4B05_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B05_BRATIO3B00_BRATIO4B075_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B05_BRATIO3B00_BRATIO4B075_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B05_BRATIO3B00_BRATIO4B075_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B05_BRATIO3B00_BRATIO4B075_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B05_BRATIO3B00_BRATIO4B075_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B05_BRATIO3B00_BRATIO4B10_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B05_BRATIO3B00_BRATIO4B10_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B05_BRATIO3B00_BRATIO4B10_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B05_BRATIO3B00_BRATIO4B10_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B05_BRATIO3B00_BRATIO4B10_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B05_BRATIO3B025_BRATIO4B00_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B05_BRATIO3B025_BRATIO4B00_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B05_BRATIO3B025_BRATIO4B00_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B05_BRATIO3B025_BRATIO4B00_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B05_BRATIO3B025_BRATIO4B00_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B05_BRATIO3B025_BRATIO4B025_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B05_BRATIO3B025_BRATIO4B025_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B05_BRATIO3B025_BRATIO4B025_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B05_BRATIO3B025_BRATIO4B025_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B05_BRATIO3B025_BRATIO4B025_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B05_BRATIO3B025_BRATIO4B05_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B05_BRATIO3B025_BRATIO4B05_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B05_BRATIO3B025_BRATIO4B05_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B05_BRATIO3B025_BRATIO4B05_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B05_BRATIO3B025_BRATIO4B05_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B05_BRATIO3B025_BRATIO4B075_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B05_BRATIO3B025_BRATIO4B075_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B05_BRATIO3B025_BRATIO4B075_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B05_BRATIO3B025_BRATIO4B075_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B05_BRATIO3B025_BRATIO4B075_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B05_BRATIO3B025_BRATIO4B10_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B05_BRATIO3B025_BRATIO4B10_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B05_BRATIO3B025_BRATIO4B10_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B05_BRATIO3B025_BRATIO4B10_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B05_BRATIO3B025_BRATIO4B10_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B05_BRATIO3B05_BRATIO4B00_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B05_BRATIO3B05_BRATIO4B00_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B05_BRATIO3B05_BRATIO4B00_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B05_BRATIO3B05_BRATIO4B00_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B05_BRATIO3B05_BRATIO4B00_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B05_BRATIO3B05_BRATIO4B025_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B05_BRATIO3B05_BRATIO4B025_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B05_BRATIO3B05_BRATIO4B025_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B05_BRATIO3B05_BRATIO4B025_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B05_BRATIO3B05_BRATIO4B025_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B05_BRATIO3B05_BRATIO4B05_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B05_BRATIO3B05_BRATIO4B05_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B05_BRATIO3B05_BRATIO4B05_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B05_BRATIO3B05_BRATIO4B05_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B05_BRATIO3B05_BRATIO4B05_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B05_BRATIO3B05_BRATIO4B075_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B05_BRATIO3B05_BRATIO4B075_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B05_BRATIO3B05_BRATIO4B075_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B05_BRATIO3B05_BRATIO4B075_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B05_BRATIO3B05_BRATIO4B075_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B05_BRATIO3B05_BRATIO4B10_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B05_BRATIO3B05_BRATIO4B10_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B05_BRATIO3B05_BRATIO4B10_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B05_BRATIO3B05_BRATIO4B10_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B05_BRATIO3B05_BRATIO4B10_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B05_BRATIO3B075_BRATIO4B00_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B05_BRATIO3B075_BRATIO4B00_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B05_BRATIO3B075_BRATIO4B00_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B05_BRATIO3B075_BRATIO4B00_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B05_BRATIO3B075_BRATIO4B00_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B05_BRATIO3B075_BRATIO4B025_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B05_BRATIO3B075_BRATIO4B025_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B05_BRATIO3B075_BRATIO4B025_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B05_BRATIO3B075_BRATIO4B025_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B05_BRATIO3B075_BRATIO4B025_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B05_BRATIO3B075_BRATIO4B05_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B05_BRATIO3B075_BRATIO4B05_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B05_BRATIO3B075_BRATIO4B05_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B05_BRATIO3B075_BRATIO4B05_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B05_BRATIO3B075_BRATIO4B05_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B05_BRATIO3B075_BRATIO4B075_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B05_BRATIO3B075_BRATIO4B075_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B05_BRATIO3B075_BRATIO4B075_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B05_BRATIO3B075_BRATIO4B075_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B05_BRATIO3B075_BRATIO4B075_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B05_BRATIO3B075_BRATIO4B10_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B05_BRATIO3B075_BRATIO4B10_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B05_BRATIO3B075_BRATIO4B10_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B05_BRATIO3B075_BRATIO4B10_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B05_BRATIO3B075_BRATIO4B10_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B05_BRATIO3B10_BRATIO4B00_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B05_BRATIO3B10_BRATIO4B00_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B05_BRATIO3B10_BRATIO4B00_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B05_BRATIO3B10_BRATIO4B00_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B05_BRATIO3B10_BRATIO4B00_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B05_BRATIO3B10_BRATIO4B025_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B05_BRATIO3B10_BRATIO4B025_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B05_BRATIO3B10_BRATIO4B025_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B05_BRATIO3B10_BRATIO4B025_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B05_BRATIO3B10_BRATIO4B025_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B05_BRATIO3B10_BRATIO4B05_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B05_BRATIO3B10_BRATIO4B05_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B05_BRATIO3B10_BRATIO4B05_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B05_BRATIO3B10_BRATIO4B05_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B05_BRATIO3B10_BRATIO4B05_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B05_BRATIO3B10_BRATIO4B075_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B05_BRATIO3B10_BRATIO4B075_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B05_BRATIO3B10_BRATIO4B075_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B05_BRATIO3B10_BRATIO4B075_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B05_BRATIO3B10_BRATIO4B075_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B05_BRATIO3B10_BRATIO4B10_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B05_BRATIO3B10_BRATIO4B10_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B05_BRATIO3B10_BRATIO4B10_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B05_BRATIO3B10_BRATIO4B10_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B05_BRATIO3B10_BRATIO4B10_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B075_BRATIO3B00_BRATIO4B00_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B075_BRATIO3B00_BRATIO4B00_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B075_BRATIO3B00_BRATIO4B00_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B075_BRATIO3B00_BRATIO4B00_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B075_BRATIO3B00_BRATIO4B00_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B075_BRATIO3B00_BRATIO4B025_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B075_BRATIO3B00_BRATIO4B025_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B075_BRATIO3B00_BRATIO4B025_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B075_BRATIO3B00_BRATIO4B025_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B075_BRATIO3B00_BRATIO4B025_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B075_BRATIO3B00_BRATIO4B05_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B075_BRATIO3B00_BRATIO4B05_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B075_BRATIO3B00_BRATIO4B05_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B075_BRATIO3B00_BRATIO4B05_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B075_BRATIO3B00_BRATIO4B05_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B075_BRATIO3B00_BRATIO4B075_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B075_BRATIO3B00_BRATIO4B075_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B075_BRATIO3B00_BRATIO4B075_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B075_BRATIO3B00_BRATIO4B075_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B075_BRATIO3B00_BRATIO4B075_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B075_BRATIO3B00_BRATIO4B10_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B075_BRATIO3B00_BRATIO4B10_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B075_BRATIO3B00_BRATIO4B10_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B075_BRATIO3B00_BRATIO4B10_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B075_BRATIO3B00_BRATIO4B10_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B075_BRATIO3B025_BRATIO4B00_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B075_BRATIO3B025_BRATIO4B00_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B075_BRATIO3B025_BRATIO4B00_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B075_BRATIO3B025_BRATIO4B00_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B075_BRATIO3B025_BRATIO4B00_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B075_BRATIO3B025_BRATIO4B025_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B075_BRATIO3B025_BRATIO4B025_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B075_BRATIO3B025_BRATIO4B025_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B075_BRATIO3B025_BRATIO4B025_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B075_BRATIO3B025_BRATIO4B025_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B075_BRATIO3B025_BRATIO4B05_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B075_BRATIO3B025_BRATIO4B05_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B075_BRATIO3B025_BRATIO4B05_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B075_BRATIO3B025_BRATIO4B05_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B075_BRATIO3B025_BRATIO4B05_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B075_BRATIO3B025_BRATIO4B075_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B075_BRATIO3B025_BRATIO4B075_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B075_BRATIO3B025_BRATIO4B075_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B075_BRATIO3B025_BRATIO4B075_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B075_BRATIO3B025_BRATIO4B075_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B075_BRATIO3B025_BRATIO4B10_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B075_BRATIO3B025_BRATIO4B10_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B075_BRATIO3B025_BRATIO4B10_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B075_BRATIO3B025_BRATIO4B10_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B075_BRATIO3B025_BRATIO4B10_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B075_BRATIO3B05_BRATIO4B00_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B075_BRATIO3B05_BRATIO4B00_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B075_BRATIO3B05_BRATIO4B00_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B075_BRATIO3B05_BRATIO4B00_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B075_BRATIO3B05_BRATIO4B00_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B075_BRATIO3B05_BRATIO4B025_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B075_BRATIO3B05_BRATIO4B025_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B075_BRATIO3B05_BRATIO4B025_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B075_BRATIO3B05_BRATIO4B025_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B075_BRATIO3B05_BRATIO4B025_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B075_BRATIO3B05_BRATIO4B05_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B075_BRATIO3B05_BRATIO4B05_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B075_BRATIO3B05_BRATIO4B05_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B075_BRATIO3B05_BRATIO4B05_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B075_BRATIO3B05_BRATIO4B05_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B075_BRATIO3B05_BRATIO4B075_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B075_BRATIO3B05_BRATIO4B075_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B075_BRATIO3B05_BRATIO4B075_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B075_BRATIO3B05_BRATIO4B075_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B075_BRATIO3B05_BRATIO4B075_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B075_BRATIO3B05_BRATIO4B10_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B075_BRATIO3B05_BRATIO4B10_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B075_BRATIO3B05_BRATIO4B10_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B075_BRATIO3B05_BRATIO4B10_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B075_BRATIO3B05_BRATIO4B10_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B075_BRATIO3B075_BRATIO4B00_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B075_BRATIO3B075_BRATIO4B00_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B075_BRATIO3B075_BRATIO4B00_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B075_BRATIO3B075_BRATIO4B00_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B075_BRATIO3B075_BRATIO4B00_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B075_BRATIO3B075_BRATIO4B025_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B075_BRATIO3B075_BRATIO4B025_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B075_BRATIO3B075_BRATIO4B025_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B075_BRATIO3B075_BRATIO4B025_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B075_BRATIO3B075_BRATIO4B025_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B075_BRATIO3B075_BRATIO4B05_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B075_BRATIO3B075_BRATIO4B05_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B075_BRATIO3B075_BRATIO4B05_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B075_BRATIO3B075_BRATIO4B05_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B075_BRATIO3B075_BRATIO4B05_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B075_BRATIO3B075_BRATIO4B075_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B075_BRATIO3B075_BRATIO4B075_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B075_BRATIO3B075_BRATIO4B075_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B075_BRATIO3B075_BRATIO4B075_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B075_BRATIO3B075_BRATIO4B075_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B075_BRATIO3B075_BRATIO4B10_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B075_BRATIO3B075_BRATIO4B10_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B075_BRATIO3B075_BRATIO4B10_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B075_BRATIO3B075_BRATIO4B10_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B075_BRATIO3B075_BRATIO4B10_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B075_BRATIO3B10_BRATIO4B00_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B075_BRATIO3B10_BRATIO4B00_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B075_BRATIO3B10_BRATIO4B00_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B075_BRATIO3B10_BRATIO4B00_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B075_BRATIO3B10_BRATIO4B00_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B075_BRATIO3B10_BRATIO4B025_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B075_BRATIO3B10_BRATIO4B025_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B075_BRATIO3B10_BRATIO4B025_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B075_BRATIO3B10_BRATIO4B025_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B075_BRATIO3B10_BRATIO4B025_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B075_BRATIO3B10_BRATIO4B05_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B075_BRATIO3B10_BRATIO4B05_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B075_BRATIO3B10_BRATIO4B05_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B075_BRATIO3B10_BRATIO4B05_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B075_BRATIO3B10_BRATIO4B05_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B075_BRATIO3B10_BRATIO4B075_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B075_BRATIO3B10_BRATIO4B075_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B075_BRATIO3B10_BRATIO4B075_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B075_BRATIO3B10_BRATIO4B075_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B075_BRATIO3B10_BRATIO4B075_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B075_BRATIO3B10_BRATIO4B10_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B075_BRATIO3B10_BRATIO4B10_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B075_BRATIO3B10_BRATIO4B10_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B075_BRATIO3B10_BRATIO4B10_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B075_BRATIO3B10_BRATIO4B10_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B10_BRATIO3B00_BRATIO4B00_BRATIO5A00,0,0,0,1,0,1,0,0,1,0,2
_BRATIO1B00_BRATIO2B10_BRATIO3B00_BRATIO4B00_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B10_BRATIO3B00_BRATIO4B00_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B10_BRATIO3B00_BRATIO4B00_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B10_BRATIO3B00_BRATIO4B00_BRATIO5A10,0,0,0,1,0,1,0,0,1,0,2
_BRATIO1B00_BRATIO2B10_BRATIO3B00_BRATIO4B025_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B10_BRATIO3B00_BRATIO4B025_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B10_BRATIO3B00_BRATIO4B025_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B10_BRATIO3B00_BRATIO4B025_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B10_BRATIO3B00_BRATIO4B025_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B10_BRATIO3B00_BRATIO4B05_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B10_BRATIO3B00_BRATIO4B05_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B10_BRATIO3B00_BRATIO4B05_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B10_BRATIO3B00_BRATIO4B05_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B10_BRATIO3B00_BRATIO4B05_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B10_BRATIO3B00_BRATIO4B075_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B10_BRATIO3B00_BRATIO4B075_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B10_BRATIO3B00_BRATIO4B075_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B10_BRATIO3B00_BRATIO4B075_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B10_BRATIO3B00_BRATIO4B075_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B10_BRATIO3B00_BRATIO4B10_BRATIO5A00,0,0,0,1,0,1,0,0,1,0,2
_BRATIO1B00_BRATIO2B10_BRATIO3B00_BRATIO4B10_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B10_BRATIO3B00_BRATIO4B10_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B10_BRATIO3B00_BRATIO4B10_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B10_BRATIO3B00_BRATIO4B10_BRATIO5A10,0,0,0,1,0,1,0,0,1,0,2
_BRATIO1B00_BRATIO2B10_BRATIO3B025_BRATIO4B00_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B10_BRATIO3B025_BRATIO4B00_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B10_BRATIO3B025_BRATIO4B00_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B10_BRATIO3B025_BRATIO4B00_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B10_BRATIO3B025_BRATIO4B00_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B10_BRATIO3B025_BRATIO4B025_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B10_BRATIO3B025_BRATIO4B025_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B10_BRATIO3B025_BRATIO4B025_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B10_BRATIO3B025_BRATIO4B025_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B10_BRATIO3B025_BRATIO4B025_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B10_BRATIO3B025_BRATIO4B05_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B10_BRATIO3B025_BRATIO4B05_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B10_BRATIO3B025_BRATIO4B05_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B10_BRATIO3B025_BRATIO4B05_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B10_BRATIO3B025_BRATIO4B05_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B10_BRATIO3B025_BRATIO4B075_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B10_BRATIO3B025_BRATIO4B075_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B10_BRATIO3B025_BRATIO4B075_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B10_BRATIO3B025_BRATIO4B075_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B10_BRATIO3B025_BRATIO4B075_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B10_BRATIO3B025_BRATIO4B10_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B10_BRATIO3B025_BRATIO4B10_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B10_BRATIO3B025_BRATIO4B10_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B10_BRATIO3B025_BRATIO4B10_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B10_BRATIO3B025_BRATIO4B10_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B10_BRATIO3B05_BRATIO4B00_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B10_BRATIO3B05_BRATIO4B00_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B10_BRATIO3B05_BRATIO4B00_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B10_BRATIO3B05_BRATIO4B00_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B10_BRATIO3B05_BRATIO4B00_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B10_BRATIO3B05_BRATIO4B025_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B10_BRATIO3B05_BRATIO4B025_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B10_BRATIO3B05_BRATIO4B025_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B10_BRATIO3B05_BRATIO4B025_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B10_BRATIO3B05_BRATIO4B025_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B10_BRATIO3B05_BRATIO4B05_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B10_BRATIO3B05_BRATIO4B05_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B10_BRATIO3B05_BRATIO4B05_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B10_BRATIO3B05_BRATIO4B05_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B10_BRATIO3B05_BRATIO4B05_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B10_BRATIO3B05_BRATIO4B075_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B10_BRATIO3B05_BRATIO4B075_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B10_BRATIO3B05_BRATIO4B075_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B10_BRATIO3B05_BRATIO4B075_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B10_BRATIO3B05_BRATIO4B075_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B10_BRATIO3B05_BRATIO4B10_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B10_BRATIO3B05_BRATIO4B10_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B10_BRATIO3B05_BRATIO4B10_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B10_BRATIO3B05_BRATIO4B10_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B10_BRATIO3B05_BRATIO4B10_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B10_BRATIO3B075_BRATIO4B00_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B10_BRATIO3B075_BRATIO4B00_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B10_BRATIO3B075_BRATIO4B00_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B10_BRATIO3B075_BRATIO4B00_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B10_BRATIO3B075_BRATIO4B00_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B10_BRATIO3B075_BRATIO4B025_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B10_BRATIO3B075_BRATIO4B025_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B10_BRATIO3B075_BRATIO4B025_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B10_BRATIO3B075_BRATIO4B025_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B10_BRATIO3B075_BRATIO4B025_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B10_BRATIO3B075_BRATIO4B05_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B10_BRATIO3B075_BRATIO4B05_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B10_BRATIO3B075_BRATIO4B05_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B10_BRATIO3B075_BRATIO4B05_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B10_BRATIO3B075_BRATIO4B05_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B10_BRATIO3B075_BRATIO4B075_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B10_BRATIO3B075_BRATIO4B075_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B10_BRATIO3B075_BRATIO4B075_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B10_BRATIO3B075_BRATIO4B075_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B10_BRATIO3B075_BRATIO4B075_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B10_BRATIO3B075_BRATIO4B10_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B10_BRATIO3B075_BRATIO4B10_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B10_BRATIO3B075_BRATIO4B10_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B10_BRATIO3B075_BRATIO4B10_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B10_BRATIO3B075_BRATIO4B10_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B10_BRATIO3B10_BRATIO4B00_BRATIO5A00,0,0,0,1,0,1,0,0,1,0,2
_BRATIO1B00_BRATIO2B10_BRATIO3B10_BRATIO4B00_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B10_BRATIO3B10_BRATIO4B00_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B10_BRATIO3B10_BRATIO4B00_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B10_BRATIO3B10_BRATIO4B00_BRATIO5A10,0,0,0,1,0,1,0,0,1,0,2
_BRATIO1B00_BRATIO2B10_BRATIO3B10_BRATIO4B025_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B10_BRATIO3B10_BRATIO4B025_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B10_BRATIO3B10_BRATIO4B025_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B10_BRATIO3B10_BRATIO4B025_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B10_BRATIO3B10_BRATIO4B025_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B10_BRATIO3B10_BRATIO4B05_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B10_BRATIO3B10_BRATIO4B05_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B10_BRATIO3B10_BRATIO4B05_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B10_BRATIO3B10_BRATIO4B05_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B10_BRATIO3B10_BRATIO4B05_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B10_BRATIO3B10_BRATIO4B075_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B10_BRATIO3B10_BRATIO4B075_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B10_BRATIO3B10_BRATIO4B075_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B10_BRATIO3B10_BRATIO4B075_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B10_BRATIO3B10_BRATIO4B075_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B10_BRATIO3B10_BRATIO4B10_BRATIO5A00,0,0,0,1,0,1,0,0,1,0,2
_BRATIO1B00_BRATIO2B10_BRATIO3B10_BRATIO4B10_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B10_BRATIO3B10_BRATIO4B10_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B10_BRATIO3B10_BRATIO4B10_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B10_BRATIO3B10_BRATIO4B10_BRATIO5A10,0,0,0,1,0,1,0,0,1,0,2
_BRATIO1B025_BRATIO2B00_BRATIO3B00_BRATIO4B00_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B00_BRATIO3B00_BRATIO4B00_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B00_BRATIO3B00_BRATIO4B00_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B00_BRATIO3B00_BRATIO4B00_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B00_BRATIO3B00_BRATIO4B00_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B00_BRATIO3B00_BRATIO4B025_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B00_BRATIO3B00_BRATIO4B025_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B00_BRATIO3B00_BRATIO4B025_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B00_BRATIO3B00_BRATIO4B025_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B00_BRATIO3B00_BRATIO4B025_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B00_BRATIO3B00_BRATIO4B05_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B00_BRATIO3B00_BRATIO4B05_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B00_BRATIO3B00_BRATIO4B05_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B00_BRATIO3B00_BRATIO4B05_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B00_BRATIO3B00_BRATIO4B05_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B00_BRATIO3B00_BRATIO4B075_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B00_BRATIO3B00_BRATIO4B075_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B00_BRATIO3B00_BRATIO4B075_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B00_BRATIO3B00_BRATIO4B075_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B00_BRATIO3B00_BRATIO4B075_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B00_BRATIO3B00_BRATIO4B10_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B00_BRATIO3B00_BRATIO4B10_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B00_BRATIO3B00_BRATIO4B10_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B00_BRATIO3B00_BRATIO4B10_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B00_BRATIO3B00_BRATIO4B10_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B00_BRATIO3B025_BRATIO4B00_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B00_BRATIO3B025_BRATIO4B00_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B00_BRATIO3B025_BRATIO4B00_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B00_BRATIO3B025_BRATIO4B00_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B00_BRATIO3B025_BRATIO4B00_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B00_BRATIO3B025_BRATIO4B025_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B00_BRATIO3B025_BRATIO4B025_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B00_BRATIO3B025_BRATIO4B025_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B00_BRATIO3B025_BRATIO4B025_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B00_BRATIO3B025_BRATIO4B025_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B00_BRATIO3B025_BRATIO4B05_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B00_BRATIO3B025_BRATIO4B05_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B00_BRATIO3B025_BRATIO4B05_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B00_BRATIO3B025_BRATIO4B05_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B00_BRATIO3B025_BRATIO4B05_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B00_BRATIO3B025_BRATIO4B075_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B00_BRATIO3B025_BRATIO4B075_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B00_BRATIO3B025_BRATIO4B075_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B00_BRATIO3B025_BRATIO4B075_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B00_BRATIO3B025_BRATIO4B075_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B00_BRATIO3B025_BRATIO4B10_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B00_BRATIO3B025_BRATIO4B10_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B00_BRATIO3B025_BRATIO4B10_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B00_BRATIO3B025_BRATIO4B10_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B00_BRATIO3B025_BRATIO4B10_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B00_BRATIO3B05_BRATIO4B00_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B00_BRATIO3B05_BRATIO4B00_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B00_BRATIO3B05_BRATIO4B00_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B00_BRATIO3B05_BRATIO4B00_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B00_BRATIO3B05_BRATIO4B00_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B00_BRATIO3B05_BRATIO4B025_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B00_BRATIO3B05_BRATIO4B025_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B00_BRATIO3B05_BRATIO4B025_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B00_BRATIO3B05_BRATIO4B025_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B00_BRATIO3B05_BRATIO4B025_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B00_BRATIO3B05_BRATIO4B05_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B00_BRATIO3B05_BRATIO4B05_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B00_BRATIO3B05_BRATIO4B05_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B00_BRATIO3B05_BRATIO4B05_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B00_BRATIO3B05_BRATIO4B05_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B00_BRATIO3B05_BRATIO4B075_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B00_BRATIO3B05_BRATIO4B075_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B00_BRATIO3B05_BRATIO4B075_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B00_BRATIO3B05_BRATIO4B075_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B00_BRATIO3B05_BRATIO4B075_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B00_BRATIO3B05_BRATIO4B10_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B00_BRATIO3B05_BRATIO4B10_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B00_BRATIO3B05_BRATIO4B10_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B00_BRATIO3B05_BRATIO4B10_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B00_BRATIO3B05_BRATIO4B10_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B00_BRATIO3B075_BRATIO4B00_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B00_BRATIO3B075_BRATIO4B00_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B00_BRATIO3B075_BRATIO4B00_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B00_BRATIO3B075_BRATIO4B00_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B00_BRATIO3B075_BRATIO4B00_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B00_BRATIO3B075_BRATIO4B025_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B00_BRATIO3B075_BRATIO4B025_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B00_BRATIO3B075_BRATIO4B025_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B00_BRATIO3B075_BRATIO4B025_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B00_BRATIO3B075_BRATIO4B025_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B00_BRATIO3B075_BRATIO4B05_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B00_BRATIO3B075_BRATIO4B05_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B00_BRATIO3B075_BRATIO4B05_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B00_BRATIO3B075_BRATIO4B05_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B00_BRATIO3B075_BRATIO4B05_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B00_BRATIO3B075_BRATIO4B075_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B00_BRATIO3B075_BRATIO4B075_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B00_BRATIO3B075_BRATIO4B075_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B00_BRATIO3B075_BRATIO4B075_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B00_BRATIO3B075_BRATIO4B075_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B00_BRATIO3B075_BRATIO4B10_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B00_BRATIO3B075_BRATIO4B10_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B00_BRATIO3B075_BRATIO4B10_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B00_BRATIO3B075_BRATIO4B10_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B00_BRATIO3B075_BRATIO4B10_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B00_BRATIO3B10_BRATIO4B00_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B00_BRATIO3B10_BRATIO4B00_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B00_BRATIO3B10_BRATIO4B00_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B00_BRATIO3B10_BRATIO4B00_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B00_BRATIO3B10_BRATIO4B00_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B00_BRATIO3B10_BRATIO4B025_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B00_BRATIO3B10_BRATIO4B025_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B00_BRATIO3B10_BRATIO4B025_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B00_BRATIO3B10_BRATIO4B025_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B00_BRATIO3B10_BRATIO4B025_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B00_BRATIO3B10_BRATIO4B05_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B00_BRATIO3B10_BRATIO4B05_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B00_BRATIO3B10_BRATIO4B05_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B00_BRATIO3B10_BRATIO4B05_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B00_BRATIO3B10_BRATIO4B05_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B00_BRATIO3B10_BRATIO4B075_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B00_BRATIO3B10_BRATIO4B075_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B00_BRATIO3B10_BRATIO4B075_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B00_BRATIO3B10_BRATIO4B075_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B00_BRATIO3B10_BRATIO4B075_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B00_BRATIO3B10_BRATIO4B10_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B00_BRATIO3B10_BRATIO4B10_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B00_BRATIO3B10_BRATIO4B10_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B00_BRATIO3B10_BRATIO4B10_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B00_BRATIO3B10_BRATIO4B10_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B025_BRATIO3B00_BRATIO4B00_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B025_BRATIO3B00_BRATIO4B00_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B025_BRATIO3B00_BRATIO4B00_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B025_BRATIO3B00_BRATIO4B00_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B025_BRATIO3B00_BRATIO4B00_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B025_BRATIO3B00_BRATIO4B025_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B025_BRATIO3B00_BRATIO4B025_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B025_BRATIO3B00_BRATIO4B025_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B025_BRATIO3B00_BRATIO4B025_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B025_BRATIO3B00_BRATIO4B025_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B025_BRATIO3B00_BRATIO4B05_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B025_BRATIO3B00_BRATIO4B05_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B025_BRATIO3B00_BRATIO4B05_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B025_BRATIO3B00_BRATIO4B05_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B025_BRATIO3B00_BRATIO4B05_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B025_BRATIO3B00_BRATIO4B075_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B025_BRATIO3B00_BRATIO4B075_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B025_BRATIO3B00_BRATIO4B075_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B025_BRATIO3B00_BRATIO4B075_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B025_BRATIO3B00_BRATIO4B075_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B025_BRATIO3B00_BRATIO4B10_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B025_BRATIO3B00_BRATIO4B10_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B025_BRATIO3B00_BRATIO4B10_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B025_BRATIO3B00_BRATIO4B10_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B025_BRATIO3B00_BRATIO4B10_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B025_BRATIO3B025_BRATIO4B00_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B025_BRATIO3B025_BRATIO4B00_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B025_BRATIO3B025_BRATIO4B00_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B025_BRATIO3B025_BRATIO4B00_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B025_BRATIO3B025_BRATIO4B00_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B025_BRATIO3B025_BRATIO4B025_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B025_BRATIO3B025_BRATIO4B025_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B025_BRATIO3B025_BRATIO4B025_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B025_BRATIO3B025_BRATIO4B025_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B025_BRATIO3B025_BRATIO4B025_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B025_BRATIO3B025_BRATIO4B05_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B025_BRATIO3B025_BRATIO4B05_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B025_BRATIO3B025_BRATIO4B05_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B025_BRATIO3B025_BRATIO4B05_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B025_BRATIO3B025_BRATIO4B05_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B025_BRATIO3B025_BRATIO4B075_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B025_BRATIO3B025_BRATIO4B075_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B025_BRATIO3B025_BRATIO4B075_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B025_BRATIO3B025_BRATIO4B075_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B025_BRATIO3B025_BRATIO4B075_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B025_BRATIO3B025_BRATIO4B10_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B025_BRATIO3B025_BRATIO4B10_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B025_BRATIO3B025_BRATIO4B10_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B025_BRATIO3B025_BRATIO4B10_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B025_BRATIO3B025_BRATIO4B10_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B025_BRATIO3B05_BRATIO4B00_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B025_BRATIO3B05_BRATIO4B00_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B025_BRATIO3B05_BRATIO4B00_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B025_BRATIO3B05_BRATIO4B00_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B025_BRATIO3B05_BRATIO4B00_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B025_BRATIO3B05_BRATIO4B025_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B025_BRATIO3B05_BRATIO4B025_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B025_BRATIO3B05_BRATIO4B025_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B025_BRATIO3B05_BRATIO4B025_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B025_BRATIO3B05_BRATIO4B025_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B025_BRATIO3B05_BRATIO4B05_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B025_BRATIO3B05_BRATIO4B05_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B025_BRATIO3B05_BRATIO4B05_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B025_BRATIO3B05_BRATIO4B05_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B025_BRATIO3B05_BRATIO4B05_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B025_BRATIO3B05_BRATIO4B075_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B025_BRATIO3B05_BRATIO4B075_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B025_BRATIO3B05_BRATIO4B075_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B025_BRATIO3B05_BRATIO4B075_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B025_BRATIO3B05_BRATIO4B075_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B025_BRATIO3B05_BRATIO4B10_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B025_BRATIO3B05_BRATIO4B10_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B025_BRATIO3B05_BRATIO4B10_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B025_BRATIO3B05_BRATIO4B10_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B025_BRATIO3B05_BRATIO4B10_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B025_BRATIO3B075_BRATIO4B00_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B025_BRATIO3B075_BRATIO4B00_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B025_BRATIO3B075_BRATIO4B00_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B025_BRATIO3B075_BRATIO4B00_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B025_BRATIO3B075_BRATIO4B00_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B025_BRATIO3B075_BRATIO4B025_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B025_BRATIO3B075_BRATIO4B025_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B025_BRATIO3B075_BRATIO4B025_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B025_BRATIO3B075_BRATIO4B025_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B025_BRATIO3B075_BRATIO4B025_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B025_BRATIO3B075_BRATIO4B05_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B025_BRATIO3B075_BRATIO4B05_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B025_BRATIO3B075_BRATIO4B05_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B025_BRATIO3B075_BRATIO4B05_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B025_BRATIO3B075_BRATIO4B05_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B025_BRATIO3B075_BRATIO4B075_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B025_BRATIO3B075_BRATIO4B075_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B025_BRATIO3B075_BRATIO4B075_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B025_BRATIO3B075_BRATIO4B075_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B025_BRATIO3B075_BRATIO4B075_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B025_BRATIO3B075_BRATIO4B10_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B025_BRATIO3B075_BRATIO4B10_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B025_BRATIO3B075_BRATIO4B10_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B025_BRATIO3B075_BRATIO4B10_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B025_BRATIO3B075_BRATIO4B10_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B025_BRATIO3B10_BRATIO4B00_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B025_BRATIO3B10_BRATIO4B00_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B025_BRATIO3B10_BRATIO4B00_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B025_BRATIO3B10_BRATIO4B00_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B025_BRATIO3B10_BRATIO4B00_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B025_BRATIO3B10_BRATIO4B025_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B025_BRATIO3B10_BRATIO4B025_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B025_BRATIO3B10_BRATIO4B025_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B025_BRATIO3B10_BRATIO4B025_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B025_BRATIO3B10_BRATIO4B025_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B025_BRATIO3B10_BRATIO4B05_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B025_BRATIO3B10_BRATIO4B05_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B025_BRATIO3B10_BRATIO4B05_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B025_BRATIO3B10_BRATIO4B05_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B025_BRATIO3B10_BRATIO4B05_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B025_BRATIO3B10_BRATIO4B075_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B025_BRATIO3B10_BRATIO4B075_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B025_BRATIO3B10_BRATIO4B075_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B025_BRATIO3B10_BRATIO4B075_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B025_BRATIO3B10_BRATIO4B075_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B025_BRATIO3B10_BRATIO4B10_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B025_BRATIO3B10_BRATIO4B10_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B025_BRATIO3B10_BRATIO4B10_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B025_BRATIO3B10_BRATIO4B10_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B025_BRATIO3B10_BRATIO4B10_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B05_BRATIO3B00_BRATIO4B00_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B05_BRATIO3B00_BRATIO4B00_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B05_BRATIO3B00_BRATIO4B00_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B05_BRATIO3B00_BRATIO4B00_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B05_BRATIO3B00_BRATIO4B00_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B05_BRATIO3B00_BRATIO4B025_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B05_BRATIO3B00_BRATIO4B025_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B05_BRATIO3B00_BRATIO4B025_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B05_BRATIO3B00_BRATIO4B025_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B05_BRATIO3B00_BRATIO4B025_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B05_BRATIO3B00_BRATIO4B05_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B05_BRATIO3B00_BRATIO4B05_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B05_BRATIO3B00_BRATIO4B05_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B05_BRATIO3B00_BRATIO4B05_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B05_BRATIO3B00_BRATIO4B05_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B05_BRATIO3B00_BRATIO4B075_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B05_BRATIO3B00_BRATIO4B075_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B05_BRATIO3B00_BRATIO4B075_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B05_BRATIO3B00_BRATIO4B075_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B05_BRATIO3B00_BRATIO4B075_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B05_BRATIO3B00_BRATIO4B10_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B05_BRATIO3B00_BRATIO4B10_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B05_BRATIO3B00_BRATIO4B10_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B05_BRATIO3B00_BRATIO4B10_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B05_BRATIO3B00_BRATIO4B10_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B05_BRATIO3B025_BRATIO4B00_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B05_BRATIO3B025_BRATIO4B00_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B05_BRATIO3B025_BRATIO4B00_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B05_BRATIO3B025_BRATIO4B00_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B05_BRATIO3B025_BRATIO4B00_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B05_BRATIO3B025_BRATIO4B025_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B05_BRATIO3B025_BRATIO4B025_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B05_BRATIO3B025_BRATIO4B025_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B05_BRATIO3B025_BRATIO4B025_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B05_BRATIO3B025_BRATIO4B025_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B05_BRATIO3B025_BRATIO4B05_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B05_BRATIO3B025_BRATIO4B05_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B05_BRATIO3B025_BRATIO4B05_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B05_BRATIO3B025_BRATIO4B05_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B05_BRATIO3B025_BRATIO4B05_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B05_BRATIO3B025_BRATIO4B075_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B05_BRATIO3B025_BRATIO4B075_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B05_BRATIO3B025_BRATIO4B075_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B05_BRATIO3B025_BRATIO4B075_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B05_BRATIO3B025_BRATIO4B075_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B05_BRATIO3B025_BRATIO4B10_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B05_BRATIO3B025_BRATIO4B10_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B05_BRATIO3B025_BRATIO4B10_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B05_BRATIO3B025_BRATIO4B10_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B05_BRATIO3B025_BRATIO4B10_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B05_BRATIO3B05_BRATIO4B00_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B05_BRATIO3B05_BRATIO4B00_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B05_BRATIO3B05_BRATIO4B00_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B05_BRATIO3B05_BRATIO4B00_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B05_BRATIO3B05_BRATIO4B00_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B05_BRATIO3B05_BRATIO4B025_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B05_BRATIO3B05_BRATIO4B025_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B05_BRATIO3B05_BRATIO4B025_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B05_BRATIO3B05_BRATIO4B025_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B05_BRATIO3B05_BRATIO4B025_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B05_BRATIO3B05_BRATIO4B05_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B05_BRATIO3B05_BRATIO4B05_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B05_BRATIO3B05_BRATIO4B05_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B05_BRATIO3B05_BRATIO4B05_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B05_BRATIO3B05_BRATIO4B05_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B05_BRATIO3B05_BRATIO4B075_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B05_BRATIO3B05_BRATIO4B075_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B05_BRATIO3B05_BRATIO4B075_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B05_BRATIO3B05_BRATIO4B075_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B05_BRATIO3B05_BRATIO4B075_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B05_BRATIO3B05_BRATIO4B10_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B05_BRATIO3B05_BRATIO4B10_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B05_BRATIO3B05_BRATIO4B10_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B05_BRATIO3B05_BRATIO4B10_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B05_BRATIO3B05_BRATIO4B10_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B05_BRATIO3B075_BRATIO4B00_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B05_BRATIO3B075_BRATIO4B00_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B05_BRATIO3B075_BRATIO4B00_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B05_BRATIO3B075_BRATIO4B00_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B05_BRATIO3B075_BRATIO4B00_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B05_BRATIO3B075_BRATIO4B025_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B05_BRATIO3B075_BRATIO4B025_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B05_BRATIO3B075_BRATIO4B025_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B05_BRATIO3B075_BRATIO4B025_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B05_BRATIO3B075_BRATIO4B025_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B05_BRATIO3B075_BRATIO4B05_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B05_BRATIO3B075_BRATIO4B05_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B05_BRATIO3B075_BRATIO4B05_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B05_BRATIO3B075_BRATIO4B05_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B05_BRATIO3B075_BRATIO4B05_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B05_BRATIO3B075_BRATIO4B075_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B05_BRATIO3B075_BRATIO4B075_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B05_BRATIO3B075_BRATIO4B075_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B05_BRATIO3B075_BRATIO4B075_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B05_BRATIO3B075_BRATIO4B075_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B05_BRATIO3B075_BRATIO4B10_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B05_BRATIO3B075_BRATIO4B10_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B05_BRATIO3B075_BRATIO4B10_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B05_BRATIO3B075_BRATIO4B10_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B05_BRATIO3B075_BRATIO4B10_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B05_BRATIO3B10_BRATIO4B00_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B05_BRATIO3B10_BRATIO4B00_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B05_BRATIO3B10_BRATIO4B00_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B05_BRATIO3B10_BRATIO4B00_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B05_BRATIO3B10_BRATIO4B00_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B05_BRATIO3B10_BRATIO4B025_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B05_BRATIO3B10_BRATIO4B025_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B05_BRATIO3B10_BRATIO4B025_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B05_BRATIO3B10_BRATIO4B025_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B05_BRATIO3B10_BRATIO4B025_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B05_BRATIO3B10_BRATIO4B05_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B05_BRATIO3B10_BRATIO4B05_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B05_BRATIO3B10_BRATIO4B05_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B05_BRATIO3B10_BRATIO4B05_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B05_BRATIO3B10_BRATIO4B05_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B05_BRATIO3B10_BRATIO4B075_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B05_BRATIO3B10_BRATIO4B075_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B05_BRATIO3B10_BRATIO4B075_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B05_BRATIO3B10_BRATIO4B075_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B05_BRATIO3B10_BRATIO4B075_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B05_BRATIO3B10_BRATIO4B10_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B05_BRATIO3B10_BRATIO4B10_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B05_BRATIO3B10_BRATIO4B10_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B05_BRATIO3B10_BRATIO4B10_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B05_BRATIO3B10_BRATIO4B10_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B075_BRATIO3B00_BRATIO4B00_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B075_BRATIO3B00_BRATIO4B00_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B075_BRATIO3B00_BRATIO4B00_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B075_BRATIO3B00_BRATIO4B00_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B075_BRATIO3B00_BRATIO4B00_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B075_BRATIO3B00_BRATIO4B025_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B075_BRATIO3B00_BRATIO4B025_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B075_BRATIO3B00_BRATIO4B025_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B075_BRATIO3B00_BRATIO4B025_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B075_BRATIO3B00_BRATIO4B025_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B075_BRATIO3B00_BRATIO4B05_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B075_BRATIO3B00_BRATIO4B05_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B075_BRATIO3B00_BRATIO4B05_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B075_BRATIO3B00_BRATIO4B05_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B075_BRATIO3B00_BRATIO4B05_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B075_BRATIO3B00_BRATIO4B075_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B075_BRATIO3B00_BRATIO4B075_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B075_BRATIO3B00_BRATIO4B075_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B075_BRATIO3B00_BRATIO4B075_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B075_BRATIO3B00_BRATIO4B075_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B075_BRATIO3B00_BRATIO4B10_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B075_BRATIO3B00_BRATIO4B10_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B075_BRATIO3B00_BRATIO4B10_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B075_BRATIO3B00_BRATIO4B10_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B075_BRATIO3B00_BRATIO4B10_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B075_BRATIO3B025_BRATIO4B00_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B075_BRATIO3B025_BRATIO4B00_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B075_BRATIO3B025_BRATIO4B00_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B075_BRATIO3B025_BRATIO4B00_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B075_BRATIO3B025_BRATIO4B00_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B075_BRATIO3B025_BRATIO4B025_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B075_BRATIO3B025_BRATIO4B025_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B075_BRATIO3B025_BRATIO4B025_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B075_BRATIO3B025_BRATIO4B025_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B075_BRATIO3B025_BRATIO4B025_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B075_BRATIO3B025_BRATIO4B05_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B075_BRATIO3B025_BRATIO4B05_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B075_BRATIO3B025_BRATIO4B05_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B075_BRATIO3B025_BRATIO4B05_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B075_BRATIO3B025_BRATIO4B05_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B075_BRATIO3B025_BRATIO4B075_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B075_BRATIO3B025_BRATIO4B075_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B075_BRATIO3B025_BRATIO4B075_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B075_BRATIO3B025_BRATIO4B075_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B075_BRATIO3B025_BRATIO4B075_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B075_BRATIO3B025_BRATIO4B10_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B075_BRATIO3B025_BRATIO4B10_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B075_BRATIO3B025_BRATIO4B10_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B075_BRATIO3B025_BRATIO4B10_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B075_BRATIO3B025_BRATIO4B10_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B075_BRATIO3B05_BRATIO4B00_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B075_BRATIO3B05_BRATIO4B00_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B075_BRATIO3B05_BRATIO4B00_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B075_BRATIO3B05_BRATIO4B00_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B075_BRATIO3B05_BRATIO4B00_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B075_BRATIO3B05_BRATIO4B025_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B075_BRATIO3B05_BRATIO4B025_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B075_BRATIO3B05_BRATIO4B025_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B075_BRATIO3B05_BRATIO4B025_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B075_BRATIO3B05_BRATIO4B025_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B075_BRATIO3B05_BRATIO4B05_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B075_BRATIO3B05_BRATIO4B05_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B075_BRATIO3B05_BRATIO4B05_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B075_BRATIO3B05_BRATIO4B05_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B075_BRATIO3B05_BRATIO4B05_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B075_BRATIO3B05_BRATIO4B075_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B075_BRATIO3B05_BRATIO4B075_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B075_BRATIO3B05_BRATIO4B075_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B075_BRATIO3B05_BRATIO4B075_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B075_BRATIO3B05_BRATIO4B075_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B075_BRATIO3B05_BRATIO4B10_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B075_BRATIO3B05_BRATIO4B10_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B075_BRATIO3B05_BRATIO4B10_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B075_BRATIO3B05_BRATIO4B10_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B075_BRATIO3B05_BRATIO4B10_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B075_BRATIO3B075_BRATIO4B00_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B075_BRATIO3B075_BRATIO4B00_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B075_BRATIO3B075_BRATIO4B00_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B075_BRATIO3B075_BRATIO4B00_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B075_BRATIO3B075_BRATIO4B00_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B075_BRATIO3B075_BRATIO4B025_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B075_BRATIO3B075_BRATIO4B025_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B075_BRATIO3B075_BRATIO4B025_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B075_BRATIO3B075_BRATIO4B025_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B075_BRATIO3B075_BRATIO4B025_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B075_BRATIO3B075_BRATIO4B05_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B075_BRATIO3B075_BRATIO4B05_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B075_BRATIO3B075_BRATIO4B05_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B075_BRATIO3B075_BRATIO4B05_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B075_BRATIO3B075_BRATIO4B05_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B075_BRATIO3B075_BRATIO4B075_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B075_BRATIO3B075_BRATIO4B075_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B075_BRATIO3B075_BRATIO4B075_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B075_BRATIO3B075_BRATIO4B075_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B075_BRATIO3B075_BRATIO4B075_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B075_BRATIO3B075_BRATIO4B10_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B075_BRATIO3B075_BRATIO4B10_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B075_BRATIO3B075_BRATIO4B10_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B075_BRATIO3B075_BRATIO4B10_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B075_BRATIO3B075_BRATIO4B10_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B075_BRATIO3B10_BRATIO4B00_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B075_BRATIO3B10_BRATIO4B00_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B075_BRATIO3B10_BRATIO4B00_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B075_BRATIO3B10_BRATIO4B00_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B075_BRATIO3B10_BRATIO4B00_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B075_BRATIO3B10_BRATIO4B025_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B075_BRATIO3B10_BRATIO4B025_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B075_BRATIO3B10_BRATIO4B025_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B075_BRATIO3B10_BRATIO4B025_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B075_BRATIO3B10_BRATIO4B025_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B075_BRATIO3B10_BRATIO4B05_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B075_BRATIO3B10_BRATIO4B05_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B075_BRATIO3B10_BRATIO4B05_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B075_BRATIO3B10_BRATIO4B05_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B075_BRATIO3B10_BRATIO4B05_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B075_BRATIO3B10_BRATIO4B075_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B075_BRATIO3B10_BRATIO4B075_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B075_BRATIO3B10_BRATIO4B075_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B075_BRATIO3B10_BRATIO4B075_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B075_BRATIO3B10_BRATIO4B075_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B075_BRATIO3B10_BRATIO4B10_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B075_BRATIO3B10_BRATIO4B10_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B075_BRATIO3B10_BRATIO4B10_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B075_BRATIO3B10_BRATIO4B10_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B075_BRATIO3B10_BRATIO4B10_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B10_BRATIO3B00_BRATIO4B00_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B10_BRATIO3B00_BRATIO4B00_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B10_BRATIO3B00_BRATIO4B00_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B10_BRATIO3B00_BRATIO4B00_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B10_BRATIO3B00_BRATIO4B00_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B10_BRATIO3B00_BRATIO4B025_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B10_BRATIO3B00_BRATIO4B025_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B10_BRATIO3B00_BRATIO4B025_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B10_BRATIO3B00_BRATIO4B025_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B10_BRATIO3B00_BRATIO4B025_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B10_BRATIO3B00_BRATIO4B05_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B10_BRATIO3B00_BRATIO4B05_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B10_BRATIO3B00_BRATIO4B05_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B10_BRATIO3B00_BRATIO4B05_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B10_BRATIO3B00_BRATIO4B05_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B10_BRATIO3B00_BRATIO4B075_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B10_BRATIO3B00_BRATIO4B075_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B10_BRATIO3B00_BRATIO4B075_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B10_BRATIO3B00_BRATIO4B075_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B10_BRATIO3B00_BRATIO4B075_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B10_BRATIO3B00_BRATIO4B10_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B10_BRATIO3B00_BRATIO4B10_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B10_BRATIO3B00_BRATIO4B10_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B10_BRATIO3B00_BRATIO4B10_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B10_BRATIO3B00_BRATIO4B10_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B10_BRATIO3B025_BRATIO4B00_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B10_BRATIO3B025_BRATIO4B00_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B10_BRATIO3B025_BRATIO4B00_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B10_BRATIO3B025_BRATIO4B00_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B10_BRATIO3B025_BRATIO4B00_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B10_BRATIO3B025_BRATIO4B025_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B10_BRATIO3B025_BRATIO4B025_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B10_BRATIO3B025_BRATIO4B025_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B10_BRATIO3B025_BRATIO4B025_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B10_BRATIO3B025_BRATIO4B025_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B10_BRATIO3B025_BRATIO4B05_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B10_BRATIO3B025_BRATIO4B05_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B10_BRATIO3B025_BRATIO4B05_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B10_BRATIO3B025_BRATIO4B05_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B10_BRATIO3B025_BRATIO4B05_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B10_BRATIO3B025_BRATIO4B075_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B10_BRATIO3B025_BRATIO4B075_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B10_BRATIO3B025_BRATIO4B075_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B10_BRATIO3B025_BRATIO4B075_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B10_BRATIO3B025_BRATIO4B075_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B10_BRATIO3B025_BRATIO4B10_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B10_BRATIO3B025_BRATIO4B10_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B10_BRATIO3B025_BRATIO4B10_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B10_BRATIO3B025_BRATIO4B10_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B10_BRATIO3B025_BRATIO4B10_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B10_BRATIO3B05_BRATIO4B00_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B10_BRATIO3B05_BRATIO4B00_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B10_BRATIO3B05_BRATIO4B00_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B10_BRATIO3B05_BRATIO4B00_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B10_BRATIO3B05_BRATIO4B00_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B10_BRATIO3B05_BRATIO4B025_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B10_BRATIO3B05_BRATIO4B025_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B10_BRATIO3B05_BRATIO4B025_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B10_BRATIO3B05_BRATIO4B025_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B10_BRATIO3B05_BRATIO4B025_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B10_BRATIO3B05_BRATIO4B05_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B10_BRATIO3B05_BRATIO4B05_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B10_BRATIO3B05_BRATIO4B05_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B10_BRATIO3B05_BRATIO4B05_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B10_BRATIO3B05_BRATIO4B05_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B10_BRATIO3B05_BRATIO4B075_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B10_BRATIO3B05_BRATIO4B075_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B10_BRATIO3B05_BRATIO4B075_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B10_BRATIO3B05_BRATIO4B075_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B10_BRATIO3B05_BRATIO4B075_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B10_BRATIO3B05_BRATIO4B10_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B10_BRATIO3B05_BRATIO4B10_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B10_BRATIO3B05_BRATIO4B10_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B10_BRATIO3B05_BRATIO4B10_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B10_BRATIO3B05_BRATIO4B10_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B10_BRATIO3B075_BRATIO4B00_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B10_BRATIO3B075_BRATIO4B00_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B10_BRATIO3B075_BRATIO4B00_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B10_BRATIO3B075_BRATIO4B00_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B10_BRATIO3B075_BRATIO4B00_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B10_BRATIO3B075_BRATIO4B025_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B10_BRATIO3B075_BRATIO4B025_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B10_BRATIO3B075_BRATIO4B025_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B10_BRATIO3B075_BRATIO4B025_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B10_BRATIO3B075_BRATIO4B025_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B10_BRATIO3B075_BRATIO4B05_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B10_BRATIO3B075_BRATIO4B05_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B10_BRATIO3B075_BRATIO4B05_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B10_BRATIO3B075_BRATIO4B05_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B10_BRATIO3B075_BRATIO4B05_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B10_BRATIO3B075_BRATIO4B075_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B10_BRATIO3B075_BRATIO4B075_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B10_BRATIO3B075_BRATIO4B075_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B10_BRATIO3B075_BRATIO4B075_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B10_BRATIO3B075_BRATIO4B075_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B10_BRATIO3B075_BRATIO4B10_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B10_BRATIO3B075_BRATIO4B10_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B10_BRATIO3B075_BRATIO4B10_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B10_BRATIO3B075_BRATIO4B10_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B10_BRATIO3B075_BRATIO4B10_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B10_BRATIO3B10_BRATIO4B00_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B10_BRATIO3B10_BRATIO4B00_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B10_BRATIO3B10_BRATIO4B00_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B10_BRATIO3B10_BRATIO4B00_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B10_BRATIO3B10_BRATIO4B00_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B10_BRATIO3B10_BRATIO4B025_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B10_BRATIO3B10_BRATIO4B025_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B10_BRATIO3B10_BRATIO4B025_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B10_BRATIO3B10_BRATIO4B025_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B10_BRATIO3B10_BRATIO4B025_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B10_BRATIO3B10_BRATIO4B05_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B10_BRATIO3B10_BRATIO4B05_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B10_BRATIO3B10_BRATIO4B05_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B10_BRATIO3B10_BRATIO4B05_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B10_BRATIO3B10_BRATIO4B05_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B10_BRATIO3B10_BRATIO4B075_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B10_BRATIO3B10_BRATIO4B075_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B10_BRATIO3B10_BRATIO4B075_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B10_BRATIO3B10_BRATIO4B075_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B10_BRATIO3B10_BRATIO4B075_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B10_BRATIO3B10_BRATIO4B10_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B10_BRATIO3B10_BRATIO4B10_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B10_BRATIO3B10_BRATIO4B10_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B10_BRATIO3B10_BRATIO4B10_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B10_BRATIO3B10_BRATIO4B10_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B00_BRATIO3B00_BRATIO4B00_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B00_BRATIO3B00_BRATIO4B00_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B00_BRATIO3B00_BRATIO4B00_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B00_BRATIO3B00_BRATIO4B00_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B00_BRATIO3B00_BRATIO4B00_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B00_BRATIO3B00_BRATIO4B025_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B00_BRATIO3B00_BRATIO4B025_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B00_BRATIO3B00_BRATIO4B025_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B00_BRATIO3B00_BRATIO4B025_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B00_BRATIO3B00_BRATIO4B025_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B00_BRATIO3B00_BRATIO4B05_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B00_BRATIO3B00_BRATIO4B05_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B00_BRATIO3B00_BRATIO4B05_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B00_BRATIO3B00_BRATIO4B05_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B00_BRATIO3B00_BRATIO4B05_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B00_BRATIO3B00_BRATIO4B075_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B00_BRATIO3B00_BRATIO4B075_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B00_BRATIO3B00_BRATIO4B075_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B00_BRATIO3B00_BRATIO4B075_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B00_BRATIO3B00_BRATIO4B075_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B00_BRATIO3B00_BRATIO4B10_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B00_BRATIO3B00_BRATIO4B10_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B00_BRATIO3B00_BRATIO4B10_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B00_BRATIO3B00_BRATIO4B10_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B00_BRATIO3B00_BRATIO4B10_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B00_BRATIO3B025_BRATIO4B00_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B00_BRATIO3B025_BRATIO4B00_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B00_BRATIO3B025_BRATIO4B00_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B00_BRATIO3B025_BRATIO4B00_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B00_BRATIO3B025_BRATIO4B00_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B00_BRATIO3B025_BRATIO4B025_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B00_BRATIO3B025_BRATIO4B025_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B00_BRATIO3B025_BRATIO4B025_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B00_BRATIO3B025_BRATIO4B025_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B00_BRATIO3B025_BRATIO4B025_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B00_BRATIO3B025_BRATIO4B05_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B00_BRATIO3B025_BRATIO4B05_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B00_BRATIO3B025_BRATIO4B05_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B00_BRATIO3B025_BRATIO4B05_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B00_BRATIO3B025_BRATIO4B05_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B00_BRATIO3B025_BRATIO4B075_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B00_BRATIO3B025_BRATIO4B075_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B00_BRATIO3B025_BRATIO4B075_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B00_BRATIO3B025_BRATIO4B075_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B00_BRATIO3B025_BRATIO4B075_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B00_BRATIO3B025_BRATIO4B10_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B00_BRATIO3B025_BRATIO4B10_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B00_BRATIO3B025_BRATIO4B10_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B00_BRATIO3B025_BRATIO4B10_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B00_BRATIO3B025_BRATIO4B10_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B00_BRATIO3B05_BRATIO4B00_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B00_BRATIO3B05_BRATIO4B00_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B00_BRATIO3B05_BRATIO4B00_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B00_BRATIO3B05_BRATIO4B00_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B00_BRATIO3B05_BRATIO4B00_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B00_BRATIO3B05_BRATIO4B025_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B00_BRATIO3B05_BRATIO4B025_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B00_BRATIO3B05_BRATIO4B025_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B00_BRATIO3B05_BRATIO4B025_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B00_BRATIO3B05_BRATIO4B025_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B00_BRATIO3B05_BRATIO4B05_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B00_BRATIO3B05_BRATIO4B05_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B00_BRATIO3B05_BRATIO4B05_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B00_BRATIO3B05_BRATIO4B05_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B00_BRATIO3B05_BRATIO4B05_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B00_BRATIO3B05_BRATIO4B075_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B00_BRATIO3B05_BRATIO4B075_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B00_BRATIO3B05_BRATIO4B075_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B00_BRATIO3B05_BRATIO4B075_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B00_BRATIO3B05_BRATIO4B075_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B00_BRATIO3B05_BRATIO4B10_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B00_BRATIO3B05_BRATIO4B10_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B00_BRATIO3B05_BRATIO4B10_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B00_BRATIO3B05_BRATIO4B10_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B00_BRATIO3B05_BRATIO4B10_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B00_BRATIO3B075_BRATIO4B00_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B00_BRATIO3B075_BRATIO4B00_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B00_BRATIO3B075_BRATIO4B00_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B00_BRATIO3B075_BRATIO4B00_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B00_BRATIO3B075_BRATIO4B00_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B00_BRATIO3B075_BRATIO4B025_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B00_BRATIO3B075_BRATIO4B025_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B00_BRATIO3B075_BRATIO4B025_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B00_BRATIO3B075_BRATIO4B025_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B00_BRATIO3B075_BRATIO4B025_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B00_BRATIO3B075_BRATIO4B05_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B00_BRATIO3B075_BRATIO4B05_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B00_BRATIO3B075_BRATIO4B05_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B00_BRATIO3B075_BRATIO4B05_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B00_BRATIO3B075_BRATIO4B05_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B00_BRATIO3B075_BRATIO4B075_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B00_BRATIO3B075_BRATIO4B075_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B00_BRATIO3B075_BRATIO4B075_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B00_BRATIO3B075_BRATIO4B075_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B00_BRATIO3B075_BRATIO4B075_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B00_BRATIO3B075_BRATIO4B10_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B00_BRATIO3B075_BRATIO4B10_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B00_BRATIO3B075_BRATIO4B10_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B00_BRATIO3B075_BRATIO4B10_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B00_BRATIO3B075_BRATIO4B10_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B00_BRATIO3B10_BRATIO4B00_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B00_BRATIO3B10_BRATIO4B00_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B00_BRATIO3B10_BRATIO4B00_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B00_BRATIO3B10_BRATIO4B00_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B00_BRATIO3B10_BRATIO4B00_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B00_BRATIO3B10_BRATIO4B025_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B00_BRATIO3B10_BRATIO4B025_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B00_BRATIO3B10_BRATIO4B025_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B00_BRATIO3B10_BRATIO4B025_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B00_BRATIO3B10_BRATIO4B025_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B00_BRATIO3B10_BRATIO4B05_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B00_BRATIO3B10_BRATIO4B05_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B00_BRATIO3B10_BRATIO4B05_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B00_BRATIO3B10_BRATIO4B05_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B00_BRATIO3B10_BRATIO4B05_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B00_BRATIO3B10_BRATIO4B075_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B00_BRATIO3B10_BRATIO4B075_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B00_BRATIO3B10_BRATIO4B075_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B00_BRATIO3B10_BRATIO4B075_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B00_BRATIO3B10_BRATIO4B075_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B00_BRATIO3B10_BRATIO4B10_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B00_BRATIO3B10_BRATIO4B10_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B00_BRATIO3B10_BRATIO4B10_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B00_BRATIO3B10_BRATIO4B10_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B00_BRATIO3B10_BRATIO4B10_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B025_BRATIO3B00_BRATIO4B00_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B025_BRATIO3B00_BRATIO4B00_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B025_BRATIO3B00_BRATIO4B00_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B025_BRATIO3B00_BRATIO4B00_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B025_BRATIO3B00_BRATIO4B00_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B025_BRATIO3B00_BRATIO4B025_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B025_BRATIO3B00_BRATIO4B025_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B025_BRATIO3B00_BRATIO4B025_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B025_BRATIO3B00_BRATIO4B025_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B025_BRATIO3B00_BRATIO4B025_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B025_BRATIO3B00_BRATIO4B05_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B025_BRATIO3B00_BRATIO4B05_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B025_BRATIO3B00_BRATIO4B05_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B025_BRATIO3B00_BRATIO4B05_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B025_BRATIO3B00_BRATIO4B05_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B025_BRATIO3B00_BRATIO4B075_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B025_BRATIO3B00_BRATIO4B075_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B025_BRATIO3B00_BRATIO4B075_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B025_BRATIO3B00_BRATIO4B075_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B025_BRATIO3B00_BRATIO4B075_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B025_BRATIO3B00_BRATIO4B10_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B025_BRATIO3B00_BRATIO4B10_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B025_BRATIO3B00_BRATIO4B10_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B025_BRATIO3B00_BRATIO4B10_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B025_BRATIO3B00_BRATIO4B10_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B025_BRATIO3B025_BRATIO4B00_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B025_BRATIO3B025_BRATIO4B00_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B025_BRATIO3B025_BRATIO4B00_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B025_BRATIO3B025_BRATIO4B00_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B025_BRATIO3B025_BRATIO4B00_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B025_BRATIO3B025_BRATIO4B025_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B025_BRATIO3B025_BRATIO4B025_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B025_BRATIO3B025_BRATIO4B025_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B025_BRATIO3B025_BRATIO4B025_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B025_BRATIO3B025_BRATIO4B025_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B025_BRATIO3B025_BRATIO4B05_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B025_BRATIO3B025_BRATIO4B05_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B025_BRATIO3B025_BRATIO4B05_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B025_BRATIO3B025_BRATIO4B05_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B025_BRATIO3B025_BRATIO4B05_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B025_BRATIO3B025_BRATIO4B075_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B025_BRATIO3B025_BRATIO4B075_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B025_BRATIO3B025_BRATIO4B075_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B025_BRATIO3B025_BRATIO4B075_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B025_BRATIO3B025_BRATIO4B075_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B025_BRATIO3B025_BRATIO4B10_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B025_BRATIO3B025_BRATIO4B10_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B025_BRATIO3B025_BRATIO4B10_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B025_BRATIO3B025_BRATIO4B10_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B025_BRATIO3B025_BRATIO4B10_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B025_BRATIO3B05_BRATIO4B00_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B025_BRATIO3B05_BRATIO4B00_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B025_BRATIO3B05_BRATIO4B00_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B025_BRATIO3B05_BRATIO4B00_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B025_BRATIO3B05_BRATIO4B00_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B025_BRATIO3B05_BRATIO4B025_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B025_BRATIO3B05_BRATIO4B025_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B025_BRATIO3B05_BRATIO4B025_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B025_BRATIO3B05_BRATIO4B025_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B025_BRATIO3B05_BRATIO4B025_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B025_BRATIO3B05_BRATIO4B05_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B025_BRATIO3B05_BRATIO4B05_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B025_BRATIO3B05_BRATIO4B05_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B025_BRATIO3B05_BRATIO4B05_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B025_BRATIO3B05_BRATIO4B05_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B025_BRATIO3B05_BRATIO4B075_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B025_BRATIO3B05_BRATIO4B075_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B025_BRATIO3B05_BRATIO4B075_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B025_BRATIO3B05_BRATIO4B075_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B025_BRATIO3B05_BRATIO4B075_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B025_BRATIO3B05_BRATIO4B10_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B025_BRATIO3B05_BRATIO4B10_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B025_BRATIO3B05_BRATIO4B10_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B025_BRATIO3B05_BRATIO4B10_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B025_BRATIO3B05_BRATIO4B10_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B025_BRATIO3B075_BRATIO4B00_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B025_BRATIO3B075_BRATIO4B00_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B025_BRATIO3B075_BRATIO4B00_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B025_BRATIO3B075_BRATIO4B00_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B025_BRATIO3B075_BRATIO4B00_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B025_BRATIO3B075_BRATIO4B025_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B025_BRATIO3B075_BRATIO4B025_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B025_BRATIO3B075_BRATIO4B025_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B025_BRATIO3B075_BRATIO4B025_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B025_BRATIO3B075_BRATIO4B025_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B025_BRATIO3B075_BRATIO4B05_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B025_BRATIO3B075_BRATIO4B05_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B025_BRATIO3B075_BRATIO4B05_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B025_BRATIO3B075_BRATIO4B05_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B025_BRATIO3B075_BRATIO4B05_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B025_BRATIO3B075_BRATIO4B075_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B025_BRATIO3B075_BRATIO4B075_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B025_BRATIO3B075_BRATIO4B075_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B025_BRATIO3B075_BRATIO4B075_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B025_BRATIO3B075_BRATIO4B075_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B025_BRATIO3B075_BRATIO4B10_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B025_BRATIO3B075_BRATIO4B10_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B025_BRATIO3B075_BRATIO4B10_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B025_BRATIO3B075_BRATIO4B10_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B025_BRATIO3B075_BRATIO4B10_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B025_BRATIO3B10_BRATIO4B00_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B025_BRATIO3B10_BRATIO4B00_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B025_BRATIO3B10_BRATIO4B00_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B025_BRATIO3B10_BRATIO4B00_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B025_BRATIO3B10_BRATIO4B00_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B025_BRATIO3B10_BRATIO4B025_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B025_BRATIO3B10_BRATIO4B025_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B025_BRATIO3B10_BRATIO4B025_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B025_BRATIO3B10_BRATIO4B025_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B025_BRATIO3B10_BRATIO4B025_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B025_BRATIO3B10_BRATIO4B05_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B025_BRATIO3B10_BRATIO4B05_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B025_BRATIO3B10_BRATIO4B05_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B025_BRATIO3B10_BRATIO4B05_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B025_BRATIO3B10_BRATIO4B05_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B025_BRATIO3B10_BRATIO4B075_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B025_BRATIO3B10_BRATIO4B075_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B025_BRATIO3B10_BRATIO4B075_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B025_BRATIO3B10_BRATIO4B075_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B025_BRATIO3B10_BRATIO4B075_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B025_BRATIO3B10_BRATIO4B10_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B025_BRATIO3B10_BRATIO4B10_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B025_BRATIO3B10_BRATIO4B10_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B025_BRATIO3B10_BRATIO4B10_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B025_BRATIO3B10_BRATIO4B10_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B05_BRATIO3B00_BRATIO4B00_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B05_BRATIO3B00_BRATIO4B00_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B05_BRATIO3B00_BRATIO4B00_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B05_BRATIO3B00_BRATIO4B00_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B05_BRATIO3B00_BRATIO4B00_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B05_BRATIO3B00_BRATIO4B025_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B05_BRATIO3B00_BRATIO4B025_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B05_BRATIO3B00_BRATIO4B025_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B05_BRATIO3B00_BRATIO4B025_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B05_BRATIO3B00_BRATIO4B025_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B05_BRATIO3B00_BRATIO4B05_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B05_BRATIO3B00_BRATIO4B05_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B05_BRATIO3B00_BRATIO4B05_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B05_BRATIO3B00_BRATIO4B05_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B05_BRATIO3B00_BRATIO4B05_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B05_BRATIO3B00_BRATIO4B075_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B05_BRATIO3B00_BRATIO4B075_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B05_BRATIO3B00_BRATIO4B075_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B05_BRATIO3B00_BRATIO4B075_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B05_BRATIO3B00_BRATIO4B075_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B05_BRATIO3B00_BRATIO4B10_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B05_BRATIO3B00_BRATIO4B10_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B05_BRATIO3B00_BRATIO4B10_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B05_BRATIO3B00_BRATIO4B10_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B05_BRATIO3B00_BRATIO4B10_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B05_BRATIO3B025_BRATIO4B00_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B05_BRATIO3B025_BRATIO4B00_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B05_BRATIO3B025_BRATIO4B00_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B05_BRATIO3B025_BRATIO4B00_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B05_BRATIO3B025_BRATIO4B00_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B05_BRATIO3B025_BRATIO4B025_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B05_BRATIO3B025_BRATIO4B025_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B05_BRATIO3B025_BRATIO4B025_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B05_BRATIO3B025_BRATIO4B025_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B05_BRATIO3B025_BRATIO4B025_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B05_BRATIO3B025_BRATIO4B05_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B05_BRATIO3B025_BRATIO4B05_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B05_BRATIO3B025_BRATIO4B05_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B05_BRATIO3B025_BRATIO4B05_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B05_BRATIO3B025_BRATIO4B05_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B05_BRATIO3B025_BRATIO4B075_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B05_BRATIO3B025_BRATIO4B075_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B05_BRATIO3B025_BRATIO4B075_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B05_BRATIO3B025_BRATIO4B075_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B05_BRATIO3B025_BRATIO4B075_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B05_BRATIO3B025_BRATIO4B10_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B05_BRATIO3B025_BRATIO4B10_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B05_BRATIO3B025_BRATIO4B10_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B05_BRATIO3B025_BRATIO4B10_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B05_BRATIO3B025_BRATIO4B10_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B05_BRATIO3B05_BRATIO4B00_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B05_BRATIO3B05_BRATIO4B00_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B05_BRATIO3B05_BRATIO4B00_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B05_BRATIO3B05_BRATIO4B00_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B05_BRATIO3B05_BRATIO4B00_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B05_BRATIO3B05_BRATIO4B025_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B05_BRATIO3B05_BRATIO4B025_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B05_BRATIO3B05_BRATIO4B025_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B05_BRATIO3B05_BRATIO4B025_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B05_BRATIO3B05_BRATIO4B025_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B05_BRATIO3B05_BRATIO4B05_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B05_BRATIO3B05_BRATIO4B05_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B05_BRATIO3B05_BRATIO4B05_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B05_BRATIO3B05_BRATIO4B05_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B05_BRATIO3B05_BRATIO4B05_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B05_BRATIO3B05_BRATIO4B075_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B05_BRATIO3B05_BRATIO4B075_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B05_BRATIO3B05_BRATIO4B075_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B05_BRATIO3B05_BRATIO4B075_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B05_BRATIO3B05_BRATIO4B075_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B05_BRATIO3B05_BRATIO4B10_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B05_BRATIO3B05_BRATIO4B10_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B05_BRATIO3B05_BRATIO4B10_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B05_BRATIO3B05_BRATIO4B10_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B05_BRATIO3B05_BRATIO4B10_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B05_BRATIO3B075_BRATIO4B00_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B05_BRATIO3B075_BRATIO4B00_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B05_BRATIO3B075_BRATIO4B00_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B05_BRATIO3B075_BRATIO4B00_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B05_BRATIO3B075_BRATIO4B00_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B05_BRATIO3B075_BRATIO4B025_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B05_BRATIO3B075_BRATIO4B025_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B05_BRATIO3B075_BRATIO4B025_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B05_BRATIO3B075_BRATIO4B025_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B05_BRATIO3B075_BRATIO4B025_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B05_BRATIO3B075_BRATIO4B05_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B05_BRATIO3B075_BRATIO4B05_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B05_BRATIO3B075_BRATIO4B05_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B05_BRATIO3B075_BRATIO4B05_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B05_BRATIO3B075_BRATIO4B05_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B05_BRATIO3B075_BRATIO4B075_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B05_BRATIO3B075_BRATIO4B075_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B05_BRATIO3B075_BRATIO4B075_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B05_BRATIO3B075_BRATIO4B075_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B05_BRATIO3B075_BRATIO4B075_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B05_BRATIO3B075_BRATIO4B10_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B05_BRATIO3B075_BRATIO4B10_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B05_BRATIO3B075_BRATIO4B10_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B05_BRATIO3B075_BRATIO4B10_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B05_BRATIO3B075_BRATIO4B10_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B05_BRATIO3B10_BRATIO4B00_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B05_BRATIO3B10_BRATIO4B00_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B05_BRATIO3B10_BRATIO4B00_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B05_BRATIO3B10_BRATIO4B00_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B05_BRATIO3B10_BRATIO4B00_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B05_BRATIO3B10_BRATIO4B025_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B05_BRATIO3B10_BRATIO4B025_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B05_BRATIO3B10_BRATIO4B025_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B05_BRATIO3B10_BRATIO4B025_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B05_BRATIO3B10_BRATIO4B025_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B05_BRATIO3B10_BRATIO4B05_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B05_BRATIO3B10_BRATIO4B05_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B05_BRATIO3B10_BRATIO4B05_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B05_BRATIO3B10_BRATIO4B05_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B05_BRATIO3B10_BRATIO4B05_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B05_BRATIO3B10_BRATIO4B075_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B05_BRATIO3B10_BRATIO4B075_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B05_BRATIO3B10_BRATIO4B075_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B05_BRATIO3B10_BRATIO4B075_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B05_BRATIO3B10_BRATIO4B075_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B05_BRATIO3B10_BRATIO4B10_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B05_BRATIO3B10_BRATIO4B10_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B05_BRATIO3B10_BRATIO4B10_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B05_BRATIO3B10_BRATIO4B10_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B05_BRATIO3B10_BRATIO4B10_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B075_BRATIO3B00_BRATIO4B00_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B075_BRATIO3B00_BRATIO4B00_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B075_BRATIO3B00_BRATIO4B00_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B075_BRATIO3B00_BRATIO4B00_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B075_BRATIO3B00_BRATIO4B00_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B075_BRATIO3B00_BRATIO4B025_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B075_BRATIO3B00_BRATIO4B025_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B075_BRATIO3B00_BRATIO4B025_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B075_BRATIO3B00_BRATIO4B025_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B075_BRATIO3B00_BRATIO4B025_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B075_BRATIO3B00_BRATIO4B05_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B075_BRATIO3B00_BRATIO4B05_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B075_BRATIO3B00_BRATIO4B05_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B075_BRATIO3B00_BRATIO4B05_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B075_BRATIO3B00_BRATIO4B05_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B075_BRATIO3B00_BRATIO4B075_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B075_BRATIO3B00_BRATIO4B075_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B075_BRATIO3B00_BRATIO4B075_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B075_BRATIO3B00_BRATIO4B075_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B075_BRATIO3B00_BRATIO4B075_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B075_BRATIO3B00_BRATIO4B10_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B075_BRATIO3B00_BRATIO4B10_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B075_BRATIO3B00_BRATIO4B10_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B075_BRATIO3B00_BRATIO4B10_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B075_BRATIO3B00_BRATIO4B10_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B075_BRATIO3B025_BRATIO4B00_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B075_BRATIO3B025_BRATIO4B00_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B075_BRATIO3B025_BRATIO4B00_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B075_BRATIO3B025_BRATIO4B00_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B075_BRATIO3B025_BRATIO4B00_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B075_BRATIO3B025_BRATIO4B025_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B075_BRATIO3B025_BRATIO4B025_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B075_BRATIO3B025_BRATIO4B025_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B075_BRATIO3B025_BRATIO4B025_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B075_BRATIO3B025_BRATIO4B025_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B075_BRATIO3B025_BRATIO4B05_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B075_BRATIO3B025_BRATIO4B05_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B075_BRATIO3B025_BRATIO4B05_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B075_BRATIO3B025_BRATIO4B05_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B075_BRATIO3B025_BRATIO4B05_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B075_BRATIO3B025_BRATIO4B075_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B075_BRATIO3B025_BRATIO4B075_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B075_BRATIO3B025_BRATIO4B075_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B075_BRATIO3B025_BRATIO4B075_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B075_BRATIO3B025_BRATIO4B075_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B075_BRATIO3B025_BRATIO4B10_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B075_BRATIO3B025_BRATIO4B10_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B075_BRATIO3B025_BRATIO4B10_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B075_BRATIO3B025_BRATIO4B10_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B075_BRATIO3B025_BRATIO4B10_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B075_BRATIO3B05_BRATIO4B00_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B075_BRATIO3B05_BRATIO4B00_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B075_BRATIO3B05_BRATIO4B00_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B075_BRATIO3B05_BRATIO4B00_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B075_BRATIO3B05_BRATIO4B00_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B075_BRATIO3B05_BRATIO4B025_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B075_BRATIO3B05_BRATIO4B025_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B075_BRATIO3B05_BRATIO4B025_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B075_BRATIO3B05_BRATIO4B025_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B075_BRATIO3B05_BRATIO4B025_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B075_BRATIO3B05_BRATIO4B05_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B075_BRATIO3B05_BRATIO4B05_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B075_BRATIO3B05_BRATIO4B05_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B075_BRATIO3B05_BRATIO4B05_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B075_BRATIO3B05_BRATIO4B05_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B075_BRATIO3B05_BRATIO4B075_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B075_BRATIO3B05_BRATIO4B075_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B075_BRATIO3B05_BRATIO4B075_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B075_BRATIO3B05_BRATIO4B075_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B075_BRATIO3B05_BRATIO4B075_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B075_BRATIO3B05_BRATIO4B10_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B075_BRATIO3B05_BRATIO4B10_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B075_BRATIO3B05_BRATIO4B10_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B075_BRATIO3B05_BRATIO4B10_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B075_BRATIO3B05_BRATIO4B10_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B075_BRATIO3B075_BRATIO4B00_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B075_BRATIO3B075_BRATIO4B00_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B075_BRATIO3B075_BRATIO4B00_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B075_BRATIO3B075_BRATIO4B00_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B075_BRATIO3B075_BRATIO4B00_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B075_BRATIO3B075_BRATIO4B025_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B075_BRATIO3B075_BRATIO4B025_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B075_BRATIO3B075_BRATIO4B025_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B075_BRATIO3B075_BRATIO4B025_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B075_BRATIO3B075_BRATIO4B025_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B075_BRATIO3B075_BRATIO4B05_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B075_BRATIO3B075_BRATIO4B05_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B075_BRATIO3B075_BRATIO4B05_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B075_BRATIO3B075_BRATIO4B05_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B075_BRATIO3B075_BRATIO4B05_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B075_BRATIO3B075_BRATIO4B075_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B075_BRATIO3B075_BRATIO4B075_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B075_BRATIO3B075_BRATIO4B075_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B075_BRATIO3B075_BRATIO4B075_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B075_BRATIO3B075_BRATIO4B075_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B075_BRATIO3B075_BRATIO4B10_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B075_BRATIO3B075_BRATIO4B10_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B075_BRATIO3B075_BRATIO4B10_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B075_BRATIO3B075_BRATIO4B10_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B075_BRATIO3B075_BRATIO4B10_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B075_BRATIO3B10_BRATIO4B00_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B075_BRATIO3B10_BRATIO4B00_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B075_BRATIO3B10_BRATIO4B00_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B075_BRATIO3B10_BRATIO4B00_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B075_BRATIO3B10_BRATIO4B00_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B075_BRATIO3B10_BRATIO4B025_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B075_BRATIO3B10_BRATIO4B025_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B075_BRATIO3B10_BRATIO4B025_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B075_BRATIO3B10_BRATIO4B025_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B075_BRATIO3B10_BRATIO4B025_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B075_BRATIO3B10_BRATIO4B05_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B075_BRATIO3B10_BRATIO4B05_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B075_BRATIO3B10_BRATIO4B05_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B075_BRATIO3B10_BRATIO4B05_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B075_BRATIO3B10_BRATIO4B05_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B075_BRATIO3B10_BRATIO4B075_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B075_BRATIO3B10_BRATIO4B075_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B075_BRATIO3B10_BRATIO4B075_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B075_BRATIO3B10_BRATIO4B075_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B075_BRATIO3B10_BRATIO4B075_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B075_BRATIO3B10_BRATIO4B10_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B075_BRATIO3B10_BRATIO4B10_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B075_BRATIO3B10_BRATIO4B10_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B075_BRATIO3B10_BRATIO4B10_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B075_BRATIO3B10_BRATIO4B10_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B10_BRATIO3B00_BRATIO4B00_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B10_BRATIO3B00_BRATIO4B00_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B10_BRATIO3B00_BRATIO4B00_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B10_BRATIO3B00_BRATIO4B00_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B10_BRATIO3B00_BRATIO4B00_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B10_BRATIO3B00_BRATIO4B025_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B10_BRATIO3B00_BRATIO4B025_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B10_BRATIO3B00_BRATIO4B025_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B10_BRATIO3B00_BRATIO4B025_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B10_BRATIO3B00_BRATIO4B025_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B10_BRATIO3B00_BRATIO4B05_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B10_BRATIO3B00_BRATIO4B05_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B10_BRATIO3B00_BRATIO4B05_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B10_BRATIO3B00_BRATIO4B05_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B10_BRATIO3B00_BRATIO4B05_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B10_BRATIO3B00_BRATIO4B075_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B10_BRATIO3B00_BRATIO4B075_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B10_BRATIO3B00_BRATIO4B075_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B10_BRATIO3B00_BRATIO4B075_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B10_BRATIO3B00_BRATIO4B075_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B10_BRATIO3B00_BRATIO4B10_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B10_BRATIO3B00_BRATIO4B10_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B10_BRATIO3B00_BRATIO4B10_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B10_BRATIO3B00_BRATIO4B10_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B10_BRATIO3B00_BRATIO4B10_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B10_BRATIO3B025_BRATIO4B00_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B10_BRATIO3B025_BRATIO4B00_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B10_BRATIO3B025_BRATIO4B00_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B10_BRATIO3B025_BRATIO4B00_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B10_BRATIO3B025_BRATIO4B00_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B10_BRATIO3B025_BRATIO4B025_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B10_BRATIO3B025_BRATIO4B025_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B10_BRATIO3B025_BRATIO4B025_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B10_BRATIO3B025_BRATIO4B025_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B10_BRATIO3B025_BRATIO4B025_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B10_BRATIO3B025_BRATIO4B05_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B10_BRATIO3B025_BRATIO4B05_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B10_BRATIO3B025_BRATIO4B05_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B10_BRATIO3B025_BRATIO4B05_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B10_BRATIO3B025_BRATIO4B05_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B10_BRATIO3B025_BRATIO4B075_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B10_BRATIO3B025_BRATIO4B075_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B10_BRATIO3B025_BRATIO4B075_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B10_BRATIO3B025_BRATIO4B075_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B10_BRATIO3B025_BRATIO4B075_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B10_BRATIO3B025_BRATIO4B10_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B10_BRATIO3B025_BRATIO4B10_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B10_BRATIO3B025_BRATIO4B10_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B10_BRATIO3B025_BRATIO4B10_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B10_BRATIO3B025_BRATIO4B10_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B10_BRATIO3B05_BRATIO4B00_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B10_BRATIO3B05_BRATIO4B00_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B10_BRATIO3B05_BRATIO4B00_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B10_BRATIO3B05_BRATIO4B00_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B10_BRATIO3B05_BRATIO4B00_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B10_BRATIO3B05_BRATIO4B025_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B10_BRATIO3B05_BRATIO4B025_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B10_BRATIO3B05_BRATIO4B025_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B10_BRATIO3B05_BRATIO4B025_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B10_BRATIO3B05_BRATIO4B025_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B10_BRATIO3B05_BRATIO4B05_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B10_BRATIO3B05_BRATIO4B05_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B10_BRATIO3B05_BRATIO4B05_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B10_BRATIO3B05_BRATIO4B05_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B10_BRATIO3B05_BRATIO4B05_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B10_BRATIO3B05_BRATIO4B075_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B10_BRATIO3B05_BRATIO4B075_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B10_BRATIO3B05_BRATIO4B075_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B10_BRATIO3B05_BRATIO4B075_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B10_BRATIO3B05_BRATIO4B075_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B10_BRATIO3B05_BRATIO4B10_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B10_BRATIO3B05_BRATIO4B10_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B10_BRATIO3B05_BRATIO4B10_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B10_BRATIO3B05_BRATIO4B10_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B10_BRATIO3B05_BRATIO4B10_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B10_BRATIO3B075_BRATIO4B00_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B10_BRATIO3B075_BRATIO4B00_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B10_BRATIO3B075_BRATIO4B00_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B10_BRATIO3B075_BRATIO4B00_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B10_BRATIO3B075_BRATIO4B00_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B10_BRATIO3B075_BRATIO4B025_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B10_BRATIO3B075_BRATIO4B025_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B10_BRATIO3B075_BRATIO4B025_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B10_BRATIO3B075_BRATIO4B025_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B10_BRATIO3B075_BRATIO4B025_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B10_BRATIO3B075_BRATIO4B05_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B10_BRATIO3B075_BRATIO4B05_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B10_BRATIO3B075_BRATIO4B05_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B10_BRATIO3B075_BRATIO4B05_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B10_BRATIO3B075_BRATIO4B05_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B10_BRATIO3B075_BRATIO4B075_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B10_BRATIO3B075_BRATIO4B075_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B10_BRATIO3B075_BRATIO4B075_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B10_BRATIO3B075_BRATIO4B075_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B10_BRATIO3B075_BRATIO4B075_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B10_BRATIO3B075_BRATIO4B10_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B10_BRATIO3B075_BRATIO4B10_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B10_BRATIO3B075_BRATIO4B10_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B10_BRATIO3B075_BRATIO4B10_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B10_BRATIO3B075_BRATIO4B10_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B10_BRATIO3B10_BRATIO4B00_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B10_BRATIO3B10_BRATIO4B00_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B10_BRATIO3B10_BRATIO4B00_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B10_BRATIO3B10_BRATIO4B00_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B10_BRATIO3B10_BRATIO4B00_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B10_BRATIO3B10_BRATIO4B025_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B10_BRATIO3B10_BRATIO4B025_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B10_BRATIO3B10_BRATIO4B025_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B10_BRATIO3B10_BRATIO4B025_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B10_BRATIO3B10_BRATIO4B025_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B10_BRATIO3B10_BRATIO4B05_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B10_BRATIO3B10_BRATIO4B05_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B10_BRATIO3B10_BRATIO4B05_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B10_BRATIO3B10_BRATIO4B05_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B10_BRATIO3B10_BRATIO4B05_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B10_BRATIO3B10_BRATIO4B075_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B10_BRATIO3B10_BRATIO4B075_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B10_BRATIO3B10_BRATIO4B075_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B10_BRATIO3B10_BRATIO4B075_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B10_BRATIO3B10_BRATIO4B075_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B10_BRATIO3B10_BRATIO4B10_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B10_BRATIO3B10_BRATIO4B10_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B10_BRATIO3B10_BRATIO4B10_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B10_BRATIO3B10_BRATIO4B10_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B10_BRATIO3B10_BRATIO4B10_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B00_BRATIO3B00_BRATIO4B00_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B00_BRATIO3B00_BRATIO4B00_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B00_BRATIO3B00_BRATIO4B00_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B00_BRATIO3B00_BRATIO4B00_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B00_BRATIO3B00_BRATIO4B00_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B00_BRATIO3B00_BRATIO4B025_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B00_BRATIO3B00_BRATIO4B025_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B00_BRATIO3B00_BRATIO4B025_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B00_BRATIO3B00_BRATIO4B025_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B00_BRATIO3B00_BRATIO4B025_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B00_BRATIO3B00_BRATIO4B05_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B00_BRATIO3B00_BRATIO4B05_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B00_BRATIO3B00_BRATIO4B05_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B00_BRATIO3B00_BRATIO4B05_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B00_BRATIO3B00_BRATIO4B05_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B00_BRATIO3B00_BRATIO4B075_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B00_BRATIO3B00_BRATIO4B075_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B00_BRATIO3B00_BRATIO4B075_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B00_BRATIO3B00_BRATIO4B075_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B00_BRATIO3B00_BRATIO4B075_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B00_BRATIO3B00_BRATIO4B10_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B00_BRATIO3B00_BRATIO4B10_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B00_BRATIO3B00_BRATIO4B10_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B00_BRATIO3B00_BRATIO4B10_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B00_BRATIO3B00_BRATIO4B10_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B00_BRATIO3B025_BRATIO4B00_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B00_BRATIO3B025_BRATIO4B00_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B00_BRATIO3B025_BRATIO4B00_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B00_BRATIO3B025_BRATIO4B00_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B00_BRATIO3B025_BRATIO4B00_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B00_BRATIO3B025_BRATIO4B025_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B00_BRATIO3B025_BRATIO4B025_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B00_BRATIO3B025_BRATIO4B025_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B00_BRATIO3B025_BRATIO4B025_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B00_BRATIO3B025_BRATIO4B025_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B00_BRATIO3B025_BRATIO4B05_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B00_BRATIO3B025_BRATIO4B05_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B00_BRATIO3B025_BRATIO4B05_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B00_BRATIO3B025_BRATIO4B05_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B00_BRATIO3B025_BRATIO4B05_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B00_BRATIO3B025_BRATIO4B075_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B00_BRATIO3B025_BRATIO4B075_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B00_BRATIO3B025_BRATIO4B075_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B00_BRATIO3B025_BRATIO4B075_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B00_BRATIO3B025_BRATIO4B075_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B00_BRATIO3B025_BRATIO4B10_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B00_BRATIO3B025_BRATIO4B10_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B00_BRATIO3B025_BRATIO4B10_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B00_BRATIO3B025_BRATIO4B10_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B00_BRATIO3B025_BRATIO4B10_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B00_BRATIO3B05_BRATIO4B00_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B00_BRATIO3B05_BRATIO4B00_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B00_BRATIO3B05_BRATIO4B00_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B00_BRATIO3B05_BRATIO4B00_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B00_BRATIO3B05_BRATIO4B00_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B00_BRATIO3B05_BRATIO4B025_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B00_BRATIO3B05_BRATIO4B025_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B00_BRATIO3B05_BRATIO4B025_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B00_BRATIO3B05_BRATIO4B025_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B00_BRATIO3B05_BRATIO4B025_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B00_BRATIO3B05_BRATIO4B05_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B00_BRATIO3B05_BRATIO4B05_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B00_BRATIO3B05_BRATIO4B05_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B00_BRATIO3B05_BRATIO4B05_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B00_BRATIO3B05_BRATIO4B05_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B00_BRATIO3B05_BRATIO4B075_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B00_BRATIO3B05_BRATIO4B075_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B00_BRATIO3B05_BRATIO4B075_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B00_BRATIO3B05_BRATIO4B075_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B00_BRATIO3B05_BRATIO4B075_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B00_BRATIO3B05_BRATIO4B10_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B00_BRATIO3B05_BRATIO4B10_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B00_BRATIO3B05_BRATIO4B10_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B00_BRATIO3B05_BRATIO4B10_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B00_BRATIO3B05_BRATIO4B10_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B00_BRATIO3B075_BRATIO4B00_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B00_BRATIO3B075_BRATIO4B00_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B00_BRATIO3B075_BRATIO4B00_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B00_BRATIO3B075_BRATIO4B00_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B00_BRATIO3B075_BRATIO4B00_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B00_BRATIO3B075_BRATIO4B025_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B00_BRATIO3B075_BRATIO4B025_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B00_BRATIO3B075_BRATIO4B025_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B00_BRATIO3B075_BRATIO4B025_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B00_BRATIO3B075_BRATIO4B025_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B00_BRATIO3B075_BRATIO4B05_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B00_BRATIO3B075_BRATIO4B05_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B00_BRATIO3B075_BRATIO4B05_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B00_BRATIO3B075_BRATIO4B05_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B00_BRATIO3B075_BRATIO4B05_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B00_BRATIO3B075_BRATIO4B075_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B00_BRATIO3B075_BRATIO4B075_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B00_BRATIO3B075_BRATIO4B075_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B00_BRATIO3B075_BRATIO4B075_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B00_BRATIO3B075_BRATIO4B075_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B00_BRATIO3B075_BRATIO4B10_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B00_BRATIO3B075_BRATIO4B10_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B00_BRATIO3B075_BRATIO4B10_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B00_BRATIO3B075_BRATIO4B10_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B00_BRATIO3B075_BRATIO4B10_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B00_BRATIO3B10_BRATIO4B00_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B00_BRATIO3B10_BRATIO4B00_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B00_BRATIO3B10_BRATIO4B00_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B00_BRATIO3B10_BRATIO4B00_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B00_BRATIO3B10_BRATIO4B00_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B00_BRATIO3B10_BRATIO4B025_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B00_BRATIO3B10_BRATIO4B025_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B00_BRATIO3B10_BRATIO4B025_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B00_BRATIO3B10_BRATIO4B025_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B00_BRATIO3B10_BRATIO4B025_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B00_BRATIO3B10_BRATIO4B05_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B00_BRATIO3B10_BRATIO4B05_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B00_BRATIO3B10_BRATIO4B05_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B00_BRATIO3B10_BRATIO4B05_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B00_BRATIO3B10_BRATIO4B05_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B00_BRATIO3B10_BRATIO4B075_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B00_BRATIO3B10_BRATIO4B075_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B00_BRATIO3B10_BRATIO4B075_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B00_BRATIO3B10_BRATIO4B075_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B00_BRATIO3B10_BRATIO4B075_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B00_BRATIO3B10_BRATIO4B10_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B00_BRATIO3B10_BRATIO4B10_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B00_BRATIO3B10_BRATIO4B10_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B00_BRATIO3B10_BRATIO4B10_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B00_BRATIO3B10_BRATIO4B10_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B025_BRATIO3B00_BRATIO4B00_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B025_BRATIO3B00_BRATIO4B00_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B025_BRATIO3B00_BRATIO4B00_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B025_BRATIO3B00_BRATIO4B00_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B025_BRATIO3B00_BRATIO4B00_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B025_BRATIO3B00_BRATIO4B025_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B025_BRATIO3B00_BRATIO4B025_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B025_BRATIO3B00_BRATIO4B025_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B025_BRATIO3B00_BRATIO4B025_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B025_BRATIO3B00_BRATIO4B025_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B025_BRATIO3B00_BRATIO4B05_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B025_BRATIO3B00_BRATIO4B05_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B025_BRATIO3B00_BRATIO4B05_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B025_BRATIO3B00_BRATIO4B05_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B025_BRATIO3B00_BRATIO4B05_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B025_BRATIO3B00_BRATIO4B075_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B025_BRATIO3B00_BRATIO4B075_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B025_BRATIO3B00_BRATIO4B075_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B025_BRATIO3B00_BRATIO4B075_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B025_BRATIO3B00_BRATIO4B075_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B025_BRATIO3B00_BRATIO4B10_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B025_BRATIO3B00_BRATIO4B10_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B025_BRATIO3B00_BRATIO4B10_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B025_BRATIO3B00_BRATIO4B10_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B025_BRATIO3B00_BRATIO4B10_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B025_BRATIO3B025_BRATIO4B00_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B025_BRATIO3B025_BRATIO4B00_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B025_BRATIO3B025_BRATIO4B00_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B025_BRATIO3B025_BRATIO4B00_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B025_BRATIO3B025_BRATIO4B00_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B025_BRATIO3B025_BRATIO4B025_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B025_BRATIO3B025_BRATIO4B025_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B025_BRATIO3B025_BRATIO4B025_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B025_BRATIO3B025_BRATIO4B025_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B025_BRATIO3B025_BRATIO4B025_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B025_BRATIO3B025_BRATIO4B05_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B025_BRATIO3B025_BRATIO4B05_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B025_BRATIO3B025_BRATIO4B05_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B025_BRATIO3B025_BRATIO4B05_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B025_BRATIO3B025_BRATIO4B05_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B025_BRATIO3B025_BRATIO4B075_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B025_BRATIO3B025_BRATIO4B075_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B025_BRATIO3B025_BRATIO4B075_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B025_BRATIO3B025_BRATIO4B075_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B025_BRATIO3B025_BRATIO4B075_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B025_BRATIO3B025_BRATIO4B10_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B025_BRATIO3B025_BRATIO4B10_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B025_BRATIO3B025_BRATIO4B10_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B025_BRATIO3B025_BRATIO4B10_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B025_BRATIO3B025_BRATIO4B10_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B025_BRATIO3B05_BRATIO4B00_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B025_BRATIO3B05_BRATIO4B00_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B025_BRATIO3B05_BRATIO4B00_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B025_BRATIO3B05_BRATIO4B00_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B025_BRATIO3B05_BRATIO4B00_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B025_BRATIO3B05_BRATIO4B025_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B025_BRATIO3B05_BRATIO4B025_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B025_BRATIO3B05_BRATIO4B025_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B025_BRATIO3B05_BRATIO4B025_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B025_BRATIO3B05_BRATIO4B025_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B025_BRATIO3B05_BRATIO4B05_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B025_BRATIO3B05_BRATIO4B05_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B025_BRATIO3B05_BRATIO4B05_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B025_BRATIO3B05_BRATIO4B05_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B025_BRATIO3B05_BRATIO4B05_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B025_BRATIO3B05_BRATIO4B075_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B025_BRATIO3B05_BRATIO4B075_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B025_BRATIO3B05_BRATIO4B075_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B025_BRATIO3B05_BRATIO4B075_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B025_BRATIO3B05_BRATIO4B075_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B025_BRATIO3B05_BRATIO4B10_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B025_BRATIO3B05_BRATIO4B10_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B025_BRATIO3B05_BRATIO4B10_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B025_BRATIO3B05_BRATIO4B10_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B025_BRATIO3B05_BRATIO4B10_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B025_BRATIO3B075_BRATIO4B00_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B025_BRATIO3B075_BRATIO4B00_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B025_BRATIO3B075_BRATIO4B00_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B025_BRATIO3B075_BRATIO4B00_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B025_BRATIO3B075_BRATIO4B00_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B025_BRATIO3B075_BRATIO4B025_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B025_BRATIO3B075_BRATIO4B025_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B025_BRATIO3B075_BRATIO4B025_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B025_BRATIO3B075_BRATIO4B025_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B025_BRATIO3B075_BRATIO4B025_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B025_BRATIO3B075_BRATIO4B05_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B025_BRATIO3B075_BRATIO4B05_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B025_BRATIO3B075_BRATIO4B05_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B025_BRATIO3B075_BRATIO4B05_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B025_BRATIO3B075_BRATIO4B05_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B025_BRATIO3B075_BRATIO4B075_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B025_BRATIO3B075_BRATIO4B075_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B025_BRATIO3B075_BRATIO4B075_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B025_BRATIO3B075_BRATIO4B075_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B025_BRATIO3B075_BRATIO4B075_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B025_BRATIO3B075_BRATIO4B10_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B025_BRATIO3B075_BRATIO4B10_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B025_BRATIO3B075_BRATIO4B10_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B025_BRATIO3B075_BRATIO4B10_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B025_BRATIO3B075_BRATIO4B10_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B025_BRATIO3B10_BRATIO4B00_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B025_BRATIO3B10_BRATIO4B00_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B025_BRATIO3B10_BRATIO4B00_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B025_BRATIO3B10_BRATIO4B00_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B025_BRATIO3B10_BRATIO4B00_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B025_BRATIO3B10_BRATIO4B025_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B025_BRATIO3B10_BRATIO4B025_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B025_BRATIO3B10_BRATIO4B025_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B025_BRATIO3B10_BRATIO4B025_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B025_BRATIO3B10_BRATIO4B025_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B025_BRATIO3B10_BRATIO4B05_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B025_BRATIO3B10_BRATIO4B05_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B025_BRATIO3B10_BRATIO4B05_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B025_BRATIO3B10_BRATIO4B05_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B025_BRATIO3B10_BRATIO4B05_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B025_BRATIO3B10_BRATIO4B075_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B025_BRATIO3B10_BRATIO4B075_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B025_BRATIO3B10_BRATIO4B075_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B025_BRATIO3B10_BRATIO4B075_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B025_BRATIO3B10_BRATIO4B075_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B025_BRATIO3B10_BRATIO4B10_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B025_BRATIO3B10_BRATIO4B10_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B025_BRATIO3B10_BRATIO4B10_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B025_BRATIO3B10_BRATIO4B10_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B025_BRATIO3B10_BRATIO4B10_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B05_BRATIO3B00_BRATIO4B00_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B05_BRATIO3B00_BRATIO4B00_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B05_BRATIO3B00_BRATIO4B00_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B05_BRATIO3B00_BRATIO4B00_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B05_BRATIO3B00_BRATIO4B00_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B05_BRATIO3B00_BRATIO4B025_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B05_BRATIO3B00_BRATIO4B025_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B05_BRATIO3B00_BRATIO4B025_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B05_BRATIO3B00_BRATIO4B025_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B05_BRATIO3B00_BRATIO4B025_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B05_BRATIO3B00_BRATIO4B05_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B05_BRATIO3B00_BRATIO4B05_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B05_BRATIO3B00_BRATIO4B05_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B05_BRATIO3B00_BRATIO4B05_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B05_BRATIO3B00_BRATIO4B05_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B05_BRATIO3B00_BRATIO4B075_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B05_BRATIO3B00_BRATIO4B075_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B05_BRATIO3B00_BRATIO4B075_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B05_BRATIO3B00_BRATIO4B075_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B05_BRATIO3B00_BRATIO4B075_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B05_BRATIO3B00_BRATIO4B10_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B05_BRATIO3B00_BRATIO4B10_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B05_BRATIO3B00_BRATIO4B10_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B05_BRATIO3B00_BRATIO4B10_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B05_BRATIO3B00_BRATIO4B10_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B05_BRATIO3B025_BRATIO4B00_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B05_BRATIO3B025_BRATIO4B00_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B05_BRATIO3B025_BRATIO4B00_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B05_BRATIO3B025_BRATIO4B00_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B05_BRATIO3B025_BRATIO4B00_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B05_BRATIO3B025_BRATIO4B025_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B05_BRATIO3B025_BRATIO4B025_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B05_BRATIO3B025_BRATIO4B025_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B05_BRATIO3B025_BRATIO4B025_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B05_BRATIO3B025_BRATIO4B025_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B05_BRATIO3B025_BRATIO4B05_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B05_BRATIO3B025_BRATIO4B05_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B05_BRATIO3B025_BRATIO4B05_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B05_BRATIO3B025_BRATIO4B05_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B05_BRATIO3B025_BRATIO4B05_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B05_BRATIO3B025_BRATIO4B075_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B05_BRATIO3B025_BRATIO4B075_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B05_BRATIO3B025_BRATIO4B075_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B05_BRATIO3B025_BRATIO4B075_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B05_BRATIO3B025_BRATIO4B075_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B05_BRATIO3B025_BRATIO4B10_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B05_BRATIO3B025_BRATIO4B10_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B05_BRATIO3B025_BRATIO4B10_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B05_BRATIO3B025_BRATIO4B10_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B05_BRATIO3B025_BRATIO4B10_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B05_BRATIO3B05_BRATIO4B00_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B05_BRATIO3B05_BRATIO4B00_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B05_BRATIO3B05_BRATIO4B00_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B05_BRATIO3B05_BRATIO4B00_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B05_BRATIO3B05_BRATIO4B00_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B05_BRATIO3B05_BRATIO4B025_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B05_BRATIO3B05_BRATIO4B025_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B05_BRATIO3B05_BRATIO4B025_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B05_BRATIO3B05_BRATIO4B025_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B05_BRATIO3B05_BRATIO4B025_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B05_BRATIO3B05_BRATIO4B05_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B05_BRATIO3B05_BRATIO4B05_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B05_BRATIO3B05_BRATIO4B05_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B05_BRATIO3B05_BRATIO4B05_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B05_BRATIO3B05_BRATIO4B05_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B05_BRATIO3B05_BRATIO4B075_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B05_BRATIO3B05_BRATIO4B075_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B05_BRATIO3B05_BRATIO4B075_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B05_BRATIO3B05_BRATIO4B075_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B05_BRATIO3B05_BRATIO4B075_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B05_BRATIO3B05_BRATIO4B10_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B05_BRATIO3B05_BRATIO4B10_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B05_BRATIO3B05_BRATIO4B10_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B05_BRATIO3B05_BRATIO4B10_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B05_BRATIO3B05_BRATIO4B10_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B05_BRATIO3B075_BRATIO4B00_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B05_BRATIO3B075_BRATIO4B00_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B05_BRATIO3B075_BRATIO4B00_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B05_BRATIO3B075_BRATIO4B00_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B05_BRATIO3B075_BRATIO4B00_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B05_BRATIO3B075_BRATIO4B025_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B05_BRATIO3B075_BRATIO4B025_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B05_BRATIO3B075_BRATIO4B025_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B05_BRATIO3B075_BRATIO4B025_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B05_BRATIO3B075_BRATIO4B025_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B05_BRATIO3B075_BRATIO4B05_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B05_BRATIO3B075_BRATIO4B05_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B05_BRATIO3B075_BRATIO4B05_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B05_BRATIO3B075_BRATIO4B05_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B05_BRATIO3B075_BRATIO4B05_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B05_BRATIO3B075_BRATIO4B075_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B05_BRATIO3B075_BRATIO4B075_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B05_BRATIO3B075_BRATIO4B075_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B05_BRATIO3B075_BRATIO4B075_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B05_BRATIO3B075_BRATIO4B075_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B05_BRATIO3B075_BRATIO4B10_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B05_BRATIO3B075_BRATIO4B10_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B05_BRATIO3B075_BRATIO4B10_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B05_BRATIO3B075_BRATIO4B10_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B05_BRATIO3B075_BRATIO4B10_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B05_BRATIO3B10_BRATIO4B00_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B05_BRATIO3B10_BRATIO4B00_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B05_BRATIO3B10_BRATIO4B00_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B05_BRATIO3B10_BRATIO4B00_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B05_BRATIO3B10_BRATIO4B00_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B05_BRATIO3B10_BRATIO4B025_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B05_BRATIO3B10_BRATIO4B025_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B05_BRATIO3B10_BRATIO4B025_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B05_BRATIO3B10_BRATIO4B025_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B05_BRATIO3B10_BRATIO4B025_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B05_BRATIO3B10_BRATIO4B05_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B05_BRATIO3B10_BRATIO4B05_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B05_BRATIO3B10_BRATIO4B05_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B05_BRATIO3B10_BRATIO4B05_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B05_BRATIO3B10_BRATIO4B05_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B05_BRATIO3B10_BRATIO4B075_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B05_BRATIO3B10_BRATIO4B075_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B05_BRATIO3B10_BRATIO4B075_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B05_BRATIO3B10_BRATIO4B075_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B05_BRATIO3B10_BRATIO4B075_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B05_BRATIO3B10_BRATIO4B10_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B05_BRATIO3B10_BRATIO4B10_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B05_BRATIO3B10_BRATIO4B10_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B05_BRATIO3B10_BRATIO4B10_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B05_BRATIO3B10_BRATIO4B10_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B075_BRATIO3B00_BRATIO4B00_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B075_BRATIO3B00_BRATIO4B00_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B075_BRATIO3B00_BRATIO4B00_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B075_BRATIO3B00_BRATIO4B00_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B075_BRATIO3B00_BRATIO4B00_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B075_BRATIO3B00_BRATIO4B025_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B075_BRATIO3B00_BRATIO4B025_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B075_BRATIO3B00_BRATIO4B025_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B075_BRATIO3B00_BRATIO4B025_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B075_BRATIO3B00_BRATIO4B025_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B075_BRATIO3B00_BRATIO4B05_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B075_BRATIO3B00_BRATIO4B05_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B075_BRATIO3B00_BRATIO4B05_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B075_BRATIO3B00_BRATIO4B05_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B075_BRATIO3B00_BRATIO4B05_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B075_BRATIO3B00_BRATIO4B075_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B075_BRATIO3B00_BRATIO4B075_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B075_BRATIO3B00_BRATIO4B075_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B075_BRATIO3B00_BRATIO4B075_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B075_BRATIO3B00_BRATIO4B075_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B075_BRATIO3B00_BRATIO4B10_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B075_BRATIO3B00_BRATIO4B10_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B075_BRATIO3B00_BRATIO4B10_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B075_BRATIO3B00_BRATIO4B10_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B075_BRATIO3B00_BRATIO4B10_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B075_BRATIO3B025_BRATIO4B00_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B075_BRATIO3B025_BRATIO4B00_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B075_BRATIO3B025_BRATIO4B00_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B075_BRATIO3B025_BRATIO4B00_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B075_BRATIO3B025_BRATIO4B00_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B075_BRATIO3B025_BRATIO4B025_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B075_BRATIO3B025_BRATIO4B025_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B075_BRATIO3B025_BRATIO4B025_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B075_BRATIO3B025_BRATIO4B025_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B075_BRATIO3B025_BRATIO4B025_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B075_BRATIO3B025_BRATIO4B05_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B075_BRATIO3B025_BRATIO4B05_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B075_BRATIO3B025_BRATIO4B05_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B075_BRATIO3B025_BRATIO4B05_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B075_BRATIO3B025_BRATIO4B05_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B075_BRATIO3B025_BRATIO4B075_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B075_BRATIO3B025_BRATIO4B075_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B075_BRATIO3B025_BRATIO4B075_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B075_BRATIO3B025_BRATIO4B075_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B075_BRATIO3B025_BRATIO4B075_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B075_BRATIO3B025_BRATIO4B10_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B075_BRATIO3B025_BRATIO4B10_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B075_BRATIO3B025_BRATIO4B10_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B075_BRATIO3B025_BRATIO4B10_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B075_BRATIO3B025_BRATIO4B10_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B075_BRATIO3B05_BRATIO4B00_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B075_BRATIO3B05_BRATIO4B00_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B075_BRATIO3B05_BRATIO4B00_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B075_BRATIO3B05_BRATIO4B00_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B075_BRATIO3B05_BRATIO4B00_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B075_BRATIO3B05_BRATIO4B025_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B075_BRATIO3B05_BRATIO4B025_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B075_BRATIO3B05_BRATIO4B025_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B075_BRATIO3B05_BRATIO4B025_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B075_BRATIO3B05_BRATIO4B025_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B075_BRATIO3B05_BRATIO4B05_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B075_BRATIO3B05_BRATIO4B05_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B075_BRATIO3B05_BRATIO4B05_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B075_BRATIO3B05_BRATIO4B05_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B075_BRATIO3B05_BRATIO4B05_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B075_BRATIO3B05_BRATIO4B075_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B075_BRATIO3B05_BRATIO4B075_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B075_BRATIO3B05_BRATIO4B075_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B075_BRATIO3B05_BRATIO4B075_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B075_BRATIO3B05_BRATIO4B075_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B075_BRATIO3B05_BRATIO4B10_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B075_BRATIO3B05_BRATIO4B10_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B075_BRATIO3B05_BRATIO4B10_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B075_BRATIO3B05_BRATIO4B10_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B075_BRATIO3B05_BRATIO4B10_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B075_BRATIO3B075_BRATIO4B00_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B075_BRATIO3B075_BRATIO4B00_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B075_BRATIO3B075_BRATIO4B00_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B075_BRATIO3B075_BRATIO4B00_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B075_BRATIO3B075_BRATIO4B00_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B075_BRATIO3B075_BRATIO4B025_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B075_BRATIO3B075_BRATIO4B025_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B075_BRATIO3B075_BRATIO4B025_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B075_BRATIO3B075_BRATIO4B025_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B075_BRATIO3B075_BRATIO4B025_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B075_BRATIO3B075_BRATIO4B05_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B075_BRATIO3B075_BRATIO4B05_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B075_BRATIO3B075_BRATIO4B05_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B075_BRATIO3B075_BRATIO4B05_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B075_BRATIO3B075_BRATIO4B05_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B075_BRATIO3B075_BRATIO4B075_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B075_BRATIO3B075_BRATIO4B075_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B075_BRATIO3B075_BRATIO4B075_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B075_BRATIO3B075_BRATIO4B075_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B075_BRATIO3B075_BRATIO4B075_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B075_BRATIO3B075_BRATIO4B10_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B075_BRATIO3B075_BRATIO4B10_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B075_BRATIO3B075_BRATIO4B10_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B075_BRATIO3B075_BRATIO4B10_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B075_BRATIO3B075_BRATIO4B10_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B075_BRATIO3B10_BRATIO4B00_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B075_BRATIO3B10_BRATIO4B00_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B075_BRATIO3B10_BRATIO4B00_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B075_BRATIO3B10_BRATIO4B00_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B075_BRATIO3B10_BRATIO4B00_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B075_BRATIO3B10_BRATIO4B025_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B075_BRATIO3B10_BRATIO4B025_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B075_BRATIO3B10_BRATIO4B025_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B075_BRATIO3B10_BRATIO4B025_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B075_BRATIO3B10_BRATIO4B025_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B075_BRATIO3B10_BRATIO4B05_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B075_BRATIO3B10_BRATIO4B05_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B075_BRATIO3B10_BRATIO4B05_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B075_BRATIO3B10_BRATIO4B05_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B075_BRATIO3B10_BRATIO4B05_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B075_BRATIO3B10_BRATIO4B075_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B075_BRATIO3B10_BRATIO4B075_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B075_BRATIO3B10_BRATIO4B075_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B075_BRATIO3B10_BRATIO4B075_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B075_BRATIO3B10_BRATIO4B075_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B075_BRATIO3B10_BRATIO4B10_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B075_BRATIO3B10_BRATIO4B10_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B075_BRATIO3B10_BRATIO4B10_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B075_BRATIO3B10_BRATIO4B10_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B075_BRATIO3B10_BRATIO4B10_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B10_BRATIO3B00_BRATIO4B00_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B10_BRATIO3B00_BRATIO4B00_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B10_BRATIO3B00_BRATIO4B00_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B10_BRATIO3B00_BRATIO4B00_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B10_BRATIO3B00_BRATIO4B00_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B10_BRATIO3B00_BRATIO4B025_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B10_BRATIO3B00_BRATIO4B025_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B10_BRATIO3B00_BRATIO4B025_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B10_BRATIO3B00_BRATIO4B025_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B10_BRATIO3B00_BRATIO4B025_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B10_BRATIO3B00_BRATIO4B05_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B10_BRATIO3B00_BRATIO4B05_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B10_BRATIO3B00_BRATIO4B05_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B10_BRATIO3B00_BRATIO4B05_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B10_BRATIO3B00_BRATIO4B05_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B10_BRATIO3B00_BRATIO4B075_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B10_BRATIO3B00_BRATIO4B075_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B10_BRATIO3B00_BRATIO4B075_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B10_BRATIO3B00_BRATIO4B075_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B10_BRATIO3B00_BRATIO4B075_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B10_BRATIO3B00_BRATIO4B10_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B10_BRATIO3B00_BRATIO4B10_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B10_BRATIO3B00_BRATIO4B10_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B10_BRATIO3B00_BRATIO4B10_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B10_BRATIO3B00_BRATIO4B10_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B10_BRATIO3B025_BRATIO4B00_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B10_BRATIO3B025_BRATIO4B00_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B10_BRATIO3B025_BRATIO4B00_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B10_BRATIO3B025_BRATIO4B00_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B10_BRATIO3B025_BRATIO4B00_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B10_BRATIO3B025_BRATIO4B025_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B10_BRATIO3B025_BRATIO4B025_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B10_BRATIO3B025_BRATIO4B025_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B10_BRATIO3B025_BRATIO4B025_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B10_BRATIO3B025_BRATIO4B025_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B10_BRATIO3B025_BRATIO4B05_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B10_BRATIO3B025_BRATIO4B05_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B10_BRATIO3B025_BRATIO4B05_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B10_BRATIO3B025_BRATIO4B05_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B10_BRATIO3B025_BRATIO4B05_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B10_BRATIO3B025_BRATIO4B075_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B10_BRATIO3B025_BRATIO4B075_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B10_BRATIO3B025_BRATIO4B075_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B10_BRATIO3B025_BRATIO4B075_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B10_BRATIO3B025_BRATIO4B075_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B10_BRATIO3B025_BRATIO4B10_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B10_BRATIO3B025_BRATIO4B10_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B10_BRATIO3B025_BRATIO4B10_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B10_BRATIO3B025_BRATIO4B10_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B10_BRATIO3B025_BRATIO4B10_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B10_BRATIO3B05_BRATIO4B00_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B10_BRATIO3B05_BRATIO4B00_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B10_BRATIO3B05_BRATIO4B00_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B10_BRATIO3B05_BRATIO4B00_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B10_BRATIO3B05_BRATIO4B00_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B10_BRATIO3B05_BRATIO4B025_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B10_BRATIO3B05_BRATIO4B025_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B10_BRATIO3B05_BRATIO4B025_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B10_BRATIO3B05_BRATIO4B025_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B10_BRATIO3B05_BRATIO4B025_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B10_BRATIO3B05_BRATIO4B05_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B10_BRATIO3B05_BRATIO4B05_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B10_BRATIO3B05_BRATIO4B05_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B10_BRATIO3B05_BRATIO4B05_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B10_BRATIO3B05_BRATIO4B05_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B10_BRATIO3B05_BRATIO4B075_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B10_BRATIO3B05_BRATIO4B075_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B10_BRATIO3B05_BRATIO4B075_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B10_BRATIO3B05_BRATIO4B075_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B10_BRATIO3B05_BRATIO4B075_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B10_BRATIO3B05_BRATIO4B10_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B10_BRATIO3B05_BRATIO4B10_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B10_BRATIO3B05_BRATIO4B10_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B10_BRATIO3B05_BRATIO4B10_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B10_BRATIO3B05_BRATIO4B10_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B10_BRATIO3B075_BRATIO4B00_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B10_BRATIO3B075_BRATIO4B00_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B10_BRATIO3B075_BRATIO4B00_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B10_BRATIO3B075_BRATIO4B00_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B10_BRATIO3B075_BRATIO4B00_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B10_BRATIO3B075_BRATIO4B025_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B10_BRATIO3B075_BRATIO4B025_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B10_BRATIO3B075_BRATIO4B025_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B10_BRATIO3B075_BRATIO4B025_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B10_BRATIO3B075_BRATIO4B025_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B10_BRATIO3B075_BRATIO4B05_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B10_BRATIO3B075_BRATIO4B05_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B10_BRATIO3B075_BRATIO4B05_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B10_BRATIO3B075_BRATIO4B05_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B10_BRATIO3B075_BRATIO4B05_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B10_BRATIO3B075_BRATIO4B075_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B10_BRATIO3B075_BRATIO4B075_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B10_BRATIO3B075_BRATIO4B075_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B10_BRATIO3B075_BRATIO4B075_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B10_BRATIO3B075_BRATIO4B075_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B10_BRATIO3B075_BRATIO4B10_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B10_BRATIO3B075_BRATIO4B10_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B10_BRATIO3B075_BRATIO4B10_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B10_BRATIO3B075_BRATIO4B10_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B10_BRATIO3B075_BRATIO4B10_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B10_BRATIO3B10_BRATIO4B00_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B10_BRATIO3B10_BRATIO4B00_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B10_BRATIO3B10_BRATIO4B00_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B10_BRATIO3B10_BRATIO4B00_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B10_BRATIO3B10_BRATIO4B00_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B10_BRATIO3B10_BRATIO4B025_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B10_BRATIO3B10_BRATIO4B025_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B10_BRATIO3B10_BRATIO4B025_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B10_BRATIO3B10_BRATIO4B025_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B10_BRATIO3B10_BRATIO4B025_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B10_BRATIO3B10_BRATIO4B05_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B10_BRATIO3B10_BRATIO4B05_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B10_BRATIO3B10_BRATIO4B05_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B10_BRATIO3B10_BRATIO4B05_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B10_BRATIO3B10_BRATIO4B05_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B10_BRATIO3B10_BRATIO4B075_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B10_BRATIO3B10_BRATIO4B075_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B10_BRATIO3B10_BRATIO4B075_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B10_BRATIO3B10_BRATIO4B075_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B10_BRATIO3B10_BRATIO4B075_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B10_BRATIO3B10_BRATIO4B10_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B10_BRATIO3B10_BRATIO4B10_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B10_BRATIO3B10_BRATIO4B10_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B10_BRATIO3B10_BRATIO4B10_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B10_BRATIO3B10_BRATIO4B10_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B00_BRATIO3B00_BRATIO4B00_BRATIO5A00,0,0,0,1,0,1,0,0,1,0,2
_BRATIO1B10_BRATIO2B00_BRATIO3B00_BRATIO4B00_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B00_BRATIO3B00_BRATIO4B00_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B00_BRATIO3B00_BRATIO4B00_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B00_BRATIO3B00_BRATIO4B00_BRATIO5A10,0,0,0,1,0,1,0,0,1,0,2
_BRATIO1B10_BRATIO2B00_BRATIO3B00_BRATIO4B025_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B00_BRATIO3B00_BRATIO4B025_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B00_BRATIO3B00_BRATIO4B025_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B00_BRATIO3B00_BRATIO4B025_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B00_BRATIO3B00_BRATIO4B025_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B00_BRATIO3B00_BRATIO4B05_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B00_BRATIO3B00_BRATIO4B05_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B00_BRATIO3B00_BRATIO4B05_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B00_BRATIO3B00_BRATIO4B05_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B00_BRATIO3B00_BRATIO4B05_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B00_BRATIO3B00_BRATIO4B075_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B00_BRATIO3B00_BRATIO4B075_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B00_BRATIO3B00_BRATIO4B075_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B00_BRATIO3B00_BRATIO4B075_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B00_BRATIO3B00_BRATIO4B075_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B00_BRATIO3B00_BRATIO4B10_BRATIO5A00,0,0,0,1,0,1,0,0,1,0,2
_BRATIO1B10_BRATIO2B00_BRATIO3B00_BRATIO4B10_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B00_BRATIO3B00_BRATIO4B10_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B00_BRATIO3B00_BRATIO4B10_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B00_BRATIO3B00_BRATIO4B10_BRATIO5A10,0,0,0,1,0,1,0,0,1,0,2
_BRATIO1B10_BRATIO2B00_BRATIO3B025_BRATIO4B00_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B00_BRATIO3B025_BRATIO4B00_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B00_BRATIO3B025_BRATIO4B00_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B00_BRATIO3B025_BRATIO4B00_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B00_BRATIO3B025_BRATIO4B00_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B00_BRATIO3B025_BRATIO4B025_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B00_BRATIO3B025_BRATIO4B025_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B00_BRATIO3B025_BRATIO4B025_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B00_BRATIO3B025_BRATIO4B025_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B00_BRATIO3B025_BRATIO4B025_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B00_BRATIO3B025_BRATIO4B05_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B00_BRATIO3B025_BRATIO4B05_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B00_BRATIO3B025_BRATIO4B05_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B00_BRATIO3B025_BRATIO4B05_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B00_BRATIO3B025_BRATIO4B05_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B00_BRATIO3B025_BRATIO4B075_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B00_BRATIO3B025_BRATIO4B075_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B00_BRATIO3B025_BRATIO4B075_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B00_BRATIO3B025_BRATIO4B075_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B00_BRATIO3B025_BRATIO4B075_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B00_BRATIO3B025_BRATIO4B10_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B00_BRATIO3B025_BRATIO4B10_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B00_BRATIO3B025_BRATIO4B10_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B00_BRATIO3B025_BRATIO4B10_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B00_BRATIO3B025_BRATIO4B10_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B00_BRATIO3B05_BRATIO4B00_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B00_BRATIO3B05_BRATIO4B00_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B00_BRATIO3B05_BRATIO4B00_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B00_BRATIO3B05_BRATIO4B00_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B00_BRATIO3B05_BRATIO4B00_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B00_BRATIO3B05_BRATIO4B025_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B00_BRATIO3B05_BRATIO4B025_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B00_BRATIO3B05_BRATIO4B025_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B00_BRATIO3B05_BRATIO4B025_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B00_BRATIO3B05_BRATIO4B025_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B00_BRATIO3B05_BRATIO4B05_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B00_BRATIO3B05_BRATIO4B05_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B00_BRATIO3B05_BRATIO4B05_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B00_BRATIO3B05_BRATIO4B05_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B00_BRATIO3B05_BRATIO4B05_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B00_BRATIO3B05_BRATIO4B075_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B00_BRATIO3B05_BRATIO4B075_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B00_BRATIO3B05_BRATIO4B075_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B00_BRATIO3B05_BRATIO4B075_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B00_BRATIO3B05_BRATIO4B075_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B00_BRATIO3B05_BRATIO4B10_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B00_BRATIO3B05_BRATIO4B10_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B00_BRATIO3B05_BRATIO4B10_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B00_BRATIO3B05_BRATIO4B10_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B00_BRATIO3B05_BRATIO4B10_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B00_BRATIO3B075_BRATIO4B00_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B00_BRATIO3B075_BRATIO4B00_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B00_BRATIO3B075_BRATIO4B00_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B00_BRATIO3B075_BRATIO4B00_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B00_BRATIO3B075_BRATIO4B00_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B00_BRATIO3B075_BRATIO4B025_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B00_BRATIO3B075_BRATIO4B025_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B00_BRATIO3B075_BRATIO4B025_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B00_BRATIO3B075_BRATIO4B025_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B00_BRATIO3B075_BRATIO4B025_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B00_BRATIO3B075_BRATIO4B05_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B00_BRATIO3B075_BRATIO4B05_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B00_BRATIO3B075_BRATIO4B05_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B00_BRATIO3B075_BRATIO4B05_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B00_BRATIO3B075_BRATIO4B05_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B00_BRATIO3B075_BRATIO4B075_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B00_BRATIO3B075_BRATIO4B075_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B00_BRATIO3B075_BRATIO4B075_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B00_BRATIO3B075_BRATIO4B075_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B00_BRATIO3B075_BRATIO4B075_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B00_BRATIO3B075_BRATIO4B10_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B00_BRATIO3B075_BRATIO4B10_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B00_BRATIO3B075_BRATIO4B10_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B00_BRATIO3B075_BRATIO4B10_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B00_BRATIO3B075_BRATIO4B10_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B00_BRATIO3B10_BRATIO4B00_BRATIO5A00,0,0,0,1,0,1,0,0,1,0,2
_BRATIO1B10_BRATIO2B00_BRATIO3B10_BRATIO4B00_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B00_BRATIO3B10_BRATIO4B00_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B00_BRATIO3B10_BRATIO4B00_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B00_BRATIO3B10_BRATIO4B00_BRATIO5A10,0,0,0,1,0,1,0,0,1,0,2
_BRATIO1B10_BRATIO2B00_BRATIO3B10_BRATIO4B025_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B00_BRATIO3B10_BRATIO4B025_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B00_BRATIO3B10_BRATIO4B025_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B00_BRATIO3B10_BRATIO4B025_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B00_BRATIO3B10_BRATIO4B025_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B00_BRATIO3B10_BRATIO4B05_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B00_BRATIO3B10_BRATIO4B05_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B00_BRATIO3B10_BRATIO4B05_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B00_BRATIO3B10_BRATIO4B05_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B00_BRATIO3B10_BRATIO4B05_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B00_BRATIO3B10_BRATIO4B075_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B00_BRATIO3B10_BRATIO4B075_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B00_BRATIO3B10_BRATIO4B075_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B00_BRATIO3B10_BRATIO4B075_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B00_BRATIO3B10_BRATIO4B075_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B00_BRATIO3B10_BRATIO4B10_BRATIO5A00,0,0,0,1,0,1,0,0,1,0,2
_BRATIO1B10_BRATIO2B00_BRATIO3B10_BRATIO4B10_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B00_BRATIO3B10_BRATIO4B10_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B00_BRATIO3B10_BRATIO4B10_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B00_BRATIO3B10_BRATIO4B10_BRATIO5A10,0,0,0,1,0,1,0,0,1,0,2
_BRATIO1B10_BRATIO2B025_BRATIO3B00_BRATIO4B00_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B025_BRATIO3B00_BRATIO4B00_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B025_BRATIO3B00_BRATIO4B00_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B025_BRATIO3B00_BRATIO4B00_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B025_BRATIO3B00_BRATIO4B00_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B025_BRATIO3B00_BRATIO4B025_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B025_BRATIO3B00_BRATIO4B025_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B025_BRATIO3B00_BRATIO4B025_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B025_BRATIO3B00_BRATIO4B025_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B025_BRATIO3B00_BRATIO4B025_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B025_BRATIO3B00_BRATIO4B05_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B025_BRATIO3B00_BRATIO4B05_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B025_BRATIO3B00_BRATIO4B05_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B025_BRATIO3B00_BRATIO4B05_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B025_BRATIO3B00_BRATIO4B05_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B025_BRATIO3B00_BRATIO4B075_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B025_BRATIO3B00_BRATIO4B075_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B025_BRATIO3B00_BRATIO4B075_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B025_BRATIO3B00_BRATIO4B075_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B025_BRATIO3B00_BRATIO4B075_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B025_BRATIO3B00_BRATIO4B10_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B025_BRATIO3B00_BRATIO4B10_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B025_BRATIO3B00_BRATIO4B10_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B025_BRATIO3B00_BRATIO4B10_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B025_BRATIO3B00_BRATIO4B10_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B025_BRATIO3B025_BRATIO4B00_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B025_BRATIO3B025_BRATIO4B00_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B025_BRATIO3B025_BRATIO4B00_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B025_BRATIO3B025_BRATIO4B00_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B025_BRATIO3B025_BRATIO4B00_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B025_BRATIO3B025_BRATIO4B025_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B025_BRATIO3B025_BRATIO4B025_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B025_BRATIO3B025_BRATIO4B025_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B025_BRATIO3B025_BRATIO4B025_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B025_BRATIO3B025_BRATIO4B025_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B025_BRATIO3B025_BRATIO4B05_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B025_BRATIO3B025_BRATIO4B05_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B025_BRATIO3B025_BRATIO4B05_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B025_BRATIO3B025_BRATIO4B05_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B025_BRATIO3B025_BRATIO4B05_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B025_BRATIO3B025_BRATIO4B075_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B025_BRATIO3B025_BRATIO4B075_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B025_BRATIO3B025_BRATIO4B075_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B025_BRATIO3B025_BRATIO4B075_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B025_BRATIO3B025_BRATIO4B075_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B025_BRATIO3B025_BRATIO4B10_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B025_BRATIO3B025_BRATIO4B10_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B025_BRATIO3B025_BRATIO4B10_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B025_BRATIO3B025_BRATIO4B10_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B025_BRATIO3B025_BRATIO4B10_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B025_BRATIO3B05_BRATIO4B00_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B025_BRATIO3B05_BRATIO4B00_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B025_BRATIO3B05_BRATIO4B00_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B025_BRATIO3B05_BRATIO4B00_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B025_BRATIO3B05_BRATIO4B00_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B025_BRATIO3B05_BRATIO4B025_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B025_BRATIO3B05_BRATIO4B025_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B025_BRATIO3B05_BRATIO4B025_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B025_BRATIO3B05_BRATIO4B025_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B025_BRATIO3B05_BRATIO4B025_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B025_BRATIO3B05_BRATIO4B05_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B025_BRATIO3B05_BRATIO4B05_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B025_BRATIO3B05_BRATIO4B05_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B025_BRATIO3B05_BRATIO4B05_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B025_BRATIO3B05_BRATIO4B05_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B025_BRATIO3B05_BRATIO4B075_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B025_BRATIO3B05_BRATIO4B075_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B025_BRATIO3B05_BRATIO4B075_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B025_BRATIO3B05_BRATIO4B075_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B025_BRATIO3B05_BRATIO4B075_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B025_BRATIO3B05_BRATIO4B10_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B025_BRATIO3B05_BRATIO4B10_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B025_BRATIO3B05_BRATIO4B10_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B025_BRATIO3B05_BRATIO4B10_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B025_BRATIO3B05_BRATIO4B10_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B025_BRATIO3B075_BRATIO4B00_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B025_BRATIO3B075_BRATIO4B00_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B025_BRATIO3B075_BRATIO4B00_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B025_BRATIO3B075_BRATIO4B00_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B025_BRATIO3B075_BRATIO4B00_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B025_BRATIO3B075_BRATIO4B025_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B025_BRATIO3B075_BRATIO4B025_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B025_BRATIO3B075_BRATIO4B025_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B025_BRATIO3B075_BRATIO4B025_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B025_BRATIO3B075_BRATIO4B025_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B025_BRATIO3B075_BRATIO4B05_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B025_BRATIO3B075_BRATIO4B05_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B025_BRATIO3B075_BRATIO4B05_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B025_BRATIO3B075_BRATIO4B05_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B025_BRATIO3B075_BRATIO4B05_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B025_BRATIO3B075_BRATIO4B075_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B025_BRATIO3B075_BRATIO4B075_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B025_BRATIO3B075_BRATIO4B075_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B025_BRATIO3B075_BRATIO4B075_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B025_BRATIO3B075_BRATIO4B075_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B025_BRATIO3B075_BRATIO4B10_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B025_BRATIO3B075_BRATIO4B10_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B025_BRATIO3B075_BRATIO4B10_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B025_BRATIO3B075_BRATIO4B10_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B025_BRATIO3B075_BRATIO4B10_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B025_BRATIO3B10_BRATIO4B00_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B025_BRATIO3B10_BRATIO4B00_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B025_BRATIO3B10_BRATIO4B00_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B025_BRATIO3B10_BRATIO4B00_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B025_BRATIO3B10_BRATIO4B00_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B025_BRATIO3B10_BRATIO4B025_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B025_BRATIO3B10_BRATIO4B025_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B025_BRATIO3B10_BRATIO4B025_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B025_BRATIO3B10_BRATIO4B025_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B025_BRATIO3B10_BRATIO4B025_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B025_BRATIO3B10_BRATIO4B05_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B025_BRATIO3B10_BRATIO4B05_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B025_BRATIO3B10_BRATIO4B05_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B025_BRATIO3B10_BRATIO4B05_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B025_BRATIO3B10_BRATIO4B05_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B025_BRATIO3B10_BRATIO4B075_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B025_BRATIO3B10_BRATIO4B075_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B025_BRATIO3B10_BRATIO4B075_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B025_BRATIO3B10_BRATIO4B075_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B025_BRATIO3B10_BRATIO4B075_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B025_BRATIO3B10_BRATIO4B10_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B025_BRATIO3B10_BRATIO4B10_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B025_BRATIO3B10_BRATIO4B10_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B025_BRATIO3B10_BRATIO4B10_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B025_BRATIO3B10_BRATIO4B10_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B05_BRATIO3B00_BRATIO4B00_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B05_BRATIO3B00_BRATIO4B00_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B05_BRATIO3B00_BRATIO4B00_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B05_BRATIO3B00_BRATIO4B00_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B05_BRATIO3B00_BRATIO4B00_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B05_BRATIO3B00_BRATIO4B025_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B05_BRATIO3B00_BRATIO4B025_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B05_BRATIO3B00_BRATIO4B025_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B05_BRATIO3B00_BRATIO4B025_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B05_BRATIO3B00_BRATIO4B025_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B05_BRATIO3B00_BRATIO4B05_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B05_BRATIO3B00_BRATIO4B05_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B05_BRATIO3B00_BRATIO4B05_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B05_BRATIO3B00_BRATIO4B05_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B05_BRATIO3B00_BRATIO4B05_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B05_BRATIO3B00_BRATIO4B075_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B05_BRATIO3B00_BRATIO4B075_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B05_BRATIO3B00_BRATIO4B075_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B05_BRATIO3B00_BRATIO4B075_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B05_BRATIO3B00_BRATIO4B075_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B05_BRATIO3B00_BRATIO4B10_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B05_BRATIO3B00_BRATIO4B10_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B05_BRATIO3B00_BRATIO4B10_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B05_BRATIO3B00_BRATIO4B10_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B05_BRATIO3B00_BRATIO4B10_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B05_BRATIO3B025_BRATIO4B00_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B05_BRATIO3B025_BRATIO4B00_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B05_BRATIO3B025_BRATIO4B00_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B05_BRATIO3B025_BRATIO4B00_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B05_BRATIO3B025_BRATIO4B00_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B05_BRATIO3B025_BRATIO4B025_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B05_BRATIO3B025_BRATIO4B025_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B05_BRATIO3B025_BRATIO4B025_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B05_BRATIO3B025_BRATIO4B025_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B05_BRATIO3B025_BRATIO4B025_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B05_BRATIO3B025_BRATIO4B05_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B05_BRATIO3B025_BRATIO4B05_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B05_BRATIO3B025_BRATIO4B05_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B05_BRATIO3B025_BRATIO4B05_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B05_BRATIO3B025_BRATIO4B05_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B05_BRATIO3B025_BRATIO4B075_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B05_BRATIO3B025_BRATIO4B075_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B05_BRATIO3B025_BRATIO4B075_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B05_BRATIO3B025_BRATIO4B075_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B05_BRATIO3B025_BRATIO4B075_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B05_BRATIO3B025_BRATIO4B10_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B05_BRATIO3B025_BRATIO4B10_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B05_BRATIO3B025_BRATIO4B10_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B05_BRATIO3B025_BRATIO4B10_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B05_BRATIO3B025_BRATIO4B10_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B05_BRATIO3B05_BRATIO4B00_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B05_BRATIO3B05_BRATIO4B00_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B05_BRATIO3B05_BRATIO4B00_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B05_BRATIO3B05_BRATIO4B00_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B05_BRATIO3B05_BRATIO4B00_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B05_BRATIO3B05_BRATIO4B025_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B05_BRATIO3B05_BRATIO4B025_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B05_BRATIO3B05_BRATIO4B025_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B05_BRATIO3B05_BRATIO4B025_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B05_BRATIO3B05_BRATIO4B025_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B05_BRATIO3B05_BRATIO4B05_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B05_BRATIO3B05_BRATIO4B05_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B05_BRATIO3B05_BRATIO4B05_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B05_BRATIO3B05_BRATIO4B05_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B05_BRATIO3B05_BRATIO4B05_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B05_BRATIO3B05_BRATIO4B075_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B05_BRATIO3B05_BRATIO4B075_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B05_BRATIO3B05_BRATIO4B075_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B05_BRATIO3B05_BRATIO4B075_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B05_BRATIO3B05_BRATIO4B075_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B05_BRATIO3B05_BRATIO4B10_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B05_BRATIO3B05_BRATIO4B10_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B05_BRATIO3B05_BRATIO4B10_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B05_BRATIO3B05_BRATIO4B10_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B05_BRATIO3B05_BRATIO4B10_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B05_BRATIO3B075_BRATIO4B00_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B05_BRATIO3B075_BRATIO4B00_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B05_BRATIO3B075_BRATIO4B00_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B05_BRATIO3B075_BRATIO4B00_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B05_BRATIO3B075_BRATIO4B00_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B05_BRATIO3B075_BRATIO4B025_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B05_BRATIO3B075_BRATIO4B025_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B05_BRATIO3B075_BRATIO4B025_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B05_BRATIO3B075_BRATIO4B025_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B05_BRATIO3B075_BRATIO4B025_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B05_BRATIO3B075_BRATIO4B05_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B05_BRATIO3B075_BRATIO4B05_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B05_BRATIO3B075_BRATIO4B05_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B05_BRATIO3B075_BRATIO4B05_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B05_BRATIO3B075_BRATIO4B05_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B05_BRATIO3B075_BRATIO4B075_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B05_BRATIO3B075_BRATIO4B075_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B05_BRATIO3B075_BRATIO4B075_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B05_BRATIO3B075_BRATIO4B075_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B05_BRATIO3B075_BRATIO4B075_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B05_BRATIO3B075_BRATIO4B10_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B05_BRATIO3B075_BRATIO4B10_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B05_BRATIO3B075_BRATIO4B10_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B05_BRATIO3B075_BRATIO4B10_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B05_BRATIO3B075_BRATIO4B10_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B05_BRATIO3B10_BRATIO4B00_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B05_BRATIO3B10_BRATIO4B00_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B05_BRATIO3B10_BRATIO4B00_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B05_BRATIO3B10_BRATIO4B00_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B05_BRATIO3B10_BRATIO4B00_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B05_BRATIO3B10_BRATIO4B025_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B05_BRATIO3B10_BRATIO4B025_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B05_BRATIO3B10_BRATIO4B025_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B05_BRATIO3B10_BRATIO4B025_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B05_BRATIO3B10_BRATIO4B025_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B05_BRATIO3B10_BRATIO4B05_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B05_BRATIO3B10_BRATIO4B05_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B05_BRATIO3B10_BRATIO4B05_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B05_BRATIO3B10_BRATIO4B05_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B05_BRATIO3B10_BRATIO4B05_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B05_BRATIO3B10_BRATIO4B075_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B05_BRATIO3B10_BRATIO4B075_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B05_BRATIO3B10_BRATIO4B075_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B05_BRATIO3B10_BRATIO4B075_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B05_BRATIO3B10_BRATIO4B075_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B05_BRATIO3B10_BRATIO4B10_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B05_BRATIO3B10_BRATIO4B10_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B05_BRATIO3B10_BRATIO4B10_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B05_BRATIO3B10_BRATIO4B10_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B05_BRATIO3B10_BRATIO4B10_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B075_BRATIO3B00_BRATIO4B00_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B075_BRATIO3B00_BRATIO4B00_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B075_BRATIO3B00_BRATIO4B00_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B075_BRATIO3B00_BRATIO4B00_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B075_BRATIO3B00_BRATIO4B00_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B075_BRATIO3B00_BRATIO4B025_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B075_BRATIO3B00_BRATIO4B025_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B075_BRATIO3B00_BRATIO4B025_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B075_BRATIO3B00_BRATIO4B025_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B075_BRATIO3B00_BRATIO4B025_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B075_BRATIO3B00_BRATIO4B05_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B075_BRATIO3B00_BRATIO4B05_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B075_BRATIO3B00_BRATIO4B05_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B075_BRATIO3B00_BRATIO4B05_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B075_BRATIO3B00_BRATIO4B05_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B075_BRATIO3B00_BRATIO4B075_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B075_BRATIO3B00_BRATIO4B075_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B075_BRATIO3B00_BRATIO4B075_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B075_BRATIO3B00_BRATIO4B075_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B075_BRATIO3B00_BRATIO4B075_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B075_BRATIO3B00_BRATIO4B10_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B075_BRATIO3B00_BRATIO4B10_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B075_BRATIO3B00_BRATIO4B10_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B075_BRATIO3B00_BRATIO4B10_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B075_BRATIO3B00_BRATIO4B10_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B075_BRATIO3B025_BRATIO4B00_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B075_BRATIO3B025_BRATIO4B00_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B075_BRATIO3B025_BRATIO4B00_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B075_BRATIO3B025_BRATIO4B00_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B075_BRATIO3B025_BRATIO4B00_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B075_BRATIO3B025_BRATIO4B025_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B075_BRATIO3B025_BRATIO4B025_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B075_BRATIO3B025_BRATIO4B025_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B075_BRATIO3B025_BRATIO4B025_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B075_BRATIO3B025_BRATIO4B025_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B075_BRATIO3B025_BRATIO4B05_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B075_BRATIO3B025_BRATIO4B05_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B075_BRATIO3B025_BRATIO4B05_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B075_BRATIO3B025_BRATIO4B05_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B075_BRATIO3B025_BRATIO4B05_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B075_BRATIO3B025_BRATIO4B075_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B075_BRATIO3B025_BRATIO4B075_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B075_BRATIO3B025_BRATIO4B075_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B075_BRATIO3B025_BRATIO4B075_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B075_BRATIO3B025_BRATIO4B075_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B075_BRATIO3B025_BRATIO4B10_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B075_BRATIO3B025_BRATIO4B10_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B075_BRATIO3B025_BRATIO4B10_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B075_BRATIO3B025_BRATIO4B10_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B075_BRATIO3B025_BRATIO4B10_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B075_BRATIO3B05_BRATIO4B00_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B075_BRATIO3B05_BRATIO4B00_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B075_BRATIO3B05_BRATIO4B00_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B075_BRATIO3B05_BRATIO4B00_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B075_BRATIO3B05_BRATIO4B00_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B075_BRATIO3B05_BRATIO4B025_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B075_BRATIO3B05_BRATIO4B025_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B075_BRATIO3B05_BRATIO4B025_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B075_BRATIO3B05_BRATIO4B025_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B075_BRATIO3B05_BRATIO4B025_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B075_BRATIO3B05_BRATIO4B05_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B075_BRATIO3B05_BRATIO4B05_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B075_BRATIO3B05_BRATIO4B05_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B075_BRATIO3B05_BRATIO4B05_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B075_BRATIO3B05_BRATIO4B05_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B075_BRATIO3B05_BRATIO4B075_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B075_BRATIO3B05_BRATIO4B075_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B075_BRATIO3B05_BRATIO4B075_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B075_BRATIO3B05_BRATIO4B075_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B075_BRATIO3B05_BRATIO4B075_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B075_BRATIO3B05_BRATIO4B10_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B075_BRATIO3B05_BRATIO4B10_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B075_BRATIO3B05_BRATIO4B10_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B075_BRATIO3B05_BRATIO4B10_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B075_BRATIO3B05_BRATIO4B10_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B075_BRATIO3B075_BRATIO4B00_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B075_BRATIO3B075_BRATIO4B00_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B075_BRATIO3B075_BRATIO4B00_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B075_BRATIO3B075_BRATIO4B00_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B075_BRATIO3B075_BRATIO4B00_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B075_BRATIO3B075_BRATIO4B025_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B075_BRATIO3B075_BRATIO4B025_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B075_BRATIO3B075_BRATIO4B025_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B075_BRATIO3B075_BRATIO4B025_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B075_BRATIO3B075_BRATIO4B025_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B075_BRATIO3B075_BRATIO4B05_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B075_BRATIO3B075_BRATIO4B05_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B075_BRATIO3B075_BRATIO4B05_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B075_BRATIO3B075_BRATIO4B05_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B075_BRATIO3B075_BRATIO4B05_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B075_BRATIO3B075_BRATIO4B075_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B075_BRATIO3B075_BRATIO4B075_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B075_BRATIO3B075_BRATIO4B075_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B075_BRATIO3B075_BRATIO4B075_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B075_BRATIO3B075_BRATIO4B075_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B075_BRATIO3B075_BRATIO4B10_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B075_BRATIO3B075_BRATIO4B10_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B075_BRATIO3B075_BRATIO4B10_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B075_BRATIO3B075_BRATIO4B10_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B075_BRATIO3B075_BRATIO4B10_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B075_BRATIO3B10_BRATIO4B00_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B075_BRATIO3B10_BRATIO4B00_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B075_BRATIO3B10_BRATIO4B00_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B075_BRATIO3B10_BRATIO4B00_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B075_BRATIO3B10_BRATIO4B00_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B075_BRATIO3B10_BRATIO4B025_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B075_BRATIO3B10_BRATIO4B025_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B075_BRATIO3B10_BRATIO4B025_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B075_BRATIO3B10_BRATIO4B025_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B075_BRATIO3B10_BRATIO4B025_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B075_BRATIO3B10_BRATIO4B05_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B075_BRATIO3B10_BRATIO4B05_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B075_BRATIO3B10_BRATIO4B05_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B075_BRATIO3B10_BRATIO4B05_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B075_BRATIO3B10_BRATIO4B05_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B075_BRATIO3B10_BRATIO4B075_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B075_BRATIO3B10_BRATIO4B075_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B075_BRATIO3B10_BRATIO4B075_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B075_BRATIO3B10_BRATIO4B075_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B075_BRATIO3B10_BRATIO4B075_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B075_BRATIO3B10_BRATIO4B10_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B075_BRATIO3B10_BRATIO4B10_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B075_BRATIO3B10_BRATIO4B10_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B075_BRATIO3B10_BRATIO4B10_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B075_BRATIO3B10_BRATIO4B10_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B10_BRATIO3B00_BRATIO4B00_BRATIO5A00,0,0,0,1,0,1,0,0,1,0,2
_BRATIO1B10_BRATIO2B10_BRATIO3B00_BRATIO4B00_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B10_BRATIO3B00_BRATIO4B00_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B10_BRATIO3B00_BRATIO4B00_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B10_BRATIO3B00_BRATIO4B00_BRATIO5A10,0,0,0,1,0,1,0,0,1,0,2
_BRATIO1B10_BRATIO2B10_BRATIO3B00_BRATIO4B025_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B10_BRATIO3B00_BRATIO4B025_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B10_BRATIO3B00_BRATIO4B025_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B10_BRATIO3B00_BRATIO4B025_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B10_BRATIO3B00_BRATIO4B025_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B10_BRATIO3B00_BRATIO4B05_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B10_BRATIO3B00_BRATIO4B05_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B10_BRATIO3B00_BRATIO4B05_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B10_BRATIO3B00_BRATIO4B05_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B10_BRATIO3B00_BRATIO4B05_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B10_BRATIO3B00_BRATIO4B075_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B10_BRATIO3B00_BRATIO4B075_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B10_BRATIO3B00_BRATIO4B075_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B10_BRATIO3B00_BRATIO4B075_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B10_BRATIO3B00_BRATIO4B075_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B10_BRATIO3B00_BRATIO4B10_BRATIO5A00,0,0,0,1,0,1,0,0,1,0,2
_BRATIO1B10_BRATIO2B10_BRATIO3B00_BRATIO4B10_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B10_BRATIO3B00_BRATIO4B10_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B10_BRATIO3B00_BRATIO4B10_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B10_BRATIO3B00_BRATIO4B10_BRATIO5A10,0,0,0,1,0,1,0,0,1,0,2
_BRATIO1B10_BRATIO2B10_BRATIO3B025_BRATIO4B00_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B10_BRATIO3B025_BRATIO4B00_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B10_BRATIO3B025_BRATIO4B00_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B10_BRATIO3B025_BRATIO4B00_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B10_BRATIO3B025_BRATIO4B00_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B10_BRATIO3B025_BRATIO4B025_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B10_BRATIO3B025_BRATIO4B025_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B10_BRATIO3B025_BRATIO4B025_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B10_BRATIO3B025_BRATIO4B025_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B10_BRATIO3B025_BRATIO4B025_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B10_BRATIO3B025_BRATIO4B05_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B10_BRATIO3B025_BRATIO4B05_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B10_BRATIO3B025_BRATIO4B05_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B10_BRATIO3B025_BRATIO4B05_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B10_BRATIO3B025_BRATIO4B05_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B10_BRATIO3B025_BRATIO4B075_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B10_BRATIO3B025_BRATIO4B075_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B10_BRATIO3B025_BRATIO4B075_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B10_BRATIO3B025_BRATIO4B075_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B10_BRATIO3B025_BRATIO4B075_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B10_BRATIO3B025_BRATIO4B10_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B10_BRATIO3B025_BRATIO4B10_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B10_BRATIO3B025_BRATIO4B10_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B10_BRATIO3B025_BRATIO4B10_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B10_BRATIO3B025_BRATIO4B10_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B10_BRATIO3B05_BRATIO4B00_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B10_BRATIO3B05_BRATIO4B00_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B10_BRATIO3B05_BRATIO4B00_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B10_BRATIO3B05_BRATIO4B00_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B10_BRATIO3B05_BRATIO4B00_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B10_BRATIO3B05_BRATIO4B025_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B10_BRATIO3B05_BRATIO4B025_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B10_BRATIO3B05_BRATIO4B025_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B10_BRATIO3B05_BRATIO4B025_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B10_BRATIO3B05_BRATIO4B025_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B10_BRATIO3B05_BRATIO4B05_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B10_BRATIO3B05_BRATIO4B05_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B10_BRATIO3B05_BRATIO4B05_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B10_BRATIO3B05_BRATIO4B05_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B10_BRATIO3B05_BRATIO4B05_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B10_BRATIO3B05_BRATIO4B075_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B10_BRATIO3B05_BRATIO4B075_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B10_BRATIO3B05_BRATIO4B075_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B10_BRATIO3B05_BRATIO4B075_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B10_BRATIO3B05_BRATIO4B075_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B10_BRATIO3B05_BRATIO4B10_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B10_BRATIO3B05_BRATIO4B10_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B10_BRATIO3B05_BRATIO4B10_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B10_BRATIO3B05_BRATIO4B10_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B10_BRATIO3B05_BRATIO4B10_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B10_BRATIO3B075_BRATIO4B00_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B10_BRATIO3B075_BRATIO4B00_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B10_BRATIO3B075_BRATIO4B00_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B10_BRATIO3B075_BRATIO4B00_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B10_BRATIO3B075_BRATIO4B00_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B10_BRATIO3B075_BRATIO4B025_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B10_BRATIO3B075_BRATIO4B025_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B10_BRATIO3B075_BRATIO4B025_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B10_BRATIO3B075_BRATIO4B025_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B10_BRATIO3B075_BRATIO4B025_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B10_BRATIO3B075_BRATIO4B05_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B10_BRATIO3B075_BRATIO4B05_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B10_BRATIO3B075_BRATIO4B05_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B10_BRATIO3B075_BRATIO4B05_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B10_BRATIO3B075_BRATIO4B05_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B10_BRATIO3B075_BRATIO4B075_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B10_BRATIO3B075_BRATIO4B075_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B10_BRATIO3B075_BRATIO4B075_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B10_BRATIO3B075_BRATIO4B075_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B10_BRATIO3B075_BRATIO4B075_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B10_BRATIO3B075_BRATIO4B10_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B10_BRATIO3B075_BRATIO4B10_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B10_BRATIO3B075_BRATIO4B10_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B10_BRATIO3B075_BRATIO4B10_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B10_BRATIO3B075_BRATIO4B10_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B10_BRATIO3B10_BRATIO4B00_BRATIO5A00,0,0,0,1,0,1,0,0,1,0,2
_BRATIO1B10_BRATIO2B10_BRATIO3B10_BRATIO4B00_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B10_BRATIO3B10_BRATIO4B00_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B10_BRATIO3B10_BRATIO4B00_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B10_BRATIO3B10_BRATIO4B00_BRATIO5A10,0,0,0,1,0,1,0,0,1,0,2
_BRATIO1B10_BRATIO2B10_BRATIO3B10_BRATIO4B025_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B10_BRATIO3B10_BRATIO4B025_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B10_BRATIO3B10_BRATIO4B025_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B10_BRATIO3B10_BRATIO4B025_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B10_BRATIO3B10_BRATIO4B025_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B10_BRATIO3B10_BRATIO4B05_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B10_BRATIO3B10_BRATIO4B05_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B10_BRATIO3B10_BRATIO4B05_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B10_BRATIO3B10_BRATIO4B05_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B10_BRATIO3B10_BRATIO4B05_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B10_BRATIO3B10_BRATIO4B075_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B10_BRATIO3B10_BRATIO4B075_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B10_BRATIO3B10_BRATIO4B075_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B10_BRATIO3B10_BRATIO4B075_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B10_BRATIO3B10_BRATIO4B075_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B10_BRATIO3B10_BRATIO4B10_BRATIO5A00,0,0,0,1,0,1,0,0,1,0,2
_BRATIO1B10_BRATIO2B10_BRATIO3B10_BRATIO4B10_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B10_BRATIO3B10_BRATIO4B10_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B10_BRATIO3B10_BRATIO4B10_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B10_BRATIO3B10_BRATIO4B10_BRATIO5A10,0,0,0,1,0,1,0,0,1,0,2


==> graph/staticAnalysis-sweepBranch/bfs2-mv9.csv <==
Test Name, Trans,Comp Int, Memory Coalescing, Branch Divergence, Control Density, Floating Point Mult, Kernel Size, Critical Path, SpeedUp
_BRATIO1B00_BRATIO2B00_BRATIO3B00_BRATIO4B00_BRATIO5A00,0,0,0,1,0,1,0,0,1,0,2
_BRATIO1B00_BRATIO2B00_BRATIO3B00_BRATIO4B00_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B00_BRATIO3B00_BRATIO4B00_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B00_BRATIO3B00_BRATIO4B00_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B00_BRATIO3B00_BRATIO4B00_BRATIO5A10,0,0,0,1,0,1,0,0,1,0,2
_BRATIO1B00_BRATIO2B00_BRATIO3B00_BRATIO4B025_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B00_BRATIO3B00_BRATIO4B025_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B00_BRATIO3B00_BRATIO4B025_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B00_BRATIO3B00_BRATIO4B025_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B00_BRATIO3B00_BRATIO4B025_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B00_BRATIO3B00_BRATIO4B05_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B00_BRATIO3B00_BRATIO4B05_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B00_BRATIO3B00_BRATIO4B05_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B00_BRATIO3B00_BRATIO4B05_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B00_BRATIO3B00_BRATIO4B05_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B00_BRATIO3B00_BRATIO4B075_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B00_BRATIO3B00_BRATIO4B075_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B00_BRATIO3B00_BRATIO4B075_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B00_BRATIO3B00_BRATIO4B075_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B00_BRATIO3B00_BRATIO4B075_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B00_BRATIO3B00_BRATIO4B10_BRATIO5A00,0,0,0,1,0,1,0,0,1,0,2
_BRATIO1B00_BRATIO2B00_BRATIO3B00_BRATIO4B10_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B00_BRATIO3B00_BRATIO4B10_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B00_BRATIO3B00_BRATIO4B10_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B00_BRATIO3B00_BRATIO4B10_BRATIO5A10,0,0,0,1,0,1,0,0,1,0,2
_BRATIO1B00_BRATIO2B00_BRATIO3B025_BRATIO4B00_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B00_BRATIO3B025_BRATIO4B00_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B00_BRATIO3B025_BRATIO4B00_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B00_BRATIO3B025_BRATIO4B00_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B00_BRATIO3B025_BRATIO4B00_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B00_BRATIO3B025_BRATIO4B025_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B00_BRATIO3B025_BRATIO4B025_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B00_BRATIO3B025_BRATIO4B025_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B00_BRATIO3B025_BRATIO4B025_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B00_BRATIO3B025_BRATIO4B025_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B00_BRATIO3B025_BRATIO4B05_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B00_BRATIO3B025_BRATIO4B05_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B00_BRATIO3B025_BRATIO4B05_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B00_BRATIO3B025_BRATIO4B05_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B00_BRATIO3B025_BRATIO4B05_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B00_BRATIO3B025_BRATIO4B075_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B00_BRATIO3B025_BRATIO4B075_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B00_BRATIO3B025_BRATIO4B075_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B00_BRATIO3B025_BRATIO4B075_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B00_BRATIO3B025_BRATIO4B075_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B00_BRATIO3B025_BRATIO4B10_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B00_BRATIO3B025_BRATIO4B10_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B00_BRATIO3B025_BRATIO4B10_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B00_BRATIO3B025_BRATIO4B10_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B00_BRATIO3B025_BRATIO4B10_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B00_BRATIO3B05_BRATIO4B00_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B00_BRATIO3B05_BRATIO4B00_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B00_BRATIO3B05_BRATIO4B00_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B00_BRATIO3B05_BRATIO4B00_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B00_BRATIO3B05_BRATIO4B00_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B00_BRATIO3B05_BRATIO4B025_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B00_BRATIO3B05_BRATIO4B025_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B00_BRATIO3B05_BRATIO4B025_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B00_BRATIO3B05_BRATIO4B025_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B00_BRATIO3B05_BRATIO4B025_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B00_BRATIO3B05_BRATIO4B05_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B00_BRATIO3B05_BRATIO4B05_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B00_BRATIO3B05_BRATIO4B05_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B00_BRATIO3B05_BRATIO4B05_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B00_BRATIO3B05_BRATIO4B05_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B00_BRATIO3B05_BRATIO4B075_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B00_BRATIO3B05_BRATIO4B075_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B00_BRATIO3B05_BRATIO4B075_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B00_BRATIO3B05_BRATIO4B075_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B00_BRATIO3B05_BRATIO4B075_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B00_BRATIO3B05_BRATIO4B10_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B00_BRATIO3B05_BRATIO4B10_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B00_BRATIO3B05_BRATIO4B10_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B00_BRATIO3B05_BRATIO4B10_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B00_BRATIO3B05_BRATIO4B10_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B00_BRATIO3B075_BRATIO4B00_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B00_BRATIO3B075_BRATIO4B00_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B00_BRATIO3B075_BRATIO4B00_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B00_BRATIO3B075_BRATIO4B00_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B00_BRATIO3B075_BRATIO4B00_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B00_BRATIO3B075_BRATIO4B025_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B00_BRATIO3B075_BRATIO4B025_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B00_BRATIO3B075_BRATIO4B025_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B00_BRATIO3B075_BRATIO4B025_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B00_BRATIO3B075_BRATIO4B025_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B00_BRATIO3B075_BRATIO4B05_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B00_BRATIO3B075_BRATIO4B05_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B00_BRATIO3B075_BRATIO4B05_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B00_BRATIO3B075_BRATIO4B05_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B00_BRATIO3B075_BRATIO4B05_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B00_BRATIO3B075_BRATIO4B075_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B00_BRATIO3B075_BRATIO4B075_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B00_BRATIO3B075_BRATIO4B075_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B00_BRATIO3B075_BRATIO4B075_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B00_BRATIO3B075_BRATIO4B075_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B00_BRATIO3B075_BRATIO4B10_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B00_BRATIO3B075_BRATIO4B10_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B00_BRATIO3B075_BRATIO4B10_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B00_BRATIO3B075_BRATIO4B10_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B00_BRATIO3B075_BRATIO4B10_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B00_BRATIO3B10_BRATIO4B00_BRATIO5A00,0,0,0,1,0,1,0,0,1,0,2
_BRATIO1B00_BRATIO2B00_BRATIO3B10_BRATIO4B00_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B00_BRATIO3B10_BRATIO4B00_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B00_BRATIO3B10_BRATIO4B00_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B00_BRATIO3B10_BRATIO4B00_BRATIO5A10,0,0,0,1,0,1,0,0,1,0,2
_BRATIO1B00_BRATIO2B00_BRATIO3B10_BRATIO4B025_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B00_BRATIO3B10_BRATIO4B025_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B00_BRATIO3B10_BRATIO4B025_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B00_BRATIO3B10_BRATIO4B025_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B00_BRATIO3B10_BRATIO4B025_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B00_BRATIO3B10_BRATIO4B05_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B00_BRATIO3B10_BRATIO4B05_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B00_BRATIO3B10_BRATIO4B05_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B00_BRATIO3B10_BRATIO4B05_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B00_BRATIO3B10_BRATIO4B05_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B00_BRATIO3B10_BRATIO4B075_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B00_BRATIO3B10_BRATIO4B075_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B00_BRATIO3B10_BRATIO4B075_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B00_BRATIO3B10_BRATIO4B075_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B00_BRATIO3B10_BRATIO4B075_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B00_BRATIO3B10_BRATIO4B10_BRATIO5A00,0,0,0,1,0,1,0,0,1,0,2
_BRATIO1B00_BRATIO2B00_BRATIO3B10_BRATIO4B10_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B00_BRATIO3B10_BRATIO4B10_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B00_BRATIO3B10_BRATIO4B10_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B00_BRATIO3B10_BRATIO4B10_BRATIO5A10,0,0,0,1,0,1,0,0,1,0,2
_BRATIO1B00_BRATIO2B025_BRATIO3B00_BRATIO4B00_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B025_BRATIO3B00_BRATIO4B00_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B025_BRATIO3B00_BRATIO4B00_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B025_BRATIO3B00_BRATIO4B00_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B025_BRATIO3B00_BRATIO4B00_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B025_BRATIO3B00_BRATIO4B025_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B025_BRATIO3B00_BRATIO4B025_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B025_BRATIO3B00_BRATIO4B025_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B025_BRATIO3B00_BRATIO4B025_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B025_BRATIO3B00_BRATIO4B025_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B025_BRATIO3B00_BRATIO4B05_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B025_BRATIO3B00_BRATIO4B05_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B025_BRATIO3B00_BRATIO4B05_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B025_BRATIO3B00_BRATIO4B05_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B025_BRATIO3B00_BRATIO4B05_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B025_BRATIO3B00_BRATIO4B075_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B025_BRATIO3B00_BRATIO4B075_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B025_BRATIO3B00_BRATIO4B075_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B025_BRATIO3B00_BRATIO4B075_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B025_BRATIO3B00_BRATIO4B075_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B025_BRATIO3B00_BRATIO4B10_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B025_BRATIO3B00_BRATIO4B10_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B025_BRATIO3B00_BRATIO4B10_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B025_BRATIO3B00_BRATIO4B10_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B025_BRATIO3B00_BRATIO4B10_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B025_BRATIO3B025_BRATIO4B00_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B025_BRATIO3B025_BRATIO4B00_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B025_BRATIO3B025_BRATIO4B00_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B025_BRATIO3B025_BRATIO4B00_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B025_BRATIO3B025_BRATIO4B00_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B025_BRATIO3B025_BRATIO4B025_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B025_BRATIO3B025_BRATIO4B025_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B025_BRATIO3B025_BRATIO4B025_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B025_BRATIO3B025_BRATIO4B025_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B025_BRATIO3B025_BRATIO4B025_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B025_BRATIO3B025_BRATIO4B05_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B025_BRATIO3B025_BRATIO4B05_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B025_BRATIO3B025_BRATIO4B05_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B025_BRATIO3B025_BRATIO4B05_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B025_BRATIO3B025_BRATIO4B05_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B025_BRATIO3B025_BRATIO4B075_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B025_BRATIO3B025_BRATIO4B075_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B025_BRATIO3B025_BRATIO4B075_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B025_BRATIO3B025_BRATIO4B075_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B025_BRATIO3B025_BRATIO4B075_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B025_BRATIO3B025_BRATIO4B10_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B025_BRATIO3B025_BRATIO4B10_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B025_BRATIO3B025_BRATIO4B10_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B025_BRATIO3B025_BRATIO4B10_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B025_BRATIO3B025_BRATIO4B10_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B025_BRATIO3B05_BRATIO4B00_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B025_BRATIO3B05_BRATIO4B00_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B025_BRATIO3B05_BRATIO4B00_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B025_BRATIO3B05_BRATIO4B00_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B025_BRATIO3B05_BRATIO4B00_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B025_BRATIO3B05_BRATIO4B025_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B025_BRATIO3B05_BRATIO4B025_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B025_BRATIO3B05_BRATIO4B025_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B025_BRATIO3B05_BRATIO4B025_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B025_BRATIO3B05_BRATIO4B025_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B025_BRATIO3B05_BRATIO4B05_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B025_BRATIO3B05_BRATIO4B05_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B025_BRATIO3B05_BRATIO4B05_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B025_BRATIO3B05_BRATIO4B05_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B025_BRATIO3B05_BRATIO4B05_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B025_BRATIO3B05_BRATIO4B075_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B025_BRATIO3B05_BRATIO4B075_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B025_BRATIO3B05_BRATIO4B075_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B025_BRATIO3B05_BRATIO4B075_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B025_BRATIO3B05_BRATIO4B075_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B025_BRATIO3B05_BRATIO4B10_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B025_BRATIO3B05_BRATIO4B10_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B025_BRATIO3B05_BRATIO4B10_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B025_BRATIO3B05_BRATIO4B10_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B025_BRATIO3B05_BRATIO4B10_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B025_BRATIO3B075_BRATIO4B00_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B025_BRATIO3B075_BRATIO4B00_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B025_BRATIO3B075_BRATIO4B00_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B025_BRATIO3B075_BRATIO4B00_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B025_BRATIO3B075_BRATIO4B00_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B025_BRATIO3B075_BRATIO4B025_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B025_BRATIO3B075_BRATIO4B025_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B025_BRATIO3B075_BRATIO4B025_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B025_BRATIO3B075_BRATIO4B025_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B025_BRATIO3B075_BRATIO4B025_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B025_BRATIO3B075_BRATIO4B05_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B025_BRATIO3B075_BRATIO4B05_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B025_BRATIO3B075_BRATIO4B05_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B025_BRATIO3B075_BRATIO4B05_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B025_BRATIO3B075_BRATIO4B05_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B025_BRATIO3B075_BRATIO4B075_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B025_BRATIO3B075_BRATIO4B075_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B025_BRATIO3B075_BRATIO4B075_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B025_BRATIO3B075_BRATIO4B075_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B025_BRATIO3B075_BRATIO4B075_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B025_BRATIO3B075_BRATIO4B10_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B025_BRATIO3B075_BRATIO4B10_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B025_BRATIO3B075_BRATIO4B10_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B025_BRATIO3B075_BRATIO4B10_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B025_BRATIO3B075_BRATIO4B10_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B025_BRATIO3B10_BRATIO4B00_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B025_BRATIO3B10_BRATIO4B00_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B025_BRATIO3B10_BRATIO4B00_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B025_BRATIO3B10_BRATIO4B00_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B025_BRATIO3B10_BRATIO4B00_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B025_BRATIO3B10_BRATIO4B025_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B025_BRATIO3B10_BRATIO4B025_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B025_BRATIO3B10_BRATIO4B025_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B025_BRATIO3B10_BRATIO4B025_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B025_BRATIO3B10_BRATIO4B025_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B025_BRATIO3B10_BRATIO4B05_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B025_BRATIO3B10_BRATIO4B05_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B025_BRATIO3B10_BRATIO4B05_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B025_BRATIO3B10_BRATIO4B05_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B025_BRATIO3B10_BRATIO4B05_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B025_BRATIO3B10_BRATIO4B075_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B025_BRATIO3B10_BRATIO4B075_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B025_BRATIO3B10_BRATIO4B075_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B025_BRATIO3B10_BRATIO4B075_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B025_BRATIO3B10_BRATIO4B075_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B025_BRATIO3B10_BRATIO4B10_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B025_BRATIO3B10_BRATIO4B10_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B025_BRATIO3B10_BRATIO4B10_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B025_BRATIO3B10_BRATIO4B10_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B025_BRATIO3B10_BRATIO4B10_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B05_BRATIO3B00_BRATIO4B00_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B05_BRATIO3B00_BRATIO4B00_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B05_BRATIO3B00_BRATIO4B00_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B05_BRATIO3B00_BRATIO4B00_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B05_BRATIO3B00_BRATIO4B00_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B05_BRATIO3B00_BRATIO4B025_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B05_BRATIO3B00_BRATIO4B025_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B05_BRATIO3B00_BRATIO4B025_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B05_BRATIO3B00_BRATIO4B025_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B05_BRATIO3B00_BRATIO4B025_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B05_BRATIO3B00_BRATIO4B05_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B05_BRATIO3B00_BRATIO4B05_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B05_BRATIO3B00_BRATIO4B05_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B05_BRATIO3B00_BRATIO4B05_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B05_BRATIO3B00_BRATIO4B05_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B05_BRATIO3B00_BRATIO4B075_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B05_BRATIO3B00_BRATIO4B075_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B05_BRATIO3B00_BRATIO4B075_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B05_BRATIO3B00_BRATIO4B075_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B05_BRATIO3B00_BRATIO4B075_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B05_BRATIO3B00_BRATIO4B10_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B05_BRATIO3B00_BRATIO4B10_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B05_BRATIO3B00_BRATIO4B10_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B05_BRATIO3B00_BRATIO4B10_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B05_BRATIO3B00_BRATIO4B10_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B05_BRATIO3B025_BRATIO4B00_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B05_BRATIO3B025_BRATIO4B00_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B05_BRATIO3B025_BRATIO4B00_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B05_BRATIO3B025_BRATIO4B00_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B05_BRATIO3B025_BRATIO4B00_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B05_BRATIO3B025_BRATIO4B025_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B05_BRATIO3B025_BRATIO4B025_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B05_BRATIO3B025_BRATIO4B025_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B05_BRATIO3B025_BRATIO4B025_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B05_BRATIO3B025_BRATIO4B025_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B05_BRATIO3B025_BRATIO4B05_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B05_BRATIO3B025_BRATIO4B05_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B05_BRATIO3B025_BRATIO4B05_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B05_BRATIO3B025_BRATIO4B05_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B05_BRATIO3B025_BRATIO4B05_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B05_BRATIO3B025_BRATIO4B075_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B05_BRATIO3B025_BRATIO4B075_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B05_BRATIO3B025_BRATIO4B075_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B05_BRATIO3B025_BRATIO4B075_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B05_BRATIO3B025_BRATIO4B075_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B05_BRATIO3B025_BRATIO4B10_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B05_BRATIO3B025_BRATIO4B10_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B05_BRATIO3B025_BRATIO4B10_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B05_BRATIO3B025_BRATIO4B10_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B05_BRATIO3B025_BRATIO4B10_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B05_BRATIO3B05_BRATIO4B00_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B05_BRATIO3B05_BRATIO4B00_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B05_BRATIO3B05_BRATIO4B00_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B05_BRATIO3B05_BRATIO4B00_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B05_BRATIO3B05_BRATIO4B00_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B05_BRATIO3B05_BRATIO4B025_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B05_BRATIO3B05_BRATIO4B025_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B05_BRATIO3B05_BRATIO4B025_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B05_BRATIO3B05_BRATIO4B025_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B05_BRATIO3B05_BRATIO4B025_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B05_BRATIO3B05_BRATIO4B05_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B05_BRATIO3B05_BRATIO4B05_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B05_BRATIO3B05_BRATIO4B05_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B05_BRATIO3B05_BRATIO4B05_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B05_BRATIO3B05_BRATIO4B05_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B05_BRATIO3B05_BRATIO4B075_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B05_BRATIO3B05_BRATIO4B075_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B05_BRATIO3B05_BRATIO4B075_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B05_BRATIO3B05_BRATIO4B075_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B05_BRATIO3B05_BRATIO4B075_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B05_BRATIO3B05_BRATIO4B10_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B05_BRATIO3B05_BRATIO4B10_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B05_BRATIO3B05_BRATIO4B10_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B05_BRATIO3B05_BRATIO4B10_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B05_BRATIO3B05_BRATIO4B10_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B05_BRATIO3B075_BRATIO4B00_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B05_BRATIO3B075_BRATIO4B00_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B05_BRATIO3B075_BRATIO4B00_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B05_BRATIO3B075_BRATIO4B00_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B05_BRATIO3B075_BRATIO4B00_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B05_BRATIO3B075_BRATIO4B025_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B05_BRATIO3B075_BRATIO4B025_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B05_BRATIO3B075_BRATIO4B025_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B05_BRATIO3B075_BRATIO4B025_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B05_BRATIO3B075_BRATIO4B025_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B05_BRATIO3B075_BRATIO4B05_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B05_BRATIO3B075_BRATIO4B05_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B05_BRATIO3B075_BRATIO4B05_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B05_BRATIO3B075_BRATIO4B05_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B05_BRATIO3B075_BRATIO4B05_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B05_BRATIO3B075_BRATIO4B075_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B05_BRATIO3B075_BRATIO4B075_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B05_BRATIO3B075_BRATIO4B075_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B05_BRATIO3B075_BRATIO4B075_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B05_BRATIO3B075_BRATIO4B075_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B05_BRATIO3B075_BRATIO4B10_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B05_BRATIO3B075_BRATIO4B10_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B05_BRATIO3B075_BRATIO4B10_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B05_BRATIO3B075_BRATIO4B10_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B05_BRATIO3B075_BRATIO4B10_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B05_BRATIO3B10_BRATIO4B00_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B05_BRATIO3B10_BRATIO4B00_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B05_BRATIO3B10_BRATIO4B00_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B05_BRATIO3B10_BRATIO4B00_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B05_BRATIO3B10_BRATIO4B00_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B05_BRATIO3B10_BRATIO4B025_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B05_BRATIO3B10_BRATIO4B025_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B05_BRATIO3B10_BRATIO4B025_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B05_BRATIO3B10_BRATIO4B025_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B05_BRATIO3B10_BRATIO4B025_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B05_BRATIO3B10_BRATIO4B05_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B05_BRATIO3B10_BRATIO4B05_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B05_BRATIO3B10_BRATIO4B05_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B05_BRATIO3B10_BRATIO4B05_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B05_BRATIO3B10_BRATIO4B05_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B05_BRATIO3B10_BRATIO4B075_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B05_BRATIO3B10_BRATIO4B075_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B05_BRATIO3B10_BRATIO4B075_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B05_BRATIO3B10_BRATIO4B075_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B05_BRATIO3B10_BRATIO4B075_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B05_BRATIO3B10_BRATIO4B10_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B05_BRATIO3B10_BRATIO4B10_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B05_BRATIO3B10_BRATIO4B10_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B05_BRATIO3B10_BRATIO4B10_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B05_BRATIO3B10_BRATIO4B10_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B075_BRATIO3B00_BRATIO4B00_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B075_BRATIO3B00_BRATIO4B00_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B075_BRATIO3B00_BRATIO4B00_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B075_BRATIO3B00_BRATIO4B00_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B075_BRATIO3B00_BRATIO4B00_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B075_BRATIO3B00_BRATIO4B025_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B075_BRATIO3B00_BRATIO4B025_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B075_BRATIO3B00_BRATIO4B025_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B075_BRATIO3B00_BRATIO4B025_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B075_BRATIO3B00_BRATIO4B025_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B075_BRATIO3B00_BRATIO4B05_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B075_BRATIO3B00_BRATIO4B05_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B075_BRATIO3B00_BRATIO4B05_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B075_BRATIO3B00_BRATIO4B05_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B075_BRATIO3B00_BRATIO4B05_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B075_BRATIO3B00_BRATIO4B075_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B075_BRATIO3B00_BRATIO4B075_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B075_BRATIO3B00_BRATIO4B075_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B075_BRATIO3B00_BRATIO4B075_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B075_BRATIO3B00_BRATIO4B075_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B075_BRATIO3B00_BRATIO4B10_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B075_BRATIO3B00_BRATIO4B10_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B075_BRATIO3B00_BRATIO4B10_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B075_BRATIO3B00_BRATIO4B10_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B075_BRATIO3B00_BRATIO4B10_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B075_BRATIO3B025_BRATIO4B00_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B075_BRATIO3B025_BRATIO4B00_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B075_BRATIO3B025_BRATIO4B00_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B075_BRATIO3B025_BRATIO4B00_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B075_BRATIO3B025_BRATIO4B00_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B075_BRATIO3B025_BRATIO4B025_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B075_BRATIO3B025_BRATIO4B025_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B075_BRATIO3B025_BRATIO4B025_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B075_BRATIO3B025_BRATIO4B025_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B075_BRATIO3B025_BRATIO4B025_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B075_BRATIO3B025_BRATIO4B05_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B075_BRATIO3B025_BRATIO4B05_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B075_BRATIO3B025_BRATIO4B05_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B075_BRATIO3B025_BRATIO4B05_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B075_BRATIO3B025_BRATIO4B05_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B075_BRATIO3B025_BRATIO4B075_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B075_BRATIO3B025_BRATIO4B075_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B075_BRATIO3B025_BRATIO4B075_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B075_BRATIO3B025_BRATIO4B075_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B075_BRATIO3B025_BRATIO4B075_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B075_BRATIO3B025_BRATIO4B10_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B075_BRATIO3B025_BRATIO4B10_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B075_BRATIO3B025_BRATIO4B10_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B075_BRATIO3B025_BRATIO4B10_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B075_BRATIO3B025_BRATIO4B10_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B075_BRATIO3B05_BRATIO4B00_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B075_BRATIO3B05_BRATIO4B00_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B075_BRATIO3B05_BRATIO4B00_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B075_BRATIO3B05_BRATIO4B00_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B075_BRATIO3B05_BRATIO4B00_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B075_BRATIO3B05_BRATIO4B025_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B075_BRATIO3B05_BRATIO4B025_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B075_BRATIO3B05_BRATIO4B025_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B075_BRATIO3B05_BRATIO4B025_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B075_BRATIO3B05_BRATIO4B025_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B075_BRATIO3B05_BRATIO4B05_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B075_BRATIO3B05_BRATIO4B05_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B075_BRATIO3B05_BRATIO4B05_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B075_BRATIO3B05_BRATIO4B05_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B075_BRATIO3B05_BRATIO4B05_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B075_BRATIO3B05_BRATIO4B075_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B075_BRATIO3B05_BRATIO4B075_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B075_BRATIO3B05_BRATIO4B075_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B075_BRATIO3B05_BRATIO4B075_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B075_BRATIO3B05_BRATIO4B075_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B075_BRATIO3B05_BRATIO4B10_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B075_BRATIO3B05_BRATIO4B10_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B075_BRATIO3B05_BRATIO4B10_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B075_BRATIO3B05_BRATIO4B10_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B075_BRATIO3B05_BRATIO4B10_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B075_BRATIO3B075_BRATIO4B00_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B075_BRATIO3B075_BRATIO4B00_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B075_BRATIO3B075_BRATIO4B00_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B075_BRATIO3B075_BRATIO4B00_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B075_BRATIO3B075_BRATIO4B00_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B075_BRATIO3B075_BRATIO4B025_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B075_BRATIO3B075_BRATIO4B025_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B075_BRATIO3B075_BRATIO4B025_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B075_BRATIO3B075_BRATIO4B025_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B075_BRATIO3B075_BRATIO4B025_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B075_BRATIO3B075_BRATIO4B05_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B075_BRATIO3B075_BRATIO4B05_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B075_BRATIO3B075_BRATIO4B05_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B075_BRATIO3B075_BRATIO4B05_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B075_BRATIO3B075_BRATIO4B05_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B075_BRATIO3B075_BRATIO4B075_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B075_BRATIO3B075_BRATIO4B075_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B075_BRATIO3B075_BRATIO4B075_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B075_BRATIO3B075_BRATIO4B075_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B075_BRATIO3B075_BRATIO4B075_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B075_BRATIO3B075_BRATIO4B10_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B075_BRATIO3B075_BRATIO4B10_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B075_BRATIO3B075_BRATIO4B10_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B075_BRATIO3B075_BRATIO4B10_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B075_BRATIO3B075_BRATIO4B10_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B075_BRATIO3B10_BRATIO4B00_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B075_BRATIO3B10_BRATIO4B00_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B075_BRATIO3B10_BRATIO4B00_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B075_BRATIO3B10_BRATIO4B00_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B075_BRATIO3B10_BRATIO4B00_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B075_BRATIO3B10_BRATIO4B025_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B075_BRATIO3B10_BRATIO4B025_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B075_BRATIO3B10_BRATIO4B025_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B075_BRATIO3B10_BRATIO4B025_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B075_BRATIO3B10_BRATIO4B025_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B075_BRATIO3B10_BRATIO4B05_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B075_BRATIO3B10_BRATIO4B05_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B075_BRATIO3B10_BRATIO4B05_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B075_BRATIO3B10_BRATIO4B05_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B075_BRATIO3B10_BRATIO4B05_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B075_BRATIO3B10_BRATIO4B075_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B075_BRATIO3B10_BRATIO4B075_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B075_BRATIO3B10_BRATIO4B075_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B075_BRATIO3B10_BRATIO4B075_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B075_BRATIO3B10_BRATIO4B075_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B075_BRATIO3B10_BRATIO4B10_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B075_BRATIO3B10_BRATIO4B10_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B075_BRATIO3B10_BRATIO4B10_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B075_BRATIO3B10_BRATIO4B10_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B075_BRATIO3B10_BRATIO4B10_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B10_BRATIO3B00_BRATIO4B00_BRATIO5A00,0,0,0,1,0,1,0,0,1,0,2
_BRATIO1B00_BRATIO2B10_BRATIO3B00_BRATIO4B00_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B10_BRATIO3B00_BRATIO4B00_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B10_BRATIO3B00_BRATIO4B00_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B10_BRATIO3B00_BRATIO4B00_BRATIO5A10,0,0,0,1,0,1,0,0,1,0,2
_BRATIO1B00_BRATIO2B10_BRATIO3B00_BRATIO4B025_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B10_BRATIO3B00_BRATIO4B025_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B10_BRATIO3B00_BRATIO4B025_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B10_BRATIO3B00_BRATIO4B025_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B10_BRATIO3B00_BRATIO4B025_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B10_BRATIO3B00_BRATIO4B05_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B10_BRATIO3B00_BRATIO4B05_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B10_BRATIO3B00_BRATIO4B05_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B10_BRATIO3B00_BRATIO4B05_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B10_BRATIO3B00_BRATIO4B05_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B10_BRATIO3B00_BRATIO4B075_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B10_BRATIO3B00_BRATIO4B075_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B10_BRATIO3B00_BRATIO4B075_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B10_BRATIO3B00_BRATIO4B075_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B10_BRATIO3B00_BRATIO4B075_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B10_BRATIO3B00_BRATIO4B10_BRATIO5A00,0,0,0,1,0,1,0,0,1,0,2
_BRATIO1B00_BRATIO2B10_BRATIO3B00_BRATIO4B10_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B10_BRATIO3B00_BRATIO4B10_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B10_BRATIO3B00_BRATIO4B10_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B10_BRATIO3B00_BRATIO4B10_BRATIO5A10,0,0,0,1,0,1,0,0,1,0,2
_BRATIO1B00_BRATIO2B10_BRATIO3B025_BRATIO4B00_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B10_BRATIO3B025_BRATIO4B00_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B10_BRATIO3B025_BRATIO4B00_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B10_BRATIO3B025_BRATIO4B00_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B10_BRATIO3B025_BRATIO4B00_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B10_BRATIO3B025_BRATIO4B025_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B10_BRATIO3B025_BRATIO4B025_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B10_BRATIO3B025_BRATIO4B025_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B10_BRATIO3B025_BRATIO4B025_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B10_BRATIO3B025_BRATIO4B025_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B10_BRATIO3B025_BRATIO4B05_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B10_BRATIO3B025_BRATIO4B05_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B10_BRATIO3B025_BRATIO4B05_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B10_BRATIO3B025_BRATIO4B05_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B10_BRATIO3B025_BRATIO4B05_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B10_BRATIO3B025_BRATIO4B075_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B10_BRATIO3B025_BRATIO4B075_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B10_BRATIO3B025_BRATIO4B075_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B10_BRATIO3B025_BRATIO4B075_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B10_BRATIO3B025_BRATIO4B075_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B10_BRATIO3B025_BRATIO4B10_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B10_BRATIO3B025_BRATIO4B10_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B10_BRATIO3B025_BRATIO4B10_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B10_BRATIO3B025_BRATIO4B10_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B10_BRATIO3B025_BRATIO4B10_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B10_BRATIO3B05_BRATIO4B00_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B10_BRATIO3B05_BRATIO4B00_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B10_BRATIO3B05_BRATIO4B00_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B10_BRATIO3B05_BRATIO4B00_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B10_BRATIO3B05_BRATIO4B00_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B10_BRATIO3B05_BRATIO4B025_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B10_BRATIO3B05_BRATIO4B025_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B10_BRATIO3B05_BRATIO4B025_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B10_BRATIO3B05_BRATIO4B025_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B10_BRATIO3B05_BRATIO4B025_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B10_BRATIO3B05_BRATIO4B05_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B10_BRATIO3B05_BRATIO4B05_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B10_BRATIO3B05_BRATIO4B05_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B10_BRATIO3B05_BRATIO4B05_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B10_BRATIO3B05_BRATIO4B05_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B10_BRATIO3B05_BRATIO4B075_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B10_BRATIO3B05_BRATIO4B075_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B10_BRATIO3B05_BRATIO4B075_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B10_BRATIO3B05_BRATIO4B075_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B10_BRATIO3B05_BRATIO4B075_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B10_BRATIO3B05_BRATIO4B10_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B10_BRATIO3B05_BRATIO4B10_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B10_BRATIO3B05_BRATIO4B10_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B10_BRATIO3B05_BRATIO4B10_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B10_BRATIO3B05_BRATIO4B10_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B10_BRATIO3B075_BRATIO4B00_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B10_BRATIO3B075_BRATIO4B00_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B10_BRATIO3B075_BRATIO4B00_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B10_BRATIO3B075_BRATIO4B00_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B10_BRATIO3B075_BRATIO4B00_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B10_BRATIO3B075_BRATIO4B025_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B10_BRATIO3B075_BRATIO4B025_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B10_BRATIO3B075_BRATIO4B025_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B10_BRATIO3B075_BRATIO4B025_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B10_BRATIO3B075_BRATIO4B025_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B10_BRATIO3B075_BRATIO4B05_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B10_BRATIO3B075_BRATIO4B05_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B10_BRATIO3B075_BRATIO4B05_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B10_BRATIO3B075_BRATIO4B05_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B10_BRATIO3B075_BRATIO4B05_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B10_BRATIO3B075_BRATIO4B075_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B10_BRATIO3B075_BRATIO4B075_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B10_BRATIO3B075_BRATIO4B075_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B10_BRATIO3B075_BRATIO4B075_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B10_BRATIO3B075_BRATIO4B075_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B10_BRATIO3B075_BRATIO4B10_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B10_BRATIO3B075_BRATIO4B10_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B10_BRATIO3B075_BRATIO4B10_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B10_BRATIO3B075_BRATIO4B10_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B10_BRATIO3B075_BRATIO4B10_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B10_BRATIO3B10_BRATIO4B00_BRATIO5A00,0,0,0,1,0,1,0,0,1,0,2
_BRATIO1B00_BRATIO2B10_BRATIO3B10_BRATIO4B00_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B10_BRATIO3B10_BRATIO4B00_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B10_BRATIO3B10_BRATIO4B00_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B10_BRATIO3B10_BRATIO4B00_BRATIO5A10,0,0,0,1,0,1,0,0,1,0,2
_BRATIO1B00_BRATIO2B10_BRATIO3B10_BRATIO4B025_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B10_BRATIO3B10_BRATIO4B025_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B10_BRATIO3B10_BRATIO4B025_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B10_BRATIO3B10_BRATIO4B025_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B10_BRATIO3B10_BRATIO4B025_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B10_BRATIO3B10_BRATIO4B05_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B10_BRATIO3B10_BRATIO4B05_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B10_BRATIO3B10_BRATIO4B05_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B10_BRATIO3B10_BRATIO4B05_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B10_BRATIO3B10_BRATIO4B05_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B10_BRATIO3B10_BRATIO4B075_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B10_BRATIO3B10_BRATIO4B075_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B10_BRATIO3B10_BRATIO4B075_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B10_BRATIO3B10_BRATIO4B075_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B10_BRATIO3B10_BRATIO4B075_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B10_BRATIO3B10_BRATIO4B10_BRATIO5A00,0,0,0,1,0,1,0,0,1,0,2
_BRATIO1B00_BRATIO2B10_BRATIO3B10_BRATIO4B10_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B10_BRATIO3B10_BRATIO4B10_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B10_BRATIO3B10_BRATIO4B10_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B00_BRATIO2B10_BRATIO3B10_BRATIO4B10_BRATIO5A10,0,0,0,1,0,1,0,0,1,0,2
_BRATIO1B025_BRATIO2B00_BRATIO3B00_BRATIO4B00_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B00_BRATIO3B00_BRATIO4B00_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B00_BRATIO3B00_BRATIO4B00_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B00_BRATIO3B00_BRATIO4B00_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B00_BRATIO3B00_BRATIO4B00_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B00_BRATIO3B00_BRATIO4B025_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B00_BRATIO3B00_BRATIO4B025_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B00_BRATIO3B00_BRATIO4B025_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B00_BRATIO3B00_BRATIO4B025_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B00_BRATIO3B00_BRATIO4B025_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B00_BRATIO3B00_BRATIO4B05_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B00_BRATIO3B00_BRATIO4B05_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B00_BRATIO3B00_BRATIO4B05_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B00_BRATIO3B00_BRATIO4B05_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B00_BRATIO3B00_BRATIO4B05_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B00_BRATIO3B00_BRATIO4B075_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B00_BRATIO3B00_BRATIO4B075_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B00_BRATIO3B00_BRATIO4B075_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B00_BRATIO3B00_BRATIO4B075_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B00_BRATIO3B00_BRATIO4B075_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B00_BRATIO3B00_BRATIO4B10_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B00_BRATIO3B00_BRATIO4B10_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B00_BRATIO3B00_BRATIO4B10_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B00_BRATIO3B00_BRATIO4B10_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B00_BRATIO3B00_BRATIO4B10_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B00_BRATIO3B025_BRATIO4B00_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B00_BRATIO3B025_BRATIO4B00_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B00_BRATIO3B025_BRATIO4B00_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B00_BRATIO3B025_BRATIO4B00_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B00_BRATIO3B025_BRATIO4B00_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B00_BRATIO3B025_BRATIO4B025_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B00_BRATIO3B025_BRATIO4B025_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B00_BRATIO3B025_BRATIO4B025_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B00_BRATIO3B025_BRATIO4B025_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B00_BRATIO3B025_BRATIO4B025_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B00_BRATIO3B025_BRATIO4B05_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B00_BRATIO3B025_BRATIO4B05_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B00_BRATIO3B025_BRATIO4B05_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B00_BRATIO3B025_BRATIO4B05_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B00_BRATIO3B025_BRATIO4B05_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B00_BRATIO3B025_BRATIO4B075_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B00_BRATIO3B025_BRATIO4B075_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B00_BRATIO3B025_BRATIO4B075_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B00_BRATIO3B025_BRATIO4B075_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B00_BRATIO3B025_BRATIO4B075_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B00_BRATIO3B025_BRATIO4B10_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B00_BRATIO3B025_BRATIO4B10_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B00_BRATIO3B025_BRATIO4B10_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B00_BRATIO3B025_BRATIO4B10_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B00_BRATIO3B025_BRATIO4B10_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B00_BRATIO3B05_BRATIO4B00_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B00_BRATIO3B05_BRATIO4B00_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B00_BRATIO3B05_BRATIO4B00_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B00_BRATIO3B05_BRATIO4B00_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B00_BRATIO3B05_BRATIO4B00_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B00_BRATIO3B05_BRATIO4B025_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B00_BRATIO3B05_BRATIO4B025_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B00_BRATIO3B05_BRATIO4B025_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B00_BRATIO3B05_BRATIO4B025_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B00_BRATIO3B05_BRATIO4B025_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B00_BRATIO3B05_BRATIO4B05_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B00_BRATIO3B05_BRATIO4B05_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B00_BRATIO3B05_BRATIO4B05_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B00_BRATIO3B05_BRATIO4B05_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B00_BRATIO3B05_BRATIO4B05_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B00_BRATIO3B05_BRATIO4B075_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B00_BRATIO3B05_BRATIO4B075_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B00_BRATIO3B05_BRATIO4B075_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B00_BRATIO3B05_BRATIO4B075_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B00_BRATIO3B05_BRATIO4B075_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B00_BRATIO3B05_BRATIO4B10_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B00_BRATIO3B05_BRATIO4B10_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B00_BRATIO3B05_BRATIO4B10_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B00_BRATIO3B05_BRATIO4B10_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B00_BRATIO3B05_BRATIO4B10_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B00_BRATIO3B075_BRATIO4B00_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B00_BRATIO3B075_BRATIO4B00_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B00_BRATIO3B075_BRATIO4B00_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B00_BRATIO3B075_BRATIO4B00_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B00_BRATIO3B075_BRATIO4B00_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B00_BRATIO3B075_BRATIO4B025_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B00_BRATIO3B075_BRATIO4B025_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B00_BRATIO3B075_BRATIO4B025_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B00_BRATIO3B075_BRATIO4B025_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B00_BRATIO3B075_BRATIO4B025_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B00_BRATIO3B075_BRATIO4B05_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B00_BRATIO3B075_BRATIO4B05_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B00_BRATIO3B075_BRATIO4B05_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B00_BRATIO3B075_BRATIO4B05_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B00_BRATIO3B075_BRATIO4B05_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B00_BRATIO3B075_BRATIO4B075_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B00_BRATIO3B075_BRATIO4B075_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B00_BRATIO3B075_BRATIO4B075_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B00_BRATIO3B075_BRATIO4B075_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B00_BRATIO3B075_BRATIO4B075_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B00_BRATIO3B075_BRATIO4B10_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B00_BRATIO3B075_BRATIO4B10_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B00_BRATIO3B075_BRATIO4B10_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B00_BRATIO3B075_BRATIO4B10_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B00_BRATIO3B075_BRATIO4B10_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B00_BRATIO3B10_BRATIO4B00_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B00_BRATIO3B10_BRATIO4B00_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B00_BRATIO3B10_BRATIO4B00_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B00_BRATIO3B10_BRATIO4B00_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B00_BRATIO3B10_BRATIO4B00_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B00_BRATIO3B10_BRATIO4B025_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B00_BRATIO3B10_BRATIO4B025_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B00_BRATIO3B10_BRATIO4B025_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B00_BRATIO3B10_BRATIO4B025_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B00_BRATIO3B10_BRATIO4B025_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B00_BRATIO3B10_BRATIO4B05_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B00_BRATIO3B10_BRATIO4B05_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B00_BRATIO3B10_BRATIO4B05_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B00_BRATIO3B10_BRATIO4B05_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B00_BRATIO3B10_BRATIO4B05_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B00_BRATIO3B10_BRATIO4B075_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B00_BRATIO3B10_BRATIO4B075_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B00_BRATIO3B10_BRATIO4B075_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B00_BRATIO3B10_BRATIO4B075_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B00_BRATIO3B10_BRATIO4B075_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B00_BRATIO3B10_BRATIO4B10_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B00_BRATIO3B10_BRATIO4B10_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B00_BRATIO3B10_BRATIO4B10_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B00_BRATIO3B10_BRATIO4B10_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B00_BRATIO3B10_BRATIO4B10_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B025_BRATIO3B00_BRATIO4B00_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B025_BRATIO3B00_BRATIO4B00_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B025_BRATIO3B00_BRATIO4B00_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B025_BRATIO3B00_BRATIO4B00_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B025_BRATIO3B00_BRATIO4B00_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B025_BRATIO3B00_BRATIO4B025_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B025_BRATIO3B00_BRATIO4B025_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B025_BRATIO3B00_BRATIO4B025_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B025_BRATIO3B00_BRATIO4B025_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B025_BRATIO3B00_BRATIO4B025_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B025_BRATIO3B00_BRATIO4B05_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B025_BRATIO3B00_BRATIO4B05_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B025_BRATIO3B00_BRATIO4B05_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B025_BRATIO3B00_BRATIO4B05_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B025_BRATIO3B00_BRATIO4B05_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B025_BRATIO3B00_BRATIO4B075_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B025_BRATIO3B00_BRATIO4B075_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B025_BRATIO3B00_BRATIO4B075_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B025_BRATIO3B00_BRATIO4B075_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B025_BRATIO3B00_BRATIO4B075_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B025_BRATIO3B00_BRATIO4B10_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B025_BRATIO3B00_BRATIO4B10_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B025_BRATIO3B00_BRATIO4B10_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B025_BRATIO3B00_BRATIO4B10_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B025_BRATIO3B00_BRATIO4B10_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B025_BRATIO3B025_BRATIO4B00_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B025_BRATIO3B025_BRATIO4B00_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B025_BRATIO3B025_BRATIO4B00_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B025_BRATIO3B025_BRATIO4B00_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B025_BRATIO3B025_BRATIO4B00_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B025_BRATIO3B025_BRATIO4B025_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B025_BRATIO3B025_BRATIO4B025_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B025_BRATIO3B025_BRATIO4B025_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B025_BRATIO3B025_BRATIO4B025_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B025_BRATIO3B025_BRATIO4B025_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B025_BRATIO3B025_BRATIO4B05_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B025_BRATIO3B025_BRATIO4B05_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B025_BRATIO3B025_BRATIO4B05_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B025_BRATIO3B025_BRATIO4B05_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B025_BRATIO3B025_BRATIO4B05_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B025_BRATIO3B025_BRATIO4B075_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B025_BRATIO3B025_BRATIO4B075_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B025_BRATIO3B025_BRATIO4B075_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B025_BRATIO3B025_BRATIO4B075_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B025_BRATIO3B025_BRATIO4B075_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B025_BRATIO3B025_BRATIO4B10_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B025_BRATIO3B025_BRATIO4B10_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B025_BRATIO3B025_BRATIO4B10_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B025_BRATIO3B025_BRATIO4B10_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B025_BRATIO3B025_BRATIO4B10_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B025_BRATIO3B05_BRATIO4B00_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B025_BRATIO3B05_BRATIO4B00_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B025_BRATIO3B05_BRATIO4B00_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B025_BRATIO3B05_BRATIO4B00_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B025_BRATIO3B05_BRATIO4B00_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B025_BRATIO3B05_BRATIO4B025_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B025_BRATIO3B05_BRATIO4B025_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B025_BRATIO3B05_BRATIO4B025_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B025_BRATIO3B05_BRATIO4B025_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B025_BRATIO3B05_BRATIO4B025_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B025_BRATIO3B05_BRATIO4B05_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B025_BRATIO3B05_BRATIO4B05_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B025_BRATIO3B05_BRATIO4B05_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B025_BRATIO3B05_BRATIO4B05_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B025_BRATIO3B05_BRATIO4B05_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B025_BRATIO3B05_BRATIO4B075_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B025_BRATIO3B05_BRATIO4B075_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B025_BRATIO3B05_BRATIO4B075_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B025_BRATIO3B05_BRATIO4B075_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B025_BRATIO3B05_BRATIO4B075_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B025_BRATIO3B05_BRATIO4B10_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B025_BRATIO3B05_BRATIO4B10_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B025_BRATIO3B05_BRATIO4B10_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B025_BRATIO3B05_BRATIO4B10_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B025_BRATIO3B05_BRATIO4B10_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B025_BRATIO3B075_BRATIO4B00_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B025_BRATIO3B075_BRATIO4B00_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B025_BRATIO3B075_BRATIO4B00_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B025_BRATIO3B075_BRATIO4B00_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B025_BRATIO3B075_BRATIO4B00_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B025_BRATIO3B075_BRATIO4B025_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B025_BRATIO3B075_BRATIO4B025_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B025_BRATIO3B075_BRATIO4B025_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B025_BRATIO3B075_BRATIO4B025_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B025_BRATIO3B075_BRATIO4B025_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B025_BRATIO3B075_BRATIO4B05_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B025_BRATIO3B075_BRATIO4B05_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B025_BRATIO3B075_BRATIO4B05_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B025_BRATIO3B075_BRATIO4B05_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B025_BRATIO3B075_BRATIO4B05_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B025_BRATIO3B075_BRATIO4B075_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B025_BRATIO3B075_BRATIO4B075_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B025_BRATIO3B075_BRATIO4B075_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B025_BRATIO3B075_BRATIO4B075_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B025_BRATIO3B075_BRATIO4B075_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B025_BRATIO3B075_BRATIO4B10_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B025_BRATIO3B075_BRATIO4B10_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B025_BRATIO3B075_BRATIO4B10_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B025_BRATIO3B075_BRATIO4B10_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B025_BRATIO3B075_BRATIO4B10_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B025_BRATIO3B10_BRATIO4B00_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B025_BRATIO3B10_BRATIO4B00_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B025_BRATIO3B10_BRATIO4B00_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B025_BRATIO3B10_BRATIO4B00_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B025_BRATIO3B10_BRATIO4B00_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B025_BRATIO3B10_BRATIO4B025_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B025_BRATIO3B10_BRATIO4B025_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B025_BRATIO3B10_BRATIO4B025_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B025_BRATIO3B10_BRATIO4B025_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B025_BRATIO3B10_BRATIO4B025_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B025_BRATIO3B10_BRATIO4B05_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B025_BRATIO3B10_BRATIO4B05_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B025_BRATIO3B10_BRATIO4B05_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B025_BRATIO3B10_BRATIO4B05_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B025_BRATIO3B10_BRATIO4B05_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B025_BRATIO3B10_BRATIO4B075_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B025_BRATIO3B10_BRATIO4B075_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B025_BRATIO3B10_BRATIO4B075_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B025_BRATIO3B10_BRATIO4B075_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B025_BRATIO3B10_BRATIO4B075_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B025_BRATIO3B10_BRATIO4B10_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B025_BRATIO3B10_BRATIO4B10_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B025_BRATIO3B10_BRATIO4B10_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B025_BRATIO3B10_BRATIO4B10_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B025_BRATIO3B10_BRATIO4B10_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B05_BRATIO3B00_BRATIO4B00_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B05_BRATIO3B00_BRATIO4B00_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B05_BRATIO3B00_BRATIO4B00_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B05_BRATIO3B00_BRATIO4B00_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B05_BRATIO3B00_BRATIO4B00_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B05_BRATIO3B00_BRATIO4B025_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B05_BRATIO3B00_BRATIO4B025_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B05_BRATIO3B00_BRATIO4B025_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B05_BRATIO3B00_BRATIO4B025_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B05_BRATIO3B00_BRATIO4B025_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B05_BRATIO3B00_BRATIO4B05_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B05_BRATIO3B00_BRATIO4B05_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B05_BRATIO3B00_BRATIO4B05_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B05_BRATIO3B00_BRATIO4B05_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B05_BRATIO3B00_BRATIO4B05_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B05_BRATIO3B00_BRATIO4B075_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B05_BRATIO3B00_BRATIO4B075_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B05_BRATIO3B00_BRATIO4B075_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B05_BRATIO3B00_BRATIO4B075_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B05_BRATIO3B00_BRATIO4B075_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B05_BRATIO3B00_BRATIO4B10_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B05_BRATIO3B00_BRATIO4B10_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B05_BRATIO3B00_BRATIO4B10_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B05_BRATIO3B00_BRATIO4B10_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B05_BRATIO3B00_BRATIO4B10_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B05_BRATIO3B025_BRATIO4B00_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B05_BRATIO3B025_BRATIO4B00_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B05_BRATIO3B025_BRATIO4B00_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B05_BRATIO3B025_BRATIO4B00_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B05_BRATIO3B025_BRATIO4B00_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B05_BRATIO3B025_BRATIO4B025_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B05_BRATIO3B025_BRATIO4B025_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B05_BRATIO3B025_BRATIO4B025_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B05_BRATIO3B025_BRATIO4B025_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B05_BRATIO3B025_BRATIO4B025_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B05_BRATIO3B025_BRATIO4B05_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B05_BRATIO3B025_BRATIO4B05_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B05_BRATIO3B025_BRATIO4B05_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B05_BRATIO3B025_BRATIO4B05_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B05_BRATIO3B025_BRATIO4B05_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B05_BRATIO3B025_BRATIO4B075_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B05_BRATIO3B025_BRATIO4B075_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B05_BRATIO3B025_BRATIO4B075_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B05_BRATIO3B025_BRATIO4B075_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B05_BRATIO3B025_BRATIO4B075_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B05_BRATIO3B025_BRATIO4B10_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B05_BRATIO3B025_BRATIO4B10_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B05_BRATIO3B025_BRATIO4B10_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B05_BRATIO3B025_BRATIO4B10_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B05_BRATIO3B025_BRATIO4B10_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B05_BRATIO3B05_BRATIO4B00_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B05_BRATIO3B05_BRATIO4B00_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B05_BRATIO3B05_BRATIO4B00_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B05_BRATIO3B05_BRATIO4B00_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B05_BRATIO3B05_BRATIO4B00_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B05_BRATIO3B05_BRATIO4B025_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B05_BRATIO3B05_BRATIO4B025_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B05_BRATIO3B05_BRATIO4B025_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B05_BRATIO3B05_BRATIO4B025_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B05_BRATIO3B05_BRATIO4B025_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B05_BRATIO3B05_BRATIO4B05_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B05_BRATIO3B05_BRATIO4B05_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B05_BRATIO3B05_BRATIO4B05_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B05_BRATIO3B05_BRATIO4B05_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B05_BRATIO3B05_BRATIO4B05_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B05_BRATIO3B05_BRATIO4B075_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B05_BRATIO3B05_BRATIO4B075_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B05_BRATIO3B05_BRATIO4B075_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B05_BRATIO3B05_BRATIO4B075_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B05_BRATIO3B05_BRATIO4B075_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B05_BRATIO3B05_BRATIO4B10_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B05_BRATIO3B05_BRATIO4B10_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B05_BRATIO3B05_BRATIO4B10_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B05_BRATIO3B05_BRATIO4B10_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B05_BRATIO3B05_BRATIO4B10_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B05_BRATIO3B075_BRATIO4B00_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B05_BRATIO3B075_BRATIO4B00_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B05_BRATIO3B075_BRATIO4B00_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B05_BRATIO3B075_BRATIO4B00_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B05_BRATIO3B075_BRATIO4B00_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B05_BRATIO3B075_BRATIO4B025_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B05_BRATIO3B075_BRATIO4B025_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B05_BRATIO3B075_BRATIO4B025_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B05_BRATIO3B075_BRATIO4B025_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B05_BRATIO3B075_BRATIO4B025_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B05_BRATIO3B075_BRATIO4B05_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B05_BRATIO3B075_BRATIO4B05_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B05_BRATIO3B075_BRATIO4B05_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B05_BRATIO3B075_BRATIO4B05_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B05_BRATIO3B075_BRATIO4B05_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B05_BRATIO3B075_BRATIO4B075_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B05_BRATIO3B075_BRATIO4B075_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B05_BRATIO3B075_BRATIO4B075_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B05_BRATIO3B075_BRATIO4B075_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B05_BRATIO3B075_BRATIO4B075_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B05_BRATIO3B075_BRATIO4B10_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B05_BRATIO3B075_BRATIO4B10_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B05_BRATIO3B075_BRATIO4B10_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B05_BRATIO3B075_BRATIO4B10_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B05_BRATIO3B075_BRATIO4B10_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B05_BRATIO3B10_BRATIO4B00_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B05_BRATIO3B10_BRATIO4B00_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B05_BRATIO3B10_BRATIO4B00_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B05_BRATIO3B10_BRATIO4B00_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B05_BRATIO3B10_BRATIO4B00_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B05_BRATIO3B10_BRATIO4B025_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B05_BRATIO3B10_BRATIO4B025_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B05_BRATIO3B10_BRATIO4B025_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B05_BRATIO3B10_BRATIO4B025_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B05_BRATIO3B10_BRATIO4B025_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B05_BRATIO3B10_BRATIO4B05_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B05_BRATIO3B10_BRATIO4B05_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B05_BRATIO3B10_BRATIO4B05_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B05_BRATIO3B10_BRATIO4B05_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B05_BRATIO3B10_BRATIO4B05_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B05_BRATIO3B10_BRATIO4B075_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B05_BRATIO3B10_BRATIO4B075_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B05_BRATIO3B10_BRATIO4B075_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B05_BRATIO3B10_BRATIO4B075_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B05_BRATIO3B10_BRATIO4B075_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B05_BRATIO3B10_BRATIO4B10_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B05_BRATIO3B10_BRATIO4B10_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B05_BRATIO3B10_BRATIO4B10_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B05_BRATIO3B10_BRATIO4B10_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B05_BRATIO3B10_BRATIO4B10_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B075_BRATIO3B00_BRATIO4B00_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B075_BRATIO3B00_BRATIO4B00_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B075_BRATIO3B00_BRATIO4B00_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B075_BRATIO3B00_BRATIO4B00_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B075_BRATIO3B00_BRATIO4B00_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B075_BRATIO3B00_BRATIO4B025_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B075_BRATIO3B00_BRATIO4B025_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B075_BRATIO3B00_BRATIO4B025_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B075_BRATIO3B00_BRATIO4B025_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B075_BRATIO3B00_BRATIO4B025_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B075_BRATIO3B00_BRATIO4B05_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B075_BRATIO3B00_BRATIO4B05_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B075_BRATIO3B00_BRATIO4B05_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B075_BRATIO3B00_BRATIO4B05_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B075_BRATIO3B00_BRATIO4B05_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B075_BRATIO3B00_BRATIO4B075_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B075_BRATIO3B00_BRATIO4B075_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B075_BRATIO3B00_BRATIO4B075_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B075_BRATIO3B00_BRATIO4B075_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B075_BRATIO3B00_BRATIO4B075_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B075_BRATIO3B00_BRATIO4B10_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B075_BRATIO3B00_BRATIO4B10_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B075_BRATIO3B00_BRATIO4B10_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B075_BRATIO3B00_BRATIO4B10_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B075_BRATIO3B00_BRATIO4B10_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B075_BRATIO3B025_BRATIO4B00_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B075_BRATIO3B025_BRATIO4B00_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B075_BRATIO3B025_BRATIO4B00_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B075_BRATIO3B025_BRATIO4B00_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B075_BRATIO3B025_BRATIO4B00_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B075_BRATIO3B025_BRATIO4B025_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B075_BRATIO3B025_BRATIO4B025_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B075_BRATIO3B025_BRATIO4B025_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B075_BRATIO3B025_BRATIO4B025_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B075_BRATIO3B025_BRATIO4B025_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B075_BRATIO3B025_BRATIO4B05_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B075_BRATIO3B025_BRATIO4B05_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B075_BRATIO3B025_BRATIO4B05_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B075_BRATIO3B025_BRATIO4B05_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B075_BRATIO3B025_BRATIO4B05_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B075_BRATIO3B025_BRATIO4B075_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B075_BRATIO3B025_BRATIO4B075_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B075_BRATIO3B025_BRATIO4B075_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B075_BRATIO3B025_BRATIO4B075_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B075_BRATIO3B025_BRATIO4B075_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B075_BRATIO3B025_BRATIO4B10_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B075_BRATIO3B025_BRATIO4B10_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B075_BRATIO3B025_BRATIO4B10_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B075_BRATIO3B025_BRATIO4B10_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B075_BRATIO3B025_BRATIO4B10_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B075_BRATIO3B05_BRATIO4B00_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B075_BRATIO3B05_BRATIO4B00_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B075_BRATIO3B05_BRATIO4B00_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B075_BRATIO3B05_BRATIO4B00_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B075_BRATIO3B05_BRATIO4B00_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B075_BRATIO3B05_BRATIO4B025_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B075_BRATIO3B05_BRATIO4B025_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B075_BRATIO3B05_BRATIO4B025_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B075_BRATIO3B05_BRATIO4B025_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B075_BRATIO3B05_BRATIO4B025_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B075_BRATIO3B05_BRATIO4B05_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B075_BRATIO3B05_BRATIO4B05_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B075_BRATIO3B05_BRATIO4B05_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B075_BRATIO3B05_BRATIO4B05_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B075_BRATIO3B05_BRATIO4B05_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B075_BRATIO3B05_BRATIO4B075_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B075_BRATIO3B05_BRATIO4B075_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B075_BRATIO3B05_BRATIO4B075_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B075_BRATIO3B05_BRATIO4B075_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B075_BRATIO3B05_BRATIO4B075_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B075_BRATIO3B05_BRATIO4B10_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B075_BRATIO3B05_BRATIO4B10_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B075_BRATIO3B05_BRATIO4B10_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B075_BRATIO3B05_BRATIO4B10_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B075_BRATIO3B05_BRATIO4B10_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B075_BRATIO3B075_BRATIO4B00_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B075_BRATIO3B075_BRATIO4B00_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B075_BRATIO3B075_BRATIO4B00_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B075_BRATIO3B075_BRATIO4B00_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B075_BRATIO3B075_BRATIO4B00_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B075_BRATIO3B075_BRATIO4B025_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B075_BRATIO3B075_BRATIO4B025_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B075_BRATIO3B075_BRATIO4B025_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B075_BRATIO3B075_BRATIO4B025_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B075_BRATIO3B075_BRATIO4B025_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B075_BRATIO3B075_BRATIO4B05_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B075_BRATIO3B075_BRATIO4B05_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B075_BRATIO3B075_BRATIO4B05_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B075_BRATIO3B075_BRATIO4B05_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B075_BRATIO3B075_BRATIO4B05_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B075_BRATIO3B075_BRATIO4B075_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B075_BRATIO3B075_BRATIO4B075_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B075_BRATIO3B075_BRATIO4B075_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B075_BRATIO3B075_BRATIO4B075_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B075_BRATIO3B075_BRATIO4B075_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B075_BRATIO3B075_BRATIO4B10_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B075_BRATIO3B075_BRATIO4B10_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B075_BRATIO3B075_BRATIO4B10_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B075_BRATIO3B075_BRATIO4B10_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B075_BRATIO3B075_BRATIO4B10_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B075_BRATIO3B10_BRATIO4B00_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B075_BRATIO3B10_BRATIO4B00_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B075_BRATIO3B10_BRATIO4B00_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B075_BRATIO3B10_BRATIO4B00_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B075_BRATIO3B10_BRATIO4B00_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B075_BRATIO3B10_BRATIO4B025_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B075_BRATIO3B10_BRATIO4B025_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B075_BRATIO3B10_BRATIO4B025_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B075_BRATIO3B10_BRATIO4B025_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B075_BRATIO3B10_BRATIO4B025_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B075_BRATIO3B10_BRATIO4B05_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B075_BRATIO3B10_BRATIO4B05_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B075_BRATIO3B10_BRATIO4B05_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B075_BRATIO3B10_BRATIO4B05_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B075_BRATIO3B10_BRATIO4B05_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B075_BRATIO3B10_BRATIO4B075_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B075_BRATIO3B10_BRATIO4B075_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B075_BRATIO3B10_BRATIO4B075_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B075_BRATIO3B10_BRATIO4B075_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B075_BRATIO3B10_BRATIO4B075_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B075_BRATIO3B10_BRATIO4B10_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B075_BRATIO3B10_BRATIO4B10_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B075_BRATIO3B10_BRATIO4B10_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B075_BRATIO3B10_BRATIO4B10_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B075_BRATIO3B10_BRATIO4B10_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B10_BRATIO3B00_BRATIO4B00_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B10_BRATIO3B00_BRATIO4B00_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B10_BRATIO3B00_BRATIO4B00_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B10_BRATIO3B00_BRATIO4B00_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B10_BRATIO3B00_BRATIO4B00_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B10_BRATIO3B00_BRATIO4B025_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B10_BRATIO3B00_BRATIO4B025_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B10_BRATIO3B00_BRATIO4B025_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B10_BRATIO3B00_BRATIO4B025_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B10_BRATIO3B00_BRATIO4B025_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B10_BRATIO3B00_BRATIO4B05_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B10_BRATIO3B00_BRATIO4B05_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B10_BRATIO3B00_BRATIO4B05_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B10_BRATIO3B00_BRATIO4B05_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B10_BRATIO3B00_BRATIO4B05_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B10_BRATIO3B00_BRATIO4B075_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B10_BRATIO3B00_BRATIO4B075_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B10_BRATIO3B00_BRATIO4B075_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B10_BRATIO3B00_BRATIO4B075_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B10_BRATIO3B00_BRATIO4B075_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B10_BRATIO3B00_BRATIO4B10_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B10_BRATIO3B00_BRATIO4B10_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B10_BRATIO3B00_BRATIO4B10_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B10_BRATIO3B00_BRATIO4B10_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B10_BRATIO3B00_BRATIO4B10_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B10_BRATIO3B025_BRATIO4B00_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B10_BRATIO3B025_BRATIO4B00_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B10_BRATIO3B025_BRATIO4B00_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B10_BRATIO3B025_BRATIO4B00_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B10_BRATIO3B025_BRATIO4B00_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B10_BRATIO3B025_BRATIO4B025_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B10_BRATIO3B025_BRATIO4B025_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B10_BRATIO3B025_BRATIO4B025_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B10_BRATIO3B025_BRATIO4B025_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B10_BRATIO3B025_BRATIO4B025_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B10_BRATIO3B025_BRATIO4B05_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B10_BRATIO3B025_BRATIO4B05_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B10_BRATIO3B025_BRATIO4B05_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B10_BRATIO3B025_BRATIO4B05_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B10_BRATIO3B025_BRATIO4B05_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B10_BRATIO3B025_BRATIO4B075_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B10_BRATIO3B025_BRATIO4B075_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B10_BRATIO3B025_BRATIO4B075_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B10_BRATIO3B025_BRATIO4B075_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B10_BRATIO3B025_BRATIO4B075_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B10_BRATIO3B025_BRATIO4B10_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B10_BRATIO3B025_BRATIO4B10_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B10_BRATIO3B025_BRATIO4B10_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B10_BRATIO3B025_BRATIO4B10_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B10_BRATIO3B025_BRATIO4B10_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B10_BRATIO3B05_BRATIO4B00_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B10_BRATIO3B05_BRATIO4B00_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B10_BRATIO3B05_BRATIO4B00_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B10_BRATIO3B05_BRATIO4B00_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B10_BRATIO3B05_BRATIO4B00_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B10_BRATIO3B05_BRATIO4B025_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B10_BRATIO3B05_BRATIO4B025_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B10_BRATIO3B05_BRATIO4B025_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B10_BRATIO3B05_BRATIO4B025_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B10_BRATIO3B05_BRATIO4B025_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B10_BRATIO3B05_BRATIO4B05_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B10_BRATIO3B05_BRATIO4B05_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B10_BRATIO3B05_BRATIO4B05_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B10_BRATIO3B05_BRATIO4B05_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B10_BRATIO3B05_BRATIO4B05_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B10_BRATIO3B05_BRATIO4B075_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B10_BRATIO3B05_BRATIO4B075_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B10_BRATIO3B05_BRATIO4B075_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B10_BRATIO3B05_BRATIO4B075_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B10_BRATIO3B05_BRATIO4B075_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B10_BRATIO3B05_BRATIO4B10_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B10_BRATIO3B05_BRATIO4B10_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B10_BRATIO3B05_BRATIO4B10_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B10_BRATIO3B05_BRATIO4B10_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B10_BRATIO3B05_BRATIO4B10_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B10_BRATIO3B075_BRATIO4B00_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B10_BRATIO3B075_BRATIO4B00_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B10_BRATIO3B075_BRATIO4B00_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B10_BRATIO3B075_BRATIO4B00_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B10_BRATIO3B075_BRATIO4B00_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B10_BRATIO3B075_BRATIO4B025_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B10_BRATIO3B075_BRATIO4B025_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B10_BRATIO3B075_BRATIO4B025_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B10_BRATIO3B075_BRATIO4B025_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B10_BRATIO3B075_BRATIO4B025_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B10_BRATIO3B075_BRATIO4B05_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B10_BRATIO3B075_BRATIO4B05_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B10_BRATIO3B075_BRATIO4B05_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B10_BRATIO3B075_BRATIO4B05_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B10_BRATIO3B075_BRATIO4B05_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B10_BRATIO3B075_BRATIO4B075_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B10_BRATIO3B075_BRATIO4B075_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B10_BRATIO3B075_BRATIO4B075_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B10_BRATIO3B075_BRATIO4B075_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B10_BRATIO3B075_BRATIO4B075_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B10_BRATIO3B075_BRATIO4B10_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B10_BRATIO3B075_BRATIO4B10_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B10_BRATIO3B075_BRATIO4B10_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B10_BRATIO3B075_BRATIO4B10_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B10_BRATIO3B075_BRATIO4B10_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B10_BRATIO3B10_BRATIO4B00_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B10_BRATIO3B10_BRATIO4B00_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B10_BRATIO3B10_BRATIO4B00_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B10_BRATIO3B10_BRATIO4B00_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B10_BRATIO3B10_BRATIO4B00_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B10_BRATIO3B10_BRATIO4B025_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B10_BRATIO3B10_BRATIO4B025_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B10_BRATIO3B10_BRATIO4B025_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B10_BRATIO3B10_BRATIO4B025_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B10_BRATIO3B10_BRATIO4B025_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B10_BRATIO3B10_BRATIO4B05_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B10_BRATIO3B10_BRATIO4B05_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B10_BRATIO3B10_BRATIO4B05_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B10_BRATIO3B10_BRATIO4B05_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B10_BRATIO3B10_BRATIO4B05_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B10_BRATIO3B10_BRATIO4B075_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B10_BRATIO3B10_BRATIO4B075_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B10_BRATIO3B10_BRATIO4B075_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B10_BRATIO3B10_BRATIO4B075_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B10_BRATIO3B10_BRATIO4B075_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B10_BRATIO3B10_BRATIO4B10_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B10_BRATIO3B10_BRATIO4B10_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B10_BRATIO3B10_BRATIO4B10_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B10_BRATIO3B10_BRATIO4B10_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B025_BRATIO2B10_BRATIO3B10_BRATIO4B10_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B00_BRATIO3B00_BRATIO4B00_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B00_BRATIO3B00_BRATIO4B00_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B00_BRATIO3B00_BRATIO4B00_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B00_BRATIO3B00_BRATIO4B00_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B00_BRATIO3B00_BRATIO4B00_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B00_BRATIO3B00_BRATIO4B025_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B00_BRATIO3B00_BRATIO4B025_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B00_BRATIO3B00_BRATIO4B025_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B00_BRATIO3B00_BRATIO4B025_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B00_BRATIO3B00_BRATIO4B025_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B00_BRATIO3B00_BRATIO4B05_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B00_BRATIO3B00_BRATIO4B05_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B00_BRATIO3B00_BRATIO4B05_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B00_BRATIO3B00_BRATIO4B05_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B00_BRATIO3B00_BRATIO4B05_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B00_BRATIO3B00_BRATIO4B075_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B00_BRATIO3B00_BRATIO4B075_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B00_BRATIO3B00_BRATIO4B075_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B00_BRATIO3B00_BRATIO4B075_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B00_BRATIO3B00_BRATIO4B075_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B00_BRATIO3B00_BRATIO4B10_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B00_BRATIO3B00_BRATIO4B10_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B00_BRATIO3B00_BRATIO4B10_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B00_BRATIO3B00_BRATIO4B10_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B00_BRATIO3B00_BRATIO4B10_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B00_BRATIO3B025_BRATIO4B00_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B00_BRATIO3B025_BRATIO4B00_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B00_BRATIO3B025_BRATIO4B00_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B00_BRATIO3B025_BRATIO4B00_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B00_BRATIO3B025_BRATIO4B00_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B00_BRATIO3B025_BRATIO4B025_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B00_BRATIO3B025_BRATIO4B025_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B00_BRATIO3B025_BRATIO4B025_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B00_BRATIO3B025_BRATIO4B025_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B00_BRATIO3B025_BRATIO4B025_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B00_BRATIO3B025_BRATIO4B05_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B00_BRATIO3B025_BRATIO4B05_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B00_BRATIO3B025_BRATIO4B05_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B00_BRATIO3B025_BRATIO4B05_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B00_BRATIO3B025_BRATIO4B05_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B00_BRATIO3B025_BRATIO4B075_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B00_BRATIO3B025_BRATIO4B075_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B00_BRATIO3B025_BRATIO4B075_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B00_BRATIO3B025_BRATIO4B075_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B00_BRATIO3B025_BRATIO4B075_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B00_BRATIO3B025_BRATIO4B10_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B00_BRATIO3B025_BRATIO4B10_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B00_BRATIO3B025_BRATIO4B10_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B00_BRATIO3B025_BRATIO4B10_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B00_BRATIO3B025_BRATIO4B10_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B00_BRATIO3B05_BRATIO4B00_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B00_BRATIO3B05_BRATIO4B00_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B00_BRATIO3B05_BRATIO4B00_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B00_BRATIO3B05_BRATIO4B00_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B00_BRATIO3B05_BRATIO4B00_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B00_BRATIO3B05_BRATIO4B025_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B00_BRATIO3B05_BRATIO4B025_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B00_BRATIO3B05_BRATIO4B025_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B00_BRATIO3B05_BRATIO4B025_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B00_BRATIO3B05_BRATIO4B025_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B00_BRATIO3B05_BRATIO4B05_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B00_BRATIO3B05_BRATIO4B05_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B00_BRATIO3B05_BRATIO4B05_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B00_BRATIO3B05_BRATIO4B05_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B00_BRATIO3B05_BRATIO4B05_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B00_BRATIO3B05_BRATIO4B075_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B00_BRATIO3B05_BRATIO4B075_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B00_BRATIO3B05_BRATIO4B075_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B00_BRATIO3B05_BRATIO4B075_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B00_BRATIO3B05_BRATIO4B075_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B00_BRATIO3B05_BRATIO4B10_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B00_BRATIO3B05_BRATIO4B10_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B00_BRATIO3B05_BRATIO4B10_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B00_BRATIO3B05_BRATIO4B10_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B00_BRATIO3B05_BRATIO4B10_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B00_BRATIO3B075_BRATIO4B00_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B00_BRATIO3B075_BRATIO4B00_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B00_BRATIO3B075_BRATIO4B00_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B00_BRATIO3B075_BRATIO4B00_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B00_BRATIO3B075_BRATIO4B00_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B00_BRATIO3B075_BRATIO4B025_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B00_BRATIO3B075_BRATIO4B025_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B00_BRATIO3B075_BRATIO4B025_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B00_BRATIO3B075_BRATIO4B025_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B00_BRATIO3B075_BRATIO4B025_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B00_BRATIO3B075_BRATIO4B05_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B00_BRATIO3B075_BRATIO4B05_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B00_BRATIO3B075_BRATIO4B05_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B00_BRATIO3B075_BRATIO4B05_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B00_BRATIO3B075_BRATIO4B05_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B00_BRATIO3B075_BRATIO4B075_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B00_BRATIO3B075_BRATIO4B075_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B00_BRATIO3B075_BRATIO4B075_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B00_BRATIO3B075_BRATIO4B075_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B00_BRATIO3B075_BRATIO4B075_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B00_BRATIO3B075_BRATIO4B10_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B00_BRATIO3B075_BRATIO4B10_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B00_BRATIO3B075_BRATIO4B10_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B00_BRATIO3B075_BRATIO4B10_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B00_BRATIO3B075_BRATIO4B10_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B00_BRATIO3B10_BRATIO4B00_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B00_BRATIO3B10_BRATIO4B00_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B00_BRATIO3B10_BRATIO4B00_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B00_BRATIO3B10_BRATIO4B00_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B00_BRATIO3B10_BRATIO4B00_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B00_BRATIO3B10_BRATIO4B025_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B00_BRATIO3B10_BRATIO4B025_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B00_BRATIO3B10_BRATIO4B025_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B00_BRATIO3B10_BRATIO4B025_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B00_BRATIO3B10_BRATIO4B025_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B00_BRATIO3B10_BRATIO4B05_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B00_BRATIO3B10_BRATIO4B05_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B00_BRATIO3B10_BRATIO4B05_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B00_BRATIO3B10_BRATIO4B05_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B00_BRATIO3B10_BRATIO4B05_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B00_BRATIO3B10_BRATIO4B075_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B00_BRATIO3B10_BRATIO4B075_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B00_BRATIO3B10_BRATIO4B075_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B00_BRATIO3B10_BRATIO4B075_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B00_BRATIO3B10_BRATIO4B075_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B00_BRATIO3B10_BRATIO4B10_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B00_BRATIO3B10_BRATIO4B10_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B00_BRATIO3B10_BRATIO4B10_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B00_BRATIO3B10_BRATIO4B10_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B00_BRATIO3B10_BRATIO4B10_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B025_BRATIO3B00_BRATIO4B00_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B025_BRATIO3B00_BRATIO4B00_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B025_BRATIO3B00_BRATIO4B00_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B025_BRATIO3B00_BRATIO4B00_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B025_BRATIO3B00_BRATIO4B00_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B025_BRATIO3B00_BRATIO4B025_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B025_BRATIO3B00_BRATIO4B025_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B025_BRATIO3B00_BRATIO4B025_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B025_BRATIO3B00_BRATIO4B025_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B025_BRATIO3B00_BRATIO4B025_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B025_BRATIO3B00_BRATIO4B05_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B025_BRATIO3B00_BRATIO4B05_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B025_BRATIO3B00_BRATIO4B05_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B025_BRATIO3B00_BRATIO4B05_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B025_BRATIO3B00_BRATIO4B05_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B025_BRATIO3B00_BRATIO4B075_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B025_BRATIO3B00_BRATIO4B075_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B025_BRATIO3B00_BRATIO4B075_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B025_BRATIO3B00_BRATIO4B075_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B025_BRATIO3B00_BRATIO4B075_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B025_BRATIO3B00_BRATIO4B10_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B025_BRATIO3B00_BRATIO4B10_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B025_BRATIO3B00_BRATIO4B10_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B025_BRATIO3B00_BRATIO4B10_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B025_BRATIO3B00_BRATIO4B10_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B025_BRATIO3B025_BRATIO4B00_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B025_BRATIO3B025_BRATIO4B00_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B025_BRATIO3B025_BRATIO4B00_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B025_BRATIO3B025_BRATIO4B00_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B025_BRATIO3B025_BRATIO4B00_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B025_BRATIO3B025_BRATIO4B025_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B025_BRATIO3B025_BRATIO4B025_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B025_BRATIO3B025_BRATIO4B025_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B025_BRATIO3B025_BRATIO4B025_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B025_BRATIO3B025_BRATIO4B025_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B025_BRATIO3B025_BRATIO4B05_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B025_BRATIO3B025_BRATIO4B05_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B025_BRATIO3B025_BRATIO4B05_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B025_BRATIO3B025_BRATIO4B05_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B025_BRATIO3B025_BRATIO4B05_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B025_BRATIO3B025_BRATIO4B075_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B025_BRATIO3B025_BRATIO4B075_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B025_BRATIO3B025_BRATIO4B075_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B025_BRATIO3B025_BRATIO4B075_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B025_BRATIO3B025_BRATIO4B075_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B025_BRATIO3B025_BRATIO4B10_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B025_BRATIO3B025_BRATIO4B10_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B025_BRATIO3B025_BRATIO4B10_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B025_BRATIO3B025_BRATIO4B10_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B025_BRATIO3B025_BRATIO4B10_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B025_BRATIO3B05_BRATIO4B00_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B025_BRATIO3B05_BRATIO4B00_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B025_BRATIO3B05_BRATIO4B00_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B025_BRATIO3B05_BRATIO4B00_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B025_BRATIO3B05_BRATIO4B00_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B025_BRATIO3B05_BRATIO4B025_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B025_BRATIO3B05_BRATIO4B025_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B025_BRATIO3B05_BRATIO4B025_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B025_BRATIO3B05_BRATIO4B025_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B025_BRATIO3B05_BRATIO4B025_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B025_BRATIO3B05_BRATIO4B05_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B025_BRATIO3B05_BRATIO4B05_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B025_BRATIO3B05_BRATIO4B05_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B025_BRATIO3B05_BRATIO4B05_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B025_BRATIO3B05_BRATIO4B05_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B025_BRATIO3B05_BRATIO4B075_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B025_BRATIO3B05_BRATIO4B075_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B025_BRATIO3B05_BRATIO4B075_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B025_BRATIO3B05_BRATIO4B075_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B025_BRATIO3B05_BRATIO4B075_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B025_BRATIO3B05_BRATIO4B10_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B025_BRATIO3B05_BRATIO4B10_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B025_BRATIO3B05_BRATIO4B10_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B025_BRATIO3B05_BRATIO4B10_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B025_BRATIO3B05_BRATIO4B10_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B025_BRATIO3B075_BRATIO4B00_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B025_BRATIO3B075_BRATIO4B00_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B025_BRATIO3B075_BRATIO4B00_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B025_BRATIO3B075_BRATIO4B00_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B025_BRATIO3B075_BRATIO4B00_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B025_BRATIO3B075_BRATIO4B025_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B025_BRATIO3B075_BRATIO4B025_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B025_BRATIO3B075_BRATIO4B025_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B025_BRATIO3B075_BRATIO4B025_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B025_BRATIO3B075_BRATIO4B025_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B025_BRATIO3B075_BRATIO4B05_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B025_BRATIO3B075_BRATIO4B05_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B025_BRATIO3B075_BRATIO4B05_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B025_BRATIO3B075_BRATIO4B05_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B025_BRATIO3B075_BRATIO4B05_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B025_BRATIO3B075_BRATIO4B075_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B025_BRATIO3B075_BRATIO4B075_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B025_BRATIO3B075_BRATIO4B075_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B025_BRATIO3B075_BRATIO4B075_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B025_BRATIO3B075_BRATIO4B075_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B025_BRATIO3B075_BRATIO4B10_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B025_BRATIO3B075_BRATIO4B10_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B025_BRATIO3B075_BRATIO4B10_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B025_BRATIO3B075_BRATIO4B10_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B025_BRATIO3B075_BRATIO4B10_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B025_BRATIO3B10_BRATIO4B00_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B025_BRATIO3B10_BRATIO4B00_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B025_BRATIO3B10_BRATIO4B00_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B025_BRATIO3B10_BRATIO4B00_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B025_BRATIO3B10_BRATIO4B00_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B025_BRATIO3B10_BRATIO4B025_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B025_BRATIO3B10_BRATIO4B025_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B025_BRATIO3B10_BRATIO4B025_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B025_BRATIO3B10_BRATIO4B025_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B025_BRATIO3B10_BRATIO4B025_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B025_BRATIO3B10_BRATIO4B05_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B025_BRATIO3B10_BRATIO4B05_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B025_BRATIO3B10_BRATIO4B05_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B025_BRATIO3B10_BRATIO4B05_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B025_BRATIO3B10_BRATIO4B05_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B025_BRATIO3B10_BRATIO4B075_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B025_BRATIO3B10_BRATIO4B075_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B025_BRATIO3B10_BRATIO4B075_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B025_BRATIO3B10_BRATIO4B075_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B025_BRATIO3B10_BRATIO4B075_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B025_BRATIO3B10_BRATIO4B10_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B025_BRATIO3B10_BRATIO4B10_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B025_BRATIO3B10_BRATIO4B10_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B025_BRATIO3B10_BRATIO4B10_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B025_BRATIO3B10_BRATIO4B10_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B05_BRATIO3B00_BRATIO4B00_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B05_BRATIO3B00_BRATIO4B00_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B05_BRATIO3B00_BRATIO4B00_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B05_BRATIO3B00_BRATIO4B00_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B05_BRATIO3B00_BRATIO4B00_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B05_BRATIO3B00_BRATIO4B025_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B05_BRATIO3B00_BRATIO4B025_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B05_BRATIO3B00_BRATIO4B025_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B05_BRATIO3B00_BRATIO4B025_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B05_BRATIO3B00_BRATIO4B025_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B05_BRATIO3B00_BRATIO4B05_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B05_BRATIO3B00_BRATIO4B05_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B05_BRATIO3B00_BRATIO4B05_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B05_BRATIO3B00_BRATIO4B05_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B05_BRATIO3B00_BRATIO4B05_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B05_BRATIO3B00_BRATIO4B075_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B05_BRATIO3B00_BRATIO4B075_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B05_BRATIO3B00_BRATIO4B075_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B05_BRATIO3B00_BRATIO4B075_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B05_BRATIO3B00_BRATIO4B075_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B05_BRATIO3B00_BRATIO4B10_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B05_BRATIO3B00_BRATIO4B10_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B05_BRATIO3B00_BRATIO4B10_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B05_BRATIO3B00_BRATIO4B10_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B05_BRATIO3B00_BRATIO4B10_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B05_BRATIO3B025_BRATIO4B00_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B05_BRATIO3B025_BRATIO4B00_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B05_BRATIO3B025_BRATIO4B00_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B05_BRATIO3B025_BRATIO4B00_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B05_BRATIO3B025_BRATIO4B00_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B05_BRATIO3B025_BRATIO4B025_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B05_BRATIO3B025_BRATIO4B025_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B05_BRATIO3B025_BRATIO4B025_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B05_BRATIO3B025_BRATIO4B025_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B05_BRATIO3B025_BRATIO4B025_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B05_BRATIO3B025_BRATIO4B05_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B05_BRATIO3B025_BRATIO4B05_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B05_BRATIO3B025_BRATIO4B05_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B05_BRATIO3B025_BRATIO4B05_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B05_BRATIO3B025_BRATIO4B05_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B05_BRATIO3B025_BRATIO4B075_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B05_BRATIO3B025_BRATIO4B075_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B05_BRATIO3B025_BRATIO4B075_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B05_BRATIO3B025_BRATIO4B075_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B05_BRATIO3B025_BRATIO4B075_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B05_BRATIO3B025_BRATIO4B10_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B05_BRATIO3B025_BRATIO4B10_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B05_BRATIO3B025_BRATIO4B10_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B05_BRATIO3B025_BRATIO4B10_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B05_BRATIO3B025_BRATIO4B10_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B05_BRATIO3B05_BRATIO4B00_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B05_BRATIO3B05_BRATIO4B00_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B05_BRATIO3B05_BRATIO4B00_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B05_BRATIO3B05_BRATIO4B00_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B05_BRATIO3B05_BRATIO4B00_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B05_BRATIO3B05_BRATIO4B025_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B05_BRATIO3B05_BRATIO4B025_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B05_BRATIO3B05_BRATIO4B025_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B05_BRATIO3B05_BRATIO4B025_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B05_BRATIO3B05_BRATIO4B025_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B05_BRATIO3B05_BRATIO4B05_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B05_BRATIO3B05_BRATIO4B05_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B05_BRATIO3B05_BRATIO4B05_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B05_BRATIO3B05_BRATIO4B05_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B05_BRATIO3B05_BRATIO4B05_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B05_BRATIO3B05_BRATIO4B075_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B05_BRATIO3B05_BRATIO4B075_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B05_BRATIO3B05_BRATIO4B075_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B05_BRATIO3B05_BRATIO4B075_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B05_BRATIO3B05_BRATIO4B075_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B05_BRATIO3B05_BRATIO4B10_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B05_BRATIO3B05_BRATIO4B10_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B05_BRATIO3B05_BRATIO4B10_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B05_BRATIO3B05_BRATIO4B10_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B05_BRATIO3B05_BRATIO4B10_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B05_BRATIO3B075_BRATIO4B00_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B05_BRATIO3B075_BRATIO4B00_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B05_BRATIO3B075_BRATIO4B00_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B05_BRATIO3B075_BRATIO4B00_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B05_BRATIO3B075_BRATIO4B00_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B05_BRATIO3B075_BRATIO4B025_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B05_BRATIO3B075_BRATIO4B025_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B05_BRATIO3B075_BRATIO4B025_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B05_BRATIO3B075_BRATIO4B025_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B05_BRATIO3B075_BRATIO4B025_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B05_BRATIO3B075_BRATIO4B05_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B05_BRATIO3B075_BRATIO4B05_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B05_BRATIO3B075_BRATIO4B05_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B05_BRATIO3B075_BRATIO4B05_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B05_BRATIO3B075_BRATIO4B05_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B05_BRATIO3B075_BRATIO4B075_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B05_BRATIO3B075_BRATIO4B075_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B05_BRATIO3B075_BRATIO4B075_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B05_BRATIO3B075_BRATIO4B075_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B05_BRATIO3B075_BRATIO4B075_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B05_BRATIO3B075_BRATIO4B10_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B05_BRATIO3B075_BRATIO4B10_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B05_BRATIO3B075_BRATIO4B10_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B05_BRATIO3B075_BRATIO4B10_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B05_BRATIO3B075_BRATIO4B10_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B05_BRATIO3B10_BRATIO4B00_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B05_BRATIO3B10_BRATIO4B00_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B05_BRATIO3B10_BRATIO4B00_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B05_BRATIO3B10_BRATIO4B00_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B05_BRATIO3B10_BRATIO4B00_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B05_BRATIO3B10_BRATIO4B025_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B05_BRATIO3B10_BRATIO4B025_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B05_BRATIO3B10_BRATIO4B025_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B05_BRATIO3B10_BRATIO4B025_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B05_BRATIO3B10_BRATIO4B025_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B05_BRATIO3B10_BRATIO4B05_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B05_BRATIO3B10_BRATIO4B05_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B05_BRATIO3B10_BRATIO4B05_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B05_BRATIO3B10_BRATIO4B05_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B05_BRATIO3B10_BRATIO4B05_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B05_BRATIO3B10_BRATIO4B075_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B05_BRATIO3B10_BRATIO4B075_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B05_BRATIO3B10_BRATIO4B075_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B05_BRATIO3B10_BRATIO4B075_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B05_BRATIO3B10_BRATIO4B075_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B05_BRATIO3B10_BRATIO4B10_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B05_BRATIO3B10_BRATIO4B10_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B05_BRATIO3B10_BRATIO4B10_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B05_BRATIO3B10_BRATIO4B10_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B05_BRATIO3B10_BRATIO4B10_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B075_BRATIO3B00_BRATIO4B00_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B075_BRATIO3B00_BRATIO4B00_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B075_BRATIO3B00_BRATIO4B00_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B075_BRATIO3B00_BRATIO4B00_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B075_BRATIO3B00_BRATIO4B00_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B075_BRATIO3B00_BRATIO4B025_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B075_BRATIO3B00_BRATIO4B025_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B075_BRATIO3B00_BRATIO4B025_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B075_BRATIO3B00_BRATIO4B025_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B075_BRATIO3B00_BRATIO4B025_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B075_BRATIO3B00_BRATIO4B05_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B075_BRATIO3B00_BRATIO4B05_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B075_BRATIO3B00_BRATIO4B05_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B075_BRATIO3B00_BRATIO4B05_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B075_BRATIO3B00_BRATIO4B05_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B075_BRATIO3B00_BRATIO4B075_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B075_BRATIO3B00_BRATIO4B075_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B075_BRATIO3B00_BRATIO4B075_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B075_BRATIO3B00_BRATIO4B075_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B075_BRATIO3B00_BRATIO4B075_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B075_BRATIO3B00_BRATIO4B10_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B075_BRATIO3B00_BRATIO4B10_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B075_BRATIO3B00_BRATIO4B10_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B075_BRATIO3B00_BRATIO4B10_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B075_BRATIO3B00_BRATIO4B10_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B075_BRATIO3B025_BRATIO4B00_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B075_BRATIO3B025_BRATIO4B00_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B075_BRATIO3B025_BRATIO4B00_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B075_BRATIO3B025_BRATIO4B00_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B075_BRATIO3B025_BRATIO4B00_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B075_BRATIO3B025_BRATIO4B025_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B075_BRATIO3B025_BRATIO4B025_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B075_BRATIO3B025_BRATIO4B025_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B075_BRATIO3B025_BRATIO4B025_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B075_BRATIO3B025_BRATIO4B025_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B075_BRATIO3B025_BRATIO4B05_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B075_BRATIO3B025_BRATIO4B05_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B075_BRATIO3B025_BRATIO4B05_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B075_BRATIO3B025_BRATIO4B05_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B075_BRATIO3B025_BRATIO4B05_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B075_BRATIO3B025_BRATIO4B075_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B075_BRATIO3B025_BRATIO4B075_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B075_BRATIO3B025_BRATIO4B075_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B075_BRATIO3B025_BRATIO4B075_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B075_BRATIO3B025_BRATIO4B075_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B075_BRATIO3B025_BRATIO4B10_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B075_BRATIO3B025_BRATIO4B10_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B075_BRATIO3B025_BRATIO4B10_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B075_BRATIO3B025_BRATIO4B10_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B075_BRATIO3B025_BRATIO4B10_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B075_BRATIO3B05_BRATIO4B00_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B075_BRATIO3B05_BRATIO4B00_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B075_BRATIO3B05_BRATIO4B00_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B075_BRATIO3B05_BRATIO4B00_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B075_BRATIO3B05_BRATIO4B00_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B075_BRATIO3B05_BRATIO4B025_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B075_BRATIO3B05_BRATIO4B025_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B075_BRATIO3B05_BRATIO4B025_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B075_BRATIO3B05_BRATIO4B025_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B075_BRATIO3B05_BRATIO4B025_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B075_BRATIO3B05_BRATIO4B05_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B075_BRATIO3B05_BRATIO4B05_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B075_BRATIO3B05_BRATIO4B05_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B075_BRATIO3B05_BRATIO4B05_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B075_BRATIO3B05_BRATIO4B05_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B075_BRATIO3B05_BRATIO4B075_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B075_BRATIO3B05_BRATIO4B075_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B075_BRATIO3B05_BRATIO4B075_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B075_BRATIO3B05_BRATIO4B075_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B075_BRATIO3B05_BRATIO4B075_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B075_BRATIO3B05_BRATIO4B10_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B075_BRATIO3B05_BRATIO4B10_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B075_BRATIO3B05_BRATIO4B10_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B075_BRATIO3B05_BRATIO4B10_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B075_BRATIO3B05_BRATIO4B10_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B075_BRATIO3B075_BRATIO4B00_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B075_BRATIO3B075_BRATIO4B00_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B075_BRATIO3B075_BRATIO4B00_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B075_BRATIO3B075_BRATIO4B00_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B075_BRATIO3B075_BRATIO4B00_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B075_BRATIO3B075_BRATIO4B025_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B075_BRATIO3B075_BRATIO4B025_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B075_BRATIO3B075_BRATIO4B025_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B075_BRATIO3B075_BRATIO4B025_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B075_BRATIO3B075_BRATIO4B025_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B075_BRATIO3B075_BRATIO4B05_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B075_BRATIO3B075_BRATIO4B05_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B075_BRATIO3B075_BRATIO4B05_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B075_BRATIO3B075_BRATIO4B05_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B075_BRATIO3B075_BRATIO4B05_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B075_BRATIO3B075_BRATIO4B075_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B075_BRATIO3B075_BRATIO4B075_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B075_BRATIO3B075_BRATIO4B075_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B075_BRATIO3B075_BRATIO4B075_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B075_BRATIO3B075_BRATIO4B075_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B075_BRATIO3B075_BRATIO4B10_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B075_BRATIO3B075_BRATIO4B10_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B075_BRATIO3B075_BRATIO4B10_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B075_BRATIO3B075_BRATIO4B10_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B075_BRATIO3B075_BRATIO4B10_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B075_BRATIO3B10_BRATIO4B00_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B075_BRATIO3B10_BRATIO4B00_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B075_BRATIO3B10_BRATIO4B00_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B075_BRATIO3B10_BRATIO4B00_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B075_BRATIO3B10_BRATIO4B00_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B075_BRATIO3B10_BRATIO4B025_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B075_BRATIO3B10_BRATIO4B025_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B075_BRATIO3B10_BRATIO4B025_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B075_BRATIO3B10_BRATIO4B025_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B075_BRATIO3B10_BRATIO4B025_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B075_BRATIO3B10_BRATIO4B05_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B075_BRATIO3B10_BRATIO4B05_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B075_BRATIO3B10_BRATIO4B05_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B075_BRATIO3B10_BRATIO4B05_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B075_BRATIO3B10_BRATIO4B05_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B075_BRATIO3B10_BRATIO4B075_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B075_BRATIO3B10_BRATIO4B075_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B075_BRATIO3B10_BRATIO4B075_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B075_BRATIO3B10_BRATIO4B075_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B075_BRATIO3B10_BRATIO4B075_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B075_BRATIO3B10_BRATIO4B10_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B075_BRATIO3B10_BRATIO4B10_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B075_BRATIO3B10_BRATIO4B10_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B075_BRATIO3B10_BRATIO4B10_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B075_BRATIO3B10_BRATIO4B10_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B10_BRATIO3B00_BRATIO4B00_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B10_BRATIO3B00_BRATIO4B00_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B10_BRATIO3B00_BRATIO4B00_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B10_BRATIO3B00_BRATIO4B00_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B10_BRATIO3B00_BRATIO4B00_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B10_BRATIO3B00_BRATIO4B025_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B10_BRATIO3B00_BRATIO4B025_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B10_BRATIO3B00_BRATIO4B025_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B10_BRATIO3B00_BRATIO4B025_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B10_BRATIO3B00_BRATIO4B025_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B10_BRATIO3B00_BRATIO4B05_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B10_BRATIO3B00_BRATIO4B05_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B10_BRATIO3B00_BRATIO4B05_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B10_BRATIO3B00_BRATIO4B05_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B10_BRATIO3B00_BRATIO4B05_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B10_BRATIO3B00_BRATIO4B075_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B10_BRATIO3B00_BRATIO4B075_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B10_BRATIO3B00_BRATIO4B075_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B10_BRATIO3B00_BRATIO4B075_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B10_BRATIO3B00_BRATIO4B075_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B10_BRATIO3B00_BRATIO4B10_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B10_BRATIO3B00_BRATIO4B10_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B10_BRATIO3B00_BRATIO4B10_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B10_BRATIO3B00_BRATIO4B10_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B10_BRATIO3B00_BRATIO4B10_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B10_BRATIO3B025_BRATIO4B00_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B10_BRATIO3B025_BRATIO4B00_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B10_BRATIO3B025_BRATIO4B00_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B10_BRATIO3B025_BRATIO4B00_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B10_BRATIO3B025_BRATIO4B00_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B10_BRATIO3B025_BRATIO4B025_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B10_BRATIO3B025_BRATIO4B025_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B10_BRATIO3B025_BRATIO4B025_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B10_BRATIO3B025_BRATIO4B025_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B10_BRATIO3B025_BRATIO4B025_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B10_BRATIO3B025_BRATIO4B05_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B10_BRATIO3B025_BRATIO4B05_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B10_BRATIO3B025_BRATIO4B05_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B10_BRATIO3B025_BRATIO4B05_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B10_BRATIO3B025_BRATIO4B05_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B10_BRATIO3B025_BRATIO4B075_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B10_BRATIO3B025_BRATIO4B075_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B10_BRATIO3B025_BRATIO4B075_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B10_BRATIO3B025_BRATIO4B075_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B10_BRATIO3B025_BRATIO4B075_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B10_BRATIO3B025_BRATIO4B10_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B10_BRATIO3B025_BRATIO4B10_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B10_BRATIO3B025_BRATIO4B10_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B10_BRATIO3B025_BRATIO4B10_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B10_BRATIO3B025_BRATIO4B10_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B10_BRATIO3B05_BRATIO4B00_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B10_BRATIO3B05_BRATIO4B00_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B10_BRATIO3B05_BRATIO4B00_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B10_BRATIO3B05_BRATIO4B00_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B10_BRATIO3B05_BRATIO4B00_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B10_BRATIO3B05_BRATIO4B025_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B10_BRATIO3B05_BRATIO4B025_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B10_BRATIO3B05_BRATIO4B025_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B10_BRATIO3B05_BRATIO4B025_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B10_BRATIO3B05_BRATIO4B025_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B10_BRATIO3B05_BRATIO4B05_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B10_BRATIO3B05_BRATIO4B05_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B10_BRATIO3B05_BRATIO4B05_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B10_BRATIO3B05_BRATIO4B05_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B10_BRATIO3B05_BRATIO4B05_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B10_BRATIO3B05_BRATIO4B075_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B10_BRATIO3B05_BRATIO4B075_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B10_BRATIO3B05_BRATIO4B075_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B10_BRATIO3B05_BRATIO4B075_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B10_BRATIO3B05_BRATIO4B075_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B10_BRATIO3B05_BRATIO4B10_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B10_BRATIO3B05_BRATIO4B10_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B10_BRATIO3B05_BRATIO4B10_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B10_BRATIO3B05_BRATIO4B10_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B10_BRATIO3B05_BRATIO4B10_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B10_BRATIO3B075_BRATIO4B00_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B10_BRATIO3B075_BRATIO4B00_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B10_BRATIO3B075_BRATIO4B00_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B10_BRATIO3B075_BRATIO4B00_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B10_BRATIO3B075_BRATIO4B00_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B10_BRATIO3B075_BRATIO4B025_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B10_BRATIO3B075_BRATIO4B025_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B10_BRATIO3B075_BRATIO4B025_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B10_BRATIO3B075_BRATIO4B025_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B10_BRATIO3B075_BRATIO4B025_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B10_BRATIO3B075_BRATIO4B05_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B10_BRATIO3B075_BRATIO4B05_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B10_BRATIO3B075_BRATIO4B05_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B10_BRATIO3B075_BRATIO4B05_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B10_BRATIO3B075_BRATIO4B05_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B10_BRATIO3B075_BRATIO4B075_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B10_BRATIO3B075_BRATIO4B075_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B10_BRATIO3B075_BRATIO4B075_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B10_BRATIO3B075_BRATIO4B075_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B10_BRATIO3B075_BRATIO4B075_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B10_BRATIO3B075_BRATIO4B10_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B10_BRATIO3B075_BRATIO4B10_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B10_BRATIO3B075_BRATIO4B10_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B10_BRATIO3B075_BRATIO4B10_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B10_BRATIO3B075_BRATIO4B10_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B10_BRATIO3B10_BRATIO4B00_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B10_BRATIO3B10_BRATIO4B00_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B10_BRATIO3B10_BRATIO4B00_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B10_BRATIO3B10_BRATIO4B00_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B10_BRATIO3B10_BRATIO4B00_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B10_BRATIO3B10_BRATIO4B025_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B10_BRATIO3B10_BRATIO4B025_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B10_BRATIO3B10_BRATIO4B025_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B10_BRATIO3B10_BRATIO4B025_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B10_BRATIO3B10_BRATIO4B025_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B10_BRATIO3B10_BRATIO4B05_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B10_BRATIO3B10_BRATIO4B05_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B10_BRATIO3B10_BRATIO4B05_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B10_BRATIO3B10_BRATIO4B05_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B10_BRATIO3B10_BRATIO4B05_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B10_BRATIO3B10_BRATIO4B075_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B10_BRATIO3B10_BRATIO4B075_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B10_BRATIO3B10_BRATIO4B075_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B10_BRATIO3B10_BRATIO4B075_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B10_BRATIO3B10_BRATIO4B075_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B10_BRATIO3B10_BRATIO4B10_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B10_BRATIO3B10_BRATIO4B10_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B10_BRATIO3B10_BRATIO4B10_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B10_BRATIO3B10_BRATIO4B10_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05_BRATIO2B10_BRATIO3B10_BRATIO4B10_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B00_BRATIO3B00_BRATIO4B00_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B00_BRATIO3B00_BRATIO4B00_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B00_BRATIO3B00_BRATIO4B00_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B00_BRATIO3B00_BRATIO4B00_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B00_BRATIO3B00_BRATIO4B00_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B00_BRATIO3B00_BRATIO4B025_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B00_BRATIO3B00_BRATIO4B025_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B00_BRATIO3B00_BRATIO4B025_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B00_BRATIO3B00_BRATIO4B025_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B00_BRATIO3B00_BRATIO4B025_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B00_BRATIO3B00_BRATIO4B05_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B00_BRATIO3B00_BRATIO4B05_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B00_BRATIO3B00_BRATIO4B05_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B00_BRATIO3B00_BRATIO4B05_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B00_BRATIO3B00_BRATIO4B05_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B00_BRATIO3B00_BRATIO4B075_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B00_BRATIO3B00_BRATIO4B075_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B00_BRATIO3B00_BRATIO4B075_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B00_BRATIO3B00_BRATIO4B075_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B00_BRATIO3B00_BRATIO4B075_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B00_BRATIO3B00_BRATIO4B10_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B00_BRATIO3B00_BRATIO4B10_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B00_BRATIO3B00_BRATIO4B10_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B00_BRATIO3B00_BRATIO4B10_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B00_BRATIO3B00_BRATIO4B10_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B00_BRATIO3B025_BRATIO4B00_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B00_BRATIO3B025_BRATIO4B00_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B00_BRATIO3B025_BRATIO4B00_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B00_BRATIO3B025_BRATIO4B00_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B00_BRATIO3B025_BRATIO4B00_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B00_BRATIO3B025_BRATIO4B025_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B00_BRATIO3B025_BRATIO4B025_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B00_BRATIO3B025_BRATIO4B025_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B00_BRATIO3B025_BRATIO4B025_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B00_BRATIO3B025_BRATIO4B025_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B00_BRATIO3B025_BRATIO4B05_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B00_BRATIO3B025_BRATIO4B05_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B00_BRATIO3B025_BRATIO4B05_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B00_BRATIO3B025_BRATIO4B05_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B00_BRATIO3B025_BRATIO4B05_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B00_BRATIO3B025_BRATIO4B075_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B00_BRATIO3B025_BRATIO4B075_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B00_BRATIO3B025_BRATIO4B075_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B00_BRATIO3B025_BRATIO4B075_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B00_BRATIO3B025_BRATIO4B075_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B00_BRATIO3B025_BRATIO4B10_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B00_BRATIO3B025_BRATIO4B10_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B00_BRATIO3B025_BRATIO4B10_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B00_BRATIO3B025_BRATIO4B10_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B00_BRATIO3B025_BRATIO4B10_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B00_BRATIO3B05_BRATIO4B00_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B00_BRATIO3B05_BRATIO4B00_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B00_BRATIO3B05_BRATIO4B00_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B00_BRATIO3B05_BRATIO4B00_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B00_BRATIO3B05_BRATIO4B00_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B00_BRATIO3B05_BRATIO4B025_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B00_BRATIO3B05_BRATIO4B025_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B00_BRATIO3B05_BRATIO4B025_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B00_BRATIO3B05_BRATIO4B025_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B00_BRATIO3B05_BRATIO4B025_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B00_BRATIO3B05_BRATIO4B05_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B00_BRATIO3B05_BRATIO4B05_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B00_BRATIO3B05_BRATIO4B05_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B00_BRATIO3B05_BRATIO4B05_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B00_BRATIO3B05_BRATIO4B05_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B00_BRATIO3B05_BRATIO4B075_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B00_BRATIO3B05_BRATIO4B075_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B00_BRATIO3B05_BRATIO4B075_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B00_BRATIO3B05_BRATIO4B075_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B00_BRATIO3B05_BRATIO4B075_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B00_BRATIO3B05_BRATIO4B10_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B00_BRATIO3B05_BRATIO4B10_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B00_BRATIO3B05_BRATIO4B10_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B00_BRATIO3B05_BRATIO4B10_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B00_BRATIO3B05_BRATIO4B10_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B00_BRATIO3B075_BRATIO4B00_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B00_BRATIO3B075_BRATIO4B00_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B00_BRATIO3B075_BRATIO4B00_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B00_BRATIO3B075_BRATIO4B00_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B00_BRATIO3B075_BRATIO4B00_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B00_BRATIO3B075_BRATIO4B025_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B00_BRATIO3B075_BRATIO4B025_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B00_BRATIO3B075_BRATIO4B025_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B00_BRATIO3B075_BRATIO4B025_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B00_BRATIO3B075_BRATIO4B025_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B00_BRATIO3B075_BRATIO4B05_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B00_BRATIO3B075_BRATIO4B05_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B00_BRATIO3B075_BRATIO4B05_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B00_BRATIO3B075_BRATIO4B05_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B00_BRATIO3B075_BRATIO4B05_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B00_BRATIO3B075_BRATIO4B075_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B00_BRATIO3B075_BRATIO4B075_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B00_BRATIO3B075_BRATIO4B075_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B00_BRATIO3B075_BRATIO4B075_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B00_BRATIO3B075_BRATIO4B075_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B00_BRATIO3B075_BRATIO4B10_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B00_BRATIO3B075_BRATIO4B10_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B00_BRATIO3B075_BRATIO4B10_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B00_BRATIO3B075_BRATIO4B10_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B00_BRATIO3B075_BRATIO4B10_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B00_BRATIO3B10_BRATIO4B00_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B00_BRATIO3B10_BRATIO4B00_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B00_BRATIO3B10_BRATIO4B00_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B00_BRATIO3B10_BRATIO4B00_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B00_BRATIO3B10_BRATIO4B00_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B00_BRATIO3B10_BRATIO4B025_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B00_BRATIO3B10_BRATIO4B025_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B00_BRATIO3B10_BRATIO4B025_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B00_BRATIO3B10_BRATIO4B025_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B00_BRATIO3B10_BRATIO4B025_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B00_BRATIO3B10_BRATIO4B05_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B00_BRATIO3B10_BRATIO4B05_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B00_BRATIO3B10_BRATIO4B05_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B00_BRATIO3B10_BRATIO4B05_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B00_BRATIO3B10_BRATIO4B05_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B00_BRATIO3B10_BRATIO4B075_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B00_BRATIO3B10_BRATIO4B075_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B00_BRATIO3B10_BRATIO4B075_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B00_BRATIO3B10_BRATIO4B075_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B00_BRATIO3B10_BRATIO4B075_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B00_BRATIO3B10_BRATIO4B10_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B00_BRATIO3B10_BRATIO4B10_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B00_BRATIO3B10_BRATIO4B10_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B00_BRATIO3B10_BRATIO4B10_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B00_BRATIO3B10_BRATIO4B10_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B025_BRATIO3B00_BRATIO4B00_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B025_BRATIO3B00_BRATIO4B00_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B025_BRATIO3B00_BRATIO4B00_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B025_BRATIO3B00_BRATIO4B00_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B025_BRATIO3B00_BRATIO4B00_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B025_BRATIO3B00_BRATIO4B025_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B025_BRATIO3B00_BRATIO4B025_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B025_BRATIO3B00_BRATIO4B025_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B025_BRATIO3B00_BRATIO4B025_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B025_BRATIO3B00_BRATIO4B025_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B025_BRATIO3B00_BRATIO4B05_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B025_BRATIO3B00_BRATIO4B05_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B025_BRATIO3B00_BRATIO4B05_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B025_BRATIO3B00_BRATIO4B05_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B025_BRATIO3B00_BRATIO4B05_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B025_BRATIO3B00_BRATIO4B075_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B025_BRATIO3B00_BRATIO4B075_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B025_BRATIO3B00_BRATIO4B075_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B025_BRATIO3B00_BRATIO4B075_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B025_BRATIO3B00_BRATIO4B075_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B025_BRATIO3B00_BRATIO4B10_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B025_BRATIO3B00_BRATIO4B10_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B025_BRATIO3B00_BRATIO4B10_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B025_BRATIO3B00_BRATIO4B10_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B025_BRATIO3B00_BRATIO4B10_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B025_BRATIO3B025_BRATIO4B00_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B025_BRATIO3B025_BRATIO4B00_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B025_BRATIO3B025_BRATIO4B00_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B025_BRATIO3B025_BRATIO4B00_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B025_BRATIO3B025_BRATIO4B00_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B025_BRATIO3B025_BRATIO4B025_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B025_BRATIO3B025_BRATIO4B025_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B025_BRATIO3B025_BRATIO4B025_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B025_BRATIO3B025_BRATIO4B025_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B025_BRATIO3B025_BRATIO4B025_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B025_BRATIO3B025_BRATIO4B05_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B025_BRATIO3B025_BRATIO4B05_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B025_BRATIO3B025_BRATIO4B05_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B025_BRATIO3B025_BRATIO4B05_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B025_BRATIO3B025_BRATIO4B05_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B025_BRATIO3B025_BRATIO4B075_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B025_BRATIO3B025_BRATIO4B075_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B025_BRATIO3B025_BRATIO4B075_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B025_BRATIO3B025_BRATIO4B075_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B025_BRATIO3B025_BRATIO4B075_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B025_BRATIO3B025_BRATIO4B10_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B025_BRATIO3B025_BRATIO4B10_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B025_BRATIO3B025_BRATIO4B10_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B025_BRATIO3B025_BRATIO4B10_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B025_BRATIO3B025_BRATIO4B10_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B025_BRATIO3B05_BRATIO4B00_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B025_BRATIO3B05_BRATIO4B00_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B025_BRATIO3B05_BRATIO4B00_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B025_BRATIO3B05_BRATIO4B00_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B025_BRATIO3B05_BRATIO4B00_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B025_BRATIO3B05_BRATIO4B025_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B025_BRATIO3B05_BRATIO4B025_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B025_BRATIO3B05_BRATIO4B025_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B025_BRATIO3B05_BRATIO4B025_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B025_BRATIO3B05_BRATIO4B025_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B025_BRATIO3B05_BRATIO4B05_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B025_BRATIO3B05_BRATIO4B05_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B025_BRATIO3B05_BRATIO4B05_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B025_BRATIO3B05_BRATIO4B05_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B025_BRATIO3B05_BRATIO4B05_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B025_BRATIO3B05_BRATIO4B075_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B025_BRATIO3B05_BRATIO4B075_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B025_BRATIO3B05_BRATIO4B075_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B025_BRATIO3B05_BRATIO4B075_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B025_BRATIO3B05_BRATIO4B075_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B025_BRATIO3B05_BRATIO4B10_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B025_BRATIO3B05_BRATIO4B10_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B025_BRATIO3B05_BRATIO4B10_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B025_BRATIO3B05_BRATIO4B10_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B025_BRATIO3B05_BRATIO4B10_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B025_BRATIO3B075_BRATIO4B00_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B025_BRATIO3B075_BRATIO4B00_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B025_BRATIO3B075_BRATIO4B00_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B025_BRATIO3B075_BRATIO4B00_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B025_BRATIO3B075_BRATIO4B00_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B025_BRATIO3B075_BRATIO4B025_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B025_BRATIO3B075_BRATIO4B025_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B025_BRATIO3B075_BRATIO4B025_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B025_BRATIO3B075_BRATIO4B025_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B025_BRATIO3B075_BRATIO4B025_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B025_BRATIO3B075_BRATIO4B05_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B025_BRATIO3B075_BRATIO4B05_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B025_BRATIO3B075_BRATIO4B05_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B025_BRATIO3B075_BRATIO4B05_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B025_BRATIO3B075_BRATIO4B05_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B025_BRATIO3B075_BRATIO4B075_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B025_BRATIO3B075_BRATIO4B075_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B025_BRATIO3B075_BRATIO4B075_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B025_BRATIO3B075_BRATIO4B075_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B025_BRATIO3B075_BRATIO4B075_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B025_BRATIO3B075_BRATIO4B10_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B025_BRATIO3B075_BRATIO4B10_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B025_BRATIO3B075_BRATIO4B10_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B025_BRATIO3B075_BRATIO4B10_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B025_BRATIO3B075_BRATIO4B10_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B025_BRATIO3B10_BRATIO4B00_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B025_BRATIO3B10_BRATIO4B00_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B025_BRATIO3B10_BRATIO4B00_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B025_BRATIO3B10_BRATIO4B00_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B025_BRATIO3B10_BRATIO4B00_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B025_BRATIO3B10_BRATIO4B025_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B025_BRATIO3B10_BRATIO4B025_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B025_BRATIO3B10_BRATIO4B025_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B025_BRATIO3B10_BRATIO4B025_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B025_BRATIO3B10_BRATIO4B025_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B025_BRATIO3B10_BRATIO4B05_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B025_BRATIO3B10_BRATIO4B05_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B025_BRATIO3B10_BRATIO4B05_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B025_BRATIO3B10_BRATIO4B05_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B025_BRATIO3B10_BRATIO4B05_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B025_BRATIO3B10_BRATIO4B075_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B025_BRATIO3B10_BRATIO4B075_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B025_BRATIO3B10_BRATIO4B075_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B025_BRATIO3B10_BRATIO4B075_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B025_BRATIO3B10_BRATIO4B075_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B025_BRATIO3B10_BRATIO4B10_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B025_BRATIO3B10_BRATIO4B10_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B025_BRATIO3B10_BRATIO4B10_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B025_BRATIO3B10_BRATIO4B10_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B025_BRATIO3B10_BRATIO4B10_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B05_BRATIO3B00_BRATIO4B00_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B05_BRATIO3B00_BRATIO4B00_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B05_BRATIO3B00_BRATIO4B00_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B05_BRATIO3B00_BRATIO4B00_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B05_BRATIO3B00_BRATIO4B00_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B05_BRATIO3B00_BRATIO4B025_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B05_BRATIO3B00_BRATIO4B025_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B05_BRATIO3B00_BRATIO4B025_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B05_BRATIO3B00_BRATIO4B025_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B05_BRATIO3B00_BRATIO4B025_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B05_BRATIO3B00_BRATIO4B05_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B05_BRATIO3B00_BRATIO4B05_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B05_BRATIO3B00_BRATIO4B05_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B05_BRATIO3B00_BRATIO4B05_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B05_BRATIO3B00_BRATIO4B05_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B05_BRATIO3B00_BRATIO4B075_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B05_BRATIO3B00_BRATIO4B075_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B05_BRATIO3B00_BRATIO4B075_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B05_BRATIO3B00_BRATIO4B075_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B05_BRATIO3B00_BRATIO4B075_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B05_BRATIO3B00_BRATIO4B10_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B05_BRATIO3B00_BRATIO4B10_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B05_BRATIO3B00_BRATIO4B10_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B05_BRATIO3B00_BRATIO4B10_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B05_BRATIO3B00_BRATIO4B10_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B05_BRATIO3B025_BRATIO4B00_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B05_BRATIO3B025_BRATIO4B00_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B05_BRATIO3B025_BRATIO4B00_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B05_BRATIO3B025_BRATIO4B00_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B05_BRATIO3B025_BRATIO4B00_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B05_BRATIO3B025_BRATIO4B025_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B05_BRATIO3B025_BRATIO4B025_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B05_BRATIO3B025_BRATIO4B025_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B05_BRATIO3B025_BRATIO4B025_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B05_BRATIO3B025_BRATIO4B025_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B05_BRATIO3B025_BRATIO4B05_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B05_BRATIO3B025_BRATIO4B05_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B05_BRATIO3B025_BRATIO4B05_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B05_BRATIO3B025_BRATIO4B05_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B05_BRATIO3B025_BRATIO4B05_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B05_BRATIO3B025_BRATIO4B075_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B05_BRATIO3B025_BRATIO4B075_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B05_BRATIO3B025_BRATIO4B075_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B05_BRATIO3B025_BRATIO4B075_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B05_BRATIO3B025_BRATIO4B075_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B05_BRATIO3B025_BRATIO4B10_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B05_BRATIO3B025_BRATIO4B10_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B05_BRATIO3B025_BRATIO4B10_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B05_BRATIO3B025_BRATIO4B10_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B05_BRATIO3B025_BRATIO4B10_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B05_BRATIO3B05_BRATIO4B00_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B05_BRATIO3B05_BRATIO4B00_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B05_BRATIO3B05_BRATIO4B00_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B05_BRATIO3B05_BRATIO4B00_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B05_BRATIO3B05_BRATIO4B00_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B05_BRATIO3B05_BRATIO4B025_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B05_BRATIO3B05_BRATIO4B025_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B05_BRATIO3B05_BRATIO4B025_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B05_BRATIO3B05_BRATIO4B025_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B05_BRATIO3B05_BRATIO4B025_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B05_BRATIO3B05_BRATIO4B05_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B05_BRATIO3B05_BRATIO4B05_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B05_BRATIO3B05_BRATIO4B05_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B05_BRATIO3B05_BRATIO4B05_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B05_BRATIO3B05_BRATIO4B05_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B05_BRATIO3B05_BRATIO4B075_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B05_BRATIO3B05_BRATIO4B075_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B05_BRATIO3B05_BRATIO4B075_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B05_BRATIO3B05_BRATIO4B075_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B05_BRATIO3B05_BRATIO4B075_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B05_BRATIO3B05_BRATIO4B10_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B05_BRATIO3B05_BRATIO4B10_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B05_BRATIO3B05_BRATIO4B10_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B05_BRATIO3B05_BRATIO4B10_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B05_BRATIO3B05_BRATIO4B10_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B05_BRATIO3B075_BRATIO4B00_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B05_BRATIO3B075_BRATIO4B00_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B05_BRATIO3B075_BRATIO4B00_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B05_BRATIO3B075_BRATIO4B00_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B05_BRATIO3B075_BRATIO4B00_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B05_BRATIO3B075_BRATIO4B025_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B05_BRATIO3B075_BRATIO4B025_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B05_BRATIO3B075_BRATIO4B025_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B05_BRATIO3B075_BRATIO4B025_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B05_BRATIO3B075_BRATIO4B025_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B05_BRATIO3B075_BRATIO4B05_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B05_BRATIO3B075_BRATIO4B05_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B05_BRATIO3B075_BRATIO4B05_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B05_BRATIO3B075_BRATIO4B05_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B05_BRATIO3B075_BRATIO4B05_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B05_BRATIO3B075_BRATIO4B075_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B05_BRATIO3B075_BRATIO4B075_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B05_BRATIO3B075_BRATIO4B075_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B05_BRATIO3B075_BRATIO4B075_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B05_BRATIO3B075_BRATIO4B075_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B05_BRATIO3B075_BRATIO4B10_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B05_BRATIO3B075_BRATIO4B10_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B05_BRATIO3B075_BRATIO4B10_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B05_BRATIO3B075_BRATIO4B10_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B05_BRATIO3B075_BRATIO4B10_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B05_BRATIO3B10_BRATIO4B00_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B05_BRATIO3B10_BRATIO4B00_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B05_BRATIO3B10_BRATIO4B00_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B05_BRATIO3B10_BRATIO4B00_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B05_BRATIO3B10_BRATIO4B00_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B05_BRATIO3B10_BRATIO4B025_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B05_BRATIO3B10_BRATIO4B025_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B05_BRATIO3B10_BRATIO4B025_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B05_BRATIO3B10_BRATIO4B025_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B05_BRATIO3B10_BRATIO4B025_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B05_BRATIO3B10_BRATIO4B05_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B05_BRATIO3B10_BRATIO4B05_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B05_BRATIO3B10_BRATIO4B05_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B05_BRATIO3B10_BRATIO4B05_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B05_BRATIO3B10_BRATIO4B05_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B05_BRATIO3B10_BRATIO4B075_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B05_BRATIO3B10_BRATIO4B075_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B05_BRATIO3B10_BRATIO4B075_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B05_BRATIO3B10_BRATIO4B075_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B05_BRATIO3B10_BRATIO4B075_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B05_BRATIO3B10_BRATIO4B10_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B05_BRATIO3B10_BRATIO4B10_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B05_BRATIO3B10_BRATIO4B10_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B05_BRATIO3B10_BRATIO4B10_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B05_BRATIO3B10_BRATIO4B10_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B075_BRATIO3B00_BRATIO4B00_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B075_BRATIO3B00_BRATIO4B00_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B075_BRATIO3B00_BRATIO4B00_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B075_BRATIO3B00_BRATIO4B00_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B075_BRATIO3B00_BRATIO4B00_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B075_BRATIO3B00_BRATIO4B025_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B075_BRATIO3B00_BRATIO4B025_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B075_BRATIO3B00_BRATIO4B025_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B075_BRATIO3B00_BRATIO4B025_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B075_BRATIO3B00_BRATIO4B025_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B075_BRATIO3B00_BRATIO4B05_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B075_BRATIO3B00_BRATIO4B05_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B075_BRATIO3B00_BRATIO4B05_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B075_BRATIO3B00_BRATIO4B05_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B075_BRATIO3B00_BRATIO4B05_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B075_BRATIO3B00_BRATIO4B075_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B075_BRATIO3B00_BRATIO4B075_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B075_BRATIO3B00_BRATIO4B075_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B075_BRATIO3B00_BRATIO4B075_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B075_BRATIO3B00_BRATIO4B075_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B075_BRATIO3B00_BRATIO4B10_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B075_BRATIO3B00_BRATIO4B10_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B075_BRATIO3B00_BRATIO4B10_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B075_BRATIO3B00_BRATIO4B10_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B075_BRATIO3B00_BRATIO4B10_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B075_BRATIO3B025_BRATIO4B00_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B075_BRATIO3B025_BRATIO4B00_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B075_BRATIO3B025_BRATIO4B00_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B075_BRATIO3B025_BRATIO4B00_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B075_BRATIO3B025_BRATIO4B00_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B075_BRATIO3B025_BRATIO4B025_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B075_BRATIO3B025_BRATIO4B025_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B075_BRATIO3B025_BRATIO4B025_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B075_BRATIO3B025_BRATIO4B025_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B075_BRATIO3B025_BRATIO4B025_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B075_BRATIO3B025_BRATIO4B05_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B075_BRATIO3B025_BRATIO4B05_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B075_BRATIO3B025_BRATIO4B05_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B075_BRATIO3B025_BRATIO4B05_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B075_BRATIO3B025_BRATIO4B05_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B075_BRATIO3B025_BRATIO4B075_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B075_BRATIO3B025_BRATIO4B075_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B075_BRATIO3B025_BRATIO4B075_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B075_BRATIO3B025_BRATIO4B075_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B075_BRATIO3B025_BRATIO4B075_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B075_BRATIO3B025_BRATIO4B10_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B075_BRATIO3B025_BRATIO4B10_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B075_BRATIO3B025_BRATIO4B10_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B075_BRATIO3B025_BRATIO4B10_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B075_BRATIO3B025_BRATIO4B10_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B075_BRATIO3B05_BRATIO4B00_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B075_BRATIO3B05_BRATIO4B00_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B075_BRATIO3B05_BRATIO4B00_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B075_BRATIO3B05_BRATIO4B00_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B075_BRATIO3B05_BRATIO4B00_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B075_BRATIO3B05_BRATIO4B025_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B075_BRATIO3B05_BRATIO4B025_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B075_BRATIO3B05_BRATIO4B025_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B075_BRATIO3B05_BRATIO4B025_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B075_BRATIO3B05_BRATIO4B025_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B075_BRATIO3B05_BRATIO4B05_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B075_BRATIO3B05_BRATIO4B05_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B075_BRATIO3B05_BRATIO4B05_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B075_BRATIO3B05_BRATIO4B05_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B075_BRATIO3B05_BRATIO4B05_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B075_BRATIO3B05_BRATIO4B075_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B075_BRATIO3B05_BRATIO4B075_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B075_BRATIO3B05_BRATIO4B075_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B075_BRATIO3B05_BRATIO4B075_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B075_BRATIO3B05_BRATIO4B075_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B075_BRATIO3B05_BRATIO4B10_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B075_BRATIO3B05_BRATIO4B10_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B075_BRATIO3B05_BRATIO4B10_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B075_BRATIO3B05_BRATIO4B10_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B075_BRATIO3B05_BRATIO4B10_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B075_BRATIO3B075_BRATIO4B00_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B075_BRATIO3B075_BRATIO4B00_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B075_BRATIO3B075_BRATIO4B00_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B075_BRATIO3B075_BRATIO4B00_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B075_BRATIO3B075_BRATIO4B00_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B075_BRATIO3B075_BRATIO4B025_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B075_BRATIO3B075_BRATIO4B025_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B075_BRATIO3B075_BRATIO4B025_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B075_BRATIO3B075_BRATIO4B025_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B075_BRATIO3B075_BRATIO4B025_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B075_BRATIO3B075_BRATIO4B05_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B075_BRATIO3B075_BRATIO4B05_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B075_BRATIO3B075_BRATIO4B05_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B075_BRATIO3B075_BRATIO4B05_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B075_BRATIO3B075_BRATIO4B05_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B075_BRATIO3B075_BRATIO4B075_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B075_BRATIO3B075_BRATIO4B075_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B075_BRATIO3B075_BRATIO4B075_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B075_BRATIO3B075_BRATIO4B075_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B075_BRATIO3B075_BRATIO4B075_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B075_BRATIO3B075_BRATIO4B10_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B075_BRATIO3B075_BRATIO4B10_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B075_BRATIO3B075_BRATIO4B10_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B075_BRATIO3B075_BRATIO4B10_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B075_BRATIO3B075_BRATIO4B10_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B075_BRATIO3B10_BRATIO4B00_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B075_BRATIO3B10_BRATIO4B00_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B075_BRATIO3B10_BRATIO4B00_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B075_BRATIO3B10_BRATIO4B00_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B075_BRATIO3B10_BRATIO4B00_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B075_BRATIO3B10_BRATIO4B025_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B075_BRATIO3B10_BRATIO4B025_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B075_BRATIO3B10_BRATIO4B025_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B075_BRATIO3B10_BRATIO4B025_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B075_BRATIO3B10_BRATIO4B025_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B075_BRATIO3B10_BRATIO4B05_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B075_BRATIO3B10_BRATIO4B05_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B075_BRATIO3B10_BRATIO4B05_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B075_BRATIO3B10_BRATIO4B05_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B075_BRATIO3B10_BRATIO4B05_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B075_BRATIO3B10_BRATIO4B075_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B075_BRATIO3B10_BRATIO4B075_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B075_BRATIO3B10_BRATIO4B075_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B075_BRATIO3B10_BRATIO4B075_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B075_BRATIO3B10_BRATIO4B075_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B075_BRATIO3B10_BRATIO4B10_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B075_BRATIO3B10_BRATIO4B10_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B075_BRATIO3B10_BRATIO4B10_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B075_BRATIO3B10_BRATIO4B10_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B075_BRATIO3B10_BRATIO4B10_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B10_BRATIO3B00_BRATIO4B00_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B10_BRATIO3B00_BRATIO4B00_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B10_BRATIO3B00_BRATIO4B00_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B10_BRATIO3B00_BRATIO4B00_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B10_BRATIO3B00_BRATIO4B00_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B10_BRATIO3B00_BRATIO4B025_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B10_BRATIO3B00_BRATIO4B025_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B10_BRATIO3B00_BRATIO4B025_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B10_BRATIO3B00_BRATIO4B025_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B10_BRATIO3B00_BRATIO4B025_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B10_BRATIO3B00_BRATIO4B05_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B10_BRATIO3B00_BRATIO4B05_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B10_BRATIO3B00_BRATIO4B05_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B10_BRATIO3B00_BRATIO4B05_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B10_BRATIO3B00_BRATIO4B05_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B10_BRATIO3B00_BRATIO4B075_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B10_BRATIO3B00_BRATIO4B075_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B10_BRATIO3B00_BRATIO4B075_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B10_BRATIO3B00_BRATIO4B075_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B10_BRATIO3B00_BRATIO4B075_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B10_BRATIO3B00_BRATIO4B10_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B10_BRATIO3B00_BRATIO4B10_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B10_BRATIO3B00_BRATIO4B10_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B10_BRATIO3B00_BRATIO4B10_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B10_BRATIO3B00_BRATIO4B10_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B10_BRATIO3B025_BRATIO4B00_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B10_BRATIO3B025_BRATIO4B00_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B10_BRATIO3B025_BRATIO4B00_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B10_BRATIO3B025_BRATIO4B00_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B10_BRATIO3B025_BRATIO4B00_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B10_BRATIO3B025_BRATIO4B025_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B10_BRATIO3B025_BRATIO4B025_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B10_BRATIO3B025_BRATIO4B025_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B10_BRATIO3B025_BRATIO4B025_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B10_BRATIO3B025_BRATIO4B025_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B10_BRATIO3B025_BRATIO4B05_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B10_BRATIO3B025_BRATIO4B05_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B10_BRATIO3B025_BRATIO4B05_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B10_BRATIO3B025_BRATIO4B05_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B10_BRATIO3B025_BRATIO4B05_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B10_BRATIO3B025_BRATIO4B075_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B10_BRATIO3B025_BRATIO4B075_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B10_BRATIO3B025_BRATIO4B075_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B10_BRATIO3B025_BRATIO4B075_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B10_BRATIO3B025_BRATIO4B075_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B10_BRATIO3B025_BRATIO4B10_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B10_BRATIO3B025_BRATIO4B10_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B10_BRATIO3B025_BRATIO4B10_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B10_BRATIO3B025_BRATIO4B10_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B10_BRATIO3B025_BRATIO4B10_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B10_BRATIO3B05_BRATIO4B00_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B10_BRATIO3B05_BRATIO4B00_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B10_BRATIO3B05_BRATIO4B00_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B10_BRATIO3B05_BRATIO4B00_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B10_BRATIO3B05_BRATIO4B00_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B10_BRATIO3B05_BRATIO4B025_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B10_BRATIO3B05_BRATIO4B025_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B10_BRATIO3B05_BRATIO4B025_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B10_BRATIO3B05_BRATIO4B025_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B10_BRATIO3B05_BRATIO4B025_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B10_BRATIO3B05_BRATIO4B05_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B10_BRATIO3B05_BRATIO4B05_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B10_BRATIO3B05_BRATIO4B05_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B10_BRATIO3B05_BRATIO4B05_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B10_BRATIO3B05_BRATIO4B05_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B10_BRATIO3B05_BRATIO4B075_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B10_BRATIO3B05_BRATIO4B075_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B10_BRATIO3B05_BRATIO4B075_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B10_BRATIO3B05_BRATIO4B075_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B10_BRATIO3B05_BRATIO4B075_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B10_BRATIO3B05_BRATIO4B10_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B10_BRATIO3B05_BRATIO4B10_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B10_BRATIO3B05_BRATIO4B10_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B10_BRATIO3B05_BRATIO4B10_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B10_BRATIO3B05_BRATIO4B10_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B10_BRATIO3B075_BRATIO4B00_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B10_BRATIO3B075_BRATIO4B00_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B10_BRATIO3B075_BRATIO4B00_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B10_BRATIO3B075_BRATIO4B00_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B10_BRATIO3B075_BRATIO4B00_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B10_BRATIO3B075_BRATIO4B025_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B10_BRATIO3B075_BRATIO4B025_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B10_BRATIO3B075_BRATIO4B025_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B10_BRATIO3B075_BRATIO4B025_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B10_BRATIO3B075_BRATIO4B025_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B10_BRATIO3B075_BRATIO4B05_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B10_BRATIO3B075_BRATIO4B05_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B10_BRATIO3B075_BRATIO4B05_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B10_BRATIO3B075_BRATIO4B05_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B10_BRATIO3B075_BRATIO4B05_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B10_BRATIO3B075_BRATIO4B075_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B10_BRATIO3B075_BRATIO4B075_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B10_BRATIO3B075_BRATIO4B075_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B10_BRATIO3B075_BRATIO4B075_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B10_BRATIO3B075_BRATIO4B075_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B10_BRATIO3B075_BRATIO4B10_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B10_BRATIO3B075_BRATIO4B10_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B10_BRATIO3B075_BRATIO4B10_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B10_BRATIO3B075_BRATIO4B10_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B10_BRATIO3B075_BRATIO4B10_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B10_BRATIO3B10_BRATIO4B00_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B10_BRATIO3B10_BRATIO4B00_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B10_BRATIO3B10_BRATIO4B00_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B10_BRATIO3B10_BRATIO4B00_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B10_BRATIO3B10_BRATIO4B00_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B10_BRATIO3B10_BRATIO4B025_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B10_BRATIO3B10_BRATIO4B025_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B10_BRATIO3B10_BRATIO4B025_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B10_BRATIO3B10_BRATIO4B025_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B10_BRATIO3B10_BRATIO4B025_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B10_BRATIO3B10_BRATIO4B05_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B10_BRATIO3B10_BRATIO4B05_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B10_BRATIO3B10_BRATIO4B05_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B10_BRATIO3B10_BRATIO4B05_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B10_BRATIO3B10_BRATIO4B05_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B10_BRATIO3B10_BRATIO4B075_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B10_BRATIO3B10_BRATIO4B075_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B10_BRATIO3B10_BRATIO4B075_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B10_BRATIO3B10_BRATIO4B075_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B10_BRATIO3B10_BRATIO4B075_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B10_BRATIO3B10_BRATIO4B10_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B10_BRATIO3B10_BRATIO4B10_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B10_BRATIO3B10_BRATIO4B10_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B10_BRATIO3B10_BRATIO4B10_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075_BRATIO2B10_BRATIO3B10_BRATIO4B10_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B00_BRATIO3B00_BRATIO4B00_BRATIO5A00,0,0,0,1,0,1,0,0,1,0,2
_BRATIO1B10_BRATIO2B00_BRATIO3B00_BRATIO4B00_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B00_BRATIO3B00_BRATIO4B00_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B00_BRATIO3B00_BRATIO4B00_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B00_BRATIO3B00_BRATIO4B00_BRATIO5A10,0,0,0,1,0,1,0,0,1,0,2
_BRATIO1B10_BRATIO2B00_BRATIO3B00_BRATIO4B025_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B00_BRATIO3B00_BRATIO4B025_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B00_BRATIO3B00_BRATIO4B025_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B00_BRATIO3B00_BRATIO4B025_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B00_BRATIO3B00_BRATIO4B025_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B00_BRATIO3B00_BRATIO4B05_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B00_BRATIO3B00_BRATIO4B05_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B00_BRATIO3B00_BRATIO4B05_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B00_BRATIO3B00_BRATIO4B05_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B00_BRATIO3B00_BRATIO4B05_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B00_BRATIO3B00_BRATIO4B075_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B00_BRATIO3B00_BRATIO4B075_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B00_BRATIO3B00_BRATIO4B075_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B00_BRATIO3B00_BRATIO4B075_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B00_BRATIO3B00_BRATIO4B075_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B00_BRATIO3B00_BRATIO4B10_BRATIO5A00,0,0,0,1,0,1,0,0,1,0,2
_BRATIO1B10_BRATIO2B00_BRATIO3B00_BRATIO4B10_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B00_BRATIO3B00_BRATIO4B10_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B00_BRATIO3B00_BRATIO4B10_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B00_BRATIO3B00_BRATIO4B10_BRATIO5A10,0,0,0,1,0,1,0,0,1,0,2
_BRATIO1B10_BRATIO2B00_BRATIO3B025_BRATIO4B00_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B00_BRATIO3B025_BRATIO4B00_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B00_BRATIO3B025_BRATIO4B00_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B00_BRATIO3B025_BRATIO4B00_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B00_BRATIO3B025_BRATIO4B00_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B00_BRATIO3B025_BRATIO4B025_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B00_BRATIO3B025_BRATIO4B025_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B00_BRATIO3B025_BRATIO4B025_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B00_BRATIO3B025_BRATIO4B025_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B00_BRATIO3B025_BRATIO4B025_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B00_BRATIO3B025_BRATIO4B05_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B00_BRATIO3B025_BRATIO4B05_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B00_BRATIO3B025_BRATIO4B05_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B00_BRATIO3B025_BRATIO4B05_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B00_BRATIO3B025_BRATIO4B05_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B00_BRATIO3B025_BRATIO4B075_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B00_BRATIO3B025_BRATIO4B075_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B00_BRATIO3B025_BRATIO4B075_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B00_BRATIO3B025_BRATIO4B075_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B00_BRATIO3B025_BRATIO4B075_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B00_BRATIO3B025_BRATIO4B10_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B00_BRATIO3B025_BRATIO4B10_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B00_BRATIO3B025_BRATIO4B10_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B00_BRATIO3B025_BRATIO4B10_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B00_BRATIO3B025_BRATIO4B10_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B00_BRATIO3B05_BRATIO4B00_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B00_BRATIO3B05_BRATIO4B00_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B00_BRATIO3B05_BRATIO4B00_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B00_BRATIO3B05_BRATIO4B00_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B00_BRATIO3B05_BRATIO4B00_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B00_BRATIO3B05_BRATIO4B025_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B00_BRATIO3B05_BRATIO4B025_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B00_BRATIO3B05_BRATIO4B025_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B00_BRATIO3B05_BRATIO4B025_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B00_BRATIO3B05_BRATIO4B025_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B00_BRATIO3B05_BRATIO4B05_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B00_BRATIO3B05_BRATIO4B05_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B00_BRATIO3B05_BRATIO4B05_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B00_BRATIO3B05_BRATIO4B05_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B00_BRATIO3B05_BRATIO4B05_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B00_BRATIO3B05_BRATIO4B075_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B00_BRATIO3B05_BRATIO4B075_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B00_BRATIO3B05_BRATIO4B075_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B00_BRATIO3B05_BRATIO4B075_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B00_BRATIO3B05_BRATIO4B075_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B00_BRATIO3B05_BRATIO4B10_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B00_BRATIO3B05_BRATIO4B10_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B00_BRATIO3B05_BRATIO4B10_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B00_BRATIO3B05_BRATIO4B10_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B00_BRATIO3B05_BRATIO4B10_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B00_BRATIO3B075_BRATIO4B00_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B00_BRATIO3B075_BRATIO4B00_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B00_BRATIO3B075_BRATIO4B00_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B00_BRATIO3B075_BRATIO4B00_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B00_BRATIO3B075_BRATIO4B00_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B00_BRATIO3B075_BRATIO4B025_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B00_BRATIO3B075_BRATIO4B025_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B00_BRATIO3B075_BRATIO4B025_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B00_BRATIO3B075_BRATIO4B025_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B00_BRATIO3B075_BRATIO4B025_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B00_BRATIO3B075_BRATIO4B05_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B00_BRATIO3B075_BRATIO4B05_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B00_BRATIO3B075_BRATIO4B05_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B00_BRATIO3B075_BRATIO4B05_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B00_BRATIO3B075_BRATIO4B05_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B00_BRATIO3B075_BRATIO4B075_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B00_BRATIO3B075_BRATIO4B075_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B00_BRATIO3B075_BRATIO4B075_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B00_BRATIO3B075_BRATIO4B075_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B00_BRATIO3B075_BRATIO4B075_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B00_BRATIO3B075_BRATIO4B10_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B00_BRATIO3B075_BRATIO4B10_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B00_BRATIO3B075_BRATIO4B10_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B00_BRATIO3B075_BRATIO4B10_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B00_BRATIO3B075_BRATIO4B10_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B00_BRATIO3B10_BRATIO4B00_BRATIO5A00,0,0,0,1,0,1,0,0,1,0,2
_BRATIO1B10_BRATIO2B00_BRATIO3B10_BRATIO4B00_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B00_BRATIO3B10_BRATIO4B00_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B00_BRATIO3B10_BRATIO4B00_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B00_BRATIO3B10_BRATIO4B00_BRATIO5A10,0,0,0,1,0,1,0,0,1,0,2
_BRATIO1B10_BRATIO2B00_BRATIO3B10_BRATIO4B025_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B00_BRATIO3B10_BRATIO4B025_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B00_BRATIO3B10_BRATIO4B025_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B00_BRATIO3B10_BRATIO4B025_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B00_BRATIO3B10_BRATIO4B025_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B00_BRATIO3B10_BRATIO4B05_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B00_BRATIO3B10_BRATIO4B05_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B00_BRATIO3B10_BRATIO4B05_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B00_BRATIO3B10_BRATIO4B05_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B00_BRATIO3B10_BRATIO4B05_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B00_BRATIO3B10_BRATIO4B075_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B00_BRATIO3B10_BRATIO4B075_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B00_BRATIO3B10_BRATIO4B075_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B00_BRATIO3B10_BRATIO4B075_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B00_BRATIO3B10_BRATIO4B075_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B00_BRATIO3B10_BRATIO4B10_BRATIO5A00,0,0,0,1,0,1,0,0,1,0,2
_BRATIO1B10_BRATIO2B00_BRATIO3B10_BRATIO4B10_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B00_BRATIO3B10_BRATIO4B10_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B00_BRATIO3B10_BRATIO4B10_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B00_BRATIO3B10_BRATIO4B10_BRATIO5A10,0,0,0,1,0,1,0,0,1,0,2
_BRATIO1B10_BRATIO2B025_BRATIO3B00_BRATIO4B00_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B025_BRATIO3B00_BRATIO4B00_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B025_BRATIO3B00_BRATIO4B00_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B025_BRATIO3B00_BRATIO4B00_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B025_BRATIO3B00_BRATIO4B00_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B025_BRATIO3B00_BRATIO4B025_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B025_BRATIO3B00_BRATIO4B025_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B025_BRATIO3B00_BRATIO4B025_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B025_BRATIO3B00_BRATIO4B025_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B025_BRATIO3B00_BRATIO4B025_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B025_BRATIO3B00_BRATIO4B05_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B025_BRATIO3B00_BRATIO4B05_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B025_BRATIO3B00_BRATIO4B05_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B025_BRATIO3B00_BRATIO4B05_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B025_BRATIO3B00_BRATIO4B05_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B025_BRATIO3B00_BRATIO4B075_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B025_BRATIO3B00_BRATIO4B075_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B025_BRATIO3B00_BRATIO4B075_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B025_BRATIO3B00_BRATIO4B075_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B025_BRATIO3B00_BRATIO4B075_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B025_BRATIO3B00_BRATIO4B10_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B025_BRATIO3B00_BRATIO4B10_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B025_BRATIO3B00_BRATIO4B10_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B025_BRATIO3B00_BRATIO4B10_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B025_BRATIO3B00_BRATIO4B10_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B025_BRATIO3B025_BRATIO4B00_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B025_BRATIO3B025_BRATIO4B00_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B025_BRATIO3B025_BRATIO4B00_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B025_BRATIO3B025_BRATIO4B00_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B025_BRATIO3B025_BRATIO4B00_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B025_BRATIO3B025_BRATIO4B025_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B025_BRATIO3B025_BRATIO4B025_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B025_BRATIO3B025_BRATIO4B025_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B025_BRATIO3B025_BRATIO4B025_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B025_BRATIO3B025_BRATIO4B025_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B025_BRATIO3B025_BRATIO4B05_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B025_BRATIO3B025_BRATIO4B05_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B025_BRATIO3B025_BRATIO4B05_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B025_BRATIO3B025_BRATIO4B05_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B025_BRATIO3B025_BRATIO4B05_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B025_BRATIO3B025_BRATIO4B075_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B025_BRATIO3B025_BRATIO4B075_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B025_BRATIO3B025_BRATIO4B075_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B025_BRATIO3B025_BRATIO4B075_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B025_BRATIO3B025_BRATIO4B075_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B025_BRATIO3B025_BRATIO4B10_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B025_BRATIO3B025_BRATIO4B10_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B025_BRATIO3B025_BRATIO4B10_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B025_BRATIO3B025_BRATIO4B10_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B025_BRATIO3B025_BRATIO4B10_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B025_BRATIO3B05_BRATIO4B00_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B025_BRATIO3B05_BRATIO4B00_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B025_BRATIO3B05_BRATIO4B00_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B025_BRATIO3B05_BRATIO4B00_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B025_BRATIO3B05_BRATIO4B00_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B025_BRATIO3B05_BRATIO4B025_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B025_BRATIO3B05_BRATIO4B025_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B025_BRATIO3B05_BRATIO4B025_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B025_BRATIO3B05_BRATIO4B025_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B025_BRATIO3B05_BRATIO4B025_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B025_BRATIO3B05_BRATIO4B05_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B025_BRATIO3B05_BRATIO4B05_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B025_BRATIO3B05_BRATIO4B05_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B025_BRATIO3B05_BRATIO4B05_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B025_BRATIO3B05_BRATIO4B05_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B025_BRATIO3B05_BRATIO4B075_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B025_BRATIO3B05_BRATIO4B075_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B025_BRATIO3B05_BRATIO4B075_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B025_BRATIO3B05_BRATIO4B075_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B025_BRATIO3B05_BRATIO4B075_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B025_BRATIO3B05_BRATIO4B10_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B025_BRATIO3B05_BRATIO4B10_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B025_BRATIO3B05_BRATIO4B10_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B025_BRATIO3B05_BRATIO4B10_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B025_BRATIO3B05_BRATIO4B10_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B025_BRATIO3B075_BRATIO4B00_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B025_BRATIO3B075_BRATIO4B00_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B025_BRATIO3B075_BRATIO4B00_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B025_BRATIO3B075_BRATIO4B00_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B025_BRATIO3B075_BRATIO4B00_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B025_BRATIO3B075_BRATIO4B025_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B025_BRATIO3B075_BRATIO4B025_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B025_BRATIO3B075_BRATIO4B025_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B025_BRATIO3B075_BRATIO4B025_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B025_BRATIO3B075_BRATIO4B025_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B025_BRATIO3B075_BRATIO4B05_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B025_BRATIO3B075_BRATIO4B05_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B025_BRATIO3B075_BRATIO4B05_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B025_BRATIO3B075_BRATIO4B05_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B025_BRATIO3B075_BRATIO4B05_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B025_BRATIO3B075_BRATIO4B075_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B025_BRATIO3B075_BRATIO4B075_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B025_BRATIO3B075_BRATIO4B075_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B025_BRATIO3B075_BRATIO4B075_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B025_BRATIO3B075_BRATIO4B075_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B025_BRATIO3B075_BRATIO4B10_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B025_BRATIO3B075_BRATIO4B10_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B025_BRATIO3B075_BRATIO4B10_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B025_BRATIO3B075_BRATIO4B10_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B025_BRATIO3B075_BRATIO4B10_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B025_BRATIO3B10_BRATIO4B00_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B025_BRATIO3B10_BRATIO4B00_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B025_BRATIO3B10_BRATIO4B00_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B025_BRATIO3B10_BRATIO4B00_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B025_BRATIO3B10_BRATIO4B00_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B025_BRATIO3B10_BRATIO4B025_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B025_BRATIO3B10_BRATIO4B025_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B025_BRATIO3B10_BRATIO4B025_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B025_BRATIO3B10_BRATIO4B025_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B025_BRATIO3B10_BRATIO4B025_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B025_BRATIO3B10_BRATIO4B05_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B025_BRATIO3B10_BRATIO4B05_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B025_BRATIO3B10_BRATIO4B05_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B025_BRATIO3B10_BRATIO4B05_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B025_BRATIO3B10_BRATIO4B05_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B025_BRATIO3B10_BRATIO4B075_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B025_BRATIO3B10_BRATIO4B075_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B025_BRATIO3B10_BRATIO4B075_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B025_BRATIO3B10_BRATIO4B075_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B025_BRATIO3B10_BRATIO4B075_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B025_BRATIO3B10_BRATIO4B10_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B025_BRATIO3B10_BRATIO4B10_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B025_BRATIO3B10_BRATIO4B10_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B025_BRATIO3B10_BRATIO4B10_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B025_BRATIO3B10_BRATIO4B10_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B05_BRATIO3B00_BRATIO4B00_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B05_BRATIO3B00_BRATIO4B00_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B05_BRATIO3B00_BRATIO4B00_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B05_BRATIO3B00_BRATIO4B00_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B05_BRATIO3B00_BRATIO4B00_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B05_BRATIO3B00_BRATIO4B025_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B05_BRATIO3B00_BRATIO4B025_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B05_BRATIO3B00_BRATIO4B025_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B05_BRATIO3B00_BRATIO4B025_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B05_BRATIO3B00_BRATIO4B025_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B05_BRATIO3B00_BRATIO4B05_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B05_BRATIO3B00_BRATIO4B05_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B05_BRATIO3B00_BRATIO4B05_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B05_BRATIO3B00_BRATIO4B05_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B05_BRATIO3B00_BRATIO4B05_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B05_BRATIO3B00_BRATIO4B075_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B05_BRATIO3B00_BRATIO4B075_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B05_BRATIO3B00_BRATIO4B075_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B05_BRATIO3B00_BRATIO4B075_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B05_BRATIO3B00_BRATIO4B075_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B05_BRATIO3B00_BRATIO4B10_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B05_BRATIO3B00_BRATIO4B10_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B05_BRATIO3B00_BRATIO4B10_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B05_BRATIO3B00_BRATIO4B10_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B05_BRATIO3B00_BRATIO4B10_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B05_BRATIO3B025_BRATIO4B00_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B05_BRATIO3B025_BRATIO4B00_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B05_BRATIO3B025_BRATIO4B00_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B05_BRATIO3B025_BRATIO4B00_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B05_BRATIO3B025_BRATIO4B00_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B05_BRATIO3B025_BRATIO4B025_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B05_BRATIO3B025_BRATIO4B025_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B05_BRATIO3B025_BRATIO4B025_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B05_BRATIO3B025_BRATIO4B025_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B05_BRATIO3B025_BRATIO4B025_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B05_BRATIO3B025_BRATIO4B05_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B05_BRATIO3B025_BRATIO4B05_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B05_BRATIO3B025_BRATIO4B05_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B05_BRATIO3B025_BRATIO4B05_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B05_BRATIO3B025_BRATIO4B05_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B05_BRATIO3B025_BRATIO4B075_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B05_BRATIO3B025_BRATIO4B075_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B05_BRATIO3B025_BRATIO4B075_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B05_BRATIO3B025_BRATIO4B075_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B05_BRATIO3B025_BRATIO4B075_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B05_BRATIO3B025_BRATIO4B10_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B05_BRATIO3B025_BRATIO4B10_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B05_BRATIO3B025_BRATIO4B10_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B05_BRATIO3B025_BRATIO4B10_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B05_BRATIO3B025_BRATIO4B10_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B05_BRATIO3B05_BRATIO4B00_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B05_BRATIO3B05_BRATIO4B00_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B05_BRATIO3B05_BRATIO4B00_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B05_BRATIO3B05_BRATIO4B00_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B05_BRATIO3B05_BRATIO4B00_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B05_BRATIO3B05_BRATIO4B025_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B05_BRATIO3B05_BRATIO4B025_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B05_BRATIO3B05_BRATIO4B025_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B05_BRATIO3B05_BRATIO4B025_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B05_BRATIO3B05_BRATIO4B025_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B05_BRATIO3B05_BRATIO4B05_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B05_BRATIO3B05_BRATIO4B05_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B05_BRATIO3B05_BRATIO4B05_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B05_BRATIO3B05_BRATIO4B05_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B05_BRATIO3B05_BRATIO4B05_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B05_BRATIO3B05_BRATIO4B075_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B05_BRATIO3B05_BRATIO4B075_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B05_BRATIO3B05_BRATIO4B075_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B05_BRATIO3B05_BRATIO4B075_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B05_BRATIO3B05_BRATIO4B075_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B05_BRATIO3B05_BRATIO4B10_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B05_BRATIO3B05_BRATIO4B10_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B05_BRATIO3B05_BRATIO4B10_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B05_BRATIO3B05_BRATIO4B10_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B05_BRATIO3B05_BRATIO4B10_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B05_BRATIO3B075_BRATIO4B00_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B05_BRATIO3B075_BRATIO4B00_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B05_BRATIO3B075_BRATIO4B00_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B05_BRATIO3B075_BRATIO4B00_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B05_BRATIO3B075_BRATIO4B00_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B05_BRATIO3B075_BRATIO4B025_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B05_BRATIO3B075_BRATIO4B025_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B05_BRATIO3B075_BRATIO4B025_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B05_BRATIO3B075_BRATIO4B025_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B05_BRATIO3B075_BRATIO4B025_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B05_BRATIO3B075_BRATIO4B05_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B05_BRATIO3B075_BRATIO4B05_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B05_BRATIO3B075_BRATIO4B05_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B05_BRATIO3B075_BRATIO4B05_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B05_BRATIO3B075_BRATIO4B05_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B05_BRATIO3B075_BRATIO4B075_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B05_BRATIO3B075_BRATIO4B075_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B05_BRATIO3B075_BRATIO4B075_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B05_BRATIO3B075_BRATIO4B075_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B05_BRATIO3B075_BRATIO4B075_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B05_BRATIO3B075_BRATIO4B10_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B05_BRATIO3B075_BRATIO4B10_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B05_BRATIO3B075_BRATIO4B10_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B05_BRATIO3B075_BRATIO4B10_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B05_BRATIO3B075_BRATIO4B10_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B05_BRATIO3B10_BRATIO4B00_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B05_BRATIO3B10_BRATIO4B00_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B05_BRATIO3B10_BRATIO4B00_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B05_BRATIO3B10_BRATIO4B00_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B05_BRATIO3B10_BRATIO4B00_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B05_BRATIO3B10_BRATIO4B025_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B05_BRATIO3B10_BRATIO4B025_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B05_BRATIO3B10_BRATIO4B025_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B05_BRATIO3B10_BRATIO4B025_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B05_BRATIO3B10_BRATIO4B025_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B05_BRATIO3B10_BRATIO4B05_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B05_BRATIO3B10_BRATIO4B05_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B05_BRATIO3B10_BRATIO4B05_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B05_BRATIO3B10_BRATIO4B05_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B05_BRATIO3B10_BRATIO4B05_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B05_BRATIO3B10_BRATIO4B075_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B05_BRATIO3B10_BRATIO4B075_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B05_BRATIO3B10_BRATIO4B075_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B05_BRATIO3B10_BRATIO4B075_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B05_BRATIO3B10_BRATIO4B075_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B05_BRATIO3B10_BRATIO4B10_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B05_BRATIO3B10_BRATIO4B10_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B05_BRATIO3B10_BRATIO4B10_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B05_BRATIO3B10_BRATIO4B10_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B05_BRATIO3B10_BRATIO4B10_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B075_BRATIO3B00_BRATIO4B00_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B075_BRATIO3B00_BRATIO4B00_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B075_BRATIO3B00_BRATIO4B00_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B075_BRATIO3B00_BRATIO4B00_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B075_BRATIO3B00_BRATIO4B00_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B075_BRATIO3B00_BRATIO4B025_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B075_BRATIO3B00_BRATIO4B025_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B075_BRATIO3B00_BRATIO4B025_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B075_BRATIO3B00_BRATIO4B025_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B075_BRATIO3B00_BRATIO4B025_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B075_BRATIO3B00_BRATIO4B05_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B075_BRATIO3B00_BRATIO4B05_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B075_BRATIO3B00_BRATIO4B05_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B075_BRATIO3B00_BRATIO4B05_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B075_BRATIO3B00_BRATIO4B05_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B075_BRATIO3B00_BRATIO4B075_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B075_BRATIO3B00_BRATIO4B075_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B075_BRATIO3B00_BRATIO4B075_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B075_BRATIO3B00_BRATIO4B075_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B075_BRATIO3B00_BRATIO4B075_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B075_BRATIO3B00_BRATIO4B10_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B075_BRATIO3B00_BRATIO4B10_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B075_BRATIO3B00_BRATIO4B10_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B075_BRATIO3B00_BRATIO4B10_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B075_BRATIO3B00_BRATIO4B10_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B075_BRATIO3B025_BRATIO4B00_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B075_BRATIO3B025_BRATIO4B00_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B075_BRATIO3B025_BRATIO4B00_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B075_BRATIO3B025_BRATIO4B00_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B075_BRATIO3B025_BRATIO4B00_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B075_BRATIO3B025_BRATIO4B025_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B075_BRATIO3B025_BRATIO4B025_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B075_BRATIO3B025_BRATIO4B025_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B075_BRATIO3B025_BRATIO4B025_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B075_BRATIO3B025_BRATIO4B025_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B075_BRATIO3B025_BRATIO4B05_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B075_BRATIO3B025_BRATIO4B05_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B075_BRATIO3B025_BRATIO4B05_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B075_BRATIO3B025_BRATIO4B05_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B075_BRATIO3B025_BRATIO4B05_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B075_BRATIO3B025_BRATIO4B075_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B075_BRATIO3B025_BRATIO4B075_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B075_BRATIO3B025_BRATIO4B075_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B075_BRATIO3B025_BRATIO4B075_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B075_BRATIO3B025_BRATIO4B075_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B075_BRATIO3B025_BRATIO4B10_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B075_BRATIO3B025_BRATIO4B10_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B075_BRATIO3B025_BRATIO4B10_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B075_BRATIO3B025_BRATIO4B10_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B075_BRATIO3B025_BRATIO4B10_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B075_BRATIO3B05_BRATIO4B00_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B075_BRATIO3B05_BRATIO4B00_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B075_BRATIO3B05_BRATIO4B00_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B075_BRATIO3B05_BRATIO4B00_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B075_BRATIO3B05_BRATIO4B00_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B075_BRATIO3B05_BRATIO4B025_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B075_BRATIO3B05_BRATIO4B025_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B075_BRATIO3B05_BRATIO4B025_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B075_BRATIO3B05_BRATIO4B025_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B075_BRATIO3B05_BRATIO4B025_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B075_BRATIO3B05_BRATIO4B05_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B075_BRATIO3B05_BRATIO4B05_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B075_BRATIO3B05_BRATIO4B05_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B075_BRATIO3B05_BRATIO4B05_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B075_BRATIO3B05_BRATIO4B05_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B075_BRATIO3B05_BRATIO4B075_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B075_BRATIO3B05_BRATIO4B075_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B075_BRATIO3B05_BRATIO4B075_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B075_BRATIO3B05_BRATIO4B075_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B075_BRATIO3B05_BRATIO4B075_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B075_BRATIO3B05_BRATIO4B10_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B075_BRATIO3B05_BRATIO4B10_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B075_BRATIO3B05_BRATIO4B10_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B075_BRATIO3B05_BRATIO4B10_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B075_BRATIO3B05_BRATIO4B10_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B075_BRATIO3B075_BRATIO4B00_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B075_BRATIO3B075_BRATIO4B00_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B075_BRATIO3B075_BRATIO4B00_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B075_BRATIO3B075_BRATIO4B00_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B075_BRATIO3B075_BRATIO4B00_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B075_BRATIO3B075_BRATIO4B025_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B075_BRATIO3B075_BRATIO4B025_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B075_BRATIO3B075_BRATIO4B025_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B075_BRATIO3B075_BRATIO4B025_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B075_BRATIO3B075_BRATIO4B025_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B075_BRATIO3B075_BRATIO4B05_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B075_BRATIO3B075_BRATIO4B05_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B075_BRATIO3B075_BRATIO4B05_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B075_BRATIO3B075_BRATIO4B05_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B075_BRATIO3B075_BRATIO4B05_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B075_BRATIO3B075_BRATIO4B075_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B075_BRATIO3B075_BRATIO4B075_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B075_BRATIO3B075_BRATIO4B075_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B075_BRATIO3B075_BRATIO4B075_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B075_BRATIO3B075_BRATIO4B075_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B075_BRATIO3B075_BRATIO4B10_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B075_BRATIO3B075_BRATIO4B10_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B075_BRATIO3B075_BRATIO4B10_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B075_BRATIO3B075_BRATIO4B10_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B075_BRATIO3B075_BRATIO4B10_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B075_BRATIO3B10_BRATIO4B00_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B075_BRATIO3B10_BRATIO4B00_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B075_BRATIO3B10_BRATIO4B00_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B075_BRATIO3B10_BRATIO4B00_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B075_BRATIO3B10_BRATIO4B00_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B075_BRATIO3B10_BRATIO4B025_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B075_BRATIO3B10_BRATIO4B025_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B075_BRATIO3B10_BRATIO4B025_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B075_BRATIO3B10_BRATIO4B025_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B075_BRATIO3B10_BRATIO4B025_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B075_BRATIO3B10_BRATIO4B05_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B075_BRATIO3B10_BRATIO4B05_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B075_BRATIO3B10_BRATIO4B05_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B075_BRATIO3B10_BRATIO4B05_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B075_BRATIO3B10_BRATIO4B05_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B075_BRATIO3B10_BRATIO4B075_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B075_BRATIO3B10_BRATIO4B075_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B075_BRATIO3B10_BRATIO4B075_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B075_BRATIO3B10_BRATIO4B075_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B075_BRATIO3B10_BRATIO4B075_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B075_BRATIO3B10_BRATIO4B10_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B075_BRATIO3B10_BRATIO4B10_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B075_BRATIO3B10_BRATIO4B10_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B075_BRATIO3B10_BRATIO4B10_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B075_BRATIO3B10_BRATIO4B10_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B10_BRATIO3B00_BRATIO4B00_BRATIO5A00,0,0,0,1,0,1,0,0,1,0,2
_BRATIO1B10_BRATIO2B10_BRATIO3B00_BRATIO4B00_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B10_BRATIO3B00_BRATIO4B00_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B10_BRATIO3B00_BRATIO4B00_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B10_BRATIO3B00_BRATIO4B00_BRATIO5A10,0,0,0,1,0,1,0,0,1,0,2
_BRATIO1B10_BRATIO2B10_BRATIO3B00_BRATIO4B025_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B10_BRATIO3B00_BRATIO4B025_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B10_BRATIO3B00_BRATIO4B025_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B10_BRATIO3B00_BRATIO4B025_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B10_BRATIO3B00_BRATIO4B025_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B10_BRATIO3B00_BRATIO4B05_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B10_BRATIO3B00_BRATIO4B05_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B10_BRATIO3B00_BRATIO4B05_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B10_BRATIO3B00_BRATIO4B05_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B10_BRATIO3B00_BRATIO4B05_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B10_BRATIO3B00_BRATIO4B075_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B10_BRATIO3B00_BRATIO4B075_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B10_BRATIO3B00_BRATIO4B075_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B10_BRATIO3B00_BRATIO4B075_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B10_BRATIO3B00_BRATIO4B075_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B10_BRATIO3B00_BRATIO4B10_BRATIO5A00,0,0,0,1,0,1,0,0,1,0,2
_BRATIO1B10_BRATIO2B10_BRATIO3B00_BRATIO4B10_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B10_BRATIO3B00_BRATIO4B10_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B10_BRATIO3B00_BRATIO4B10_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B10_BRATIO3B00_BRATIO4B10_BRATIO5A10,0,0,0,1,0,1,0,0,1,0,2
_BRATIO1B10_BRATIO2B10_BRATIO3B025_BRATIO4B00_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B10_BRATIO3B025_BRATIO4B00_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B10_BRATIO3B025_BRATIO4B00_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B10_BRATIO3B025_BRATIO4B00_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B10_BRATIO3B025_BRATIO4B00_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B10_BRATIO3B025_BRATIO4B025_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B10_BRATIO3B025_BRATIO4B025_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B10_BRATIO3B025_BRATIO4B025_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B10_BRATIO3B025_BRATIO4B025_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B10_BRATIO3B025_BRATIO4B025_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B10_BRATIO3B025_BRATIO4B05_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B10_BRATIO3B025_BRATIO4B05_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B10_BRATIO3B025_BRATIO4B05_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B10_BRATIO3B025_BRATIO4B05_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B10_BRATIO3B025_BRATIO4B05_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B10_BRATIO3B025_BRATIO4B075_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B10_BRATIO3B025_BRATIO4B075_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B10_BRATIO3B025_BRATIO4B075_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B10_BRATIO3B025_BRATIO4B075_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B10_BRATIO3B025_BRATIO4B075_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B10_BRATIO3B025_BRATIO4B10_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B10_BRATIO3B025_BRATIO4B10_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B10_BRATIO3B025_BRATIO4B10_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B10_BRATIO3B025_BRATIO4B10_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B10_BRATIO3B025_BRATIO4B10_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B10_BRATIO3B05_BRATIO4B00_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B10_BRATIO3B05_BRATIO4B00_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B10_BRATIO3B05_BRATIO4B00_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B10_BRATIO3B05_BRATIO4B00_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B10_BRATIO3B05_BRATIO4B00_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B10_BRATIO3B05_BRATIO4B025_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B10_BRATIO3B05_BRATIO4B025_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B10_BRATIO3B05_BRATIO4B025_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B10_BRATIO3B05_BRATIO4B025_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B10_BRATIO3B05_BRATIO4B025_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B10_BRATIO3B05_BRATIO4B05_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B10_BRATIO3B05_BRATIO4B05_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B10_BRATIO3B05_BRATIO4B05_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B10_BRATIO3B05_BRATIO4B05_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B10_BRATIO3B05_BRATIO4B05_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B10_BRATIO3B05_BRATIO4B075_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B10_BRATIO3B05_BRATIO4B075_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B10_BRATIO3B05_BRATIO4B075_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B10_BRATIO3B05_BRATIO4B075_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B10_BRATIO3B05_BRATIO4B075_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B10_BRATIO3B05_BRATIO4B10_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B10_BRATIO3B05_BRATIO4B10_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B10_BRATIO3B05_BRATIO4B10_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B10_BRATIO3B05_BRATIO4B10_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B10_BRATIO3B05_BRATIO4B10_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B10_BRATIO3B075_BRATIO4B00_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B10_BRATIO3B075_BRATIO4B00_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B10_BRATIO3B075_BRATIO4B00_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B10_BRATIO3B075_BRATIO4B00_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B10_BRATIO3B075_BRATIO4B00_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B10_BRATIO3B075_BRATIO4B025_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B10_BRATIO3B075_BRATIO4B025_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B10_BRATIO3B075_BRATIO4B025_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B10_BRATIO3B075_BRATIO4B025_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B10_BRATIO3B075_BRATIO4B025_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B10_BRATIO3B075_BRATIO4B05_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B10_BRATIO3B075_BRATIO4B05_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B10_BRATIO3B075_BRATIO4B05_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B10_BRATIO3B075_BRATIO4B05_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B10_BRATIO3B075_BRATIO4B05_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B10_BRATIO3B075_BRATIO4B075_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B10_BRATIO3B075_BRATIO4B075_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B10_BRATIO3B075_BRATIO4B075_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B10_BRATIO3B075_BRATIO4B075_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B10_BRATIO3B075_BRATIO4B075_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B10_BRATIO3B075_BRATIO4B10_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B10_BRATIO3B075_BRATIO4B10_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B10_BRATIO3B075_BRATIO4B10_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B10_BRATIO3B075_BRATIO4B10_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B10_BRATIO3B075_BRATIO4B10_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B10_BRATIO3B10_BRATIO4B00_BRATIO5A00,0,0,0,1,0,1,0,0,1,0,2
_BRATIO1B10_BRATIO2B10_BRATIO3B10_BRATIO4B00_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B10_BRATIO3B10_BRATIO4B00_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B10_BRATIO3B10_BRATIO4B00_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B10_BRATIO3B10_BRATIO4B00_BRATIO5A10,0,0,0,1,0,1,0,0,1,0,2
_BRATIO1B10_BRATIO2B10_BRATIO3B10_BRATIO4B025_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B10_BRATIO3B10_BRATIO4B025_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B10_BRATIO3B10_BRATIO4B025_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B10_BRATIO3B10_BRATIO4B025_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B10_BRATIO3B10_BRATIO4B025_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B10_BRATIO3B10_BRATIO4B05_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B10_BRATIO3B10_BRATIO4B05_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B10_BRATIO3B10_BRATIO4B05_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B10_BRATIO3B10_BRATIO4B05_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B10_BRATIO3B10_BRATIO4B05_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B10_BRATIO3B10_BRATIO4B075_BRATIO5A00,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B10_BRATIO3B10_BRATIO4B075_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B10_BRATIO3B10_BRATIO4B075_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B10_BRATIO3B10_BRATIO4B075_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B10_BRATIO3B10_BRATIO4B075_BRATIO5A10,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B10_BRATIO3B10_BRATIO4B10_BRATIO5A00,0,0,0,1,0,1,0,0,1,0,2
_BRATIO1B10_BRATIO2B10_BRATIO3B10_BRATIO4B10_BRATIO5A025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B10_BRATIO3B10_BRATIO4B10_BRATIO5A05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B10_BRATIO3B10_BRATIO4B10_BRATIO5A075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10_BRATIO2B10_BRATIO3B10_BRATIO4B10_BRATIO5A10,0,0,0,1,0,1,0,0,1,0,2


==> graph/staticAnalysis-sweepBranch/fft1.csv <==
Test Name, Trans,Comp Int, Memory Coalescing, Branch Divergence, Control Density, Floating Point Mult, Kernel Size, Critical Path, SpeedUp
_BRATIO1A00,0,0,0,1,1,0,1,0,1,0,2
_BRATIO1A025,0,0,0,2,1,0,1,1,1,0,2
_BRATIO1A05,0,0,0,2,1,0,1,1,1,0,2
_BRATIO1A075,0,0,0,2,1,0,1,1,1,0,2
_BRATIO1A10,0,0,0,2,1,0,1,0,1,0,2


==> graph/staticAnalysis-sweepBranch/particle.csv <==
Test Name, Trans,Comp Int, Memory Coalescing, Branch Divergence, Control Density, Floating Point Mult, Kernel Size, Critical Path, SpeedUp
_BRATIO1A00_BRATIO2B00_BRATIO3A00,0,0,0,1,0,0,0,0,1,0,2
_BRATIO1A00_BRATIO2B00_BRATIO3A025,0,0,0,1,0,0,0,1,1,0,2
_BRATIO1A00_BRATIO2B00_BRATIO3A05,0,0,0,1,0,0,0,1,1,0,2
_BRATIO1A00_BRATIO2B00_BRATIO3A075,0,0,0,1,0,0,0,1,1,0,2
_BRATIO1A00_BRATIO2B00_BRATIO3A10,0,0,0,1,0,0,0,0,1,0,2
_BRATIO1A00_BRATIO2B025_BRATIO3A00,0,0,0,1,0,0,0,1,1,0,2
_BRATIO1A00_BRATIO2B025_BRATIO3A025,0,0,0,1,0,0,0,1,1,0,2
_BRATIO1A00_BRATIO2B025_BRATIO3A05,0,0,0,1,0,0,0,1,1,0,2
_BRATIO1A00_BRATIO2B025_BRATIO3A075,0,0,0,1,0,0,0,1,1,0,2
_BRATIO1A00_BRATIO2B025_BRATIO3A10,0,0,0,1,0,0,0,1,1,0,2
_BRATIO1A00_BRATIO2B05_BRATIO3A00,0,0,0,1,0,0,0,1,1,0,2
_BRATIO1A00_BRATIO2B05_BRATIO3A025,0,0,0,1,0,0,0,1,1,0,2
_BRATIO1A00_BRATIO2B05_BRATIO3A05,0,0,0,1,0,0,0,1,1,0,2
_BRATIO1A00_BRATIO2B05_BRATIO3A075,0,0,0,1,0,0,0,1,1,0,2
_BRATIO1A00_BRATIO2B05_BRATIO3A10,0,0,0,1,0,0,0,1,1,0,2
_BRATIO1A00_BRATIO2B075_BRATIO3A00,0,0,0,1,0,0,0,1,1,0,2
_BRATIO1A00_BRATIO2B075_BRATIO3A025,0,0,0,1,0,0,0,1,1,0,2
_BRATIO1A00_BRATIO2B075_BRATIO3A05,0,0,0,1,0,0,0,1,1,0,2
_BRATIO1A00_BRATIO2B075_BRATIO3A075,0,0,0,1,0,0,0,1,1,0,2
_BRATIO1A00_BRATIO2B075_BRATIO3A10,0,0,0,1,0,0,0,1,1,0,2
_BRATIO1A00_BRATIO2B10_BRATIO3A00,0,0,0,1,0,0,0,0,1,0,2
_BRATIO1A00_BRATIO2B10_BRATIO3A025,0,0,0,1,0,0,0,1,1,0,2
_BRATIO1A00_BRATIO2B10_BRATIO3A05,0,0,0,1,0,0,0,1,1,0,2
_BRATIO1A00_BRATIO2B10_BRATIO3A075,0,0,0,1,0,0,0,1,1,0,2
_BRATIO1A00_BRATIO2B10_BRATIO3A10,0,0,0,1,0,0,0,0,1,0,2
_BRATIO1A025_BRATIO2B00_BRATIO3A00,0,0,0,1,0,0,0,1,1,0,2
_BRATIO1A025_BRATIO2B00_BRATIO3A025,0,0,0,1,0,0,0,1,1,0,2
_BRATIO1A025_BRATIO2B00_BRATIO3A05,0,0,0,1,0,0,0,1,1,0,2
_BRATIO1A025_BRATIO2B00_BRATIO3A075,0,0,0,1,0,0,0,1,1,0,2
_BRATIO1A025_BRATIO2B00_BRATIO3A10,0,0,0,1,0,0,0,1,1,0,2
_BRATIO1A025_BRATIO2B025_BRATIO3A00,0,0,0,1,0,0,0,1,1,0,2
_BRATIO1A025_BRATIO2B025_BRATIO3A025,0,0,0,1,0,0,0,1,1,0,2
_BRATIO1A025_BRATIO2B025_BRATIO3A05,0,0,0,1,0,0,0,1,1,0,2
_BRATIO1A025_BRATIO2B025_BRATIO3A075,0,0,0,1,0,0,0,1,1,0,2
_BRATIO1A025_BRATIO2B025_BRATIO3A10,0,0,0,1,0,0,0,1,1,0,2
_BRATIO1A025_BRATIO2B05_BRATIO3A00,0,0,0,1,0,0,0,1,1,0,2
_BRATIO1A025_BRATIO2B05_BRATIO3A025,0,0,0,1,0,0,0,1,1,0,2
_BRATIO1A025_BRATIO2B05_BRATIO3A05,0,0,0,1,0,0,0,1,1,0,2
_BRATIO1A025_BRATIO2B05_BRATIO3A075,0,0,0,1,0,0,0,1,1,0,2
_BRATIO1A025_BRATIO2B05_BRATIO3A10,0,0,0,1,0,0,0,1,1,0,2
_BRATIO1A025_BRATIO2B075_BRATIO3A00,0,0,0,1,0,0,0,1,1,0,2
_BRATIO1A025_BRATIO2B075_BRATIO3A025,0,0,0,1,0,0,0,1,1,0,2
_BRATIO1A025_BRATIO2B075_BRATIO3A05,0,0,0,1,0,0,0,1,1,0,2
_BRATIO1A025_BRATIO2B075_BRATIO3A075,0,0,0,1,0,0,0,1,1,0,2
_BRATIO1A025_BRATIO2B075_BRATIO3A10,0,0,0,1,0,0,0,1,1,0,2
_BRATIO1A025_BRATIO2B10_BRATIO3A00,0,0,0,1,0,0,0,1,1,0,2
_BRATIO1A025_BRATIO2B10_BRATIO3A025,0,0,0,1,0,0,0,1,1,0,2
_BRATIO1A025_BRATIO2B10_BRATIO3A05,0,0,0,1,0,0,0,1,1,0,2
_BRATIO1A025_BRATIO2B10_BRATIO3A075,0,0,0,1,0,0,0,1,1,0,2
_BRATIO1A025_BRATIO2B10_BRATIO3A10,0,0,0,1,0,0,0,1,1,0,2
_BRATIO1A05_BRATIO2B00_BRATIO3A00,0,0,0,1,0,0,0,1,1,0,2
_BRATIO1A05_BRATIO2B00_BRATIO3A025,0,0,0,1,0,0,0,1,1,0,2
_BRATIO1A05_BRATIO2B00_BRATIO3A05,0,0,0,1,0,0,0,1,1,0,2
_BRATIO1A05_BRATIO2B00_BRATIO3A075,0,0,0,1,0,0,0,1,1,0,2
_BRATIO1A05_BRATIO2B00_BRATIO3A10,0,0,0,1,0,0,0,1,1,0,2
_BRATIO1A05_BRATIO2B025_BRATIO3A00,0,0,0,1,0,0,0,1,1,0,2
_BRATIO1A05_BRATIO2B025_BRATIO3A025,0,0,0,1,0,0,0,1,1,0,2
_BRATIO1A05_BRATIO2B025_BRATIO3A05,0,0,0,1,0,0,0,1,1,0,2
_BRATIO1A05_BRATIO2B025_BRATIO3A075,0,0,0,1,0,0,0,1,1,0,2
_BRATIO1A05_BRATIO2B025_BRATIO3A10,0,0,0,1,0,0,0,1,1,0,2
_BRATIO1A05_BRATIO2B05_BRATIO3A00,0,0,0,1,0,0,0,1,1,0,2
_BRATIO1A05_BRATIO2B05_BRATIO3A025,0,0,0,1,0,0,0,1,1,0,2
_BRATIO1A05_BRATIO2B05_BRATIO3A05,0,0,0,1,0,0,0,1,1,0,2
_BRATIO1A05_BRATIO2B05_BRATIO3A075,0,0,0,1,0,0,0,1,1,0,2
_BRATIO1A05_BRATIO2B05_BRATIO3A10,0,0,0,1,0,0,0,1,1,0,2
_BRATIO1A05_BRATIO2B075_BRATIO3A00,0,0,0,1,0,0,0,1,1,0,2
_BRATIO1A05_BRATIO2B075_BRATIO3A025,0,0,0,1,0,0,0,1,1,0,2
_BRATIO1A05_BRATIO2B075_BRATIO3A05,0,0,0,1,0,0,0,1,1,0,2
_BRATIO1A05_BRATIO2B075_BRATIO3A075,0,0,0,1,0,0,0,1,1,0,2
_BRATIO1A05_BRATIO2B075_BRATIO3A10,0,0,0,1,0,0,0,1,1,0,2
_BRATIO1A05_BRATIO2B10_BRATIO3A00,0,0,0,1,0,0,0,1,1,0,2
_BRATIO1A05_BRATIO2B10_BRATIO3A025,0,0,0,1,0,0,0,1,1,0,2
_BRATIO1A05_BRATIO2B10_BRATIO3A05,0,0,0,1,0,0,0,1,1,0,2
_BRATIO1A05_BRATIO2B10_BRATIO3A075,0,0,0,1,0,0,0,1,1,0,2
_BRATIO1A05_BRATIO2B10_BRATIO3A10,0,0,0,1,0,0,0,1,1,0,2
_BRATIO1A075_BRATIO2B00_BRATIO3A00,0,0,0,1,0,0,0,1,1,0,2
_BRATIO1A075_BRATIO2B00_BRATIO3A025,0,0,0,1,0,0,0,1,1,0,2
_BRATIO1A075_BRATIO2B00_BRATIO3A05,0,0,0,1,0,0,0,1,1,0,2
_BRATIO1A075_BRATIO2B00_BRATIO3A075,0,0,0,1,0,0,0,1,1,0,2
_BRATIO1A075_BRATIO2B00_BRATIO3A10,0,0,0,1,0,0,0,1,1,0,2
_BRATIO1A075_BRATIO2B025_BRATIO3A00,0,0,0,1,0,0,0,1,1,0,2
_BRATIO1A075_BRATIO2B025_BRATIO3A025,0,0,0,1,0,0,0,1,1,0,2
_BRATIO1A075_BRATIO2B025_BRATIO3A05,0,0,0,1,0,0,0,1,1,0,2
_BRATIO1A075_BRATIO2B025_BRATIO3A075,0,0,0,1,0,0,0,1,1,0,2
_BRATIO1A075_BRATIO2B025_BRATIO3A10,0,0,0,1,0,0,0,1,1,0,2
_BRATIO1A075_BRATIO2B05_BRATIO3A00,0,0,0,1,0,0,0,1,1,0,2
_BRATIO1A075_BRATIO2B05_BRATIO3A025,0,0,0,1,0,0,0,1,1,0,2
_BRATIO1A075_BRATIO2B05_BRATIO3A05,0,0,0,1,0,0,0,1,1,0,2
_BRATIO1A075_BRATIO2B05_BRATIO3A075,0,0,0,1,0,0,0,1,1,0,2
_BRATIO1A075_BRATIO2B05_BRATIO3A10,0,0,0,1,0,0,0,1,1,0,2
_BRATIO1A075_BRATIO2B075_BRATIO3A00,0,0,0,1,0,0,0,1,1,0,2
_BRATIO1A075_BRATIO2B075_BRATIO3A025,0,0,0,1,0,0,0,1,1,0,2
_BRATIO1A075_BRATIO2B075_BRATIO3A05,0,0,0,1,0,0,0,1,1,0,2
_BRATIO1A075_BRATIO2B075_BRATIO3A075,0,0,0,1,0,0,0,1,1,0,2
_BRATIO1A075_BRATIO2B075_BRATIO3A10,0,0,0,1,0,0,0,1,1,0,2
_BRATIO1A075_BRATIO2B10_BRATIO3A00,0,0,0,1,0,0,0,1,1,0,2
_BRATIO1A075_BRATIO2B10_BRATIO3A025,0,0,0,1,0,0,0,1,1,0,2
_BRATIO1A075_BRATIO2B10_BRATIO3A05,0,0,0,1,0,0,0,1,1,0,2
_BRATIO1A075_BRATIO2B10_BRATIO3A075,0,0,0,1,0,0,0,1,1,0,2
_BRATIO1A075_BRATIO2B10_BRATIO3A10,0,0,0,1,0,0,0,1,1,0,2
_BRATIO1A10_BRATIO2B00_BRATIO3A00,0,0,0,1,0,0,0,0,1,0,2
_BRATIO1A10_BRATIO2B00_BRATIO3A025,0,0,0,1,0,0,0,1,1,0,2
_BRATIO1A10_BRATIO2B00_BRATIO3A05,0,0,0,1,0,0,0,1,1,0,2
_BRATIO1A10_BRATIO2B00_BRATIO3A075,0,0,0,1,0,0,0,1,1,0,2
_BRATIO1A10_BRATIO2B00_BRATIO3A10,0,0,0,1,0,0,0,0,1,0,2
_BRATIO1A10_BRATIO2B025_BRATIO3A00,0,0,0,1,0,0,0,1,1,0,2
_BRATIO1A10_BRATIO2B025_BRATIO3A025,0,0,0,1,0,0,0,1,1,0,2
_BRATIO1A10_BRATIO2B025_BRATIO3A05,0,0,0,1,0,0,0,1,1,0,2
_BRATIO1A10_BRATIO2B025_BRATIO3A075,0,0,0,1,0,0,0,1,1,0,2
_BRATIO1A10_BRATIO2B025_BRATIO3A10,0,0,0,1,0,0,0,1,1,0,2
_BRATIO1A10_BRATIO2B05_BRATIO3A00,0,0,0,1,0,0,0,1,1,0,2
_BRATIO1A10_BRATIO2B05_BRATIO3A025,0,0,0,1,0,0,0,1,1,0,2
_BRATIO1A10_BRATIO2B05_BRATIO3A05,0,0,0,1,0,0,0,1,1,0,2
_BRATIO1A10_BRATIO2B05_BRATIO3A075,0,0,0,1,0,0,0,1,1,0,2
_BRATIO1A10_BRATIO2B05_BRATIO3A10,0,0,0,1,0,0,0,1,1,0,2
_BRATIO1A10_BRATIO2B075_BRATIO3A00,0,0,0,1,0,0,0,1,1,0,2
_BRATIO1A10_BRATIO2B075_BRATIO3A025,0,0,0,1,0,0,0,1,1,0,2
_BRATIO1A10_BRATIO2B075_BRATIO3A05,0,0,0,1,0,0,0,1,1,0,2
_BRATIO1A10_BRATIO2B075_BRATIO3A075,0,0,0,1,0,0,0,1,1,0,2
_BRATIO1A10_BRATIO2B075_BRATIO3A10,0,0,0,1,0,0,0,1,1,0,2
_BRATIO1A10_BRATIO2B10_BRATIO3A00,0,0,0,1,0,0,0,0,1,0,2
_BRATIO1A10_BRATIO2B10_BRATIO3A025,0,0,0,1,0,0,0,1,1,0,2
_BRATIO1A10_BRATIO2B10_BRATIO3A05,0,0,0,1,0,0,0,1,1,0,2
_BRATIO1A10_BRATIO2B10_BRATIO3A075,0,0,0,1,0,0,0,1,1,0,2
_BRATIO1A10_BRATIO2B10_BRATIO3A10,0,0,0,1,0,0,0,0,1,0,2


==> graph/staticAnalysis-sweepBranch/raycasting.csv <==
Test Name, Trans,Comp Int, Memory Coalescing, Branch Divergence, Control Density, Floating Point Mult, Kernel Size, Critical Path, SpeedUp
_BRATIO1B00_BRATIO2B00_BRATIO3B00_BRATIO4B00_BRATIO5A00,0,0,0,1,1,0,1,0,1,1,2
_BRATIO1B00_BRATIO2B00_BRATIO3B00_BRATIO4B00_BRATIO5A025,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B00_BRATIO2B00_BRATIO3B00_BRATIO4B00_BRATIO5A05,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B00_BRATIO2B00_BRATIO3B00_BRATIO4B00_BRATIO5A075,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B00_BRATIO2B00_BRATIO3B00_BRATIO4B00_BRATIO5A10,0,0,0,1,1,0,1,0,1,1,2
_BRATIO1B00_BRATIO2B00_BRATIO3B00_BRATIO4B025_BRATIO5A00,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B00_BRATIO2B00_BRATIO3B00_BRATIO4B025_BRATIO5A025,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B00_BRATIO2B00_BRATIO3B00_BRATIO4B025_BRATIO5A05,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B00_BRATIO2B00_BRATIO3B00_BRATIO4B025_BRATIO5A075,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B00_BRATIO2B00_BRATIO3B00_BRATIO4B025_BRATIO5A10,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B00_BRATIO2B00_BRATIO3B00_BRATIO4B05_BRATIO5A00,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B00_BRATIO2B00_BRATIO3B00_BRATIO4B05_BRATIO5A025,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B00_BRATIO2B00_BRATIO3B00_BRATIO4B05_BRATIO5A05,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B00_BRATIO2B00_BRATIO3B00_BRATIO4B05_BRATIO5A075,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B00_BRATIO2B00_BRATIO3B00_BRATIO4B05_BRATIO5A10,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B00_BRATIO2B00_BRATIO3B00_BRATIO4B075_BRATIO5A00,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B00_BRATIO2B00_BRATIO3B00_BRATIO4B075_BRATIO5A025,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B00_BRATIO2B00_BRATIO3B00_BRATIO4B075_BRATIO5A05,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B00_BRATIO2B00_BRATIO3B00_BRATIO4B075_BRATIO5A075,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B00_BRATIO2B00_BRATIO3B00_BRATIO4B075_BRATIO5A10,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B00_BRATIO2B00_BRATIO3B00_BRATIO4B10_BRATIO5A00,0,0,0,1,1,0,1,0,1,1,2
_BRATIO1B00_BRATIO2B00_BRATIO3B00_BRATIO4B10_BRATIO5A025,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B00_BRATIO2B00_BRATIO3B00_BRATIO4B10_BRATIO5A05,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B00_BRATIO2B00_BRATIO3B00_BRATIO4B10_BRATIO5A075,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B00_BRATIO2B00_BRATIO3B00_BRATIO4B10_BRATIO5A10,0,0,0,1,1,0,1,0,1,1,2
_BRATIO1B00_BRATIO2B00_BRATIO3B025_BRATIO4B00_BRATIO5A00,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B00_BRATIO2B00_BRATIO3B025_BRATIO4B00_BRATIO5A025,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B00_BRATIO2B00_BRATIO3B025_BRATIO4B00_BRATIO5A05,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B00_BRATIO2B00_BRATIO3B025_BRATIO4B00_BRATIO5A075,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B00_BRATIO2B00_BRATIO3B025_BRATIO4B00_BRATIO5A10,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B00_BRATIO2B00_BRATIO3B025_BRATIO4B025_BRATIO5A00,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B00_BRATIO2B00_BRATIO3B025_BRATIO4B025_BRATIO5A025,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B00_BRATIO2B00_BRATIO3B025_BRATIO4B025_BRATIO5A05,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B00_BRATIO2B00_BRATIO3B025_BRATIO4B025_BRATIO5A075,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B00_BRATIO2B00_BRATIO3B025_BRATIO4B025_BRATIO5A10,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B00_BRATIO2B00_BRATIO3B025_BRATIO4B05_BRATIO5A00,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B00_BRATIO2B00_BRATIO3B025_BRATIO4B05_BRATIO5A025,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B00_BRATIO2B00_BRATIO3B025_BRATIO4B05_BRATIO5A05,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B00_BRATIO2B00_BRATIO3B025_BRATIO4B05_BRATIO5A075,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B00_BRATIO2B00_BRATIO3B025_BRATIO4B05_BRATIO5A10,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B00_BRATIO2B00_BRATIO3B025_BRATIO4B075_BRATIO5A00,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B00_BRATIO2B00_BRATIO3B025_BRATIO4B075_BRATIO5A025,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B00_BRATIO2B00_BRATIO3B025_BRATIO4B075_BRATIO5A05,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B00_BRATIO2B00_BRATIO3B025_BRATIO4B075_BRATIO5A075,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B00_BRATIO2B00_BRATIO3B025_BRATIO4B075_BRATIO5A10,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B00_BRATIO2B00_BRATIO3B025_BRATIO4B10_BRATIO5A00,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B00_BRATIO2B00_BRATIO3B025_BRATIO4B10_BRATIO5A025,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B00_BRATIO2B00_BRATIO3B025_BRATIO4B10_BRATIO5A05,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B00_BRATIO2B00_BRATIO3B025_BRATIO4B10_BRATIO5A075,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B00_BRATIO2B00_BRATIO3B025_BRATIO4B10_BRATIO5A10,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B00_BRATIO2B00_BRATIO3B05_BRATIO4B00_BRATIO5A00,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B00_BRATIO2B00_BRATIO3B05_BRATIO4B00_BRATIO5A025,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B00_BRATIO2B00_BRATIO3B05_BRATIO4B00_BRATIO5A05,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B00_BRATIO2B00_BRATIO3B05_BRATIO4B00_BRATIO5A075,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B00_BRATIO2B00_BRATIO3B05_BRATIO4B00_BRATIO5A10,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B00_BRATIO2B00_BRATIO3B05_BRATIO4B025_BRATIO5A00,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B00_BRATIO2B00_BRATIO3B05_BRATIO4B025_BRATIO5A025,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B00_BRATIO2B00_BRATIO3B05_BRATIO4B025_BRATIO5A05,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B00_BRATIO2B00_BRATIO3B05_BRATIO4B025_BRATIO5A075,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B00_BRATIO2B00_BRATIO3B05_BRATIO4B025_BRATIO5A10,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B00_BRATIO2B00_BRATIO3B05_BRATIO4B05_BRATIO5A00,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B00_BRATIO2B00_BRATIO3B05_BRATIO4B05_BRATIO5A025,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B00_BRATIO2B00_BRATIO3B05_BRATIO4B05_BRATIO5A05,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B00_BRATIO2B00_BRATIO3B05_BRATIO4B05_BRATIO5A075,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B00_BRATIO2B00_BRATIO3B05_BRATIO4B05_BRATIO5A10,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B00_BRATIO2B00_BRATIO3B05_BRATIO4B075_BRATIO5A00,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B00_BRATIO2B00_BRATIO3B05_BRATIO4B075_BRATIO5A025,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B00_BRATIO2B00_BRATIO3B05_BRATIO4B075_BRATIO5A05,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B00_BRATIO2B00_BRATIO3B05_BRATIO4B075_BRATIO5A075,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B00_BRATIO2B00_BRATIO3B05_BRATIO4B075_BRATIO5A10,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B00_BRATIO2B00_BRATIO3B05_BRATIO4B10_BRATIO5A00,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B00_BRATIO2B00_BRATIO3B05_BRATIO4B10_BRATIO5A025,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B00_BRATIO2B00_BRATIO3B05_BRATIO4B10_BRATIO5A05,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B00_BRATIO2B00_BRATIO3B05_BRATIO4B10_BRATIO5A075,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B00_BRATIO2B00_BRATIO3B05_BRATIO4B10_BRATIO5A10,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B00_BRATIO2B00_BRATIO3B075_BRATIO4B00_BRATIO5A00,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B00_BRATIO2B00_BRATIO3B075_BRATIO4B00_BRATIO5A025,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B00_BRATIO2B00_BRATIO3B075_BRATIO4B00_BRATIO5A05,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B00_BRATIO2B00_BRATIO3B075_BRATIO4B00_BRATIO5A075,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B00_BRATIO2B00_BRATIO3B075_BRATIO4B00_BRATIO5A10,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B00_BRATIO2B00_BRATIO3B075_BRATIO4B025_BRATIO5A00,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B00_BRATIO2B00_BRATIO3B075_BRATIO4B025_BRATIO5A025,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B00_BRATIO2B00_BRATIO3B075_BRATIO4B025_BRATIO5A05,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B00_BRATIO2B00_BRATIO3B075_BRATIO4B025_BRATIO5A075,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B00_BRATIO2B00_BRATIO3B075_BRATIO4B025_BRATIO5A10,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B00_BRATIO2B00_BRATIO3B075_BRATIO4B05_BRATIO5A00,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B00_BRATIO2B00_BRATIO3B075_BRATIO4B05_BRATIO5A025,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B00_BRATIO2B00_BRATIO3B075_BRATIO4B05_BRATIO5A05,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B00_BRATIO2B00_BRATIO3B075_BRATIO4B05_BRATIO5A075,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B00_BRATIO2B00_BRATIO3B075_BRATIO4B05_BRATIO5A10,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B00_BRATIO2B00_BRATIO3B075_BRATIO4B075_BRATIO5A00,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B00_BRATIO2B00_BRATIO3B075_BRATIO4B075_BRATIO5A025,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B00_BRATIO2B00_BRATIO3B075_BRATIO4B075_BRATIO5A05,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B00_BRATIO2B00_BRATIO3B075_BRATIO4B075_BRATIO5A075,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B00_BRATIO2B00_BRATIO3B075_BRATIO4B075_BRATIO5A10,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B00_BRATIO2B00_BRATIO3B075_BRATIO4B10_BRATIO5A00,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B00_BRATIO2B00_BRATIO3B075_BRATIO4B10_BRATIO5A025,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B00_BRATIO2B00_BRATIO3B075_BRATIO4B10_BRATIO5A05,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B00_BRATIO2B00_BRATIO3B075_BRATIO4B10_BRATIO5A075,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B00_BRATIO2B00_BRATIO3B075_BRATIO4B10_BRATIO5A10,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B00_BRATIO2B00_BRATIO3B10_BRATIO4B00_BRATIO5A00,0,0,0,1,1,0,1,0,1,1,2
_BRATIO1B00_BRATIO2B00_BRATIO3B10_BRATIO4B00_BRATIO5A025,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B00_BRATIO2B00_BRATIO3B10_BRATIO4B00_BRATIO5A05,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B00_BRATIO2B00_BRATIO3B10_BRATIO4B00_BRATIO5A075,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B00_BRATIO2B00_BRATIO3B10_BRATIO4B00_BRATIO5A10,0,0,0,1,1,0,1,0,1,1,2
_BRATIO1B00_BRATIO2B00_BRATIO3B10_BRATIO4B025_BRATIO5A00,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B00_BRATIO2B00_BRATIO3B10_BRATIO4B025_BRATIO5A025,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B00_BRATIO2B00_BRATIO3B10_BRATIO4B025_BRATIO5A05,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B00_BRATIO2B00_BRATIO3B10_BRATIO4B025_BRATIO5A075,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B00_BRATIO2B00_BRATIO3B10_BRATIO4B025_BRATIO5A10,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B00_BRATIO2B00_BRATIO3B10_BRATIO4B05_BRATIO5A00,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B00_BRATIO2B00_BRATIO3B10_BRATIO4B05_BRATIO5A025,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B00_BRATIO2B00_BRATIO3B10_BRATIO4B05_BRATIO5A05,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B00_BRATIO2B00_BRATIO3B10_BRATIO4B05_BRATIO5A075,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B00_BRATIO2B00_BRATIO3B10_BRATIO4B05_BRATIO5A10,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B00_BRATIO2B00_BRATIO3B10_BRATIO4B075_BRATIO5A00,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B00_BRATIO2B00_BRATIO3B10_BRATIO4B075_BRATIO5A025,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B00_BRATIO2B00_BRATIO3B10_BRATIO4B075_BRATIO5A05,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B00_BRATIO2B00_BRATIO3B10_BRATIO4B075_BRATIO5A075,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B00_BRATIO2B00_BRATIO3B10_BRATIO4B075_BRATIO5A10,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B00_BRATIO2B00_BRATIO3B10_BRATIO4B10_BRATIO5A00,0,0,0,1,1,0,1,0,1,1,2
_BRATIO1B00_BRATIO2B00_BRATIO3B10_BRATIO4B10_BRATIO5A025,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B00_BRATIO2B00_BRATIO3B10_BRATIO4B10_BRATIO5A05,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B00_BRATIO2B00_BRATIO3B10_BRATIO4B10_BRATIO5A075,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B00_BRATIO2B00_BRATIO3B10_BRATIO4B10_BRATIO5A10,0,0,0,1,1,0,1,0,1,1,2
_BRATIO1B00_BRATIO2B025_BRATIO3B00_BRATIO4B00_BRATIO5A00,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B00_BRATIO2B025_BRATIO3B00_BRATIO4B00_BRATIO5A025,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B00_BRATIO2B025_BRATIO3B00_BRATIO4B00_BRATIO5A05,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B00_BRATIO2B025_BRATIO3B00_BRATIO4B00_BRATIO5A075,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B00_BRATIO2B025_BRATIO3B00_BRATIO4B00_BRATIO5A10,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B00_BRATIO2B025_BRATIO3B00_BRATIO4B025_BRATIO5A00,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B00_BRATIO2B025_BRATIO3B00_BRATIO4B025_BRATIO5A025,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B00_BRATIO2B025_BRATIO3B00_BRATIO4B025_BRATIO5A05,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B00_BRATIO2B025_BRATIO3B00_BRATIO4B025_BRATIO5A075,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B00_BRATIO2B025_BRATIO3B00_BRATIO4B025_BRATIO5A10,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B00_BRATIO2B025_BRATIO3B00_BRATIO4B05_BRATIO5A00,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B00_BRATIO2B025_BRATIO3B00_BRATIO4B05_BRATIO5A025,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B00_BRATIO2B025_BRATIO3B00_BRATIO4B05_BRATIO5A05,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B00_BRATIO2B025_BRATIO3B00_BRATIO4B05_BRATIO5A075,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B00_BRATIO2B025_BRATIO3B00_BRATIO4B05_BRATIO5A10,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B00_BRATIO2B025_BRATIO3B00_BRATIO4B075_BRATIO5A00,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B00_BRATIO2B025_BRATIO3B00_BRATIO4B075_BRATIO5A025,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B00_BRATIO2B025_BRATIO3B00_BRATIO4B075_BRATIO5A05,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B00_BRATIO2B025_BRATIO3B00_BRATIO4B075_BRATIO5A075,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B00_BRATIO2B025_BRATIO3B00_BRATIO4B075_BRATIO5A10,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B00_BRATIO2B025_BRATIO3B00_BRATIO4B10_BRATIO5A00,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B00_BRATIO2B025_BRATIO3B00_BRATIO4B10_BRATIO5A025,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B00_BRATIO2B025_BRATIO3B00_BRATIO4B10_BRATIO5A05,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B00_BRATIO2B025_BRATIO3B00_BRATIO4B10_BRATIO5A075,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B00_BRATIO2B025_BRATIO3B00_BRATIO4B10_BRATIO5A10,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B00_BRATIO2B025_BRATIO3B025_BRATIO4B00_BRATIO5A00,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B00_BRATIO2B025_BRATIO3B025_BRATIO4B00_BRATIO5A025,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B00_BRATIO2B025_BRATIO3B025_BRATIO4B00_BRATIO5A05,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B00_BRATIO2B025_BRATIO3B025_BRATIO4B00_BRATIO5A075,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B00_BRATIO2B025_BRATIO3B025_BRATIO4B00_BRATIO5A10,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B00_BRATIO2B025_BRATIO3B025_BRATIO4B025_BRATIO5A00,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B00_BRATIO2B025_BRATIO3B025_BRATIO4B025_BRATIO5A025,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B00_BRATIO2B025_BRATIO3B025_BRATIO4B025_BRATIO5A05,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B00_BRATIO2B025_BRATIO3B025_BRATIO4B025_BRATIO5A075,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B00_BRATIO2B025_BRATIO3B025_BRATIO4B025_BRATIO5A10,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B00_BRATIO2B025_BRATIO3B025_BRATIO4B05_BRATIO5A00,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B00_BRATIO2B025_BRATIO3B025_BRATIO4B05_BRATIO5A025,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B00_BRATIO2B025_BRATIO3B025_BRATIO4B05_BRATIO5A05,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B00_BRATIO2B025_BRATIO3B025_BRATIO4B05_BRATIO5A075,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B00_BRATIO2B025_BRATIO3B025_BRATIO4B05_BRATIO5A10,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B00_BRATIO2B025_BRATIO3B025_BRATIO4B075_BRATIO5A00,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B00_BRATIO2B025_BRATIO3B025_BRATIO4B075_BRATIO5A025,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B00_BRATIO2B025_BRATIO3B025_BRATIO4B075_BRATIO5A05,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B00_BRATIO2B025_BRATIO3B025_BRATIO4B075_BRATIO5A075,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B00_BRATIO2B025_BRATIO3B025_BRATIO4B075_BRATIO5A10,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B00_BRATIO2B025_BRATIO3B025_BRATIO4B10_BRATIO5A00,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B00_BRATIO2B025_BRATIO3B025_BRATIO4B10_BRATIO5A025,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B00_BRATIO2B025_BRATIO3B025_BRATIO4B10_BRATIO5A05,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B00_BRATIO2B025_BRATIO3B025_BRATIO4B10_BRATIO5A075,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B00_BRATIO2B025_BRATIO3B025_BRATIO4B10_BRATIO5A10,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B00_BRATIO2B025_BRATIO3B05_BRATIO4B00_BRATIO5A00,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B00_BRATIO2B025_BRATIO3B05_BRATIO4B00_BRATIO5A025,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B00_BRATIO2B025_BRATIO3B05_BRATIO4B00_BRATIO5A05,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B00_BRATIO2B025_BRATIO3B05_BRATIO4B00_BRATIO5A075,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B00_BRATIO2B025_BRATIO3B05_BRATIO4B00_BRATIO5A10,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B00_BRATIO2B025_BRATIO3B05_BRATIO4B025_BRATIO5A00,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B00_BRATIO2B025_BRATIO3B05_BRATIO4B025_BRATIO5A025,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B00_BRATIO2B025_BRATIO3B05_BRATIO4B025_BRATIO5A05,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B00_BRATIO2B025_BRATIO3B05_BRATIO4B025_BRATIO5A075,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B00_BRATIO2B025_BRATIO3B05_BRATIO4B025_BRATIO5A10,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B00_BRATIO2B025_BRATIO3B05_BRATIO4B05_BRATIO5A00,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B00_BRATIO2B025_BRATIO3B05_BRATIO4B05_BRATIO5A025,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B00_BRATIO2B025_BRATIO3B05_BRATIO4B05_BRATIO5A05,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B00_BRATIO2B025_BRATIO3B05_BRATIO4B05_BRATIO5A075,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B00_BRATIO2B025_BRATIO3B05_BRATIO4B05_BRATIO5A10,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B00_BRATIO2B025_BRATIO3B05_BRATIO4B075_BRATIO5A00,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B00_BRATIO2B025_BRATIO3B05_BRATIO4B075_BRATIO5A025,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B00_BRATIO2B025_BRATIO3B05_BRATIO4B075_BRATIO5A05,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B00_BRATIO2B025_BRATIO3B05_BRATIO4B075_BRATIO5A075,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B00_BRATIO2B025_BRATIO3B05_BRATIO4B075_BRATIO5A10,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B00_BRATIO2B025_BRATIO3B05_BRATIO4B10_BRATIO5A00,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B00_BRATIO2B025_BRATIO3B05_BRATIO4B10_BRATIO5A025,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B00_BRATIO2B025_BRATIO3B05_BRATIO4B10_BRATIO5A05,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B00_BRATIO2B025_BRATIO3B05_BRATIO4B10_BRATIO5A075,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B00_BRATIO2B025_BRATIO3B05_BRATIO4B10_BRATIO5A10,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B00_BRATIO2B025_BRATIO3B075_BRATIO4B00_BRATIO5A00,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B00_BRATIO2B025_BRATIO3B075_BRATIO4B00_BRATIO5A025,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B00_BRATIO2B025_BRATIO3B075_BRATIO4B00_BRATIO5A05,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B00_BRATIO2B025_BRATIO3B075_BRATIO4B00_BRATIO5A075,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B00_BRATIO2B025_BRATIO3B075_BRATIO4B00_BRATIO5A10,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B00_BRATIO2B025_BRATIO3B075_BRATIO4B025_BRATIO5A00,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B00_BRATIO2B025_BRATIO3B075_BRATIO4B025_BRATIO5A025,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B00_BRATIO2B025_BRATIO3B075_BRATIO4B025_BRATIO5A05,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B00_BRATIO2B025_BRATIO3B075_BRATIO4B025_BRATIO5A075,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B00_BRATIO2B025_BRATIO3B075_BRATIO4B025_BRATIO5A10,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B00_BRATIO2B025_BRATIO3B075_BRATIO4B05_BRATIO5A00,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B00_BRATIO2B025_BRATIO3B075_BRATIO4B05_BRATIO5A025,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B00_BRATIO2B025_BRATIO3B075_BRATIO4B05_BRATIO5A05,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B00_BRATIO2B025_BRATIO3B075_BRATIO4B05_BRATIO5A075,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B00_BRATIO2B025_BRATIO3B075_BRATIO4B05_BRATIO5A10,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B00_BRATIO2B025_BRATIO3B075_BRATIO4B075_BRATIO5A00,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B00_BRATIO2B025_BRATIO3B075_BRATIO4B075_BRATIO5A025,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B00_BRATIO2B025_BRATIO3B075_BRATIO4B075_BRATIO5A05,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B00_BRATIO2B025_BRATIO3B075_BRATIO4B075_BRATIO5A075,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B00_BRATIO2B025_BRATIO3B075_BRATIO4B075_BRATIO5A10,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B00_BRATIO2B025_BRATIO3B075_BRATIO4B10_BRATIO5A00,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B00_BRATIO2B025_BRATIO3B075_BRATIO4B10_BRATIO5A025,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B00_BRATIO2B025_BRATIO3B075_BRATIO4B10_BRATIO5A05,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B00_BRATIO2B025_BRATIO3B075_BRATIO4B10_BRATIO5A075,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B00_BRATIO2B025_BRATIO3B075_BRATIO4B10_BRATIO5A10,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B00_BRATIO2B025_BRATIO3B10_BRATIO4B00_BRATIO5A00,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B00_BRATIO2B025_BRATIO3B10_BRATIO4B00_BRATIO5A025,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B00_BRATIO2B025_BRATIO3B10_BRATIO4B00_BRATIO5A05,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B00_BRATIO2B025_BRATIO3B10_BRATIO4B00_BRATIO5A075,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B00_BRATIO2B025_BRATIO3B10_BRATIO4B00_BRATIO5A10,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B00_BRATIO2B025_BRATIO3B10_BRATIO4B025_BRATIO5A00,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B00_BRATIO2B025_BRATIO3B10_BRATIO4B025_BRATIO5A025,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B00_BRATIO2B025_BRATIO3B10_BRATIO4B025_BRATIO5A05,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B00_BRATIO2B025_BRATIO3B10_BRATIO4B025_BRATIO5A075,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B00_BRATIO2B025_BRATIO3B10_BRATIO4B025_BRATIO5A10,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B00_BRATIO2B025_BRATIO3B10_BRATIO4B05_BRATIO5A00,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B00_BRATIO2B025_BRATIO3B10_BRATIO4B05_BRATIO5A025,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B00_BRATIO2B025_BRATIO3B10_BRATIO4B05_BRATIO5A05,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B00_BRATIO2B025_BRATIO3B10_BRATIO4B05_BRATIO5A075,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B00_BRATIO2B025_BRATIO3B10_BRATIO4B05_BRATIO5A10,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B00_BRATIO2B025_BRATIO3B10_BRATIO4B075_BRATIO5A00,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B00_BRATIO2B025_BRATIO3B10_BRATIO4B075_BRATIO5A025,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B00_BRATIO2B025_BRATIO3B10_BRATIO4B075_BRATIO5A05,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B00_BRATIO2B025_BRATIO3B10_BRATIO4B075_BRATIO5A075,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B00_BRATIO2B025_BRATIO3B10_BRATIO4B075_BRATIO5A10,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B00_BRATIO2B025_BRATIO3B10_BRATIO4B10_BRATIO5A00,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B00_BRATIO2B025_BRATIO3B10_BRATIO4B10_BRATIO5A025,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B00_BRATIO2B025_BRATIO3B10_BRATIO4B10_BRATIO5A05,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B00_BRATIO2B025_BRATIO3B10_BRATIO4B10_BRATIO5A075,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B00_BRATIO2B025_BRATIO3B10_BRATIO4B10_BRATIO5A10,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B00_BRATIO2B05_BRATIO3B00_BRATIO4B00_BRATIO5A00,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B00_BRATIO2B05_BRATIO3B00_BRATIO4B00_BRATIO5A025,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B00_BRATIO2B05_BRATIO3B00_BRATIO4B00_BRATIO5A05,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B00_BRATIO2B05_BRATIO3B00_BRATIO4B00_BRATIO5A075,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B00_BRATIO2B05_BRATIO3B00_BRATIO4B00_BRATIO5A10,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B00_BRATIO2B05_BRATIO3B00_BRATIO4B025_BRATIO5A00,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B00_BRATIO2B05_BRATIO3B00_BRATIO4B025_BRATIO5A025,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B00_BRATIO2B05_BRATIO3B00_BRATIO4B025_BRATIO5A05,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B00_BRATIO2B05_BRATIO3B00_BRATIO4B025_BRATIO5A075,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B00_BRATIO2B05_BRATIO3B00_BRATIO4B025_BRATIO5A10,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B00_BRATIO2B05_BRATIO3B00_BRATIO4B05_BRATIO5A00,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B00_BRATIO2B05_BRATIO3B00_BRATIO4B05_BRATIO5A025,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B00_BRATIO2B05_BRATIO3B00_BRATIO4B05_BRATIO5A05,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B00_BRATIO2B05_BRATIO3B00_BRATIO4B05_BRATIO5A075,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B00_BRATIO2B05_BRATIO3B00_BRATIO4B05_BRATIO5A10,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B00_BRATIO2B05_BRATIO3B00_BRATIO4B075_BRATIO5A00,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B00_BRATIO2B05_BRATIO3B00_BRATIO4B075_BRATIO5A025,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B00_BRATIO2B05_BRATIO3B00_BRATIO4B075_BRATIO5A05,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B00_BRATIO2B05_BRATIO3B00_BRATIO4B075_BRATIO5A075,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B00_BRATIO2B05_BRATIO3B00_BRATIO4B075_BRATIO5A10,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B00_BRATIO2B05_BRATIO3B00_BRATIO4B10_BRATIO5A00,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B00_BRATIO2B05_BRATIO3B00_BRATIO4B10_BRATIO5A025,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B00_BRATIO2B05_BRATIO3B00_BRATIO4B10_BRATIO5A05,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B00_BRATIO2B05_BRATIO3B00_BRATIO4B10_BRATIO5A075,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B00_BRATIO2B05_BRATIO3B00_BRATIO4B10_BRATIO5A10,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B00_BRATIO2B05_BRATIO3B025_BRATIO4B00_BRATIO5A00,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B00_BRATIO2B05_BRATIO3B025_BRATIO4B00_BRATIO5A025,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B00_BRATIO2B05_BRATIO3B025_BRATIO4B00_BRATIO5A05,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B00_BRATIO2B05_BRATIO3B025_BRATIO4B00_BRATIO5A075,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B00_BRATIO2B05_BRATIO3B025_BRATIO4B00_BRATIO5A10,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B00_BRATIO2B05_BRATIO3B025_BRATIO4B025_BRATIO5A00,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B00_BRATIO2B05_BRATIO3B025_BRATIO4B025_BRATIO5A025,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B00_BRATIO2B05_BRATIO3B025_BRATIO4B025_BRATIO5A05,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B00_BRATIO2B05_BRATIO3B025_BRATIO4B025_BRATIO5A075,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B00_BRATIO2B05_BRATIO3B025_BRATIO4B025_BRATIO5A10,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B00_BRATIO2B05_BRATIO3B025_BRATIO4B05_BRATIO5A00,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B00_BRATIO2B05_BRATIO3B025_BRATIO4B05_BRATIO5A025,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B00_BRATIO2B05_BRATIO3B025_BRATIO4B05_BRATIO5A05,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B00_BRATIO2B05_BRATIO3B025_BRATIO4B05_BRATIO5A075,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B00_BRATIO2B05_BRATIO3B025_BRATIO4B05_BRATIO5A10,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B00_BRATIO2B05_BRATIO3B025_BRATIO4B075_BRATIO5A00,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B00_BRATIO2B05_BRATIO3B025_BRATIO4B075_BRATIO5A025,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B00_BRATIO2B05_BRATIO3B025_BRATIO4B075_BRATIO5A05,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B00_BRATIO2B05_BRATIO3B025_BRATIO4B075_BRATIO5A075,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B00_BRATIO2B05_BRATIO3B025_BRATIO4B075_BRATIO5A10,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B00_BRATIO2B05_BRATIO3B025_BRATIO4B10_BRATIO5A00,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B00_BRATIO2B05_BRATIO3B025_BRATIO4B10_BRATIO5A025,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B00_BRATIO2B05_BRATIO3B025_BRATIO4B10_BRATIO5A05,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B00_BRATIO2B05_BRATIO3B025_BRATIO4B10_BRATIO5A075,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B00_BRATIO2B05_BRATIO3B025_BRATIO4B10_BRATIO5A10,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B00_BRATIO2B05_BRATIO3B05_BRATIO4B00_BRATIO5A00,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B00_BRATIO2B05_BRATIO3B05_BRATIO4B00_BRATIO5A025,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B00_BRATIO2B05_BRATIO3B05_BRATIO4B00_BRATIO5A05,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B00_BRATIO2B05_BRATIO3B05_BRATIO4B00_BRATIO5A075,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B00_BRATIO2B05_BRATIO3B05_BRATIO4B00_BRATIO5A10,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B00_BRATIO2B05_BRATIO3B05_BRATIO4B025_BRATIO5A00,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B00_BRATIO2B05_BRATIO3B05_BRATIO4B025_BRATIO5A025,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B00_BRATIO2B05_BRATIO3B05_BRATIO4B025_BRATIO5A05,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B00_BRATIO2B05_BRATIO3B05_BRATIO4B025_BRATIO5A075,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B00_BRATIO2B05_BRATIO3B05_BRATIO4B025_BRATIO5A10,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B00_BRATIO2B05_BRATIO3B05_BRATIO4B05_BRATIO5A00,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B00_BRATIO2B05_BRATIO3B05_BRATIO4B05_BRATIO5A025,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B00_BRATIO2B05_BRATIO3B05_BRATIO4B05_BRATIO5A05,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B00_BRATIO2B05_BRATIO3B05_BRATIO4B05_BRATIO5A075,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B00_BRATIO2B05_BRATIO3B05_BRATIO4B05_BRATIO5A10,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B00_BRATIO2B05_BRATIO3B05_BRATIO4B075_BRATIO5A00,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B00_BRATIO2B05_BRATIO3B05_BRATIO4B075_BRATIO5A025,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B00_BRATIO2B05_BRATIO3B05_BRATIO4B075_BRATIO5A05,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B00_BRATIO2B05_BRATIO3B05_BRATIO4B075_BRATIO5A075,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B00_BRATIO2B05_BRATIO3B05_BRATIO4B075_BRATIO5A10,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B00_BRATIO2B05_BRATIO3B05_BRATIO4B10_BRATIO5A00,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B00_BRATIO2B05_BRATIO3B05_BRATIO4B10_BRATIO5A025,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B00_BRATIO2B05_BRATIO3B05_BRATIO4B10_BRATIO5A05,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B00_BRATIO2B05_BRATIO3B05_BRATIO4B10_BRATIO5A075,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B00_BRATIO2B05_BRATIO3B05_BRATIO4B10_BRATIO5A10,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B00_BRATIO2B05_BRATIO3B075_BRATIO4B00_BRATIO5A00,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B00_BRATIO2B05_BRATIO3B075_BRATIO4B00_BRATIO5A025,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B00_BRATIO2B05_BRATIO3B075_BRATIO4B00_BRATIO5A05,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B00_BRATIO2B05_BRATIO3B075_BRATIO4B00_BRATIO5A075,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B00_BRATIO2B05_BRATIO3B075_BRATIO4B00_BRATIO5A10,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B00_BRATIO2B05_BRATIO3B075_BRATIO4B025_BRATIO5A00,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B00_BRATIO2B05_BRATIO3B075_BRATIO4B025_BRATIO5A025,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B00_BRATIO2B05_BRATIO3B075_BRATIO4B025_BRATIO5A05,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B00_BRATIO2B05_BRATIO3B075_BRATIO4B025_BRATIO5A075,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B00_BRATIO2B05_BRATIO3B075_BRATIO4B025_BRATIO5A10,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B00_BRATIO2B05_BRATIO3B075_BRATIO4B05_BRATIO5A00,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B00_BRATIO2B05_BRATIO3B075_BRATIO4B05_BRATIO5A025,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B00_BRATIO2B05_BRATIO3B075_BRATIO4B05_BRATIO5A05,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B00_BRATIO2B05_BRATIO3B075_BRATIO4B05_BRATIO5A075,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B00_BRATIO2B05_BRATIO3B075_BRATIO4B05_BRATIO5A10,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B00_BRATIO2B05_BRATIO3B075_BRATIO4B075_BRATIO5A00,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B00_BRATIO2B05_BRATIO3B075_BRATIO4B075_BRATIO5A025,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B00_BRATIO2B05_BRATIO3B075_BRATIO4B075_BRATIO5A05,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B00_BRATIO2B05_BRATIO3B075_BRATIO4B075_BRATIO5A075,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B00_BRATIO2B05_BRATIO3B075_BRATIO4B075_BRATIO5A10,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B00_BRATIO2B05_BRATIO3B075_BRATIO4B10_BRATIO5A00,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B00_BRATIO2B05_BRATIO3B075_BRATIO4B10_BRATIO5A025,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B00_BRATIO2B05_BRATIO3B075_BRATIO4B10_BRATIO5A05,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B00_BRATIO2B05_BRATIO3B075_BRATIO4B10_BRATIO5A075,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B00_BRATIO2B05_BRATIO3B075_BRATIO4B10_BRATIO5A10,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B00_BRATIO2B05_BRATIO3B10_BRATIO4B00_BRATIO5A00,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B00_BRATIO2B05_BRATIO3B10_BRATIO4B00_BRATIO5A025,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B00_BRATIO2B05_BRATIO3B10_BRATIO4B00_BRATIO5A05,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B00_BRATIO2B05_BRATIO3B10_BRATIO4B00_BRATIO5A075,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B00_BRATIO2B05_BRATIO3B10_BRATIO4B00_BRATIO5A10,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B00_BRATIO2B05_BRATIO3B10_BRATIO4B025_BRATIO5A00,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B00_BRATIO2B05_BRATIO3B10_BRATIO4B025_BRATIO5A025,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B00_BRATIO2B05_BRATIO3B10_BRATIO4B025_BRATIO5A05,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B00_BRATIO2B05_BRATIO3B10_BRATIO4B025_BRATIO5A075,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B00_BRATIO2B05_BRATIO3B10_BRATIO4B025_BRATIO5A10,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B00_BRATIO2B05_BRATIO3B10_BRATIO4B05_BRATIO5A00,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B00_BRATIO2B05_BRATIO3B10_BRATIO4B05_BRATIO5A025,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B00_BRATIO2B05_BRATIO3B10_BRATIO4B05_BRATIO5A05,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B00_BRATIO2B05_BRATIO3B10_BRATIO4B05_BRATIO5A075,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B00_BRATIO2B05_BRATIO3B10_BRATIO4B05_BRATIO5A10,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B00_BRATIO2B05_BRATIO3B10_BRATIO4B075_BRATIO5A00,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B00_BRATIO2B05_BRATIO3B10_BRATIO4B075_BRATIO5A025,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B00_BRATIO2B05_BRATIO3B10_BRATIO4B075_BRATIO5A05,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B00_BRATIO2B05_BRATIO3B10_BRATIO4B075_BRATIO5A075,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B00_BRATIO2B05_BRATIO3B10_BRATIO4B075_BRATIO5A10,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B00_BRATIO2B05_BRATIO3B10_BRATIO4B10_BRATIO5A00,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B00_BRATIO2B05_BRATIO3B10_BRATIO4B10_BRATIO5A025,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B00_BRATIO2B05_BRATIO3B10_BRATIO4B10_BRATIO5A05,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B00_BRATIO2B05_BRATIO3B10_BRATIO4B10_BRATIO5A075,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B00_BRATIO2B05_BRATIO3B10_BRATIO4B10_BRATIO5A10,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B00_BRATIO2B075_BRATIO3B00_BRATIO4B00_BRATIO5A00,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B00_BRATIO2B075_BRATIO3B00_BRATIO4B00_BRATIO5A025,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B00_BRATIO2B075_BRATIO3B00_BRATIO4B00_BRATIO5A05,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B00_BRATIO2B075_BRATIO3B00_BRATIO4B00_BRATIO5A075,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B00_BRATIO2B075_BRATIO3B00_BRATIO4B00_BRATIO5A10,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B00_BRATIO2B075_BRATIO3B00_BRATIO4B025_BRATIO5A00,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B00_BRATIO2B075_BRATIO3B00_BRATIO4B025_BRATIO5A025,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B00_BRATIO2B075_BRATIO3B00_BRATIO4B025_BRATIO5A05,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B00_BRATIO2B075_BRATIO3B00_BRATIO4B025_BRATIO5A075,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B00_BRATIO2B075_BRATIO3B00_BRATIO4B025_BRATIO5A10,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B00_BRATIO2B075_BRATIO3B00_BRATIO4B05_BRATIO5A00,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B00_BRATIO2B075_BRATIO3B00_BRATIO4B05_BRATIO5A025,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B00_BRATIO2B075_BRATIO3B00_BRATIO4B05_BRATIO5A05,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B00_BRATIO2B075_BRATIO3B00_BRATIO4B05_BRATIO5A075,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B00_BRATIO2B075_BRATIO3B00_BRATIO4B05_BRATIO5A10,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B00_BRATIO2B075_BRATIO3B00_BRATIO4B075_BRATIO5A00,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B00_BRATIO2B075_BRATIO3B00_BRATIO4B075_BRATIO5A025,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B00_BRATIO2B075_BRATIO3B00_BRATIO4B075_BRATIO5A05,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B00_BRATIO2B075_BRATIO3B00_BRATIO4B075_BRATIO5A075,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B00_BRATIO2B075_BRATIO3B00_BRATIO4B075_BRATIO5A10,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B00_BRATIO2B075_BRATIO3B00_BRATIO4B10_BRATIO5A00,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B00_BRATIO2B075_BRATIO3B00_BRATIO4B10_BRATIO5A025,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B00_BRATIO2B075_BRATIO3B00_BRATIO4B10_BRATIO5A05,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B00_BRATIO2B075_BRATIO3B00_BRATIO4B10_BRATIO5A075,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B00_BRATIO2B075_BRATIO3B00_BRATIO4B10_BRATIO5A10,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B00_BRATIO2B075_BRATIO3B025_BRATIO4B00_BRATIO5A00,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B00_BRATIO2B075_BRATIO3B025_BRATIO4B00_BRATIO5A025,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B00_BRATIO2B075_BRATIO3B025_BRATIO4B00_BRATIO5A05,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B00_BRATIO2B075_BRATIO3B025_BRATIO4B00_BRATIO5A075,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B00_BRATIO2B075_BRATIO3B025_BRATIO4B00_BRATIO5A10,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B00_BRATIO2B075_BRATIO3B025_BRATIO4B025_BRATIO5A00,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B00_BRATIO2B075_BRATIO3B025_BRATIO4B025_BRATIO5A025,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B00_BRATIO2B075_BRATIO3B025_BRATIO4B025_BRATIO5A05,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B00_BRATIO2B075_BRATIO3B025_BRATIO4B025_BRATIO5A075,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B00_BRATIO2B075_BRATIO3B025_BRATIO4B025_BRATIO5A10,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B00_BRATIO2B075_BRATIO3B025_BRATIO4B05_BRATIO5A00,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B00_BRATIO2B075_BRATIO3B025_BRATIO4B05_BRATIO5A025,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B00_BRATIO2B075_BRATIO3B025_BRATIO4B05_BRATIO5A05,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B00_BRATIO2B075_BRATIO3B025_BRATIO4B05_BRATIO5A075,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B00_BRATIO2B075_BRATIO3B025_BRATIO4B05_BRATIO5A10,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B00_BRATIO2B075_BRATIO3B025_BRATIO4B075_BRATIO5A00,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B00_BRATIO2B075_BRATIO3B025_BRATIO4B075_BRATIO5A025,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B00_BRATIO2B075_BRATIO3B025_BRATIO4B075_BRATIO5A05,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B00_BRATIO2B075_BRATIO3B025_BRATIO4B075_BRATIO5A075,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B00_BRATIO2B075_BRATIO3B025_BRATIO4B075_BRATIO5A10,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B00_BRATIO2B075_BRATIO3B025_BRATIO4B10_BRATIO5A00,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B00_BRATIO2B075_BRATIO3B025_BRATIO4B10_BRATIO5A025,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B00_BRATIO2B075_BRATIO3B025_BRATIO4B10_BRATIO5A05,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B00_BRATIO2B075_BRATIO3B025_BRATIO4B10_BRATIO5A075,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B00_BRATIO2B075_BRATIO3B025_BRATIO4B10_BRATIO5A10,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B00_BRATIO2B075_BRATIO3B05_BRATIO4B00_BRATIO5A00,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B00_BRATIO2B075_BRATIO3B05_BRATIO4B00_BRATIO5A025,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B00_BRATIO2B075_BRATIO3B05_BRATIO4B00_BRATIO5A05,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B00_BRATIO2B075_BRATIO3B05_BRATIO4B00_BRATIO5A075,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B00_BRATIO2B075_BRATIO3B05_BRATIO4B00_BRATIO5A10,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B00_BRATIO2B075_BRATIO3B05_BRATIO4B025_BRATIO5A00,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B00_BRATIO2B075_BRATIO3B05_BRATIO4B025_BRATIO5A025,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B00_BRATIO2B075_BRATIO3B05_BRATIO4B025_BRATIO5A05,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B00_BRATIO2B075_BRATIO3B05_BRATIO4B025_BRATIO5A075,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B00_BRATIO2B075_BRATIO3B05_BRATIO4B025_BRATIO5A10,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B00_BRATIO2B075_BRATIO3B05_BRATIO4B05_BRATIO5A00,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B00_BRATIO2B075_BRATIO3B05_BRATIO4B05_BRATIO5A025,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B00_BRATIO2B075_BRATIO3B05_BRATIO4B05_BRATIO5A05,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B00_BRATIO2B075_BRATIO3B05_BRATIO4B05_BRATIO5A075,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B00_BRATIO2B075_BRATIO3B05_BRATIO4B05_BRATIO5A10,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B00_BRATIO2B075_BRATIO3B05_BRATIO4B075_BRATIO5A00,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B00_BRATIO2B075_BRATIO3B05_BRATIO4B075_BRATIO5A025,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B00_BRATIO2B075_BRATIO3B05_BRATIO4B075_BRATIO5A05,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B00_BRATIO2B075_BRATIO3B05_BRATIO4B075_BRATIO5A075,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B00_BRATIO2B075_BRATIO3B05_BRATIO4B075_BRATIO5A10,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B00_BRATIO2B075_BRATIO3B05_BRATIO4B10_BRATIO5A00,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B00_BRATIO2B075_BRATIO3B05_BRATIO4B10_BRATIO5A025,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B00_BRATIO2B075_BRATIO3B05_BRATIO4B10_BRATIO5A05,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B00_BRATIO2B075_BRATIO3B05_BRATIO4B10_BRATIO5A075,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B00_BRATIO2B075_BRATIO3B05_BRATIO4B10_BRATIO5A10,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B00_BRATIO2B075_BRATIO3B075_BRATIO4B00_BRATIO5A00,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B00_BRATIO2B075_BRATIO3B075_BRATIO4B00_BRATIO5A025,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B00_BRATIO2B075_BRATIO3B075_BRATIO4B00_BRATIO5A05,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B00_BRATIO2B075_BRATIO3B075_BRATIO4B00_BRATIO5A075,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B00_BRATIO2B075_BRATIO3B075_BRATIO4B00_BRATIO5A10,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B00_BRATIO2B075_BRATIO3B075_BRATIO4B025_BRATIO5A00,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B00_BRATIO2B075_BRATIO3B075_BRATIO4B025_BRATIO5A025,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B00_BRATIO2B075_BRATIO3B075_BRATIO4B025_BRATIO5A05,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B00_BRATIO2B075_BRATIO3B075_BRATIO4B025_BRATIO5A075,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B00_BRATIO2B075_BRATIO3B075_BRATIO4B025_BRATIO5A10,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B00_BRATIO2B075_BRATIO3B075_BRATIO4B05_BRATIO5A00,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B00_BRATIO2B075_BRATIO3B075_BRATIO4B05_BRATIO5A025,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B00_BRATIO2B075_BRATIO3B075_BRATIO4B05_BRATIO5A05,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B00_BRATIO2B075_BRATIO3B075_BRATIO4B05_BRATIO5A075,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B00_BRATIO2B075_BRATIO3B075_BRATIO4B05_BRATIO5A10,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B00_BRATIO2B075_BRATIO3B075_BRATIO4B075_BRATIO5A00,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B00_BRATIO2B075_BRATIO3B075_BRATIO4B075_BRATIO5A025,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B00_BRATIO2B075_BRATIO3B075_BRATIO4B075_BRATIO5A05,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B00_BRATIO2B075_BRATIO3B075_BRATIO4B075_BRATIO5A075,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B00_BRATIO2B075_BRATIO3B075_BRATIO4B075_BRATIO5A10,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B00_BRATIO2B075_BRATIO3B075_BRATIO4B10_BRATIO5A00,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B00_BRATIO2B075_BRATIO3B075_BRATIO4B10_BRATIO5A025,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B00_BRATIO2B075_BRATIO3B075_BRATIO4B10_BRATIO5A05,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B00_BRATIO2B075_BRATIO3B075_BRATIO4B10_BRATIO5A075,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B00_BRATIO2B075_BRATIO3B075_BRATIO4B10_BRATIO5A10,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B00_BRATIO2B075_BRATIO3B10_BRATIO4B00_BRATIO5A00,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B00_BRATIO2B075_BRATIO3B10_BRATIO4B00_BRATIO5A025,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B00_BRATIO2B075_BRATIO3B10_BRATIO4B00_BRATIO5A05,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B00_BRATIO2B075_BRATIO3B10_BRATIO4B00_BRATIO5A075,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B00_BRATIO2B075_BRATIO3B10_BRATIO4B00_BRATIO5A10,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B00_BRATIO2B075_BRATIO3B10_BRATIO4B025_BRATIO5A00,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B00_BRATIO2B075_BRATIO3B10_BRATIO4B025_BRATIO5A025,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B00_BRATIO2B075_BRATIO3B10_BRATIO4B025_BRATIO5A05,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B00_BRATIO2B075_BRATIO3B10_BRATIO4B025_BRATIO5A075,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B00_BRATIO2B075_BRATIO3B10_BRATIO4B025_BRATIO5A10,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B00_BRATIO2B075_BRATIO3B10_BRATIO4B05_BRATIO5A00,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B00_BRATIO2B075_BRATIO3B10_BRATIO4B05_BRATIO5A025,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B00_BRATIO2B075_BRATIO3B10_BRATIO4B05_BRATIO5A05,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B00_BRATIO2B075_BRATIO3B10_BRATIO4B05_BRATIO5A075,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B00_BRATIO2B075_BRATIO3B10_BRATIO4B05_BRATIO5A10,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B00_BRATIO2B075_BRATIO3B10_BRATIO4B075_BRATIO5A00,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B00_BRATIO2B075_BRATIO3B10_BRATIO4B075_BRATIO5A025,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B00_BRATIO2B075_BRATIO3B10_BRATIO4B075_BRATIO5A05,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B00_BRATIO2B075_BRATIO3B10_BRATIO4B075_BRATIO5A075,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B00_BRATIO2B075_BRATIO3B10_BRATIO4B075_BRATIO5A10,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B00_BRATIO2B075_BRATIO3B10_BRATIO4B10_BRATIO5A00,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B00_BRATIO2B075_BRATIO3B10_BRATIO4B10_BRATIO5A025,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B00_BRATIO2B075_BRATIO3B10_BRATIO4B10_BRATIO5A05,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B00_BRATIO2B075_BRATIO3B10_BRATIO4B10_BRATIO5A075,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B00_BRATIO2B075_BRATIO3B10_BRATIO4B10_BRATIO5A10,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B00_BRATIO2B10_BRATIO3B00_BRATIO4B00_BRATIO5A00,0,0,0,1,1,0,1,0,1,1,2
_BRATIO1B00_BRATIO2B10_BRATIO3B00_BRATIO4B00_BRATIO5A025,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B00_BRATIO2B10_BRATIO3B00_BRATIO4B00_BRATIO5A05,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B00_BRATIO2B10_BRATIO3B00_BRATIO4B00_BRATIO5A075,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B00_BRATIO2B10_BRATIO3B00_BRATIO4B00_BRATIO5A10,0,0,0,1,1,0,1,0,1,1,2
_BRATIO1B00_BRATIO2B10_BRATIO3B00_BRATIO4B025_BRATIO5A00,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B00_BRATIO2B10_BRATIO3B00_BRATIO4B025_BRATIO5A025,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B00_BRATIO2B10_BRATIO3B00_BRATIO4B025_BRATIO5A05,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B00_BRATIO2B10_BRATIO3B00_BRATIO4B025_BRATIO5A075,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B00_BRATIO2B10_BRATIO3B00_BRATIO4B025_BRATIO5A10,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B00_BRATIO2B10_BRATIO3B00_BRATIO4B05_BRATIO5A00,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B00_BRATIO2B10_BRATIO3B00_BRATIO4B05_BRATIO5A025,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B00_BRATIO2B10_BRATIO3B00_BRATIO4B05_BRATIO5A05,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B00_BRATIO2B10_BRATIO3B00_BRATIO4B05_BRATIO5A075,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B00_BRATIO2B10_BRATIO3B00_BRATIO4B05_BRATIO5A10,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B00_BRATIO2B10_BRATIO3B00_BRATIO4B075_BRATIO5A00,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B00_BRATIO2B10_BRATIO3B00_BRATIO4B075_BRATIO5A025,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B00_BRATIO2B10_BRATIO3B00_BRATIO4B075_BRATIO5A05,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B00_BRATIO2B10_BRATIO3B00_BRATIO4B075_BRATIO5A075,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B00_BRATIO2B10_BRATIO3B00_BRATIO4B075_BRATIO5A10,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B00_BRATIO2B10_BRATIO3B00_BRATIO4B10_BRATIO5A00,0,0,0,1,1,0,1,0,1,1,2
_BRATIO1B00_BRATIO2B10_BRATIO3B00_BRATIO4B10_BRATIO5A025,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B00_BRATIO2B10_BRATIO3B00_BRATIO4B10_BRATIO5A05,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B00_BRATIO2B10_BRATIO3B00_BRATIO4B10_BRATIO5A075,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B00_BRATIO2B10_BRATIO3B00_BRATIO4B10_BRATIO5A10,0,0,0,1,1,0,1,0,1,1,2
_BRATIO1B00_BRATIO2B10_BRATIO3B025_BRATIO4B00_BRATIO5A00,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B00_BRATIO2B10_BRATIO3B025_BRATIO4B00_BRATIO5A025,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B00_BRATIO2B10_BRATIO3B025_BRATIO4B00_BRATIO5A05,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B00_BRATIO2B10_BRATIO3B025_BRATIO4B00_BRATIO5A075,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B00_BRATIO2B10_BRATIO3B025_BRATIO4B00_BRATIO5A10,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B00_BRATIO2B10_BRATIO3B025_BRATIO4B025_BRATIO5A00,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B00_BRATIO2B10_BRATIO3B025_BRATIO4B025_BRATIO5A025,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B00_BRATIO2B10_BRATIO3B025_BRATIO4B025_BRATIO5A05,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B00_BRATIO2B10_BRATIO3B025_BRATIO4B025_BRATIO5A075,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B00_BRATIO2B10_BRATIO3B025_BRATIO4B025_BRATIO5A10,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B00_BRATIO2B10_BRATIO3B025_BRATIO4B05_BRATIO5A00,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B00_BRATIO2B10_BRATIO3B025_BRATIO4B05_BRATIO5A025,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B00_BRATIO2B10_BRATIO3B025_BRATIO4B05_BRATIO5A05,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B00_BRATIO2B10_BRATIO3B025_BRATIO4B05_BRATIO5A075,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B00_BRATIO2B10_BRATIO3B025_BRATIO4B05_BRATIO5A10,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B00_BRATIO2B10_BRATIO3B025_BRATIO4B075_BRATIO5A00,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B00_BRATIO2B10_BRATIO3B025_BRATIO4B075_BRATIO5A025,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B00_BRATIO2B10_BRATIO3B025_BRATIO4B075_BRATIO5A05,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B00_BRATIO2B10_BRATIO3B025_BRATIO4B075_BRATIO5A075,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B00_BRATIO2B10_BRATIO3B025_BRATIO4B075_BRATIO5A10,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B00_BRATIO2B10_BRATIO3B025_BRATIO4B10_BRATIO5A00,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B00_BRATIO2B10_BRATIO3B025_BRATIO4B10_BRATIO5A025,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B00_BRATIO2B10_BRATIO3B025_BRATIO4B10_BRATIO5A05,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B00_BRATIO2B10_BRATIO3B025_BRATIO4B10_BRATIO5A075,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B00_BRATIO2B10_BRATIO3B025_BRATIO4B10_BRATIO5A10,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B00_BRATIO2B10_BRATIO3B05_BRATIO4B00_BRATIO5A00,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B00_BRATIO2B10_BRATIO3B05_BRATIO4B00_BRATIO5A025,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B00_BRATIO2B10_BRATIO3B05_BRATIO4B00_BRATIO5A05,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B00_BRATIO2B10_BRATIO3B05_BRATIO4B00_BRATIO5A075,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B00_BRATIO2B10_BRATIO3B05_BRATIO4B00_BRATIO5A10,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B00_BRATIO2B10_BRATIO3B05_BRATIO4B025_BRATIO5A00,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B00_BRATIO2B10_BRATIO3B05_BRATIO4B025_BRATIO5A025,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B00_BRATIO2B10_BRATIO3B05_BRATIO4B025_BRATIO5A05,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B00_BRATIO2B10_BRATIO3B05_BRATIO4B025_BRATIO5A075,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B00_BRATIO2B10_BRATIO3B05_BRATIO4B025_BRATIO5A10,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B00_BRATIO2B10_BRATIO3B05_BRATIO4B05_BRATIO5A00,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B00_BRATIO2B10_BRATIO3B05_BRATIO4B05_BRATIO5A025,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B00_BRATIO2B10_BRATIO3B05_BRATIO4B05_BRATIO5A05,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B00_BRATIO2B10_BRATIO3B05_BRATIO4B05_BRATIO5A075,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B00_BRATIO2B10_BRATIO3B05_BRATIO4B05_BRATIO5A10,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B00_BRATIO2B10_BRATIO3B05_BRATIO4B075_BRATIO5A00,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B00_BRATIO2B10_BRATIO3B05_BRATIO4B075_BRATIO5A025,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B00_BRATIO2B10_BRATIO3B05_BRATIO4B075_BRATIO5A05,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B00_BRATIO2B10_BRATIO3B05_BRATIO4B075_BRATIO5A075,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B00_BRATIO2B10_BRATIO3B05_BRATIO4B075_BRATIO5A10,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B00_BRATIO2B10_BRATIO3B05_BRATIO4B10_BRATIO5A00,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B00_BRATIO2B10_BRATIO3B05_BRATIO4B10_BRATIO5A025,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B00_BRATIO2B10_BRATIO3B05_BRATIO4B10_BRATIO5A05,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B00_BRATIO2B10_BRATIO3B05_BRATIO4B10_BRATIO5A075,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B00_BRATIO2B10_BRATIO3B05_BRATIO4B10_BRATIO5A10,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B00_BRATIO2B10_BRATIO3B075_BRATIO4B00_BRATIO5A00,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B00_BRATIO2B10_BRATIO3B075_BRATIO4B00_BRATIO5A025,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B00_BRATIO2B10_BRATIO3B075_BRATIO4B00_BRATIO5A05,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B00_BRATIO2B10_BRATIO3B075_BRATIO4B00_BRATIO5A075,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B00_BRATIO2B10_BRATIO3B075_BRATIO4B00_BRATIO5A10,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B00_BRATIO2B10_BRATIO3B075_BRATIO4B025_BRATIO5A00,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B00_BRATIO2B10_BRATIO3B075_BRATIO4B025_BRATIO5A025,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B00_BRATIO2B10_BRATIO3B075_BRATIO4B025_BRATIO5A05,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B00_BRATIO2B10_BRATIO3B075_BRATIO4B025_BRATIO5A075,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B00_BRATIO2B10_BRATIO3B075_BRATIO4B025_BRATIO5A10,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B00_BRATIO2B10_BRATIO3B075_BRATIO4B05_BRATIO5A00,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B00_BRATIO2B10_BRATIO3B075_BRATIO4B05_BRATIO5A025,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B00_BRATIO2B10_BRATIO3B075_BRATIO4B05_BRATIO5A05,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B00_BRATIO2B10_BRATIO3B075_BRATIO4B05_BRATIO5A075,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B00_BRATIO2B10_BRATIO3B075_BRATIO4B05_BRATIO5A10,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B00_BRATIO2B10_BRATIO3B075_BRATIO4B075_BRATIO5A00,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B00_BRATIO2B10_BRATIO3B075_BRATIO4B075_BRATIO5A025,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B00_BRATIO2B10_BRATIO3B075_BRATIO4B075_BRATIO5A05,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B00_BRATIO2B10_BRATIO3B075_BRATIO4B075_BRATIO5A075,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B00_BRATIO2B10_BRATIO3B075_BRATIO4B075_BRATIO5A10,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B00_BRATIO2B10_BRATIO3B075_BRATIO4B10_BRATIO5A00,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B00_BRATIO2B10_BRATIO3B075_BRATIO4B10_BRATIO5A025,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B00_BRATIO2B10_BRATIO3B075_BRATIO4B10_BRATIO5A05,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B00_BRATIO2B10_BRATIO3B075_BRATIO4B10_BRATIO5A075,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B00_BRATIO2B10_BRATIO3B075_BRATIO4B10_BRATIO5A10,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B00_BRATIO2B10_BRATIO3B10_BRATIO4B00_BRATIO5A00,0,0,0,1,1,0,1,0,1,1,2
_BRATIO1B00_BRATIO2B10_BRATIO3B10_BRATIO4B00_BRATIO5A025,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B00_BRATIO2B10_BRATIO3B10_BRATIO4B00_BRATIO5A05,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B00_BRATIO2B10_BRATIO3B10_BRATIO4B00_BRATIO5A075,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B00_BRATIO2B10_BRATIO3B10_BRATIO4B00_BRATIO5A10,0,0,0,1,1,0,1,0,1,1,2
_BRATIO1B00_BRATIO2B10_BRATIO3B10_BRATIO4B025_BRATIO5A00,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B00_BRATIO2B10_BRATIO3B10_BRATIO4B025_BRATIO5A025,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B00_BRATIO2B10_BRATIO3B10_BRATIO4B025_BRATIO5A05,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B00_BRATIO2B10_BRATIO3B10_BRATIO4B025_BRATIO5A075,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B00_BRATIO2B10_BRATIO3B10_BRATIO4B025_BRATIO5A10,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B00_BRATIO2B10_BRATIO3B10_BRATIO4B05_BRATIO5A00,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B00_BRATIO2B10_BRATIO3B10_BRATIO4B05_BRATIO5A025,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B00_BRATIO2B10_BRATIO3B10_BRATIO4B05_BRATIO5A05,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B00_BRATIO2B10_BRATIO3B10_BRATIO4B05_BRATIO5A075,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B00_BRATIO2B10_BRATIO3B10_BRATIO4B05_BRATIO5A10,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B00_BRATIO2B10_BRATIO3B10_BRATIO4B075_BRATIO5A00,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B00_BRATIO2B10_BRATIO3B10_BRATIO4B075_BRATIO5A025,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B00_BRATIO2B10_BRATIO3B10_BRATIO4B075_BRATIO5A05,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B00_BRATIO2B10_BRATIO3B10_BRATIO4B075_BRATIO5A075,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B00_BRATIO2B10_BRATIO3B10_BRATIO4B075_BRATIO5A10,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B00_BRATIO2B10_BRATIO3B10_BRATIO4B10_BRATIO5A00,0,0,0,1,1,0,1,0,1,1,2
_BRATIO1B00_BRATIO2B10_BRATIO3B10_BRATIO4B10_BRATIO5A025,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B00_BRATIO2B10_BRATIO3B10_BRATIO4B10_BRATIO5A05,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B00_BRATIO2B10_BRATIO3B10_BRATIO4B10_BRATIO5A075,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B00_BRATIO2B10_BRATIO3B10_BRATIO4B10_BRATIO5A10,0,0,0,1,1,0,1,0,1,1,2
_BRATIO1B025_BRATIO2B00_BRATIO3B00_BRATIO4B00_BRATIO5A00,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B025_BRATIO2B00_BRATIO3B00_BRATIO4B00_BRATIO5A025,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B025_BRATIO2B00_BRATIO3B00_BRATIO4B00_BRATIO5A05,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B025_BRATIO2B00_BRATIO3B00_BRATIO4B00_BRATIO5A075,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B025_BRATIO2B00_BRATIO3B00_BRATIO4B00_BRATIO5A10,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B025_BRATIO2B00_BRATIO3B00_BRATIO4B025_BRATIO5A00,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B025_BRATIO2B00_BRATIO3B00_BRATIO4B025_BRATIO5A025,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B025_BRATIO2B00_BRATIO3B00_BRATIO4B025_BRATIO5A05,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B025_BRATIO2B00_BRATIO3B00_BRATIO4B025_BRATIO5A075,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B025_BRATIO2B00_BRATIO3B00_BRATIO4B025_BRATIO5A10,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B025_BRATIO2B00_BRATIO3B00_BRATIO4B05_BRATIO5A00,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B025_BRATIO2B00_BRATIO3B00_BRATIO4B05_BRATIO5A025,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B025_BRATIO2B00_BRATIO3B00_BRATIO4B05_BRATIO5A05,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B025_BRATIO2B00_BRATIO3B00_BRATIO4B05_BRATIO5A075,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B025_BRATIO2B00_BRATIO3B00_BRATIO4B05_BRATIO5A10,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B025_BRATIO2B00_BRATIO3B00_BRATIO4B075_BRATIO5A00,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B025_BRATIO2B00_BRATIO3B00_BRATIO4B075_BRATIO5A025,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B025_BRATIO2B00_BRATIO3B00_BRATIO4B075_BRATIO5A05,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B025_BRATIO2B00_BRATIO3B00_BRATIO4B075_BRATIO5A075,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B025_BRATIO2B00_BRATIO3B00_BRATIO4B075_BRATIO5A10,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B025_BRATIO2B00_BRATIO3B00_BRATIO4B10_BRATIO5A00,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B025_BRATIO2B00_BRATIO3B00_BRATIO4B10_BRATIO5A025,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B025_BRATIO2B00_BRATIO3B00_BRATIO4B10_BRATIO5A05,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B025_BRATIO2B00_BRATIO3B00_BRATIO4B10_BRATIO5A075,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B025_BRATIO2B00_BRATIO3B00_BRATIO4B10_BRATIO5A10,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B025_BRATIO2B00_BRATIO3B025_BRATIO4B00_BRATIO5A00,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B025_BRATIO2B00_BRATIO3B025_BRATIO4B00_BRATIO5A025,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B025_BRATIO2B00_BRATIO3B025_BRATIO4B00_BRATIO5A05,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B025_BRATIO2B00_BRATIO3B025_BRATIO4B00_BRATIO5A075,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B025_BRATIO2B00_BRATIO3B025_BRATIO4B00_BRATIO5A10,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B025_BRATIO2B00_BRATIO3B025_BRATIO4B025_BRATIO5A00,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B025_BRATIO2B00_BRATIO3B025_BRATIO4B025_BRATIO5A025,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B025_BRATIO2B00_BRATIO3B025_BRATIO4B025_BRATIO5A05,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B025_BRATIO2B00_BRATIO3B025_BRATIO4B025_BRATIO5A075,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B025_BRATIO2B00_BRATIO3B025_BRATIO4B025_BRATIO5A10,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B025_BRATIO2B00_BRATIO3B025_BRATIO4B05_BRATIO5A00,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B025_BRATIO2B00_BRATIO3B025_BRATIO4B05_BRATIO5A025,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B025_BRATIO2B00_BRATIO3B025_BRATIO4B05_BRATIO5A05,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B025_BRATIO2B00_BRATIO3B025_BRATIO4B05_BRATIO5A075,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B025_BRATIO2B00_BRATIO3B025_BRATIO4B05_BRATIO5A10,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B025_BRATIO2B00_BRATIO3B025_BRATIO4B075_BRATIO5A00,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B025_BRATIO2B00_BRATIO3B025_BRATIO4B075_BRATIO5A025,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B025_BRATIO2B00_BRATIO3B025_BRATIO4B075_BRATIO5A05,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B025_BRATIO2B00_BRATIO3B025_BRATIO4B075_BRATIO5A075,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B025_BRATIO2B00_BRATIO3B025_BRATIO4B075_BRATIO5A10,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B025_BRATIO2B00_BRATIO3B025_BRATIO4B10_BRATIO5A00,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B025_BRATIO2B00_BRATIO3B025_BRATIO4B10_BRATIO5A025,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B025_BRATIO2B00_BRATIO3B025_BRATIO4B10_BRATIO5A05,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B025_BRATIO2B00_BRATIO3B025_BRATIO4B10_BRATIO5A075,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B025_BRATIO2B00_BRATIO3B025_BRATIO4B10_BRATIO5A10,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B025_BRATIO2B00_BRATIO3B05_BRATIO4B00_BRATIO5A00,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B025_BRATIO2B00_BRATIO3B05_BRATIO4B00_BRATIO5A025,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B025_BRATIO2B00_BRATIO3B05_BRATIO4B00_BRATIO5A05,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B025_BRATIO2B00_BRATIO3B05_BRATIO4B00_BRATIO5A075,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B025_BRATIO2B00_BRATIO3B05_BRATIO4B00_BRATIO5A10,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B025_BRATIO2B00_BRATIO3B05_BRATIO4B025_BRATIO5A00,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B025_BRATIO2B00_BRATIO3B05_BRATIO4B025_BRATIO5A025,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B025_BRATIO2B00_BRATIO3B05_BRATIO4B025_BRATIO5A05,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B025_BRATIO2B00_BRATIO3B05_BRATIO4B025_BRATIO5A075,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B025_BRATIO2B00_BRATIO3B05_BRATIO4B025_BRATIO5A10,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B025_BRATIO2B00_BRATIO3B05_BRATIO4B05_BRATIO5A00,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B025_BRATIO2B00_BRATIO3B05_BRATIO4B05_BRATIO5A025,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B025_BRATIO2B00_BRATIO3B05_BRATIO4B05_BRATIO5A05,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B025_BRATIO2B00_BRATIO3B05_BRATIO4B05_BRATIO5A075,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B025_BRATIO2B00_BRATIO3B05_BRATIO4B05_BRATIO5A10,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B025_BRATIO2B00_BRATIO3B05_BRATIO4B075_BRATIO5A00,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B025_BRATIO2B00_BRATIO3B05_BRATIO4B075_BRATIO5A025,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B025_BRATIO2B00_BRATIO3B05_BRATIO4B075_BRATIO5A05,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B025_BRATIO2B00_BRATIO3B05_BRATIO4B075_BRATIO5A075,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B025_BRATIO2B00_BRATIO3B05_BRATIO4B075_BRATIO5A10,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B025_BRATIO2B00_BRATIO3B05_BRATIO4B10_BRATIO5A00,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B025_BRATIO2B00_BRATIO3B05_BRATIO4B10_BRATIO5A025,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B025_BRATIO2B00_BRATIO3B05_BRATIO4B10_BRATIO5A05,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B025_BRATIO2B00_BRATIO3B05_BRATIO4B10_BRATIO5A075,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B025_BRATIO2B00_BRATIO3B05_BRATIO4B10_BRATIO5A10,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B025_BRATIO2B00_BRATIO3B075_BRATIO4B00_BRATIO5A00,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B025_BRATIO2B00_BRATIO3B075_BRATIO4B00_BRATIO5A025,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B025_BRATIO2B00_BRATIO3B075_BRATIO4B00_BRATIO5A05,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B025_BRATIO2B00_BRATIO3B075_BRATIO4B00_BRATIO5A075,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B025_BRATIO2B00_BRATIO3B075_BRATIO4B00_BRATIO5A10,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B025_BRATIO2B00_BRATIO3B075_BRATIO4B025_BRATIO5A00,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B025_BRATIO2B00_BRATIO3B075_BRATIO4B025_BRATIO5A025,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B025_BRATIO2B00_BRATIO3B075_BRATIO4B025_BRATIO5A05,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B025_BRATIO2B00_BRATIO3B075_BRATIO4B025_BRATIO5A075,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B025_BRATIO2B00_BRATIO3B075_BRATIO4B025_BRATIO5A10,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B025_BRATIO2B00_BRATIO3B075_BRATIO4B05_BRATIO5A00,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B025_BRATIO2B00_BRATIO3B075_BRATIO4B05_BRATIO5A025,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B025_BRATIO2B00_BRATIO3B075_BRATIO4B05_BRATIO5A05,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B025_BRATIO2B00_BRATIO3B075_BRATIO4B05_BRATIO5A075,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B025_BRATIO2B00_BRATIO3B075_BRATIO4B05_BRATIO5A10,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B025_BRATIO2B00_BRATIO3B075_BRATIO4B075_BRATIO5A00,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B025_BRATIO2B00_BRATIO3B075_BRATIO4B075_BRATIO5A025,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B025_BRATIO2B00_BRATIO3B075_BRATIO4B075_BRATIO5A05,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B025_BRATIO2B00_BRATIO3B075_BRATIO4B075_BRATIO5A075,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B025_BRATIO2B00_BRATIO3B075_BRATIO4B075_BRATIO5A10,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B025_BRATIO2B00_BRATIO3B075_BRATIO4B10_BRATIO5A00,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B025_BRATIO2B00_BRATIO3B075_BRATIO4B10_BRATIO5A025,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B025_BRATIO2B00_BRATIO3B075_BRATIO4B10_BRATIO5A05,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B025_BRATIO2B00_BRATIO3B075_BRATIO4B10_BRATIO5A075,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B025_BRATIO2B00_BRATIO3B075_BRATIO4B10_BRATIO5A10,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B025_BRATIO2B00_BRATIO3B10_BRATIO4B00_BRATIO5A00,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B025_BRATIO2B00_BRATIO3B10_BRATIO4B00_BRATIO5A025,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B025_BRATIO2B00_BRATIO3B10_BRATIO4B00_BRATIO5A05,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B025_BRATIO2B00_BRATIO3B10_BRATIO4B00_BRATIO5A075,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B025_BRATIO2B00_BRATIO3B10_BRATIO4B00_BRATIO5A10,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B025_BRATIO2B00_BRATIO3B10_BRATIO4B025_BRATIO5A00,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B025_BRATIO2B00_BRATIO3B10_BRATIO4B025_BRATIO5A025,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B025_BRATIO2B00_BRATIO3B10_BRATIO4B025_BRATIO5A05,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B025_BRATIO2B00_BRATIO3B10_BRATIO4B025_BRATIO5A075,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B025_BRATIO2B00_BRATIO3B10_BRATIO4B025_BRATIO5A10,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B025_BRATIO2B00_BRATIO3B10_BRATIO4B05_BRATIO5A00,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B025_BRATIO2B00_BRATIO3B10_BRATIO4B05_BRATIO5A025,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B025_BRATIO2B00_BRATIO3B10_BRATIO4B05_BRATIO5A05,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B025_BRATIO2B00_BRATIO3B10_BRATIO4B05_BRATIO5A075,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B025_BRATIO2B00_BRATIO3B10_BRATIO4B05_BRATIO5A10,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B025_BRATIO2B00_BRATIO3B10_BRATIO4B075_BRATIO5A00,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B025_BRATIO2B00_BRATIO3B10_BRATIO4B075_BRATIO5A025,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B025_BRATIO2B00_BRATIO3B10_BRATIO4B075_BRATIO5A05,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B025_BRATIO2B00_BRATIO3B10_BRATIO4B075_BRATIO5A075,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B025_BRATIO2B00_BRATIO3B10_BRATIO4B075_BRATIO5A10,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B025_BRATIO2B00_BRATIO3B10_BRATIO4B10_BRATIO5A00,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B025_BRATIO2B00_BRATIO3B10_BRATIO4B10_BRATIO5A025,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B025_BRATIO2B00_BRATIO3B10_BRATIO4B10_BRATIO5A05,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B025_BRATIO2B00_BRATIO3B10_BRATIO4B10_BRATIO5A075,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B025_BRATIO2B00_BRATIO3B10_BRATIO4B10_BRATIO5A10,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B025_BRATIO2B025_BRATIO3B00_BRATIO4B00_BRATIO5A00,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B025_BRATIO2B025_BRATIO3B00_BRATIO4B00_BRATIO5A025,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B025_BRATIO2B025_BRATIO3B00_BRATIO4B00_BRATIO5A05,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B025_BRATIO2B025_BRATIO3B00_BRATIO4B00_BRATIO5A075,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B025_BRATIO2B025_BRATIO3B00_BRATIO4B00_BRATIO5A10,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B025_BRATIO2B025_BRATIO3B00_BRATIO4B025_BRATIO5A00,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B025_BRATIO2B025_BRATIO3B00_BRATIO4B025_BRATIO5A025,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B025_BRATIO2B025_BRATIO3B00_BRATIO4B025_BRATIO5A05,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B025_BRATIO2B025_BRATIO3B00_BRATIO4B025_BRATIO5A075,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B025_BRATIO2B025_BRATIO3B00_BRATIO4B025_BRATIO5A10,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B025_BRATIO2B025_BRATIO3B00_BRATIO4B05_BRATIO5A00,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B025_BRATIO2B025_BRATIO3B00_BRATIO4B05_BRATIO5A025,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B025_BRATIO2B025_BRATIO3B00_BRATIO4B05_BRATIO5A05,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B025_BRATIO2B025_BRATIO3B00_BRATIO4B05_BRATIO5A075,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B025_BRATIO2B025_BRATIO3B00_BRATIO4B05_BRATIO5A10,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B025_BRATIO2B025_BRATIO3B00_BRATIO4B075_BRATIO5A00,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B025_BRATIO2B025_BRATIO3B00_BRATIO4B075_BRATIO5A025,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B025_BRATIO2B025_BRATIO3B00_BRATIO4B075_BRATIO5A05,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B025_BRATIO2B025_BRATIO3B00_BRATIO4B075_BRATIO5A075,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B025_BRATIO2B025_BRATIO3B00_BRATIO4B075_BRATIO5A10,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B025_BRATIO2B025_BRATIO3B00_BRATIO4B10_BRATIO5A00,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B025_BRATIO2B025_BRATIO3B00_BRATIO4B10_BRATIO5A025,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B025_BRATIO2B025_BRATIO3B00_BRATIO4B10_BRATIO5A05,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B025_BRATIO2B025_BRATIO3B00_BRATIO4B10_BRATIO5A075,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B025_BRATIO2B025_BRATIO3B00_BRATIO4B10_BRATIO5A10,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B025_BRATIO2B025_BRATIO3B025_BRATIO4B00_BRATIO5A00,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B025_BRATIO2B025_BRATIO3B025_BRATIO4B00_BRATIO5A025,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B025_BRATIO2B025_BRATIO3B025_BRATIO4B00_BRATIO5A05,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B025_BRATIO2B025_BRATIO3B025_BRATIO4B00_BRATIO5A075,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B025_BRATIO2B025_BRATIO3B025_BRATIO4B00_BRATIO5A10,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B025_BRATIO2B025_BRATIO3B025_BRATIO4B025_BRATIO5A00,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B025_BRATIO2B025_BRATIO3B025_BRATIO4B025_BRATIO5A025,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B025_BRATIO2B025_BRATIO3B025_BRATIO4B025_BRATIO5A05,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B025_BRATIO2B025_BRATIO3B025_BRATIO4B025_BRATIO5A075,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B025_BRATIO2B025_BRATIO3B025_BRATIO4B025_BRATIO5A10,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B025_BRATIO2B025_BRATIO3B025_BRATIO4B05_BRATIO5A00,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B025_BRATIO2B025_BRATIO3B025_BRATIO4B05_BRATIO5A025,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B025_BRATIO2B025_BRATIO3B025_BRATIO4B05_BRATIO5A05,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B025_BRATIO2B025_BRATIO3B025_BRATIO4B05_BRATIO5A075,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B025_BRATIO2B025_BRATIO3B025_BRATIO4B05_BRATIO5A10,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B025_BRATIO2B025_BRATIO3B025_BRATIO4B075_BRATIO5A00,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B025_BRATIO2B025_BRATIO3B025_BRATIO4B075_BRATIO5A025,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B025_BRATIO2B025_BRATIO3B025_BRATIO4B075_BRATIO5A05,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B025_BRATIO2B025_BRATIO3B025_BRATIO4B075_BRATIO5A075,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B025_BRATIO2B025_BRATIO3B025_BRATIO4B075_BRATIO5A10,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B025_BRATIO2B025_BRATIO3B025_BRATIO4B10_BRATIO5A00,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B025_BRATIO2B025_BRATIO3B025_BRATIO4B10_BRATIO5A025,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B025_BRATIO2B025_BRATIO3B025_BRATIO4B10_BRATIO5A05,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B025_BRATIO2B025_BRATIO3B025_BRATIO4B10_BRATIO5A075,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B025_BRATIO2B025_BRATIO3B025_BRATIO4B10_BRATIO5A10,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B025_BRATIO2B025_BRATIO3B05_BRATIO4B00_BRATIO5A00,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B025_BRATIO2B025_BRATIO3B05_BRATIO4B00_BRATIO5A025,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B025_BRATIO2B025_BRATIO3B05_BRATIO4B00_BRATIO5A05,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B025_BRATIO2B025_BRATIO3B05_BRATIO4B00_BRATIO5A075,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B025_BRATIO2B025_BRATIO3B05_BRATIO4B00_BRATIO5A10,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B025_BRATIO2B025_BRATIO3B05_BRATIO4B025_BRATIO5A00,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B025_BRATIO2B025_BRATIO3B05_BRATIO4B025_BRATIO5A025,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B025_BRATIO2B025_BRATIO3B05_BRATIO4B025_BRATIO5A05,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B025_BRATIO2B025_BRATIO3B05_BRATIO4B025_BRATIO5A075,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B025_BRATIO2B025_BRATIO3B05_BRATIO4B025_BRATIO5A10,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B025_BRATIO2B025_BRATIO3B05_BRATIO4B05_BRATIO5A00,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B025_BRATIO2B025_BRATIO3B05_BRATIO4B05_BRATIO5A025,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B025_BRATIO2B025_BRATIO3B05_BRATIO4B05_BRATIO5A05,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B025_BRATIO2B025_BRATIO3B05_BRATIO4B05_BRATIO5A075,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B025_BRATIO2B025_BRATIO3B05_BRATIO4B05_BRATIO5A10,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B025_BRATIO2B025_BRATIO3B05_BRATIO4B075_BRATIO5A00,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B025_BRATIO2B025_BRATIO3B05_BRATIO4B075_BRATIO5A025,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B025_BRATIO2B025_BRATIO3B05_BRATIO4B075_BRATIO5A05,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B025_BRATIO2B025_BRATIO3B05_BRATIO4B075_BRATIO5A075,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B025_BRATIO2B025_BRATIO3B05_BRATIO4B075_BRATIO5A10,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B025_BRATIO2B025_BRATIO3B05_BRATIO4B10_BRATIO5A00,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B025_BRATIO2B025_BRATIO3B05_BRATIO4B10_BRATIO5A025,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B025_BRATIO2B025_BRATIO3B05_BRATIO4B10_BRATIO5A05,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B025_BRATIO2B025_BRATIO3B05_BRATIO4B10_BRATIO5A075,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B025_BRATIO2B025_BRATIO3B05_BRATIO4B10_BRATIO5A10,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B025_BRATIO2B025_BRATIO3B075_BRATIO4B00_BRATIO5A00,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B025_BRATIO2B025_BRATIO3B075_BRATIO4B00_BRATIO5A025,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B025_BRATIO2B025_BRATIO3B075_BRATIO4B00_BRATIO5A05,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B025_BRATIO2B025_BRATIO3B075_BRATIO4B00_BRATIO5A075,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B025_BRATIO2B025_BRATIO3B075_BRATIO4B00_BRATIO5A10,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B025_BRATIO2B025_BRATIO3B075_BRATIO4B025_BRATIO5A00,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B025_BRATIO2B025_BRATIO3B075_BRATIO4B025_BRATIO5A025,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B025_BRATIO2B025_BRATIO3B075_BRATIO4B025_BRATIO5A05,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B025_BRATIO2B025_BRATIO3B075_BRATIO4B025_BRATIO5A075,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B025_BRATIO2B025_BRATIO3B075_BRATIO4B025_BRATIO5A10,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B025_BRATIO2B025_BRATIO3B075_BRATIO4B05_BRATIO5A00,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B025_BRATIO2B025_BRATIO3B075_BRATIO4B05_BRATIO5A025,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B025_BRATIO2B025_BRATIO3B075_BRATIO4B05_BRATIO5A05,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B025_BRATIO2B025_BRATIO3B075_BRATIO4B05_BRATIO5A075,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B025_BRATIO2B025_BRATIO3B075_BRATIO4B05_BRATIO5A10,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B025_BRATIO2B025_BRATIO3B075_BRATIO4B075_BRATIO5A00,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B025_BRATIO2B025_BRATIO3B075_BRATIO4B075_BRATIO5A025,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B025_BRATIO2B025_BRATIO3B075_BRATIO4B075_BRATIO5A05,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B025_BRATIO2B025_BRATIO3B075_BRATIO4B075_BRATIO5A075,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B025_BRATIO2B025_BRATIO3B075_BRATIO4B075_BRATIO5A10,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B025_BRATIO2B025_BRATIO3B075_BRATIO4B10_BRATIO5A00,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B025_BRATIO2B025_BRATIO3B075_BRATIO4B10_BRATIO5A025,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B025_BRATIO2B025_BRATIO3B075_BRATIO4B10_BRATIO5A05,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B025_BRATIO2B025_BRATIO3B075_BRATIO4B10_BRATIO5A075,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B025_BRATIO2B025_BRATIO3B075_BRATIO4B10_BRATIO5A10,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B025_BRATIO2B025_BRATIO3B10_BRATIO4B00_BRATIO5A00,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B025_BRATIO2B025_BRATIO3B10_BRATIO4B00_BRATIO5A025,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B025_BRATIO2B025_BRATIO3B10_BRATIO4B00_BRATIO5A05,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B025_BRATIO2B025_BRATIO3B10_BRATIO4B00_BRATIO5A075,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B025_BRATIO2B025_BRATIO3B10_BRATIO4B00_BRATIO5A10,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B025_BRATIO2B025_BRATIO3B10_BRATIO4B025_BRATIO5A00,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B025_BRATIO2B025_BRATIO3B10_BRATIO4B025_BRATIO5A025,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B025_BRATIO2B025_BRATIO3B10_BRATIO4B025_BRATIO5A05,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B025_BRATIO2B025_BRATIO3B10_BRATIO4B025_BRATIO5A075,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B025_BRATIO2B025_BRATIO3B10_BRATIO4B025_BRATIO5A10,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B025_BRATIO2B025_BRATIO3B10_BRATIO4B05_BRATIO5A00,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B025_BRATIO2B025_BRATIO3B10_BRATIO4B05_BRATIO5A025,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B025_BRATIO2B025_BRATIO3B10_BRATIO4B05_BRATIO5A05,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B025_BRATIO2B025_BRATIO3B10_BRATIO4B05_BRATIO5A075,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B025_BRATIO2B025_BRATIO3B10_BRATIO4B05_BRATIO5A10,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B025_BRATIO2B025_BRATIO3B10_BRATIO4B075_BRATIO5A00,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B025_BRATIO2B025_BRATIO3B10_BRATIO4B075_BRATIO5A025,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B025_BRATIO2B025_BRATIO3B10_BRATIO4B075_BRATIO5A05,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B025_BRATIO2B025_BRATIO3B10_BRATIO4B075_BRATIO5A075,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B025_BRATIO2B025_BRATIO3B10_BRATIO4B075_BRATIO5A10,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B025_BRATIO2B025_BRATIO3B10_BRATIO4B10_BRATIO5A00,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B025_BRATIO2B025_BRATIO3B10_BRATIO4B10_BRATIO5A025,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B025_BRATIO2B025_BRATIO3B10_BRATIO4B10_BRATIO5A05,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B025_BRATIO2B025_BRATIO3B10_BRATIO4B10_BRATIO5A075,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B025_BRATIO2B025_BRATIO3B10_BRATIO4B10_BRATIO5A10,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B025_BRATIO2B05_BRATIO3B00_BRATIO4B00_BRATIO5A00,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B025_BRATIO2B05_BRATIO3B00_BRATIO4B00_BRATIO5A025,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B025_BRATIO2B05_BRATIO3B00_BRATIO4B00_BRATIO5A05,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B025_BRATIO2B05_BRATIO3B00_BRATIO4B00_BRATIO5A075,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B025_BRATIO2B05_BRATIO3B00_BRATIO4B00_BRATIO5A10,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B025_BRATIO2B05_BRATIO3B00_BRATIO4B025_BRATIO5A00,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B025_BRATIO2B05_BRATIO3B00_BRATIO4B025_BRATIO5A025,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B025_BRATIO2B05_BRATIO3B00_BRATIO4B025_BRATIO5A05,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B025_BRATIO2B05_BRATIO3B00_BRATIO4B025_BRATIO5A075,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B025_BRATIO2B05_BRATIO3B00_BRATIO4B025_BRATIO5A10,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B025_BRATIO2B05_BRATIO3B00_BRATIO4B05_BRATIO5A00,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B025_BRATIO2B05_BRATIO3B00_BRATIO4B05_BRATIO5A025,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B025_BRATIO2B05_BRATIO3B00_BRATIO4B05_BRATIO5A05,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B025_BRATIO2B05_BRATIO3B00_BRATIO4B05_BRATIO5A075,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B025_BRATIO2B05_BRATIO3B00_BRATIO4B05_BRATIO5A10,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B025_BRATIO2B05_BRATIO3B00_BRATIO4B075_BRATIO5A00,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B025_BRATIO2B05_BRATIO3B00_BRATIO4B075_BRATIO5A025,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B025_BRATIO2B05_BRATIO3B00_BRATIO4B075_BRATIO5A05,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B025_BRATIO2B05_BRATIO3B00_BRATIO4B075_BRATIO5A075,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B025_BRATIO2B05_BRATIO3B00_BRATIO4B075_BRATIO5A10,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B025_BRATIO2B05_BRATIO3B00_BRATIO4B10_BRATIO5A00,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B025_BRATIO2B05_BRATIO3B00_BRATIO4B10_BRATIO5A025,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B025_BRATIO2B05_BRATIO3B00_BRATIO4B10_BRATIO5A05,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B025_BRATIO2B05_BRATIO3B00_BRATIO4B10_BRATIO5A075,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B025_BRATIO2B05_BRATIO3B00_BRATIO4B10_BRATIO5A10,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B025_BRATIO2B05_BRATIO3B025_BRATIO4B00_BRATIO5A00,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B025_BRATIO2B05_BRATIO3B025_BRATIO4B00_BRATIO5A025,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B025_BRATIO2B05_BRATIO3B025_BRATIO4B00_BRATIO5A05,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B025_BRATIO2B05_BRATIO3B025_BRATIO4B00_BRATIO5A075,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B025_BRATIO2B05_BRATIO3B025_BRATIO4B00_BRATIO5A10,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B025_BRATIO2B05_BRATIO3B025_BRATIO4B025_BRATIO5A00,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B025_BRATIO2B05_BRATIO3B025_BRATIO4B025_BRATIO5A025,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B025_BRATIO2B05_BRATIO3B025_BRATIO4B025_BRATIO5A05,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B025_BRATIO2B05_BRATIO3B025_BRATIO4B025_BRATIO5A075,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B025_BRATIO2B05_BRATIO3B025_BRATIO4B025_BRATIO5A10,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B025_BRATIO2B05_BRATIO3B025_BRATIO4B05_BRATIO5A00,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B025_BRATIO2B05_BRATIO3B025_BRATIO4B05_BRATIO5A025,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B025_BRATIO2B05_BRATIO3B025_BRATIO4B05_BRATIO5A05,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B025_BRATIO2B05_BRATIO3B025_BRATIO4B05_BRATIO5A075,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B025_BRATIO2B05_BRATIO3B025_BRATIO4B05_BRATIO5A10,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B025_BRATIO2B05_BRATIO3B025_BRATIO4B075_BRATIO5A00,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B025_BRATIO2B05_BRATIO3B025_BRATIO4B075_BRATIO5A025,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B025_BRATIO2B05_BRATIO3B025_BRATIO4B075_BRATIO5A05,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B025_BRATIO2B05_BRATIO3B025_BRATIO4B075_BRATIO5A075,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B025_BRATIO2B05_BRATIO3B025_BRATIO4B075_BRATIO5A10,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B025_BRATIO2B05_BRATIO3B025_BRATIO4B10_BRATIO5A00,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B025_BRATIO2B05_BRATIO3B025_BRATIO4B10_BRATIO5A025,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B025_BRATIO2B05_BRATIO3B025_BRATIO4B10_BRATIO5A05,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B025_BRATIO2B05_BRATIO3B025_BRATIO4B10_BRATIO5A075,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B025_BRATIO2B05_BRATIO3B025_BRATIO4B10_BRATIO5A10,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B025_BRATIO2B05_BRATIO3B05_BRATIO4B00_BRATIO5A00,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B025_BRATIO2B05_BRATIO3B05_BRATIO4B00_BRATIO5A025,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B025_BRATIO2B05_BRATIO3B05_BRATIO4B00_BRATIO5A05,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B025_BRATIO2B05_BRATIO3B05_BRATIO4B00_BRATIO5A075,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B025_BRATIO2B05_BRATIO3B05_BRATIO4B00_BRATIO5A10,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B025_BRATIO2B05_BRATIO3B05_BRATIO4B025_BRATIO5A00,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B025_BRATIO2B05_BRATIO3B05_BRATIO4B025_BRATIO5A025,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B025_BRATIO2B05_BRATIO3B05_BRATIO4B025_BRATIO5A05,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B025_BRATIO2B05_BRATIO3B05_BRATIO4B025_BRATIO5A075,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B025_BRATIO2B05_BRATIO3B05_BRATIO4B025_BRATIO5A10,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B025_BRATIO2B05_BRATIO3B05_BRATIO4B05_BRATIO5A00,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B025_BRATIO2B05_BRATIO3B05_BRATIO4B05_BRATIO5A025,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B025_BRATIO2B05_BRATIO3B05_BRATIO4B05_BRATIO5A05,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B025_BRATIO2B05_BRATIO3B05_BRATIO4B05_BRATIO5A075,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B025_BRATIO2B05_BRATIO3B05_BRATIO4B05_BRATIO5A10,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B025_BRATIO2B05_BRATIO3B05_BRATIO4B075_BRATIO5A00,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B025_BRATIO2B05_BRATIO3B05_BRATIO4B075_BRATIO5A025,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B025_BRATIO2B05_BRATIO3B05_BRATIO4B075_BRATIO5A05,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B025_BRATIO2B05_BRATIO3B05_BRATIO4B075_BRATIO5A075,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B025_BRATIO2B05_BRATIO3B05_BRATIO4B075_BRATIO5A10,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B025_BRATIO2B05_BRATIO3B05_BRATIO4B10_BRATIO5A00,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B025_BRATIO2B05_BRATIO3B05_BRATIO4B10_BRATIO5A025,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B025_BRATIO2B05_BRATIO3B05_BRATIO4B10_BRATIO5A05,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B025_BRATIO2B05_BRATIO3B05_BRATIO4B10_BRATIO5A075,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B025_BRATIO2B05_BRATIO3B05_BRATIO4B10_BRATIO5A10,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B025_BRATIO2B05_BRATIO3B075_BRATIO4B00_BRATIO5A00,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B025_BRATIO2B05_BRATIO3B075_BRATIO4B00_BRATIO5A025,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B025_BRATIO2B05_BRATIO3B075_BRATIO4B00_BRATIO5A05,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B025_BRATIO2B05_BRATIO3B075_BRATIO4B00_BRATIO5A075,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B025_BRATIO2B05_BRATIO3B075_BRATIO4B00_BRATIO5A10,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B025_BRATIO2B05_BRATIO3B075_BRATIO4B025_BRATIO5A00,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B025_BRATIO2B05_BRATIO3B075_BRATIO4B025_BRATIO5A025,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B025_BRATIO2B05_BRATIO3B075_BRATIO4B025_BRATIO5A05,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B025_BRATIO2B05_BRATIO3B075_BRATIO4B025_BRATIO5A075,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B025_BRATIO2B05_BRATIO3B075_BRATIO4B025_BRATIO5A10,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B025_BRATIO2B05_BRATIO3B075_BRATIO4B05_BRATIO5A00,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B025_BRATIO2B05_BRATIO3B075_BRATIO4B05_BRATIO5A025,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B025_BRATIO2B05_BRATIO3B075_BRATIO4B05_BRATIO5A05,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B025_BRATIO2B05_BRATIO3B075_BRATIO4B05_BRATIO5A075,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B025_BRATIO2B05_BRATIO3B075_BRATIO4B05_BRATIO5A10,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B025_BRATIO2B05_BRATIO3B075_BRATIO4B075_BRATIO5A00,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B025_BRATIO2B05_BRATIO3B075_BRATIO4B075_BRATIO5A025,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B025_BRATIO2B05_BRATIO3B075_BRATIO4B075_BRATIO5A05,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B025_BRATIO2B05_BRATIO3B075_BRATIO4B075_BRATIO5A075,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B025_BRATIO2B05_BRATIO3B075_BRATIO4B075_BRATIO5A10,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B025_BRATIO2B05_BRATIO3B075_BRATIO4B10_BRATIO5A00,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B025_BRATIO2B05_BRATIO3B075_BRATIO4B10_BRATIO5A025,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B025_BRATIO2B05_BRATIO3B075_BRATIO4B10_BRATIO5A05,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B025_BRATIO2B05_BRATIO3B075_BRATIO4B10_BRATIO5A075,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B025_BRATIO2B05_BRATIO3B075_BRATIO4B10_BRATIO5A10,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B025_BRATIO2B05_BRATIO3B10_BRATIO4B00_BRATIO5A00,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B025_BRATIO2B05_BRATIO3B10_BRATIO4B00_BRATIO5A025,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B025_BRATIO2B05_BRATIO3B10_BRATIO4B00_BRATIO5A05,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B025_BRATIO2B05_BRATIO3B10_BRATIO4B00_BRATIO5A075,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B025_BRATIO2B05_BRATIO3B10_BRATIO4B00_BRATIO5A10,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B025_BRATIO2B05_BRATIO3B10_BRATIO4B025_BRATIO5A00,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B025_BRATIO2B05_BRATIO3B10_BRATIO4B025_BRATIO5A025,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B025_BRATIO2B05_BRATIO3B10_BRATIO4B025_BRATIO5A05,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B025_BRATIO2B05_BRATIO3B10_BRATIO4B025_BRATIO5A075,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B025_BRATIO2B05_BRATIO3B10_BRATIO4B025_BRATIO5A10,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B025_BRATIO2B05_BRATIO3B10_BRATIO4B05_BRATIO5A00,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B025_BRATIO2B05_BRATIO3B10_BRATIO4B05_BRATIO5A025,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B025_BRATIO2B05_BRATIO3B10_BRATIO4B05_BRATIO5A05,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B025_BRATIO2B05_BRATIO3B10_BRATIO4B05_BRATIO5A075,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B025_BRATIO2B05_BRATIO3B10_BRATIO4B05_BRATIO5A10,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B025_BRATIO2B05_BRATIO3B10_BRATIO4B075_BRATIO5A00,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B025_BRATIO2B05_BRATIO3B10_BRATIO4B075_BRATIO5A025,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B025_BRATIO2B05_BRATIO3B10_BRATIO4B075_BRATIO5A05,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B025_BRATIO2B05_BRATIO3B10_BRATIO4B075_BRATIO5A075,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B025_BRATIO2B05_BRATIO3B10_BRATIO4B075_BRATIO5A10,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B025_BRATIO2B05_BRATIO3B10_BRATIO4B10_BRATIO5A00,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B025_BRATIO2B05_BRATIO3B10_BRATIO4B10_BRATIO5A025,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B025_BRATIO2B05_BRATIO3B10_BRATIO4B10_BRATIO5A05,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B025_BRATIO2B05_BRATIO3B10_BRATIO4B10_BRATIO5A075,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B025_BRATIO2B05_BRATIO3B10_BRATIO4B10_BRATIO5A10,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B025_BRATIO2B075_BRATIO3B00_BRATIO4B00_BRATIO5A00,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B025_BRATIO2B075_BRATIO3B00_BRATIO4B00_BRATIO5A025,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B025_BRATIO2B075_BRATIO3B00_BRATIO4B00_BRATIO5A05,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B025_BRATIO2B075_BRATIO3B00_BRATIO4B00_BRATIO5A075,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B025_BRATIO2B075_BRATIO3B00_BRATIO4B00_BRATIO5A10,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B025_BRATIO2B075_BRATIO3B00_BRATIO4B025_BRATIO5A00,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B025_BRATIO2B075_BRATIO3B00_BRATIO4B025_BRATIO5A025,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B025_BRATIO2B075_BRATIO3B00_BRATIO4B025_BRATIO5A05,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B025_BRATIO2B075_BRATIO3B00_BRATIO4B025_BRATIO5A075,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B025_BRATIO2B075_BRATIO3B00_BRATIO4B025_BRATIO5A10,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B025_BRATIO2B075_BRATIO3B00_BRATIO4B05_BRATIO5A00,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B025_BRATIO2B075_BRATIO3B00_BRATIO4B05_BRATIO5A025,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B025_BRATIO2B075_BRATIO3B00_BRATIO4B05_BRATIO5A05,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B025_BRATIO2B075_BRATIO3B00_BRATIO4B05_BRATIO5A075,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B025_BRATIO2B075_BRATIO3B00_BRATIO4B05_BRATIO5A10,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B025_BRATIO2B075_BRATIO3B00_BRATIO4B075_BRATIO5A00,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B025_BRATIO2B075_BRATIO3B00_BRATIO4B075_BRATIO5A025,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B025_BRATIO2B075_BRATIO3B00_BRATIO4B075_BRATIO5A05,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B025_BRATIO2B075_BRATIO3B00_BRATIO4B075_BRATIO5A075,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B025_BRATIO2B075_BRATIO3B00_BRATIO4B075_BRATIO5A10,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B025_BRATIO2B075_BRATIO3B00_BRATIO4B10_BRATIO5A00,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B025_BRATIO2B075_BRATIO3B00_BRATIO4B10_BRATIO5A025,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B025_BRATIO2B075_BRATIO3B00_BRATIO4B10_BRATIO5A05,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B025_BRATIO2B075_BRATIO3B00_BRATIO4B10_BRATIO5A075,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B025_BRATIO2B075_BRATIO3B00_BRATIO4B10_BRATIO5A10,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B025_BRATIO2B075_BRATIO3B025_BRATIO4B00_BRATIO5A00,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B025_BRATIO2B075_BRATIO3B025_BRATIO4B00_BRATIO5A025,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B025_BRATIO2B075_BRATIO3B025_BRATIO4B00_BRATIO5A05,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B025_BRATIO2B075_BRATIO3B025_BRATIO4B00_BRATIO5A075,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B025_BRATIO2B075_BRATIO3B025_BRATIO4B00_BRATIO5A10,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B025_BRATIO2B075_BRATIO3B025_BRATIO4B025_BRATIO5A00,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B025_BRATIO2B075_BRATIO3B025_BRATIO4B025_BRATIO5A025,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B025_BRATIO2B075_BRATIO3B025_BRATIO4B025_BRATIO5A05,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B025_BRATIO2B075_BRATIO3B025_BRATIO4B025_BRATIO5A075,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B025_BRATIO2B075_BRATIO3B025_BRATIO4B025_BRATIO5A10,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B025_BRATIO2B075_BRATIO3B025_BRATIO4B05_BRATIO5A00,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B025_BRATIO2B075_BRATIO3B025_BRATIO4B05_BRATIO5A025,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B025_BRATIO2B075_BRATIO3B025_BRATIO4B05_BRATIO5A05,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B025_BRATIO2B075_BRATIO3B025_BRATIO4B05_BRATIO5A075,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B025_BRATIO2B075_BRATIO3B025_BRATIO4B05_BRATIO5A10,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B025_BRATIO2B075_BRATIO3B025_BRATIO4B075_BRATIO5A00,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B025_BRATIO2B075_BRATIO3B025_BRATIO4B075_BRATIO5A025,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B025_BRATIO2B075_BRATIO3B025_BRATIO4B075_BRATIO5A05,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B025_BRATIO2B075_BRATIO3B025_BRATIO4B075_BRATIO5A075,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B025_BRATIO2B075_BRATIO3B025_BRATIO4B075_BRATIO5A10,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B025_BRATIO2B075_BRATIO3B025_BRATIO4B10_BRATIO5A00,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B025_BRATIO2B075_BRATIO3B025_BRATIO4B10_BRATIO5A025,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B025_BRATIO2B075_BRATIO3B025_BRATIO4B10_BRATIO5A05,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B025_BRATIO2B075_BRATIO3B025_BRATIO4B10_BRATIO5A075,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B025_BRATIO2B075_BRATIO3B025_BRATIO4B10_BRATIO5A10,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B025_BRATIO2B075_BRATIO3B05_BRATIO4B00_BRATIO5A00,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B025_BRATIO2B075_BRATIO3B05_BRATIO4B00_BRATIO5A025,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B025_BRATIO2B075_BRATIO3B05_BRATIO4B00_BRATIO5A05,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B025_BRATIO2B075_BRATIO3B05_BRATIO4B00_BRATIO5A075,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B025_BRATIO2B075_BRATIO3B05_BRATIO4B00_BRATIO5A10,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B025_BRATIO2B075_BRATIO3B05_BRATIO4B025_BRATIO5A00,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B025_BRATIO2B075_BRATIO3B05_BRATIO4B025_BRATIO5A025,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B025_BRATIO2B075_BRATIO3B05_BRATIO4B025_BRATIO5A05,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B025_BRATIO2B075_BRATIO3B05_BRATIO4B025_BRATIO5A075,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B025_BRATIO2B075_BRATIO3B05_BRATIO4B025_BRATIO5A10,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B025_BRATIO2B075_BRATIO3B05_BRATIO4B05_BRATIO5A00,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B025_BRATIO2B075_BRATIO3B05_BRATIO4B05_BRATIO5A025,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B025_BRATIO2B075_BRATIO3B05_BRATIO4B05_BRATIO5A05,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B025_BRATIO2B075_BRATIO3B05_BRATIO4B05_BRATIO5A075,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B025_BRATIO2B075_BRATIO3B05_BRATIO4B05_BRATIO5A10,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B025_BRATIO2B075_BRATIO3B05_BRATIO4B075_BRATIO5A00,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B025_BRATIO2B075_BRATIO3B05_BRATIO4B075_BRATIO5A025,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B025_BRATIO2B075_BRATIO3B05_BRATIO4B075_BRATIO5A05,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B025_BRATIO2B075_BRATIO3B05_BRATIO4B075_BRATIO5A075,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B025_BRATIO2B075_BRATIO3B05_BRATIO4B075_BRATIO5A10,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B025_BRATIO2B075_BRATIO3B05_BRATIO4B10_BRATIO5A00,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B025_BRATIO2B075_BRATIO3B05_BRATIO4B10_BRATIO5A025,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B025_BRATIO2B075_BRATIO3B05_BRATIO4B10_BRATIO5A05,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B025_BRATIO2B075_BRATIO3B05_BRATIO4B10_BRATIO5A075,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B025_BRATIO2B075_BRATIO3B05_BRATIO4B10_BRATIO5A10,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B025_BRATIO2B075_BRATIO3B075_BRATIO4B00_BRATIO5A00,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B025_BRATIO2B075_BRATIO3B075_BRATIO4B00_BRATIO5A025,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B025_BRATIO2B075_BRATIO3B075_BRATIO4B00_BRATIO5A05,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B025_BRATIO2B075_BRATIO3B075_BRATIO4B00_BRATIO5A075,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B025_BRATIO2B075_BRATIO3B075_BRATIO4B00_BRATIO5A10,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B025_BRATIO2B075_BRATIO3B075_BRATIO4B025_BRATIO5A00,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B025_BRATIO2B075_BRATIO3B075_BRATIO4B025_BRATIO5A025,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B025_BRATIO2B075_BRATIO3B075_BRATIO4B025_BRATIO5A05,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B025_BRATIO2B075_BRATIO3B075_BRATIO4B025_BRATIO5A075,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B025_BRATIO2B075_BRATIO3B075_BRATIO4B025_BRATIO5A10,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B025_BRATIO2B075_BRATIO3B075_BRATIO4B05_BRATIO5A00,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B025_BRATIO2B075_BRATIO3B075_BRATIO4B05_BRATIO5A025,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B025_BRATIO2B075_BRATIO3B075_BRATIO4B05_BRATIO5A05,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B025_BRATIO2B075_BRATIO3B075_BRATIO4B05_BRATIO5A075,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B025_BRATIO2B075_BRATIO3B075_BRATIO4B05_BRATIO5A10,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B025_BRATIO2B075_BRATIO3B075_BRATIO4B075_BRATIO5A00,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B025_BRATIO2B075_BRATIO3B075_BRATIO4B075_BRATIO5A025,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B025_BRATIO2B075_BRATIO3B075_BRATIO4B075_BRATIO5A05,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B025_BRATIO2B075_BRATIO3B075_BRATIO4B075_BRATIO5A075,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B025_BRATIO2B075_BRATIO3B075_BRATIO4B075_BRATIO5A10,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B025_BRATIO2B075_BRATIO3B075_BRATIO4B10_BRATIO5A00,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B025_BRATIO2B075_BRATIO3B075_BRATIO4B10_BRATIO5A025,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B025_BRATIO2B075_BRATIO3B075_BRATIO4B10_BRATIO5A05,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B025_BRATIO2B075_BRATIO3B075_BRATIO4B10_BRATIO5A075,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B025_BRATIO2B075_BRATIO3B075_BRATIO4B10_BRATIO5A10,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B025_BRATIO2B075_BRATIO3B10_BRATIO4B00_BRATIO5A00,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B025_BRATIO2B075_BRATIO3B10_BRATIO4B00_BRATIO5A025,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B025_BRATIO2B075_BRATIO3B10_BRATIO4B00_BRATIO5A05,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B025_BRATIO2B075_BRATIO3B10_BRATIO4B00_BRATIO5A075,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B025_BRATIO2B075_BRATIO3B10_BRATIO4B00_BRATIO5A10,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B025_BRATIO2B075_BRATIO3B10_BRATIO4B025_BRATIO5A00,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B025_BRATIO2B075_BRATIO3B10_BRATIO4B025_BRATIO5A025,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B025_BRATIO2B075_BRATIO3B10_BRATIO4B025_BRATIO5A05,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B025_BRATIO2B075_BRATIO3B10_BRATIO4B025_BRATIO5A075,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B025_BRATIO2B075_BRATIO3B10_BRATIO4B025_BRATIO5A10,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B025_BRATIO2B075_BRATIO3B10_BRATIO4B05_BRATIO5A00,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B025_BRATIO2B075_BRATIO3B10_BRATIO4B05_BRATIO5A025,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B025_BRATIO2B075_BRATIO3B10_BRATIO4B05_BRATIO5A05,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B025_BRATIO2B075_BRATIO3B10_BRATIO4B05_BRATIO5A075,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B025_BRATIO2B075_BRATIO3B10_BRATIO4B05_BRATIO5A10,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B025_BRATIO2B075_BRATIO3B10_BRATIO4B075_BRATIO5A00,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B025_BRATIO2B075_BRATIO3B10_BRATIO4B075_BRATIO5A025,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B025_BRATIO2B075_BRATIO3B10_BRATIO4B075_BRATIO5A05,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B025_BRATIO2B075_BRATIO3B10_BRATIO4B075_BRATIO5A075,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B025_BRATIO2B075_BRATIO3B10_BRATIO4B075_BRATIO5A10,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B025_BRATIO2B075_BRATIO3B10_BRATIO4B10_BRATIO5A00,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B025_BRATIO2B075_BRATIO3B10_BRATIO4B10_BRATIO5A025,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B025_BRATIO2B075_BRATIO3B10_BRATIO4B10_BRATIO5A05,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B025_BRATIO2B075_BRATIO3B10_BRATIO4B10_BRATIO5A075,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B025_BRATIO2B075_BRATIO3B10_BRATIO4B10_BRATIO5A10,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B025_BRATIO2B10_BRATIO3B00_BRATIO4B00_BRATIO5A00,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B025_BRATIO2B10_BRATIO3B00_BRATIO4B00_BRATIO5A025,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B025_BRATIO2B10_BRATIO3B00_BRATIO4B00_BRATIO5A05,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B025_BRATIO2B10_BRATIO3B00_BRATIO4B00_BRATIO5A075,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B025_BRATIO2B10_BRATIO3B00_BRATIO4B00_BRATIO5A10,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B025_BRATIO2B10_BRATIO3B00_BRATIO4B025_BRATIO5A00,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B025_BRATIO2B10_BRATIO3B00_BRATIO4B025_BRATIO5A025,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B025_BRATIO2B10_BRATIO3B00_BRATIO4B025_BRATIO5A05,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B025_BRATIO2B10_BRATIO3B00_BRATIO4B025_BRATIO5A075,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B025_BRATIO2B10_BRATIO3B00_BRATIO4B025_BRATIO5A10,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B025_BRATIO2B10_BRATIO3B00_BRATIO4B05_BRATIO5A00,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B025_BRATIO2B10_BRATIO3B00_BRATIO4B05_BRATIO5A025,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B025_BRATIO2B10_BRATIO3B00_BRATIO4B05_BRATIO5A05,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B025_BRATIO2B10_BRATIO3B00_BRATIO4B05_BRATIO5A075,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B025_BRATIO2B10_BRATIO3B00_BRATIO4B05_BRATIO5A10,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B025_BRATIO2B10_BRATIO3B00_BRATIO4B075_BRATIO5A00,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B025_BRATIO2B10_BRATIO3B00_BRATIO4B075_BRATIO5A025,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B025_BRATIO2B10_BRATIO3B00_BRATIO4B075_BRATIO5A05,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B025_BRATIO2B10_BRATIO3B00_BRATIO4B075_BRATIO5A075,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B025_BRATIO2B10_BRATIO3B00_BRATIO4B075_BRATIO5A10,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B025_BRATIO2B10_BRATIO3B00_BRATIO4B10_BRATIO5A00,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B025_BRATIO2B10_BRATIO3B00_BRATIO4B10_BRATIO5A025,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B025_BRATIO2B10_BRATIO3B00_BRATIO4B10_BRATIO5A05,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B025_BRATIO2B10_BRATIO3B00_BRATIO4B10_BRATIO5A075,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B025_BRATIO2B10_BRATIO3B00_BRATIO4B10_BRATIO5A10,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B025_BRATIO2B10_BRATIO3B025_BRATIO4B00_BRATIO5A00,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B025_BRATIO2B10_BRATIO3B025_BRATIO4B00_BRATIO5A025,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B025_BRATIO2B10_BRATIO3B025_BRATIO4B00_BRATIO5A05,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B025_BRATIO2B10_BRATIO3B025_BRATIO4B00_BRATIO5A075,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B025_BRATIO2B10_BRATIO3B025_BRATIO4B00_BRATIO5A10,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B025_BRATIO2B10_BRATIO3B025_BRATIO4B025_BRATIO5A00,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B025_BRATIO2B10_BRATIO3B025_BRATIO4B025_BRATIO5A025,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B025_BRATIO2B10_BRATIO3B025_BRATIO4B025_BRATIO5A05,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B025_BRATIO2B10_BRATIO3B025_BRATIO4B025_BRATIO5A075,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B025_BRATIO2B10_BRATIO3B025_BRATIO4B025_BRATIO5A10,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B025_BRATIO2B10_BRATIO3B025_BRATIO4B05_BRATIO5A00,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B025_BRATIO2B10_BRATIO3B025_BRATIO4B05_BRATIO5A025,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B025_BRATIO2B10_BRATIO3B025_BRATIO4B05_BRATIO5A05,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B025_BRATIO2B10_BRATIO3B025_BRATIO4B05_BRATIO5A075,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B025_BRATIO2B10_BRATIO3B025_BRATIO4B05_BRATIO5A10,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B025_BRATIO2B10_BRATIO3B025_BRATIO4B075_BRATIO5A00,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B025_BRATIO2B10_BRATIO3B025_BRATIO4B075_BRATIO5A025,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B025_BRATIO2B10_BRATIO3B025_BRATIO4B075_BRATIO5A05,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B025_BRATIO2B10_BRATIO3B025_BRATIO4B075_BRATIO5A075,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B025_BRATIO2B10_BRATIO3B025_BRATIO4B075_BRATIO5A10,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B025_BRATIO2B10_BRATIO3B025_BRATIO4B10_BRATIO5A00,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B025_BRATIO2B10_BRATIO3B025_BRATIO4B10_BRATIO5A025,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B025_BRATIO2B10_BRATIO3B025_BRATIO4B10_BRATIO5A05,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B025_BRATIO2B10_BRATIO3B025_BRATIO4B10_BRATIO5A075,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B025_BRATIO2B10_BRATIO3B025_BRATIO4B10_BRATIO5A10,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B025_BRATIO2B10_BRATIO3B05_BRATIO4B00_BRATIO5A00,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B025_BRATIO2B10_BRATIO3B05_BRATIO4B00_BRATIO5A025,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B025_BRATIO2B10_BRATIO3B05_BRATIO4B00_BRATIO5A05,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B025_BRATIO2B10_BRATIO3B05_BRATIO4B00_BRATIO5A075,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B025_BRATIO2B10_BRATIO3B05_BRATIO4B00_BRATIO5A10,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B025_BRATIO2B10_BRATIO3B05_BRATIO4B025_BRATIO5A00,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B025_BRATIO2B10_BRATIO3B05_BRATIO4B025_BRATIO5A025,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B025_BRATIO2B10_BRATIO3B05_BRATIO4B025_BRATIO5A05,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B025_BRATIO2B10_BRATIO3B05_BRATIO4B025_BRATIO5A075,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B025_BRATIO2B10_BRATIO3B05_BRATIO4B025_BRATIO5A10,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B025_BRATIO2B10_BRATIO3B05_BRATIO4B05_BRATIO5A00,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B025_BRATIO2B10_BRATIO3B05_BRATIO4B05_BRATIO5A025,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B025_BRATIO2B10_BRATIO3B05_BRATIO4B05_BRATIO5A05,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B025_BRATIO2B10_BRATIO3B05_BRATIO4B05_BRATIO5A075,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B025_BRATIO2B10_BRATIO3B05_BRATIO4B05_BRATIO5A10,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B025_BRATIO2B10_BRATIO3B05_BRATIO4B075_BRATIO5A00,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B025_BRATIO2B10_BRATIO3B05_BRATIO4B075_BRATIO5A025,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B025_BRATIO2B10_BRATIO3B05_BRATIO4B075_BRATIO5A05,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B025_BRATIO2B10_BRATIO3B05_BRATIO4B075_BRATIO5A075,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B025_BRATIO2B10_BRATIO3B05_BRATIO4B075_BRATIO5A10,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B025_BRATIO2B10_BRATIO3B05_BRATIO4B10_BRATIO5A00,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B025_BRATIO2B10_BRATIO3B05_BRATIO4B10_BRATIO5A025,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B025_BRATIO2B10_BRATIO3B05_BRATIO4B10_BRATIO5A05,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B025_BRATIO2B10_BRATIO3B05_BRATIO4B10_BRATIO5A075,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B025_BRATIO2B10_BRATIO3B05_BRATIO4B10_BRATIO5A10,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B025_BRATIO2B10_BRATIO3B075_BRATIO4B00_BRATIO5A00,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B025_BRATIO2B10_BRATIO3B075_BRATIO4B00_BRATIO5A025,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B025_BRATIO2B10_BRATIO3B075_BRATIO4B00_BRATIO5A05,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B025_BRATIO2B10_BRATIO3B075_BRATIO4B00_BRATIO5A075,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B025_BRATIO2B10_BRATIO3B075_BRATIO4B00_BRATIO5A10,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B025_BRATIO2B10_BRATIO3B075_BRATIO4B025_BRATIO5A00,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B025_BRATIO2B10_BRATIO3B075_BRATIO4B025_BRATIO5A025,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B025_BRATIO2B10_BRATIO3B075_BRATIO4B025_BRATIO5A05,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B025_BRATIO2B10_BRATIO3B075_BRATIO4B025_BRATIO5A075,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B025_BRATIO2B10_BRATIO3B075_BRATIO4B025_BRATIO5A10,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B025_BRATIO2B10_BRATIO3B075_BRATIO4B05_BRATIO5A00,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B025_BRATIO2B10_BRATIO3B075_BRATIO4B05_BRATIO5A025,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B025_BRATIO2B10_BRATIO3B075_BRATIO4B05_BRATIO5A05,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B025_BRATIO2B10_BRATIO3B075_BRATIO4B05_BRATIO5A075,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B025_BRATIO2B10_BRATIO3B075_BRATIO4B05_BRATIO5A10,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B025_BRATIO2B10_BRATIO3B075_BRATIO4B075_BRATIO5A00,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B025_BRATIO2B10_BRATIO3B075_BRATIO4B075_BRATIO5A025,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B025_BRATIO2B10_BRATIO3B075_BRATIO4B075_BRATIO5A05,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B025_BRATIO2B10_BRATIO3B075_BRATIO4B075_BRATIO5A075,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B025_BRATIO2B10_BRATIO3B075_BRATIO4B075_BRATIO5A10,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B025_BRATIO2B10_BRATIO3B075_BRATIO4B10_BRATIO5A00,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B025_BRATIO2B10_BRATIO3B075_BRATIO4B10_BRATIO5A025,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B025_BRATIO2B10_BRATIO3B075_BRATIO4B10_BRATIO5A05,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B025_BRATIO2B10_BRATIO3B075_BRATIO4B10_BRATIO5A075,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B025_BRATIO2B10_BRATIO3B075_BRATIO4B10_BRATIO5A10,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B025_BRATIO2B10_BRATIO3B10_BRATIO4B00_BRATIO5A00,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B025_BRATIO2B10_BRATIO3B10_BRATIO4B00_BRATIO5A025,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B025_BRATIO2B10_BRATIO3B10_BRATIO4B00_BRATIO5A05,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B025_BRATIO2B10_BRATIO3B10_BRATIO4B00_BRATIO5A075,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B025_BRATIO2B10_BRATIO3B10_BRATIO4B00_BRATIO5A10,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B025_BRATIO2B10_BRATIO3B10_BRATIO4B025_BRATIO5A00,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B025_BRATIO2B10_BRATIO3B10_BRATIO4B025_BRATIO5A025,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B025_BRATIO2B10_BRATIO3B10_BRATIO4B025_BRATIO5A05,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B025_BRATIO2B10_BRATIO3B10_BRATIO4B025_BRATIO5A075,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B025_BRATIO2B10_BRATIO3B10_BRATIO4B025_BRATIO5A10,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B025_BRATIO2B10_BRATIO3B10_BRATIO4B05_BRATIO5A00,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B025_BRATIO2B10_BRATIO3B10_BRATIO4B05_BRATIO5A025,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B025_BRATIO2B10_BRATIO3B10_BRATIO4B05_BRATIO5A05,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B025_BRATIO2B10_BRATIO3B10_BRATIO4B05_BRATIO5A075,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B025_BRATIO2B10_BRATIO3B10_BRATIO4B05_BRATIO5A10,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B025_BRATIO2B10_BRATIO3B10_BRATIO4B075_BRATIO5A00,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B025_BRATIO2B10_BRATIO3B10_BRATIO4B075_BRATIO5A025,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B025_BRATIO2B10_BRATIO3B10_BRATIO4B075_BRATIO5A05,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B025_BRATIO2B10_BRATIO3B10_BRATIO4B075_BRATIO5A075,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B025_BRATIO2B10_BRATIO3B10_BRATIO4B075_BRATIO5A10,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B025_BRATIO2B10_BRATIO3B10_BRATIO4B10_BRATIO5A00,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B025_BRATIO2B10_BRATIO3B10_BRATIO4B10_BRATIO5A025,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B025_BRATIO2B10_BRATIO3B10_BRATIO4B10_BRATIO5A05,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B025_BRATIO2B10_BRATIO3B10_BRATIO4B10_BRATIO5A075,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B025_BRATIO2B10_BRATIO3B10_BRATIO4B10_BRATIO5A10,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B05_BRATIO2B00_BRATIO3B00_BRATIO4B00_BRATIO5A00,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B05_BRATIO2B00_BRATIO3B00_BRATIO4B00_BRATIO5A025,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B05_BRATIO2B00_BRATIO3B00_BRATIO4B00_BRATIO5A05,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B05_BRATIO2B00_BRATIO3B00_BRATIO4B00_BRATIO5A075,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B05_BRATIO2B00_BRATIO3B00_BRATIO4B00_BRATIO5A10,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B05_BRATIO2B00_BRATIO3B00_BRATIO4B025_BRATIO5A00,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B05_BRATIO2B00_BRATIO3B00_BRATIO4B025_BRATIO5A025,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B05_BRATIO2B00_BRATIO3B00_BRATIO4B025_BRATIO5A05,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B05_BRATIO2B00_BRATIO3B00_BRATIO4B025_BRATIO5A075,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B05_BRATIO2B00_BRATIO3B00_BRATIO4B025_BRATIO5A10,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B05_BRATIO2B00_BRATIO3B00_BRATIO4B05_BRATIO5A00,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B05_BRATIO2B00_BRATIO3B00_BRATIO4B05_BRATIO5A025,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B05_BRATIO2B00_BRATIO3B00_BRATIO4B05_BRATIO5A05,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B05_BRATIO2B00_BRATIO3B00_BRATIO4B05_BRATIO5A075,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B05_BRATIO2B00_BRATIO3B00_BRATIO4B05_BRATIO5A10,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B05_BRATIO2B00_BRATIO3B00_BRATIO4B075_BRATIO5A00,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B05_BRATIO2B00_BRATIO3B00_BRATIO4B075_BRATIO5A025,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B05_BRATIO2B00_BRATIO3B00_BRATIO4B075_BRATIO5A05,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B05_BRATIO2B00_BRATIO3B00_BRATIO4B075_BRATIO5A075,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B05_BRATIO2B00_BRATIO3B00_BRATIO4B075_BRATIO5A10,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B05_BRATIO2B00_BRATIO3B00_BRATIO4B10_BRATIO5A00,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B05_BRATIO2B00_BRATIO3B00_BRATIO4B10_BRATIO5A025,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B05_BRATIO2B00_BRATIO3B00_BRATIO4B10_BRATIO5A05,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B05_BRATIO2B00_BRATIO3B00_BRATIO4B10_BRATIO5A075,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B05_BRATIO2B00_BRATIO3B00_BRATIO4B10_BRATIO5A10,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B05_BRATIO2B00_BRATIO3B025_BRATIO4B00_BRATIO5A00,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B05_BRATIO2B00_BRATIO3B025_BRATIO4B00_BRATIO5A025,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B05_BRATIO2B00_BRATIO3B025_BRATIO4B00_BRATIO5A05,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B05_BRATIO2B00_BRATIO3B025_BRATIO4B00_BRATIO5A075,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B05_BRATIO2B00_BRATIO3B025_BRATIO4B00_BRATIO5A10,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B05_BRATIO2B00_BRATIO3B025_BRATIO4B025_BRATIO5A00,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B05_BRATIO2B00_BRATIO3B025_BRATIO4B025_BRATIO5A025,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B05_BRATIO2B00_BRATIO3B025_BRATIO4B025_BRATIO5A05,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B05_BRATIO2B00_BRATIO3B025_BRATIO4B025_BRATIO5A075,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B05_BRATIO2B00_BRATIO3B025_BRATIO4B025_BRATIO5A10,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B05_BRATIO2B00_BRATIO3B025_BRATIO4B05_BRATIO5A00,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B05_BRATIO2B00_BRATIO3B025_BRATIO4B05_BRATIO5A025,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B05_BRATIO2B00_BRATIO3B025_BRATIO4B05_BRATIO5A05,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B05_BRATIO2B00_BRATIO3B025_BRATIO4B05_BRATIO5A075,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B05_BRATIO2B00_BRATIO3B025_BRATIO4B05_BRATIO5A10,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B05_BRATIO2B00_BRATIO3B025_BRATIO4B075_BRATIO5A00,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B05_BRATIO2B00_BRATIO3B025_BRATIO4B075_BRATIO5A025,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B05_BRATIO2B00_BRATIO3B025_BRATIO4B075_BRATIO5A05,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B05_BRATIO2B00_BRATIO3B025_BRATIO4B075_BRATIO5A075,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B05_BRATIO2B00_BRATIO3B025_BRATIO4B075_BRATIO5A10,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B05_BRATIO2B00_BRATIO3B025_BRATIO4B10_BRATIO5A00,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B05_BRATIO2B00_BRATIO3B025_BRATIO4B10_BRATIO5A025,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B05_BRATIO2B00_BRATIO3B025_BRATIO4B10_BRATIO5A05,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B05_BRATIO2B00_BRATIO3B025_BRATIO4B10_BRATIO5A075,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B05_BRATIO2B00_BRATIO3B025_BRATIO4B10_BRATIO5A10,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B05_BRATIO2B00_BRATIO3B05_BRATIO4B00_BRATIO5A00,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B05_BRATIO2B00_BRATIO3B05_BRATIO4B00_BRATIO5A025,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B05_BRATIO2B00_BRATIO3B05_BRATIO4B00_BRATIO5A05,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B05_BRATIO2B00_BRATIO3B05_BRATIO4B00_BRATIO5A075,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B05_BRATIO2B00_BRATIO3B05_BRATIO4B00_BRATIO5A10,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B05_BRATIO2B00_BRATIO3B05_BRATIO4B025_BRATIO5A00,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B05_BRATIO2B00_BRATIO3B05_BRATIO4B025_BRATIO5A025,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B05_BRATIO2B00_BRATIO3B05_BRATIO4B025_BRATIO5A05,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B05_BRATIO2B00_BRATIO3B05_BRATIO4B025_BRATIO5A075,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B05_BRATIO2B00_BRATIO3B05_BRATIO4B025_BRATIO5A10,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B05_BRATIO2B00_BRATIO3B05_BRATIO4B05_BRATIO5A00,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B05_BRATIO2B00_BRATIO3B05_BRATIO4B05_BRATIO5A025,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B05_BRATIO2B00_BRATIO3B05_BRATIO4B05_BRATIO5A05,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B05_BRATIO2B00_BRATIO3B05_BRATIO4B05_BRATIO5A075,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B05_BRATIO2B00_BRATIO3B05_BRATIO4B05_BRATIO5A10,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B05_BRATIO2B00_BRATIO3B05_BRATIO4B075_BRATIO5A00,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B05_BRATIO2B00_BRATIO3B05_BRATIO4B075_BRATIO5A025,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B05_BRATIO2B00_BRATIO3B05_BRATIO4B075_BRATIO5A05,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B05_BRATIO2B00_BRATIO3B05_BRATIO4B075_BRATIO5A075,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B05_BRATIO2B00_BRATIO3B05_BRATIO4B075_BRATIO5A10,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B05_BRATIO2B00_BRATIO3B05_BRATIO4B10_BRATIO5A00,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B05_BRATIO2B00_BRATIO3B05_BRATIO4B10_BRATIO5A025,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B05_BRATIO2B00_BRATIO3B05_BRATIO4B10_BRATIO5A05,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B05_BRATIO2B00_BRATIO3B05_BRATIO4B10_BRATIO5A075,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B05_BRATIO2B00_BRATIO3B05_BRATIO4B10_BRATIO5A10,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B05_BRATIO2B00_BRATIO3B075_BRATIO4B00_BRATIO5A00,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B05_BRATIO2B00_BRATIO3B075_BRATIO4B00_BRATIO5A025,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B05_BRATIO2B00_BRATIO3B075_BRATIO4B00_BRATIO5A05,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B05_BRATIO2B00_BRATIO3B075_BRATIO4B00_BRATIO5A075,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B05_BRATIO2B00_BRATIO3B075_BRATIO4B00_BRATIO5A10,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B05_BRATIO2B00_BRATIO3B075_BRATIO4B025_BRATIO5A00,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B05_BRATIO2B00_BRATIO3B075_BRATIO4B025_BRATIO5A025,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B05_BRATIO2B00_BRATIO3B075_BRATIO4B025_BRATIO5A05,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B05_BRATIO2B00_BRATIO3B075_BRATIO4B025_BRATIO5A075,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B05_BRATIO2B00_BRATIO3B075_BRATIO4B025_BRATIO5A10,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B05_BRATIO2B00_BRATIO3B075_BRATIO4B05_BRATIO5A00,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B05_BRATIO2B00_BRATIO3B075_BRATIO4B05_BRATIO5A025,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B05_BRATIO2B00_BRATIO3B075_BRATIO4B05_BRATIO5A05,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B05_BRATIO2B00_BRATIO3B075_BRATIO4B05_BRATIO5A075,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B05_BRATIO2B00_BRATIO3B075_BRATIO4B05_BRATIO5A10,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B05_BRATIO2B00_BRATIO3B075_BRATIO4B075_BRATIO5A00,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B05_BRATIO2B00_BRATIO3B075_BRATIO4B075_BRATIO5A025,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B05_BRATIO2B00_BRATIO3B075_BRATIO4B075_BRATIO5A05,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B05_BRATIO2B00_BRATIO3B075_BRATIO4B075_BRATIO5A075,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B05_BRATIO2B00_BRATIO3B075_BRATIO4B075_BRATIO5A10,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B05_BRATIO2B00_BRATIO3B075_BRATIO4B10_BRATIO5A00,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B05_BRATIO2B00_BRATIO3B075_BRATIO4B10_BRATIO5A025,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B05_BRATIO2B00_BRATIO3B075_BRATIO4B10_BRATIO5A05,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B05_BRATIO2B00_BRATIO3B075_BRATIO4B10_BRATIO5A075,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B05_BRATIO2B00_BRATIO3B075_BRATIO4B10_BRATIO5A10,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B05_BRATIO2B00_BRATIO3B10_BRATIO4B00_BRATIO5A00,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B05_BRATIO2B00_BRATIO3B10_BRATIO4B00_BRATIO5A025,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B05_BRATIO2B00_BRATIO3B10_BRATIO4B00_BRATIO5A05,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B05_BRATIO2B00_BRATIO3B10_BRATIO4B00_BRATIO5A075,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B05_BRATIO2B00_BRATIO3B10_BRATIO4B00_BRATIO5A10,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B05_BRATIO2B00_BRATIO3B10_BRATIO4B025_BRATIO5A00,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B05_BRATIO2B00_BRATIO3B10_BRATIO4B025_BRATIO5A025,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B05_BRATIO2B00_BRATIO3B10_BRATIO4B025_BRATIO5A05,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B05_BRATIO2B00_BRATIO3B10_BRATIO4B025_BRATIO5A075,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B05_BRATIO2B00_BRATIO3B10_BRATIO4B025_BRATIO5A10,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B05_BRATIO2B00_BRATIO3B10_BRATIO4B05_BRATIO5A00,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B05_BRATIO2B00_BRATIO3B10_BRATIO4B05_BRATIO5A025,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B05_BRATIO2B00_BRATIO3B10_BRATIO4B05_BRATIO5A05,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B05_BRATIO2B00_BRATIO3B10_BRATIO4B05_BRATIO5A075,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B05_BRATIO2B00_BRATIO3B10_BRATIO4B05_BRATIO5A10,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B05_BRATIO2B00_BRATIO3B10_BRATIO4B075_BRATIO5A00,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B05_BRATIO2B00_BRATIO3B10_BRATIO4B075_BRATIO5A025,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B05_BRATIO2B00_BRATIO3B10_BRATIO4B075_BRATIO5A05,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B05_BRATIO2B00_BRATIO3B10_BRATIO4B075_BRATIO5A075,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B05_BRATIO2B00_BRATIO3B10_BRATIO4B075_BRATIO5A10,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B05_BRATIO2B00_BRATIO3B10_BRATIO4B10_BRATIO5A00,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B05_BRATIO2B00_BRATIO3B10_BRATIO4B10_BRATIO5A025,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B05_BRATIO2B00_BRATIO3B10_BRATIO4B10_BRATIO5A05,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B05_BRATIO2B00_BRATIO3B10_BRATIO4B10_BRATIO5A075,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B05_BRATIO2B00_BRATIO3B10_BRATIO4B10_BRATIO5A10,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B05_BRATIO2B025_BRATIO3B00_BRATIO4B00_BRATIO5A00,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B05_BRATIO2B025_BRATIO3B00_BRATIO4B00_BRATIO5A025,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B05_BRATIO2B025_BRATIO3B00_BRATIO4B00_BRATIO5A05,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B05_BRATIO2B025_BRATIO3B00_BRATIO4B00_BRATIO5A075,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B05_BRATIO2B025_BRATIO3B00_BRATIO4B00_BRATIO5A10,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B05_BRATIO2B025_BRATIO3B00_BRATIO4B025_BRATIO5A00,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B05_BRATIO2B025_BRATIO3B00_BRATIO4B025_BRATIO5A025,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B05_BRATIO2B025_BRATIO3B00_BRATIO4B025_BRATIO5A05,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B05_BRATIO2B025_BRATIO3B00_BRATIO4B025_BRATIO5A075,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B05_BRATIO2B025_BRATIO3B00_BRATIO4B025_BRATIO5A10,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B05_BRATIO2B025_BRATIO3B00_BRATIO4B05_BRATIO5A00,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B05_BRATIO2B025_BRATIO3B00_BRATIO4B05_BRATIO5A025,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B05_BRATIO2B025_BRATIO3B00_BRATIO4B05_BRATIO5A05,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B05_BRATIO2B025_BRATIO3B00_BRATIO4B05_BRATIO5A075,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B05_BRATIO2B025_BRATIO3B00_BRATIO4B05_BRATIO5A10,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B05_BRATIO2B025_BRATIO3B00_BRATIO4B075_BRATIO5A00,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B05_BRATIO2B025_BRATIO3B00_BRATIO4B075_BRATIO5A025,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B05_BRATIO2B025_BRATIO3B00_BRATIO4B075_BRATIO5A05,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B05_BRATIO2B025_BRATIO3B00_BRATIO4B075_BRATIO5A075,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B05_BRATIO2B025_BRATIO3B00_BRATIO4B075_BRATIO5A10,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B05_BRATIO2B025_BRATIO3B00_BRATIO4B10_BRATIO5A00,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B05_BRATIO2B025_BRATIO3B00_BRATIO4B10_BRATIO5A025,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B05_BRATIO2B025_BRATIO3B00_BRATIO4B10_BRATIO5A05,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B05_BRATIO2B025_BRATIO3B00_BRATIO4B10_BRATIO5A075,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B05_BRATIO2B025_BRATIO3B00_BRATIO4B10_BRATIO5A10,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B05_BRATIO2B025_BRATIO3B025_BRATIO4B00_BRATIO5A00,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B05_BRATIO2B025_BRATIO3B025_BRATIO4B00_BRATIO5A025,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B05_BRATIO2B025_BRATIO3B025_BRATIO4B00_BRATIO5A05,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B05_BRATIO2B025_BRATIO3B025_BRATIO4B00_BRATIO5A075,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B05_BRATIO2B025_BRATIO3B025_BRATIO4B00_BRATIO5A10,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B05_BRATIO2B025_BRATIO3B025_BRATIO4B025_BRATIO5A00,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B05_BRATIO2B025_BRATIO3B025_BRATIO4B025_BRATIO5A025,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B05_BRATIO2B025_BRATIO3B025_BRATIO4B025_BRATIO5A05,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B05_BRATIO2B025_BRATIO3B025_BRATIO4B025_BRATIO5A075,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B05_BRATIO2B025_BRATIO3B025_BRATIO4B025_BRATIO5A10,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B05_BRATIO2B025_BRATIO3B025_BRATIO4B05_BRATIO5A00,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B05_BRATIO2B025_BRATIO3B025_BRATIO4B05_BRATIO5A025,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B05_BRATIO2B025_BRATIO3B025_BRATIO4B05_BRATIO5A05,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B05_BRATIO2B025_BRATIO3B025_BRATIO4B05_BRATIO5A075,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B05_BRATIO2B025_BRATIO3B025_BRATIO4B05_BRATIO5A10,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B05_BRATIO2B025_BRATIO3B025_BRATIO4B075_BRATIO5A00,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B05_BRATIO2B025_BRATIO3B025_BRATIO4B075_BRATIO5A025,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B05_BRATIO2B025_BRATIO3B025_BRATIO4B075_BRATIO5A05,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B05_BRATIO2B025_BRATIO3B025_BRATIO4B075_BRATIO5A075,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B05_BRATIO2B025_BRATIO3B025_BRATIO4B075_BRATIO5A10,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B05_BRATIO2B025_BRATIO3B025_BRATIO4B10_BRATIO5A00,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B05_BRATIO2B025_BRATIO3B025_BRATIO4B10_BRATIO5A025,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B05_BRATIO2B025_BRATIO3B025_BRATIO4B10_BRATIO5A05,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B05_BRATIO2B025_BRATIO3B025_BRATIO4B10_BRATIO5A075,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B05_BRATIO2B025_BRATIO3B025_BRATIO4B10_BRATIO5A10,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B05_BRATIO2B025_BRATIO3B05_BRATIO4B00_BRATIO5A00,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B05_BRATIO2B025_BRATIO3B05_BRATIO4B00_BRATIO5A025,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B05_BRATIO2B025_BRATIO3B05_BRATIO4B00_BRATIO5A05,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B05_BRATIO2B025_BRATIO3B05_BRATIO4B00_BRATIO5A075,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B05_BRATIO2B025_BRATIO3B05_BRATIO4B00_BRATIO5A10,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B05_BRATIO2B025_BRATIO3B05_BRATIO4B025_BRATIO5A00,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B05_BRATIO2B025_BRATIO3B05_BRATIO4B025_BRATIO5A025,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B05_BRATIO2B025_BRATIO3B05_BRATIO4B025_BRATIO5A05,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B05_BRATIO2B025_BRATIO3B05_BRATIO4B025_BRATIO5A075,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B05_BRATIO2B025_BRATIO3B05_BRATIO4B025_BRATIO5A10,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B05_BRATIO2B025_BRATIO3B05_BRATIO4B05_BRATIO5A00,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B05_BRATIO2B025_BRATIO3B05_BRATIO4B05_BRATIO5A025,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B05_BRATIO2B025_BRATIO3B05_BRATIO4B05_BRATIO5A05,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B05_BRATIO2B025_BRATIO3B05_BRATIO4B05_BRATIO5A075,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B05_BRATIO2B025_BRATIO3B05_BRATIO4B05_BRATIO5A10,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B05_BRATIO2B025_BRATIO3B05_BRATIO4B075_BRATIO5A00,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B05_BRATIO2B025_BRATIO3B05_BRATIO4B075_BRATIO5A025,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B05_BRATIO2B025_BRATIO3B05_BRATIO4B075_BRATIO5A05,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B05_BRATIO2B025_BRATIO3B05_BRATIO4B075_BRATIO5A075,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B05_BRATIO2B025_BRATIO3B05_BRATIO4B075_BRATIO5A10,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B05_BRATIO2B025_BRATIO3B05_BRATIO4B10_BRATIO5A00,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B05_BRATIO2B025_BRATIO3B05_BRATIO4B10_BRATIO5A025,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B05_BRATIO2B025_BRATIO3B05_BRATIO4B10_BRATIO5A05,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B05_BRATIO2B025_BRATIO3B05_BRATIO4B10_BRATIO5A075,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B05_BRATIO2B025_BRATIO3B05_BRATIO4B10_BRATIO5A10,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B05_BRATIO2B025_BRATIO3B075_BRATIO4B00_BRATIO5A00,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B05_BRATIO2B025_BRATIO3B075_BRATIO4B00_BRATIO5A025,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B05_BRATIO2B025_BRATIO3B075_BRATIO4B00_BRATIO5A05,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B05_BRATIO2B025_BRATIO3B075_BRATIO4B00_BRATIO5A075,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B05_BRATIO2B025_BRATIO3B075_BRATIO4B00_BRATIO5A10,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B05_BRATIO2B025_BRATIO3B075_BRATIO4B025_BRATIO5A00,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B05_BRATIO2B025_BRATIO3B075_BRATIO4B025_BRATIO5A025,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B05_BRATIO2B025_BRATIO3B075_BRATIO4B025_BRATIO5A05,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B05_BRATIO2B025_BRATIO3B075_BRATIO4B025_BRATIO5A075,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B05_BRATIO2B025_BRATIO3B075_BRATIO4B025_BRATIO5A10,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B05_BRATIO2B025_BRATIO3B075_BRATIO4B05_BRATIO5A00,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B05_BRATIO2B025_BRATIO3B075_BRATIO4B05_BRATIO5A025,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B05_BRATIO2B025_BRATIO3B075_BRATIO4B05_BRATIO5A05,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B05_BRATIO2B025_BRATIO3B075_BRATIO4B05_BRATIO5A075,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B05_BRATIO2B025_BRATIO3B075_BRATIO4B05_BRATIO5A10,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B05_BRATIO2B025_BRATIO3B075_BRATIO4B075_BRATIO5A00,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B05_BRATIO2B025_BRATIO3B075_BRATIO4B075_BRATIO5A025,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B05_BRATIO2B025_BRATIO3B075_BRATIO4B075_BRATIO5A05,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B05_BRATIO2B025_BRATIO3B075_BRATIO4B075_BRATIO5A075,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B05_BRATIO2B025_BRATIO3B075_BRATIO4B075_BRATIO5A10,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B05_BRATIO2B025_BRATIO3B075_BRATIO4B10_BRATIO5A00,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B05_BRATIO2B025_BRATIO3B075_BRATIO4B10_BRATIO5A025,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B05_BRATIO2B025_BRATIO3B075_BRATIO4B10_BRATIO5A05,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B05_BRATIO2B025_BRATIO3B075_BRATIO4B10_BRATIO5A075,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B05_BRATIO2B025_BRATIO3B075_BRATIO4B10_BRATIO5A10,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B05_BRATIO2B025_BRATIO3B10_BRATIO4B00_BRATIO5A00,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B05_BRATIO2B025_BRATIO3B10_BRATIO4B00_BRATIO5A025,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B05_BRATIO2B025_BRATIO3B10_BRATIO4B00_BRATIO5A05,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B05_BRATIO2B025_BRATIO3B10_BRATIO4B00_BRATIO5A075,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B05_BRATIO2B025_BRATIO3B10_BRATIO4B00_BRATIO5A10,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B05_BRATIO2B025_BRATIO3B10_BRATIO4B025_BRATIO5A00,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B05_BRATIO2B025_BRATIO3B10_BRATIO4B025_BRATIO5A025,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B05_BRATIO2B025_BRATIO3B10_BRATIO4B025_BRATIO5A05,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B05_BRATIO2B025_BRATIO3B10_BRATIO4B025_BRATIO5A075,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B05_BRATIO2B025_BRATIO3B10_BRATIO4B025_BRATIO5A10,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B05_BRATIO2B025_BRATIO3B10_BRATIO4B05_BRATIO5A00,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B05_BRATIO2B025_BRATIO3B10_BRATIO4B05_BRATIO5A025,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B05_BRATIO2B025_BRATIO3B10_BRATIO4B05_BRATIO5A05,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B05_BRATIO2B025_BRATIO3B10_BRATIO4B05_BRATIO5A075,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B05_BRATIO2B025_BRATIO3B10_BRATIO4B05_BRATIO5A10,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B05_BRATIO2B025_BRATIO3B10_BRATIO4B075_BRATIO5A00,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B05_BRATIO2B025_BRATIO3B10_BRATIO4B075_BRATIO5A025,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B05_BRATIO2B025_BRATIO3B10_BRATIO4B075_BRATIO5A05,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B05_BRATIO2B025_BRATIO3B10_BRATIO4B075_BRATIO5A075,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B05_BRATIO2B025_BRATIO3B10_BRATIO4B075_BRATIO5A10,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B05_BRATIO2B025_BRATIO3B10_BRATIO4B10_BRATIO5A00,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B05_BRATIO2B025_BRATIO3B10_BRATIO4B10_BRATIO5A025,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B05_BRATIO2B025_BRATIO3B10_BRATIO4B10_BRATIO5A05,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B05_BRATIO2B025_BRATIO3B10_BRATIO4B10_BRATIO5A075,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B05_BRATIO2B025_BRATIO3B10_BRATIO4B10_BRATIO5A10,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B05_BRATIO2B05_BRATIO3B00_BRATIO4B00_BRATIO5A00,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B05_BRATIO2B05_BRATIO3B00_BRATIO4B00_BRATIO5A025,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B05_BRATIO2B05_BRATIO3B00_BRATIO4B00_BRATIO5A05,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B05_BRATIO2B05_BRATIO3B00_BRATIO4B00_BRATIO5A075,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B05_BRATIO2B05_BRATIO3B00_BRATIO4B00_BRATIO5A10,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B05_BRATIO2B05_BRATIO3B00_BRATIO4B025_BRATIO5A00,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B05_BRATIO2B05_BRATIO3B00_BRATIO4B025_BRATIO5A025,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B05_BRATIO2B05_BRATIO3B00_BRATIO4B025_BRATIO5A05,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B05_BRATIO2B05_BRATIO3B00_BRATIO4B025_BRATIO5A075,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B05_BRATIO2B05_BRATIO3B00_BRATIO4B025_BRATIO5A10,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B05_BRATIO2B05_BRATIO3B00_BRATIO4B05_BRATIO5A00,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B05_BRATIO2B05_BRATIO3B00_BRATIO4B05_BRATIO5A025,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B05_BRATIO2B05_BRATIO3B00_BRATIO4B05_BRATIO5A05,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B05_BRATIO2B05_BRATIO3B00_BRATIO4B05_BRATIO5A075,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B05_BRATIO2B05_BRATIO3B00_BRATIO4B05_BRATIO5A10,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B05_BRATIO2B05_BRATIO3B00_BRATIO4B075_BRATIO5A00,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B05_BRATIO2B05_BRATIO3B00_BRATIO4B075_BRATIO5A025,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B05_BRATIO2B05_BRATIO3B00_BRATIO4B075_BRATIO5A05,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B05_BRATIO2B05_BRATIO3B00_BRATIO4B075_BRATIO5A075,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B05_BRATIO2B05_BRATIO3B00_BRATIO4B075_BRATIO5A10,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B05_BRATIO2B05_BRATIO3B00_BRATIO4B10_BRATIO5A00,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B05_BRATIO2B05_BRATIO3B00_BRATIO4B10_BRATIO5A025,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B05_BRATIO2B05_BRATIO3B00_BRATIO4B10_BRATIO5A05,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B05_BRATIO2B05_BRATIO3B00_BRATIO4B10_BRATIO5A075,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B05_BRATIO2B05_BRATIO3B00_BRATIO4B10_BRATIO5A10,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B05_BRATIO2B05_BRATIO3B025_BRATIO4B00_BRATIO5A00,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B05_BRATIO2B05_BRATIO3B025_BRATIO4B00_BRATIO5A025,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B05_BRATIO2B05_BRATIO3B025_BRATIO4B00_BRATIO5A05,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B05_BRATIO2B05_BRATIO3B025_BRATIO4B00_BRATIO5A075,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B05_BRATIO2B05_BRATIO3B025_BRATIO4B00_BRATIO5A10,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B05_BRATIO2B05_BRATIO3B025_BRATIO4B025_BRATIO5A00,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B05_BRATIO2B05_BRATIO3B025_BRATIO4B025_BRATIO5A025,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B05_BRATIO2B05_BRATIO3B025_BRATIO4B025_BRATIO5A05,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B05_BRATIO2B05_BRATIO3B025_BRATIO4B025_BRATIO5A075,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B05_BRATIO2B05_BRATIO3B025_BRATIO4B025_BRATIO5A10,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B05_BRATIO2B05_BRATIO3B025_BRATIO4B05_BRATIO5A00,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B05_BRATIO2B05_BRATIO3B025_BRATIO4B05_BRATIO5A025,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B05_BRATIO2B05_BRATIO3B025_BRATIO4B05_BRATIO5A05,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B05_BRATIO2B05_BRATIO3B025_BRATIO4B05_BRATIO5A075,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B05_BRATIO2B05_BRATIO3B025_BRATIO4B05_BRATIO5A10,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B05_BRATIO2B05_BRATIO3B025_BRATIO4B075_BRATIO5A00,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B05_BRATIO2B05_BRATIO3B025_BRATIO4B075_BRATIO5A025,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B05_BRATIO2B05_BRATIO3B025_BRATIO4B075_BRATIO5A05,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B05_BRATIO2B05_BRATIO3B025_BRATIO4B075_BRATIO5A075,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B05_BRATIO2B05_BRATIO3B025_BRATIO4B075_BRATIO5A10,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B05_BRATIO2B05_BRATIO3B025_BRATIO4B10_BRATIO5A00,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B05_BRATIO2B05_BRATIO3B025_BRATIO4B10_BRATIO5A025,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B05_BRATIO2B05_BRATIO3B025_BRATIO4B10_BRATIO5A05,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B05_BRATIO2B05_BRATIO3B025_BRATIO4B10_BRATIO5A075,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B05_BRATIO2B05_BRATIO3B025_BRATIO4B10_BRATIO5A10,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B05_BRATIO2B05_BRATIO3B05_BRATIO4B00_BRATIO5A00,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B05_BRATIO2B05_BRATIO3B05_BRATIO4B00_BRATIO5A025,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B05_BRATIO2B05_BRATIO3B05_BRATIO4B00_BRATIO5A05,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B05_BRATIO2B05_BRATIO3B05_BRATIO4B00_BRATIO5A075,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B05_BRATIO2B05_BRATIO3B05_BRATIO4B00_BRATIO5A10,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B05_BRATIO2B05_BRATIO3B05_BRATIO4B025_BRATIO5A00,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B05_BRATIO2B05_BRATIO3B05_BRATIO4B025_BRATIO5A025,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B05_BRATIO2B05_BRATIO3B05_BRATIO4B025_BRATIO5A05,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B05_BRATIO2B05_BRATIO3B05_BRATIO4B025_BRATIO5A075,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B05_BRATIO2B05_BRATIO3B05_BRATIO4B025_BRATIO5A10,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B05_BRATIO2B05_BRATIO3B05_BRATIO4B05_BRATIO5A00,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B05_BRATIO2B05_BRATIO3B05_BRATIO4B05_BRATIO5A025,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B05_BRATIO2B05_BRATIO3B05_BRATIO4B05_BRATIO5A05,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B05_BRATIO2B05_BRATIO3B05_BRATIO4B05_BRATIO5A075,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B05_BRATIO2B05_BRATIO3B05_BRATIO4B05_BRATIO5A10,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B05_BRATIO2B05_BRATIO3B05_BRATIO4B075_BRATIO5A00,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B05_BRATIO2B05_BRATIO3B05_BRATIO4B075_BRATIO5A025,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B05_BRATIO2B05_BRATIO3B05_BRATIO4B075_BRATIO5A05,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B05_BRATIO2B05_BRATIO3B05_BRATIO4B075_BRATIO5A075,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B05_BRATIO2B05_BRATIO3B05_BRATIO4B075_BRATIO5A10,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B05_BRATIO2B05_BRATIO3B05_BRATIO4B10_BRATIO5A00,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B05_BRATIO2B05_BRATIO3B05_BRATIO4B10_BRATIO5A025,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B05_BRATIO2B05_BRATIO3B05_BRATIO4B10_BRATIO5A05,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B05_BRATIO2B05_BRATIO3B05_BRATIO4B10_BRATIO5A075,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B05_BRATIO2B05_BRATIO3B05_BRATIO4B10_BRATIO5A10,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B05_BRATIO2B05_BRATIO3B075_BRATIO4B00_BRATIO5A00,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B05_BRATIO2B05_BRATIO3B075_BRATIO4B00_BRATIO5A025,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B05_BRATIO2B05_BRATIO3B075_BRATIO4B00_BRATIO5A05,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B05_BRATIO2B05_BRATIO3B075_BRATIO4B00_BRATIO5A075,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B05_BRATIO2B05_BRATIO3B075_BRATIO4B00_BRATIO5A10,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B05_BRATIO2B05_BRATIO3B075_BRATIO4B025_BRATIO5A00,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B05_BRATIO2B05_BRATIO3B075_BRATIO4B025_BRATIO5A025,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B05_BRATIO2B05_BRATIO3B075_BRATIO4B025_BRATIO5A05,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B05_BRATIO2B05_BRATIO3B075_BRATIO4B025_BRATIO5A075,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B05_BRATIO2B05_BRATIO3B075_BRATIO4B025_BRATIO5A10,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B05_BRATIO2B05_BRATIO3B075_BRATIO4B05_BRATIO5A00,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B05_BRATIO2B05_BRATIO3B075_BRATIO4B05_BRATIO5A025,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B05_BRATIO2B05_BRATIO3B075_BRATIO4B05_BRATIO5A05,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B05_BRATIO2B05_BRATIO3B075_BRATIO4B05_BRATIO5A075,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B05_BRATIO2B05_BRATIO3B075_BRATIO4B05_BRATIO5A10,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B05_BRATIO2B05_BRATIO3B075_BRATIO4B075_BRATIO5A00,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B05_BRATIO2B05_BRATIO3B075_BRATIO4B075_BRATIO5A025,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B05_BRATIO2B05_BRATIO3B075_BRATIO4B075_BRATIO5A05,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B05_BRATIO2B05_BRATIO3B075_BRATIO4B075_BRATIO5A075,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B05_BRATIO2B05_BRATIO3B075_BRATIO4B075_BRATIO5A10,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B05_BRATIO2B05_BRATIO3B075_BRATIO4B10_BRATIO5A00,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B05_BRATIO2B05_BRATIO3B075_BRATIO4B10_BRATIO5A025,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B05_BRATIO2B05_BRATIO3B075_BRATIO4B10_BRATIO5A05,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B05_BRATIO2B05_BRATIO3B075_BRATIO4B10_BRATIO5A075,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B05_BRATIO2B05_BRATIO3B075_BRATIO4B10_BRATIO5A10,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B05_BRATIO2B05_BRATIO3B10_BRATIO4B00_BRATIO5A00,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B05_BRATIO2B05_BRATIO3B10_BRATIO4B00_BRATIO5A025,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B05_BRATIO2B05_BRATIO3B10_BRATIO4B00_BRATIO5A05,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B05_BRATIO2B05_BRATIO3B10_BRATIO4B00_BRATIO5A075,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B05_BRATIO2B05_BRATIO3B10_BRATIO4B00_BRATIO5A10,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B05_BRATIO2B05_BRATIO3B10_BRATIO4B025_BRATIO5A00,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B05_BRATIO2B05_BRATIO3B10_BRATIO4B025_BRATIO5A025,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B05_BRATIO2B05_BRATIO3B10_BRATIO4B025_BRATIO5A05,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B05_BRATIO2B05_BRATIO3B10_BRATIO4B025_BRATIO5A075,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B05_BRATIO2B05_BRATIO3B10_BRATIO4B025_BRATIO5A10,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B05_BRATIO2B05_BRATIO3B10_BRATIO4B05_BRATIO5A00,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B05_BRATIO2B05_BRATIO3B10_BRATIO4B05_BRATIO5A025,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B05_BRATIO2B05_BRATIO3B10_BRATIO4B05_BRATIO5A05,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B05_BRATIO2B05_BRATIO3B10_BRATIO4B05_BRATIO5A075,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B05_BRATIO2B05_BRATIO3B10_BRATIO4B05_BRATIO5A10,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B05_BRATIO2B05_BRATIO3B10_BRATIO4B075_BRATIO5A00,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B05_BRATIO2B05_BRATIO3B10_BRATIO4B075_BRATIO5A025,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B05_BRATIO2B05_BRATIO3B10_BRATIO4B075_BRATIO5A05,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B05_BRATIO2B05_BRATIO3B10_BRATIO4B075_BRATIO5A075,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B05_BRATIO2B05_BRATIO3B10_BRATIO4B075_BRATIO5A10,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B05_BRATIO2B05_BRATIO3B10_BRATIO4B10_BRATIO5A00,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B05_BRATIO2B05_BRATIO3B10_BRATIO4B10_BRATIO5A025,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B05_BRATIO2B05_BRATIO3B10_BRATIO4B10_BRATIO5A05,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B05_BRATIO2B05_BRATIO3B10_BRATIO4B10_BRATIO5A075,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B05_BRATIO2B05_BRATIO3B10_BRATIO4B10_BRATIO5A10,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B05_BRATIO2B075_BRATIO3B00_BRATIO4B00_BRATIO5A00,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B05_BRATIO2B075_BRATIO3B00_BRATIO4B00_BRATIO5A025,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B05_BRATIO2B075_BRATIO3B00_BRATIO4B00_BRATIO5A05,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B05_BRATIO2B075_BRATIO3B00_BRATIO4B00_BRATIO5A075,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B05_BRATIO2B075_BRATIO3B00_BRATIO4B00_BRATIO5A10,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B05_BRATIO2B075_BRATIO3B00_BRATIO4B025_BRATIO5A00,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B05_BRATIO2B075_BRATIO3B00_BRATIO4B025_BRATIO5A025,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B05_BRATIO2B075_BRATIO3B00_BRATIO4B025_BRATIO5A05,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B05_BRATIO2B075_BRATIO3B00_BRATIO4B025_BRATIO5A075,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B05_BRATIO2B075_BRATIO3B00_BRATIO4B025_BRATIO5A10,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B05_BRATIO2B075_BRATIO3B00_BRATIO4B05_BRATIO5A00,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B05_BRATIO2B075_BRATIO3B00_BRATIO4B05_BRATIO5A025,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B05_BRATIO2B075_BRATIO3B00_BRATIO4B05_BRATIO5A05,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B05_BRATIO2B075_BRATIO3B00_BRATIO4B05_BRATIO5A075,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B05_BRATIO2B075_BRATIO3B00_BRATIO4B05_BRATIO5A10,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B05_BRATIO2B075_BRATIO3B00_BRATIO4B075_BRATIO5A00,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B05_BRATIO2B075_BRATIO3B00_BRATIO4B075_BRATIO5A025,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B05_BRATIO2B075_BRATIO3B00_BRATIO4B075_BRATIO5A05,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B05_BRATIO2B075_BRATIO3B00_BRATIO4B075_BRATIO5A075,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B05_BRATIO2B075_BRATIO3B00_BRATIO4B075_BRATIO5A10,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B05_BRATIO2B075_BRATIO3B00_BRATIO4B10_BRATIO5A00,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B05_BRATIO2B075_BRATIO3B00_BRATIO4B10_BRATIO5A025,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B05_BRATIO2B075_BRATIO3B00_BRATIO4B10_BRATIO5A05,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B05_BRATIO2B075_BRATIO3B00_BRATIO4B10_BRATIO5A075,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B05_BRATIO2B075_BRATIO3B00_BRATIO4B10_BRATIO5A10,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B05_BRATIO2B075_BRATIO3B025_BRATIO4B00_BRATIO5A00,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B05_BRATIO2B075_BRATIO3B025_BRATIO4B00_BRATIO5A025,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B05_BRATIO2B075_BRATIO3B025_BRATIO4B00_BRATIO5A05,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B05_BRATIO2B075_BRATIO3B025_BRATIO4B00_BRATIO5A075,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B05_BRATIO2B075_BRATIO3B025_BRATIO4B00_BRATIO5A10,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B05_BRATIO2B075_BRATIO3B025_BRATIO4B025_BRATIO5A00,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B05_BRATIO2B075_BRATIO3B025_BRATIO4B025_BRATIO5A025,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B05_BRATIO2B075_BRATIO3B025_BRATIO4B025_BRATIO5A05,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B05_BRATIO2B075_BRATIO3B025_BRATIO4B025_BRATIO5A075,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B05_BRATIO2B075_BRATIO3B025_BRATIO4B025_BRATIO5A10,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B05_BRATIO2B075_BRATIO3B025_BRATIO4B05_BRATIO5A00,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B05_BRATIO2B075_BRATIO3B025_BRATIO4B05_BRATIO5A025,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B05_BRATIO2B075_BRATIO3B025_BRATIO4B05_BRATIO5A05,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B05_BRATIO2B075_BRATIO3B025_BRATIO4B05_BRATIO5A075,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B05_BRATIO2B075_BRATIO3B025_BRATIO4B05_BRATIO5A10,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B05_BRATIO2B075_BRATIO3B025_BRATIO4B075_BRATIO5A00,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B05_BRATIO2B075_BRATIO3B025_BRATIO4B075_BRATIO5A025,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B05_BRATIO2B075_BRATIO3B025_BRATIO4B075_BRATIO5A05,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B05_BRATIO2B075_BRATIO3B025_BRATIO4B075_BRATIO5A075,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B05_BRATIO2B075_BRATIO3B025_BRATIO4B075_BRATIO5A10,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B05_BRATIO2B075_BRATIO3B025_BRATIO4B10_BRATIO5A00,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B05_BRATIO2B075_BRATIO3B025_BRATIO4B10_BRATIO5A025,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B05_BRATIO2B075_BRATIO3B025_BRATIO4B10_BRATIO5A05,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B05_BRATIO2B075_BRATIO3B025_BRATIO4B10_BRATIO5A075,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B05_BRATIO2B075_BRATIO3B025_BRATIO4B10_BRATIO5A10,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B05_BRATIO2B075_BRATIO3B05_BRATIO4B00_BRATIO5A00,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B05_BRATIO2B075_BRATIO3B05_BRATIO4B00_BRATIO5A025,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B05_BRATIO2B075_BRATIO3B05_BRATIO4B00_BRATIO5A05,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B05_BRATIO2B075_BRATIO3B05_BRATIO4B00_BRATIO5A075,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B05_BRATIO2B075_BRATIO3B05_BRATIO4B00_BRATIO5A10,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B05_BRATIO2B075_BRATIO3B05_BRATIO4B025_BRATIO5A00,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B05_BRATIO2B075_BRATIO3B05_BRATIO4B025_BRATIO5A025,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B05_BRATIO2B075_BRATIO3B05_BRATIO4B025_BRATIO5A05,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B05_BRATIO2B075_BRATIO3B05_BRATIO4B025_BRATIO5A075,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B05_BRATIO2B075_BRATIO3B05_BRATIO4B025_BRATIO5A10,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B05_BRATIO2B075_BRATIO3B05_BRATIO4B05_BRATIO5A00,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B05_BRATIO2B075_BRATIO3B05_BRATIO4B05_BRATIO5A025,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B05_BRATIO2B075_BRATIO3B05_BRATIO4B05_BRATIO5A05,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B05_BRATIO2B075_BRATIO3B05_BRATIO4B05_BRATIO5A075,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B05_BRATIO2B075_BRATIO3B05_BRATIO4B05_BRATIO5A10,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B05_BRATIO2B075_BRATIO3B05_BRATIO4B075_BRATIO5A00,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B05_BRATIO2B075_BRATIO3B05_BRATIO4B075_BRATIO5A025,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B05_BRATIO2B075_BRATIO3B05_BRATIO4B075_BRATIO5A05,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B05_BRATIO2B075_BRATIO3B05_BRATIO4B075_BRATIO5A075,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B05_BRATIO2B075_BRATIO3B05_BRATIO4B075_BRATIO5A10,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B05_BRATIO2B075_BRATIO3B05_BRATIO4B10_BRATIO5A00,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B05_BRATIO2B075_BRATIO3B05_BRATIO4B10_BRATIO5A025,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B05_BRATIO2B075_BRATIO3B05_BRATIO4B10_BRATIO5A05,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B05_BRATIO2B075_BRATIO3B05_BRATIO4B10_BRATIO5A075,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B05_BRATIO2B075_BRATIO3B05_BRATIO4B10_BRATIO5A10,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B05_BRATIO2B075_BRATIO3B075_BRATIO4B00_BRATIO5A00,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B05_BRATIO2B075_BRATIO3B075_BRATIO4B00_BRATIO5A025,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B05_BRATIO2B075_BRATIO3B075_BRATIO4B00_BRATIO5A05,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B05_BRATIO2B075_BRATIO3B075_BRATIO4B00_BRATIO5A075,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B05_BRATIO2B075_BRATIO3B075_BRATIO4B00_BRATIO5A10,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B05_BRATIO2B075_BRATIO3B075_BRATIO4B025_BRATIO5A00,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B05_BRATIO2B075_BRATIO3B075_BRATIO4B025_BRATIO5A025,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B05_BRATIO2B075_BRATIO3B075_BRATIO4B025_BRATIO5A05,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B05_BRATIO2B075_BRATIO3B075_BRATIO4B025_BRATIO5A075,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B05_BRATIO2B075_BRATIO3B075_BRATIO4B025_BRATIO5A10,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B05_BRATIO2B075_BRATIO3B075_BRATIO4B05_BRATIO5A00,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B05_BRATIO2B075_BRATIO3B075_BRATIO4B05_BRATIO5A025,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B05_BRATIO2B075_BRATIO3B075_BRATIO4B05_BRATIO5A05,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B05_BRATIO2B075_BRATIO3B075_BRATIO4B05_BRATIO5A075,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B05_BRATIO2B075_BRATIO3B075_BRATIO4B05_BRATIO5A10,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B05_BRATIO2B075_BRATIO3B075_BRATIO4B075_BRATIO5A00,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B05_BRATIO2B075_BRATIO3B075_BRATIO4B075_BRATIO5A025,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B05_BRATIO2B075_BRATIO3B075_BRATIO4B075_BRATIO5A05,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B05_BRATIO2B075_BRATIO3B075_BRATIO4B075_BRATIO5A075,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B05_BRATIO2B075_BRATIO3B075_BRATIO4B075_BRATIO5A10,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B05_BRATIO2B075_BRATIO3B075_BRATIO4B10_BRATIO5A00,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B05_BRATIO2B075_BRATIO3B075_BRATIO4B10_BRATIO5A025,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B05_BRATIO2B075_BRATIO3B075_BRATIO4B10_BRATIO5A05,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B05_BRATIO2B075_BRATIO3B075_BRATIO4B10_BRATIO5A075,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B05_BRATIO2B075_BRATIO3B075_BRATIO4B10_BRATIO5A10,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B05_BRATIO2B075_BRATIO3B10_BRATIO4B00_BRATIO5A00,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B05_BRATIO2B075_BRATIO3B10_BRATIO4B00_BRATIO5A025,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B05_BRATIO2B075_BRATIO3B10_BRATIO4B00_BRATIO5A05,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B05_BRATIO2B075_BRATIO3B10_BRATIO4B00_BRATIO5A075,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B05_BRATIO2B075_BRATIO3B10_BRATIO4B00_BRATIO5A10,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B05_BRATIO2B075_BRATIO3B10_BRATIO4B025_BRATIO5A00,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B05_BRATIO2B075_BRATIO3B10_BRATIO4B025_BRATIO5A025,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B05_BRATIO2B075_BRATIO3B10_BRATIO4B025_BRATIO5A05,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B05_BRATIO2B075_BRATIO3B10_BRATIO4B025_BRATIO5A075,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B05_BRATIO2B075_BRATIO3B10_BRATIO4B025_BRATIO5A10,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B05_BRATIO2B075_BRATIO3B10_BRATIO4B05_BRATIO5A00,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B05_BRATIO2B075_BRATIO3B10_BRATIO4B05_BRATIO5A025,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B05_BRATIO2B075_BRATIO3B10_BRATIO4B05_BRATIO5A05,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B05_BRATIO2B075_BRATIO3B10_BRATIO4B05_BRATIO5A075,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B05_BRATIO2B075_BRATIO3B10_BRATIO4B05_BRATIO5A10,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B05_BRATIO2B075_BRATIO3B10_BRATIO4B075_BRATIO5A00,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B05_BRATIO2B075_BRATIO3B10_BRATIO4B075_BRATIO5A025,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B05_BRATIO2B075_BRATIO3B10_BRATIO4B075_BRATIO5A05,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B05_BRATIO2B075_BRATIO3B10_BRATIO4B075_BRATIO5A075,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B05_BRATIO2B075_BRATIO3B10_BRATIO4B075_BRATIO5A10,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B05_BRATIO2B075_BRATIO3B10_BRATIO4B10_BRATIO5A00,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B05_BRATIO2B075_BRATIO3B10_BRATIO4B10_BRATIO5A025,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B05_BRATIO2B075_BRATIO3B10_BRATIO4B10_BRATIO5A05,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B05_BRATIO2B075_BRATIO3B10_BRATIO4B10_BRATIO5A075,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B05_BRATIO2B075_BRATIO3B10_BRATIO4B10_BRATIO5A10,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B05_BRATIO2B10_BRATIO3B00_BRATIO4B00_BRATIO5A00,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B05_BRATIO2B10_BRATIO3B00_BRATIO4B00_BRATIO5A025,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B05_BRATIO2B10_BRATIO3B00_BRATIO4B00_BRATIO5A05,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B05_BRATIO2B10_BRATIO3B00_BRATIO4B00_BRATIO5A075,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B05_BRATIO2B10_BRATIO3B00_BRATIO4B00_BRATIO5A10,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B05_BRATIO2B10_BRATIO3B00_BRATIO4B025_BRATIO5A00,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B05_BRATIO2B10_BRATIO3B00_BRATIO4B025_BRATIO5A025,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B05_BRATIO2B10_BRATIO3B00_BRATIO4B025_BRATIO5A05,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B05_BRATIO2B10_BRATIO3B00_BRATIO4B025_BRATIO5A075,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B05_BRATIO2B10_BRATIO3B00_BRATIO4B025_BRATIO5A10,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B05_BRATIO2B10_BRATIO3B00_BRATIO4B05_BRATIO5A00,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B05_BRATIO2B10_BRATIO3B00_BRATIO4B05_BRATIO5A025,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B05_BRATIO2B10_BRATIO3B00_BRATIO4B05_BRATIO5A05,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B05_BRATIO2B10_BRATIO3B00_BRATIO4B05_BRATIO5A075,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B05_BRATIO2B10_BRATIO3B00_BRATIO4B05_BRATIO5A10,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B05_BRATIO2B10_BRATIO3B00_BRATIO4B075_BRATIO5A00,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B05_BRATIO2B10_BRATIO3B00_BRATIO4B075_BRATIO5A025,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B05_BRATIO2B10_BRATIO3B00_BRATIO4B075_BRATIO5A05,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B05_BRATIO2B10_BRATIO3B00_BRATIO4B075_BRATIO5A075,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B05_BRATIO2B10_BRATIO3B00_BRATIO4B075_BRATIO5A10,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B05_BRATIO2B10_BRATIO3B00_BRATIO4B10_BRATIO5A00,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B05_BRATIO2B10_BRATIO3B00_BRATIO4B10_BRATIO5A025,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B05_BRATIO2B10_BRATIO3B00_BRATIO4B10_BRATIO5A05,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B05_BRATIO2B10_BRATIO3B00_BRATIO4B10_BRATIO5A075,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B05_BRATIO2B10_BRATIO3B00_BRATIO4B10_BRATIO5A10,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B05_BRATIO2B10_BRATIO3B025_BRATIO4B00_BRATIO5A00,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B05_BRATIO2B10_BRATIO3B025_BRATIO4B00_BRATIO5A025,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B05_BRATIO2B10_BRATIO3B025_BRATIO4B00_BRATIO5A05,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B05_BRATIO2B10_BRATIO3B025_BRATIO4B00_BRATIO5A075,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B05_BRATIO2B10_BRATIO3B025_BRATIO4B00_BRATIO5A10,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B05_BRATIO2B10_BRATIO3B025_BRATIO4B025_BRATIO5A00,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B05_BRATIO2B10_BRATIO3B025_BRATIO4B025_BRATIO5A025,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B05_BRATIO2B10_BRATIO3B025_BRATIO4B025_BRATIO5A05,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B05_BRATIO2B10_BRATIO3B025_BRATIO4B025_BRATIO5A075,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B05_BRATIO2B10_BRATIO3B025_BRATIO4B025_BRATIO5A10,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B05_BRATIO2B10_BRATIO3B025_BRATIO4B05_BRATIO5A00,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B05_BRATIO2B10_BRATIO3B025_BRATIO4B05_BRATIO5A025,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B05_BRATIO2B10_BRATIO3B025_BRATIO4B05_BRATIO5A05,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B05_BRATIO2B10_BRATIO3B025_BRATIO4B05_BRATIO5A075,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B05_BRATIO2B10_BRATIO3B025_BRATIO4B05_BRATIO5A10,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B05_BRATIO2B10_BRATIO3B025_BRATIO4B075_BRATIO5A00,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B05_BRATIO2B10_BRATIO3B025_BRATIO4B075_BRATIO5A025,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B05_BRATIO2B10_BRATIO3B025_BRATIO4B075_BRATIO5A05,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B05_BRATIO2B10_BRATIO3B025_BRATIO4B075_BRATIO5A075,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B05_BRATIO2B10_BRATIO3B025_BRATIO4B075_BRATIO5A10,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B05_BRATIO2B10_BRATIO3B025_BRATIO4B10_BRATIO5A00,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B05_BRATIO2B10_BRATIO3B025_BRATIO4B10_BRATIO5A025,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B05_BRATIO2B10_BRATIO3B025_BRATIO4B10_BRATIO5A05,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B05_BRATIO2B10_BRATIO3B025_BRATIO4B10_BRATIO5A075,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B05_BRATIO2B10_BRATIO3B025_BRATIO4B10_BRATIO5A10,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B05_BRATIO2B10_BRATIO3B05_BRATIO4B00_BRATIO5A00,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B05_BRATIO2B10_BRATIO3B05_BRATIO4B00_BRATIO5A025,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B05_BRATIO2B10_BRATIO3B05_BRATIO4B00_BRATIO5A05,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B05_BRATIO2B10_BRATIO3B05_BRATIO4B00_BRATIO5A075,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B05_BRATIO2B10_BRATIO3B05_BRATIO4B00_BRATIO5A10,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B05_BRATIO2B10_BRATIO3B05_BRATIO4B025_BRATIO5A00,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B05_BRATIO2B10_BRATIO3B05_BRATIO4B025_BRATIO5A025,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B05_BRATIO2B10_BRATIO3B05_BRATIO4B025_BRATIO5A05,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B05_BRATIO2B10_BRATIO3B05_BRATIO4B025_BRATIO5A075,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B05_BRATIO2B10_BRATIO3B05_BRATIO4B025_BRATIO5A10,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B05_BRATIO2B10_BRATIO3B05_BRATIO4B05_BRATIO5A00,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B05_BRATIO2B10_BRATIO3B05_BRATIO4B05_BRATIO5A025,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B05_BRATIO2B10_BRATIO3B05_BRATIO4B05_BRATIO5A05,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B05_BRATIO2B10_BRATIO3B05_BRATIO4B05_BRATIO5A075,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B05_BRATIO2B10_BRATIO3B05_BRATIO4B05_BRATIO5A10,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B05_BRATIO2B10_BRATIO3B05_BRATIO4B075_BRATIO5A00,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B05_BRATIO2B10_BRATIO3B05_BRATIO4B075_BRATIO5A025,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B05_BRATIO2B10_BRATIO3B05_BRATIO4B075_BRATIO5A05,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B05_BRATIO2B10_BRATIO3B05_BRATIO4B075_BRATIO5A075,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B05_BRATIO2B10_BRATIO3B05_BRATIO4B075_BRATIO5A10,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B05_BRATIO2B10_BRATIO3B05_BRATIO4B10_BRATIO5A00,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B05_BRATIO2B10_BRATIO3B05_BRATIO4B10_BRATIO5A025,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B05_BRATIO2B10_BRATIO3B05_BRATIO4B10_BRATIO5A05,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B05_BRATIO2B10_BRATIO3B05_BRATIO4B10_BRATIO5A075,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B05_BRATIO2B10_BRATIO3B05_BRATIO4B10_BRATIO5A10,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B05_BRATIO2B10_BRATIO3B075_BRATIO4B00_BRATIO5A00,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B05_BRATIO2B10_BRATIO3B075_BRATIO4B00_BRATIO5A025,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B05_BRATIO2B10_BRATIO3B075_BRATIO4B00_BRATIO5A05,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B05_BRATIO2B10_BRATIO3B075_BRATIO4B00_BRATIO5A075,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B05_BRATIO2B10_BRATIO3B075_BRATIO4B00_BRATIO5A10,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B05_BRATIO2B10_BRATIO3B075_BRATIO4B025_BRATIO5A00,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B05_BRATIO2B10_BRATIO3B075_BRATIO4B025_BRATIO5A025,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B05_BRATIO2B10_BRATIO3B075_BRATIO4B025_BRATIO5A05,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B05_BRATIO2B10_BRATIO3B075_BRATIO4B025_BRATIO5A075,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B05_BRATIO2B10_BRATIO3B075_BRATIO4B025_BRATIO5A10,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B05_BRATIO2B10_BRATIO3B075_BRATIO4B05_BRATIO5A00,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B05_BRATIO2B10_BRATIO3B075_BRATIO4B05_BRATIO5A025,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B05_BRATIO2B10_BRATIO3B075_BRATIO4B05_BRATIO5A05,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B05_BRATIO2B10_BRATIO3B075_BRATIO4B05_BRATIO5A075,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B05_BRATIO2B10_BRATIO3B075_BRATIO4B05_BRATIO5A10,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B05_BRATIO2B10_BRATIO3B075_BRATIO4B075_BRATIO5A00,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B05_BRATIO2B10_BRATIO3B075_BRATIO4B075_BRATIO5A025,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B05_BRATIO2B10_BRATIO3B075_BRATIO4B075_BRATIO5A05,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B05_BRATIO2B10_BRATIO3B075_BRATIO4B075_BRATIO5A075,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B05_BRATIO2B10_BRATIO3B075_BRATIO4B075_BRATIO5A10,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B05_BRATIO2B10_BRATIO3B075_BRATIO4B10_BRATIO5A00,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B05_BRATIO2B10_BRATIO3B075_BRATIO4B10_BRATIO5A025,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B05_BRATIO2B10_BRATIO3B075_BRATIO4B10_BRATIO5A05,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B05_BRATIO2B10_BRATIO3B075_BRATIO4B10_BRATIO5A075,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B05_BRATIO2B10_BRATIO3B075_BRATIO4B10_BRATIO5A10,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B05_BRATIO2B10_BRATIO3B10_BRATIO4B00_BRATIO5A00,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B05_BRATIO2B10_BRATIO3B10_BRATIO4B00_BRATIO5A025,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B05_BRATIO2B10_BRATIO3B10_BRATIO4B00_BRATIO5A05,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B05_BRATIO2B10_BRATIO3B10_BRATIO4B00_BRATIO5A075,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B05_BRATIO2B10_BRATIO3B10_BRATIO4B00_BRATIO5A10,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B05_BRATIO2B10_BRATIO3B10_BRATIO4B025_BRATIO5A00,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B05_BRATIO2B10_BRATIO3B10_BRATIO4B025_BRATIO5A025,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B05_BRATIO2B10_BRATIO3B10_BRATIO4B025_BRATIO5A05,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B05_BRATIO2B10_BRATIO3B10_BRATIO4B025_BRATIO5A075,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B05_BRATIO2B10_BRATIO3B10_BRATIO4B025_BRATIO5A10,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B05_BRATIO2B10_BRATIO3B10_BRATIO4B05_BRATIO5A00,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B05_BRATIO2B10_BRATIO3B10_BRATIO4B05_BRATIO5A025,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B05_BRATIO2B10_BRATIO3B10_BRATIO4B05_BRATIO5A05,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B05_BRATIO2B10_BRATIO3B10_BRATIO4B05_BRATIO5A075,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B05_BRATIO2B10_BRATIO3B10_BRATIO4B05_BRATIO5A10,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B05_BRATIO2B10_BRATIO3B10_BRATIO4B075_BRATIO5A00,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B05_BRATIO2B10_BRATIO3B10_BRATIO4B075_BRATIO5A025,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B05_BRATIO2B10_BRATIO3B10_BRATIO4B075_BRATIO5A05,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B05_BRATIO2B10_BRATIO3B10_BRATIO4B075_BRATIO5A075,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B05_BRATIO2B10_BRATIO3B10_BRATIO4B075_BRATIO5A10,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B05_BRATIO2B10_BRATIO3B10_BRATIO4B10_BRATIO5A00,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B05_BRATIO2B10_BRATIO3B10_BRATIO4B10_BRATIO5A025,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B05_BRATIO2B10_BRATIO3B10_BRATIO4B10_BRATIO5A05,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B05_BRATIO2B10_BRATIO3B10_BRATIO4B10_BRATIO5A075,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B05_BRATIO2B10_BRATIO3B10_BRATIO4B10_BRATIO5A10,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B075_BRATIO2B00_BRATIO3B00_BRATIO4B00_BRATIO5A00,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B075_BRATIO2B00_BRATIO3B00_BRATIO4B00_BRATIO5A025,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B075_BRATIO2B00_BRATIO3B00_BRATIO4B00_BRATIO5A05,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B075_BRATIO2B00_BRATIO3B00_BRATIO4B00_BRATIO5A075,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B075_BRATIO2B00_BRATIO3B00_BRATIO4B00_BRATIO5A10,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B075_BRATIO2B00_BRATIO3B00_BRATIO4B025_BRATIO5A00,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B075_BRATIO2B00_BRATIO3B00_BRATIO4B025_BRATIO5A025,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B075_BRATIO2B00_BRATIO3B00_BRATIO4B025_BRATIO5A05,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B075_BRATIO2B00_BRATIO3B00_BRATIO4B025_BRATIO5A075,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B075_BRATIO2B00_BRATIO3B00_BRATIO4B025_BRATIO5A10,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B075_BRATIO2B00_BRATIO3B00_BRATIO4B05_BRATIO5A00,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B075_BRATIO2B00_BRATIO3B00_BRATIO4B05_BRATIO5A025,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B075_BRATIO2B00_BRATIO3B00_BRATIO4B05_BRATIO5A05,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B075_BRATIO2B00_BRATIO3B00_BRATIO4B05_BRATIO5A075,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B075_BRATIO2B00_BRATIO3B00_BRATIO4B05_BRATIO5A10,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B075_BRATIO2B00_BRATIO3B00_BRATIO4B075_BRATIO5A00,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B075_BRATIO2B00_BRATIO3B00_BRATIO4B075_BRATIO5A025,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B075_BRATIO2B00_BRATIO3B00_BRATIO4B075_BRATIO5A05,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B075_BRATIO2B00_BRATIO3B00_BRATIO4B075_BRATIO5A075,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B075_BRATIO2B00_BRATIO3B00_BRATIO4B075_BRATIO5A10,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B075_BRATIO2B00_BRATIO3B00_BRATIO4B10_BRATIO5A00,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B075_BRATIO2B00_BRATIO3B00_BRATIO4B10_BRATIO5A025,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B075_BRATIO2B00_BRATIO3B00_BRATIO4B10_BRATIO5A05,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B075_BRATIO2B00_BRATIO3B00_BRATIO4B10_BRATIO5A075,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B075_BRATIO2B00_BRATIO3B00_BRATIO4B10_BRATIO5A10,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B075_BRATIO2B00_BRATIO3B025_BRATIO4B00_BRATIO5A00,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B075_BRATIO2B00_BRATIO3B025_BRATIO4B00_BRATIO5A025,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B075_BRATIO2B00_BRATIO3B025_BRATIO4B00_BRATIO5A05,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B075_BRATIO2B00_BRATIO3B025_BRATIO4B00_BRATIO5A075,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B075_BRATIO2B00_BRATIO3B025_BRATIO4B00_BRATIO5A10,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B075_BRATIO2B00_BRATIO3B025_BRATIO4B025_BRATIO5A00,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B075_BRATIO2B00_BRATIO3B025_BRATIO4B025_BRATIO5A025,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B075_BRATIO2B00_BRATIO3B025_BRATIO4B025_BRATIO5A05,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B075_BRATIO2B00_BRATIO3B025_BRATIO4B025_BRATIO5A075,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B075_BRATIO2B00_BRATIO3B025_BRATIO4B025_BRATIO5A10,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B075_BRATIO2B00_BRATIO3B025_BRATIO4B05_BRATIO5A00,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B075_BRATIO2B00_BRATIO3B025_BRATIO4B05_BRATIO5A025,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B075_BRATIO2B00_BRATIO3B025_BRATIO4B05_BRATIO5A05,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B075_BRATIO2B00_BRATIO3B025_BRATIO4B05_BRATIO5A075,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B075_BRATIO2B00_BRATIO3B025_BRATIO4B05_BRATIO5A10,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B075_BRATIO2B00_BRATIO3B025_BRATIO4B075_BRATIO5A00,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B075_BRATIO2B00_BRATIO3B025_BRATIO4B075_BRATIO5A025,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B075_BRATIO2B00_BRATIO3B025_BRATIO4B075_BRATIO5A05,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B075_BRATIO2B00_BRATIO3B025_BRATIO4B075_BRATIO5A075,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B075_BRATIO2B00_BRATIO3B025_BRATIO4B075_BRATIO5A10,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B075_BRATIO2B00_BRATIO3B025_BRATIO4B10_BRATIO5A00,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B075_BRATIO2B00_BRATIO3B025_BRATIO4B10_BRATIO5A025,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B075_BRATIO2B00_BRATIO3B025_BRATIO4B10_BRATIO5A05,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B075_BRATIO2B00_BRATIO3B025_BRATIO4B10_BRATIO5A075,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B075_BRATIO2B00_BRATIO3B025_BRATIO4B10_BRATIO5A10,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B075_BRATIO2B00_BRATIO3B05_BRATIO4B00_BRATIO5A00,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B075_BRATIO2B00_BRATIO3B05_BRATIO4B00_BRATIO5A025,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B075_BRATIO2B00_BRATIO3B05_BRATIO4B00_BRATIO5A05,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B075_BRATIO2B00_BRATIO3B05_BRATIO4B00_BRATIO5A075,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B075_BRATIO2B00_BRATIO3B05_BRATIO4B00_BRATIO5A10,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B075_BRATIO2B00_BRATIO3B05_BRATIO4B025_BRATIO5A00,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B075_BRATIO2B00_BRATIO3B05_BRATIO4B025_BRATIO5A025,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B075_BRATIO2B00_BRATIO3B05_BRATIO4B025_BRATIO5A05,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B075_BRATIO2B00_BRATIO3B05_BRATIO4B025_BRATIO5A075,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B075_BRATIO2B00_BRATIO3B05_BRATIO4B025_BRATIO5A10,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B075_BRATIO2B00_BRATIO3B05_BRATIO4B05_BRATIO5A00,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B075_BRATIO2B00_BRATIO3B05_BRATIO4B05_BRATIO5A025,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B075_BRATIO2B00_BRATIO3B05_BRATIO4B05_BRATIO5A05,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B075_BRATIO2B00_BRATIO3B05_BRATIO4B05_BRATIO5A075,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B075_BRATIO2B00_BRATIO3B05_BRATIO4B05_BRATIO5A10,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B075_BRATIO2B00_BRATIO3B05_BRATIO4B075_BRATIO5A00,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B075_BRATIO2B00_BRATIO3B05_BRATIO4B075_BRATIO5A025,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B075_BRATIO2B00_BRATIO3B05_BRATIO4B075_BRATIO5A05,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B075_BRATIO2B00_BRATIO3B05_BRATIO4B075_BRATIO5A075,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B075_BRATIO2B00_BRATIO3B05_BRATIO4B075_BRATIO5A10,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B075_BRATIO2B00_BRATIO3B05_BRATIO4B10_BRATIO5A00,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B075_BRATIO2B00_BRATIO3B05_BRATIO4B10_BRATIO5A025,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B075_BRATIO2B00_BRATIO3B05_BRATIO4B10_BRATIO5A05,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B075_BRATIO2B00_BRATIO3B05_BRATIO4B10_BRATIO5A075,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B075_BRATIO2B00_BRATIO3B05_BRATIO4B10_BRATIO5A10,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B075_BRATIO2B00_BRATIO3B075_BRATIO4B00_BRATIO5A00,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B075_BRATIO2B00_BRATIO3B075_BRATIO4B00_BRATIO5A025,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B075_BRATIO2B00_BRATIO3B075_BRATIO4B00_BRATIO5A05,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B075_BRATIO2B00_BRATIO3B075_BRATIO4B00_BRATIO5A075,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B075_BRATIO2B00_BRATIO3B075_BRATIO4B00_BRATIO5A10,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B075_BRATIO2B00_BRATIO3B075_BRATIO4B025_BRATIO5A00,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B075_BRATIO2B00_BRATIO3B075_BRATIO4B025_BRATIO5A025,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B075_BRATIO2B00_BRATIO3B075_BRATIO4B025_BRATIO5A05,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B075_BRATIO2B00_BRATIO3B075_BRATIO4B025_BRATIO5A075,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B075_BRATIO2B00_BRATIO3B075_BRATIO4B025_BRATIO5A10,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B075_BRATIO2B00_BRATIO3B075_BRATIO4B05_BRATIO5A00,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B075_BRATIO2B00_BRATIO3B075_BRATIO4B05_BRATIO5A025,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B075_BRATIO2B00_BRATIO3B075_BRATIO4B05_BRATIO5A05,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B075_BRATIO2B00_BRATIO3B075_BRATIO4B05_BRATIO5A075,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B075_BRATIO2B00_BRATIO3B075_BRATIO4B05_BRATIO5A10,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B075_BRATIO2B00_BRATIO3B075_BRATIO4B075_BRATIO5A00,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B075_BRATIO2B00_BRATIO3B075_BRATIO4B075_BRATIO5A025,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B075_BRATIO2B00_BRATIO3B075_BRATIO4B075_BRATIO5A05,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B075_BRATIO2B00_BRATIO3B075_BRATIO4B075_BRATIO5A075,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B075_BRATIO2B00_BRATIO3B075_BRATIO4B075_BRATIO5A10,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B075_BRATIO2B00_BRATIO3B075_BRATIO4B10_BRATIO5A00,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B075_BRATIO2B00_BRATIO3B075_BRATIO4B10_BRATIO5A025,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B075_BRATIO2B00_BRATIO3B075_BRATIO4B10_BRATIO5A05,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B075_BRATIO2B00_BRATIO3B075_BRATIO4B10_BRATIO5A075,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B075_BRATIO2B00_BRATIO3B075_BRATIO4B10_BRATIO5A10,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B075_BRATIO2B00_BRATIO3B10_BRATIO4B00_BRATIO5A00,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B075_BRATIO2B00_BRATIO3B10_BRATIO4B00_BRATIO5A025,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B075_BRATIO2B00_BRATIO3B10_BRATIO4B00_BRATIO5A05,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B075_BRATIO2B00_BRATIO3B10_BRATIO4B00_BRATIO5A075,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B075_BRATIO2B00_BRATIO3B10_BRATIO4B00_BRATIO5A10,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B075_BRATIO2B00_BRATIO3B10_BRATIO4B025_BRATIO5A00,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B075_BRATIO2B00_BRATIO3B10_BRATIO4B025_BRATIO5A025,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B075_BRATIO2B00_BRATIO3B10_BRATIO4B025_BRATIO5A05,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B075_BRATIO2B00_BRATIO3B10_BRATIO4B025_BRATIO5A075,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B075_BRATIO2B00_BRATIO3B10_BRATIO4B025_BRATIO5A10,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B075_BRATIO2B00_BRATIO3B10_BRATIO4B05_BRATIO5A00,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B075_BRATIO2B00_BRATIO3B10_BRATIO4B05_BRATIO5A025,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B075_BRATIO2B00_BRATIO3B10_BRATIO4B05_BRATIO5A05,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B075_BRATIO2B00_BRATIO3B10_BRATIO4B05_BRATIO5A075,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B075_BRATIO2B00_BRATIO3B10_BRATIO4B05_BRATIO5A10,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B075_BRATIO2B00_BRATIO3B10_BRATIO4B075_BRATIO5A00,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B075_BRATIO2B00_BRATIO3B10_BRATIO4B075_BRATIO5A025,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B075_BRATIO2B00_BRATIO3B10_BRATIO4B075_BRATIO5A05,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B075_BRATIO2B00_BRATIO3B10_BRATIO4B075_BRATIO5A075,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B075_BRATIO2B00_BRATIO3B10_BRATIO4B075_BRATIO5A10,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B075_BRATIO2B00_BRATIO3B10_BRATIO4B10_BRATIO5A00,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B075_BRATIO2B00_BRATIO3B10_BRATIO4B10_BRATIO5A025,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B075_BRATIO2B00_BRATIO3B10_BRATIO4B10_BRATIO5A05,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B075_BRATIO2B00_BRATIO3B10_BRATIO4B10_BRATIO5A075,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B075_BRATIO2B00_BRATIO3B10_BRATIO4B10_BRATIO5A10,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B075_BRATIO2B025_BRATIO3B00_BRATIO4B00_BRATIO5A00,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B075_BRATIO2B025_BRATIO3B00_BRATIO4B00_BRATIO5A025,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B075_BRATIO2B025_BRATIO3B00_BRATIO4B00_BRATIO5A05,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B075_BRATIO2B025_BRATIO3B00_BRATIO4B00_BRATIO5A075,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B075_BRATIO2B025_BRATIO3B00_BRATIO4B00_BRATIO5A10,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B075_BRATIO2B025_BRATIO3B00_BRATIO4B025_BRATIO5A00,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B075_BRATIO2B025_BRATIO3B00_BRATIO4B025_BRATIO5A025,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B075_BRATIO2B025_BRATIO3B00_BRATIO4B025_BRATIO5A05,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B075_BRATIO2B025_BRATIO3B00_BRATIO4B025_BRATIO5A075,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B075_BRATIO2B025_BRATIO3B00_BRATIO4B025_BRATIO5A10,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B075_BRATIO2B025_BRATIO3B00_BRATIO4B05_BRATIO5A00,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B075_BRATIO2B025_BRATIO3B00_BRATIO4B05_BRATIO5A025,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B075_BRATIO2B025_BRATIO3B00_BRATIO4B05_BRATIO5A05,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B075_BRATIO2B025_BRATIO3B00_BRATIO4B05_BRATIO5A075,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B075_BRATIO2B025_BRATIO3B00_BRATIO4B05_BRATIO5A10,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B075_BRATIO2B025_BRATIO3B00_BRATIO4B075_BRATIO5A00,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B075_BRATIO2B025_BRATIO3B00_BRATIO4B075_BRATIO5A025,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B075_BRATIO2B025_BRATIO3B00_BRATIO4B075_BRATIO5A05,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B075_BRATIO2B025_BRATIO3B00_BRATIO4B075_BRATIO5A075,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B075_BRATIO2B025_BRATIO3B00_BRATIO4B075_BRATIO5A10,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B075_BRATIO2B025_BRATIO3B00_BRATIO4B10_BRATIO5A00,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B075_BRATIO2B025_BRATIO3B00_BRATIO4B10_BRATIO5A025,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B075_BRATIO2B025_BRATIO3B00_BRATIO4B10_BRATIO5A05,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B075_BRATIO2B025_BRATIO3B00_BRATIO4B10_BRATIO5A075,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B075_BRATIO2B025_BRATIO3B00_BRATIO4B10_BRATIO5A10,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B075_BRATIO2B025_BRATIO3B025_BRATIO4B00_BRATIO5A00,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B075_BRATIO2B025_BRATIO3B025_BRATIO4B00_BRATIO5A025,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B075_BRATIO2B025_BRATIO3B025_BRATIO4B00_BRATIO5A05,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B075_BRATIO2B025_BRATIO3B025_BRATIO4B00_BRATIO5A075,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B075_BRATIO2B025_BRATIO3B025_BRATIO4B00_BRATIO5A10,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B075_BRATIO2B025_BRATIO3B025_BRATIO4B025_BRATIO5A00,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B075_BRATIO2B025_BRATIO3B025_BRATIO4B025_BRATIO5A025,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B075_BRATIO2B025_BRATIO3B025_BRATIO4B025_BRATIO5A05,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B075_BRATIO2B025_BRATIO3B025_BRATIO4B025_BRATIO5A075,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B075_BRATIO2B025_BRATIO3B025_BRATIO4B025_BRATIO5A10,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B075_BRATIO2B025_BRATIO3B025_BRATIO4B05_BRATIO5A00,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B075_BRATIO2B025_BRATIO3B025_BRATIO4B05_BRATIO5A025,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B075_BRATIO2B025_BRATIO3B025_BRATIO4B05_BRATIO5A05,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B075_BRATIO2B025_BRATIO3B025_BRATIO4B05_BRATIO5A075,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B075_BRATIO2B025_BRATIO3B025_BRATIO4B05_BRATIO5A10,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B075_BRATIO2B025_BRATIO3B025_BRATIO4B075_BRATIO5A00,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B075_BRATIO2B025_BRATIO3B025_BRATIO4B075_BRATIO5A025,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B075_BRATIO2B025_BRATIO3B025_BRATIO4B075_BRATIO5A05,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B075_BRATIO2B025_BRATIO3B025_BRATIO4B075_BRATIO5A075,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B075_BRATIO2B025_BRATIO3B025_BRATIO4B075_BRATIO5A10,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B075_BRATIO2B025_BRATIO3B025_BRATIO4B10_BRATIO5A00,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B075_BRATIO2B025_BRATIO3B025_BRATIO4B10_BRATIO5A025,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B075_BRATIO2B025_BRATIO3B025_BRATIO4B10_BRATIO5A05,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B075_BRATIO2B025_BRATIO3B025_BRATIO4B10_BRATIO5A075,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B075_BRATIO2B025_BRATIO3B025_BRATIO4B10_BRATIO5A10,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B075_BRATIO2B025_BRATIO3B05_BRATIO4B00_BRATIO5A00,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B075_BRATIO2B025_BRATIO3B05_BRATIO4B00_BRATIO5A025,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B075_BRATIO2B025_BRATIO3B05_BRATIO4B00_BRATIO5A05,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B075_BRATIO2B025_BRATIO3B05_BRATIO4B00_BRATIO5A075,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B075_BRATIO2B025_BRATIO3B05_BRATIO4B00_BRATIO5A10,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B075_BRATIO2B025_BRATIO3B05_BRATIO4B025_BRATIO5A00,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B075_BRATIO2B025_BRATIO3B05_BRATIO4B025_BRATIO5A025,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B075_BRATIO2B025_BRATIO3B05_BRATIO4B025_BRATIO5A05,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B075_BRATIO2B025_BRATIO3B05_BRATIO4B025_BRATIO5A075,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B075_BRATIO2B025_BRATIO3B05_BRATIO4B025_BRATIO5A10,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B075_BRATIO2B025_BRATIO3B05_BRATIO4B05_BRATIO5A00,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B075_BRATIO2B025_BRATIO3B05_BRATIO4B05_BRATIO5A025,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B075_BRATIO2B025_BRATIO3B05_BRATIO4B05_BRATIO5A05,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B075_BRATIO2B025_BRATIO3B05_BRATIO4B05_BRATIO5A075,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B075_BRATIO2B025_BRATIO3B05_BRATIO4B05_BRATIO5A10,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B075_BRATIO2B025_BRATIO3B05_BRATIO4B075_BRATIO5A00,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B075_BRATIO2B025_BRATIO3B05_BRATIO4B075_BRATIO5A025,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B075_BRATIO2B025_BRATIO3B05_BRATIO4B075_BRATIO5A05,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B075_BRATIO2B025_BRATIO3B05_BRATIO4B075_BRATIO5A075,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B075_BRATIO2B025_BRATIO3B05_BRATIO4B075_BRATIO5A10,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B075_BRATIO2B025_BRATIO3B05_BRATIO4B10_BRATIO5A00,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B075_BRATIO2B025_BRATIO3B05_BRATIO4B10_BRATIO5A025,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B075_BRATIO2B025_BRATIO3B05_BRATIO4B10_BRATIO5A05,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B075_BRATIO2B025_BRATIO3B05_BRATIO4B10_BRATIO5A075,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B075_BRATIO2B025_BRATIO3B05_BRATIO4B10_BRATIO5A10,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B075_BRATIO2B025_BRATIO3B075_BRATIO4B00_BRATIO5A00,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B075_BRATIO2B025_BRATIO3B075_BRATIO4B00_BRATIO5A025,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B075_BRATIO2B025_BRATIO3B075_BRATIO4B00_BRATIO5A05,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B075_BRATIO2B025_BRATIO3B075_BRATIO4B00_BRATIO5A075,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B075_BRATIO2B025_BRATIO3B075_BRATIO4B00_BRATIO5A10,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B075_BRATIO2B025_BRATIO3B075_BRATIO4B025_BRATIO5A00,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B075_BRATIO2B025_BRATIO3B075_BRATIO4B025_BRATIO5A025,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B075_BRATIO2B025_BRATIO3B075_BRATIO4B025_BRATIO5A05,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B075_BRATIO2B025_BRATIO3B075_BRATIO4B025_BRATIO5A075,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B075_BRATIO2B025_BRATIO3B075_BRATIO4B025_BRATIO5A10,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B075_BRATIO2B025_BRATIO3B075_BRATIO4B05_BRATIO5A00,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B075_BRATIO2B025_BRATIO3B075_BRATIO4B05_BRATIO5A025,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B075_BRATIO2B025_BRATIO3B075_BRATIO4B05_BRATIO5A05,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B075_BRATIO2B025_BRATIO3B075_BRATIO4B05_BRATIO5A075,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B075_BRATIO2B025_BRATIO3B075_BRATIO4B05_BRATIO5A10,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B075_BRATIO2B025_BRATIO3B075_BRATIO4B075_BRATIO5A00,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B075_BRATIO2B025_BRATIO3B075_BRATIO4B075_BRATIO5A025,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B075_BRATIO2B025_BRATIO3B075_BRATIO4B075_BRATIO5A05,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B075_BRATIO2B025_BRATIO3B075_BRATIO4B075_BRATIO5A075,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B075_BRATIO2B025_BRATIO3B075_BRATIO4B075_BRATIO5A10,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B075_BRATIO2B025_BRATIO3B075_BRATIO4B10_BRATIO5A00,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B075_BRATIO2B025_BRATIO3B075_BRATIO4B10_BRATIO5A025,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B075_BRATIO2B025_BRATIO3B075_BRATIO4B10_BRATIO5A05,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B075_BRATIO2B025_BRATIO3B075_BRATIO4B10_BRATIO5A075,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B075_BRATIO2B025_BRATIO3B075_BRATIO4B10_BRATIO5A10,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B075_BRATIO2B025_BRATIO3B10_BRATIO4B00_BRATIO5A00,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B075_BRATIO2B025_BRATIO3B10_BRATIO4B00_BRATIO5A025,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B075_BRATIO2B025_BRATIO3B10_BRATIO4B00_BRATIO5A05,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B075_BRATIO2B025_BRATIO3B10_BRATIO4B00_BRATIO5A075,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B075_BRATIO2B025_BRATIO3B10_BRATIO4B00_BRATIO5A10,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B075_BRATIO2B025_BRATIO3B10_BRATIO4B025_BRATIO5A00,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B075_BRATIO2B025_BRATIO3B10_BRATIO4B025_BRATIO5A025,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B075_BRATIO2B025_BRATIO3B10_BRATIO4B025_BRATIO5A05,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B075_BRATIO2B025_BRATIO3B10_BRATIO4B025_BRATIO5A075,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B075_BRATIO2B025_BRATIO3B10_BRATIO4B025_BRATIO5A10,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B075_BRATIO2B025_BRATIO3B10_BRATIO4B05_BRATIO5A00,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B075_BRATIO2B025_BRATIO3B10_BRATIO4B05_BRATIO5A025,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B075_BRATIO2B025_BRATIO3B10_BRATIO4B05_BRATIO5A05,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B075_BRATIO2B025_BRATIO3B10_BRATIO4B05_BRATIO5A075,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B075_BRATIO2B025_BRATIO3B10_BRATIO4B05_BRATIO5A10,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B075_BRATIO2B025_BRATIO3B10_BRATIO4B075_BRATIO5A00,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B075_BRATIO2B025_BRATIO3B10_BRATIO4B075_BRATIO5A025,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B075_BRATIO2B025_BRATIO3B10_BRATIO4B075_BRATIO5A05,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B075_BRATIO2B025_BRATIO3B10_BRATIO4B075_BRATIO5A075,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B075_BRATIO2B025_BRATIO3B10_BRATIO4B075_BRATIO5A10,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B075_BRATIO2B025_BRATIO3B10_BRATIO4B10_BRATIO5A00,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B075_BRATIO2B025_BRATIO3B10_BRATIO4B10_BRATIO5A025,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B075_BRATIO2B025_BRATIO3B10_BRATIO4B10_BRATIO5A05,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B075_BRATIO2B025_BRATIO3B10_BRATIO4B10_BRATIO5A075,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B075_BRATIO2B025_BRATIO3B10_BRATIO4B10_BRATIO5A10,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B075_BRATIO2B05_BRATIO3B00_BRATIO4B00_BRATIO5A00,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B075_BRATIO2B05_BRATIO3B00_BRATIO4B00_BRATIO5A025,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B075_BRATIO2B05_BRATIO3B00_BRATIO4B00_BRATIO5A05,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B075_BRATIO2B05_BRATIO3B00_BRATIO4B00_BRATIO5A075,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B075_BRATIO2B05_BRATIO3B00_BRATIO4B00_BRATIO5A10,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B075_BRATIO2B05_BRATIO3B00_BRATIO4B025_BRATIO5A00,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B075_BRATIO2B05_BRATIO3B00_BRATIO4B025_BRATIO5A025,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B075_BRATIO2B05_BRATIO3B00_BRATIO4B025_BRATIO5A05,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B075_BRATIO2B05_BRATIO3B00_BRATIO4B025_BRATIO5A075,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B075_BRATIO2B05_BRATIO3B00_BRATIO4B025_BRATIO5A10,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B075_BRATIO2B05_BRATIO3B00_BRATIO4B05_BRATIO5A00,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B075_BRATIO2B05_BRATIO3B00_BRATIO4B05_BRATIO5A025,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B075_BRATIO2B05_BRATIO3B00_BRATIO4B05_BRATIO5A05,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B075_BRATIO2B05_BRATIO3B00_BRATIO4B05_BRATIO5A075,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B075_BRATIO2B05_BRATIO3B00_BRATIO4B05_BRATIO5A10,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B075_BRATIO2B05_BRATIO3B00_BRATIO4B075_BRATIO5A00,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B075_BRATIO2B05_BRATIO3B00_BRATIO4B075_BRATIO5A025,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B075_BRATIO2B05_BRATIO3B00_BRATIO4B075_BRATIO5A05,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B075_BRATIO2B05_BRATIO3B00_BRATIO4B075_BRATIO5A075,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B075_BRATIO2B05_BRATIO3B00_BRATIO4B075_BRATIO5A10,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B075_BRATIO2B05_BRATIO3B00_BRATIO4B10_BRATIO5A00,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B075_BRATIO2B05_BRATIO3B00_BRATIO4B10_BRATIO5A025,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B075_BRATIO2B05_BRATIO3B00_BRATIO4B10_BRATIO5A05,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B075_BRATIO2B05_BRATIO3B00_BRATIO4B10_BRATIO5A075,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B075_BRATIO2B05_BRATIO3B00_BRATIO4B10_BRATIO5A10,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B075_BRATIO2B05_BRATIO3B025_BRATIO4B00_BRATIO5A00,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B075_BRATIO2B05_BRATIO3B025_BRATIO4B00_BRATIO5A025,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B075_BRATIO2B05_BRATIO3B025_BRATIO4B00_BRATIO5A05,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B075_BRATIO2B05_BRATIO3B025_BRATIO4B00_BRATIO5A075,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B075_BRATIO2B05_BRATIO3B025_BRATIO4B00_BRATIO5A10,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B075_BRATIO2B05_BRATIO3B025_BRATIO4B025_BRATIO5A00,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B075_BRATIO2B05_BRATIO3B025_BRATIO4B025_BRATIO5A025,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B075_BRATIO2B05_BRATIO3B025_BRATIO4B025_BRATIO5A05,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B075_BRATIO2B05_BRATIO3B025_BRATIO4B025_BRATIO5A075,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B075_BRATIO2B05_BRATIO3B025_BRATIO4B025_BRATIO5A10,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B075_BRATIO2B05_BRATIO3B025_BRATIO4B05_BRATIO5A00,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B075_BRATIO2B05_BRATIO3B025_BRATIO4B05_BRATIO5A025,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B075_BRATIO2B05_BRATIO3B025_BRATIO4B05_BRATIO5A05,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B075_BRATIO2B05_BRATIO3B025_BRATIO4B05_BRATIO5A075,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B075_BRATIO2B05_BRATIO3B025_BRATIO4B05_BRATIO5A10,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B075_BRATIO2B05_BRATIO3B025_BRATIO4B075_BRATIO5A00,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B075_BRATIO2B05_BRATIO3B025_BRATIO4B075_BRATIO5A025,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B075_BRATIO2B05_BRATIO3B025_BRATIO4B075_BRATIO5A05,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B075_BRATIO2B05_BRATIO3B025_BRATIO4B075_BRATIO5A075,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B075_BRATIO2B05_BRATIO3B025_BRATIO4B075_BRATIO5A10,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B075_BRATIO2B05_BRATIO3B025_BRATIO4B10_BRATIO5A00,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B075_BRATIO2B05_BRATIO3B025_BRATIO4B10_BRATIO5A025,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B075_BRATIO2B05_BRATIO3B025_BRATIO4B10_BRATIO5A05,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B075_BRATIO2B05_BRATIO3B025_BRATIO4B10_BRATIO5A075,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B075_BRATIO2B05_BRATIO3B025_BRATIO4B10_BRATIO5A10,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B075_BRATIO2B05_BRATIO3B05_BRATIO4B00_BRATIO5A00,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B075_BRATIO2B05_BRATIO3B05_BRATIO4B00_BRATIO5A025,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B075_BRATIO2B05_BRATIO3B05_BRATIO4B00_BRATIO5A05,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B075_BRATIO2B05_BRATIO3B05_BRATIO4B00_BRATIO5A075,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B075_BRATIO2B05_BRATIO3B05_BRATIO4B00_BRATIO5A10,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B075_BRATIO2B05_BRATIO3B05_BRATIO4B025_BRATIO5A00,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B075_BRATIO2B05_BRATIO3B05_BRATIO4B025_BRATIO5A025,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B075_BRATIO2B05_BRATIO3B05_BRATIO4B025_BRATIO5A05,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B075_BRATIO2B05_BRATIO3B05_BRATIO4B025_BRATIO5A075,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B075_BRATIO2B05_BRATIO3B05_BRATIO4B025_BRATIO5A10,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B075_BRATIO2B05_BRATIO3B05_BRATIO4B05_BRATIO5A00,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B075_BRATIO2B05_BRATIO3B05_BRATIO4B05_BRATIO5A025,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B075_BRATIO2B05_BRATIO3B05_BRATIO4B05_BRATIO5A05,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B075_BRATIO2B05_BRATIO3B05_BRATIO4B05_BRATIO5A075,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B075_BRATIO2B05_BRATIO3B05_BRATIO4B05_BRATIO5A10,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B075_BRATIO2B05_BRATIO3B05_BRATIO4B075_BRATIO5A00,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B075_BRATIO2B05_BRATIO3B05_BRATIO4B075_BRATIO5A025,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B075_BRATIO2B05_BRATIO3B05_BRATIO4B075_BRATIO5A05,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B075_BRATIO2B05_BRATIO3B05_BRATIO4B075_BRATIO5A075,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B075_BRATIO2B05_BRATIO3B05_BRATIO4B075_BRATIO5A10,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B075_BRATIO2B05_BRATIO3B05_BRATIO4B10_BRATIO5A00,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B075_BRATIO2B05_BRATIO3B05_BRATIO4B10_BRATIO5A025,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B075_BRATIO2B05_BRATIO3B05_BRATIO4B10_BRATIO5A05,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B075_BRATIO2B05_BRATIO3B05_BRATIO4B10_BRATIO5A075,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B075_BRATIO2B05_BRATIO3B05_BRATIO4B10_BRATIO5A10,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B075_BRATIO2B05_BRATIO3B075_BRATIO4B00_BRATIO5A00,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B075_BRATIO2B05_BRATIO3B075_BRATIO4B00_BRATIO5A025,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B075_BRATIO2B05_BRATIO3B075_BRATIO4B00_BRATIO5A05,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B075_BRATIO2B05_BRATIO3B075_BRATIO4B00_BRATIO5A075,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B075_BRATIO2B05_BRATIO3B075_BRATIO4B00_BRATIO5A10,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B075_BRATIO2B05_BRATIO3B075_BRATIO4B025_BRATIO5A00,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B075_BRATIO2B05_BRATIO3B075_BRATIO4B025_BRATIO5A025,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B075_BRATIO2B05_BRATIO3B075_BRATIO4B025_BRATIO5A05,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B075_BRATIO2B05_BRATIO3B075_BRATIO4B025_BRATIO5A075,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B075_BRATIO2B05_BRATIO3B075_BRATIO4B025_BRATIO5A10,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B075_BRATIO2B05_BRATIO3B075_BRATIO4B05_BRATIO5A00,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B075_BRATIO2B05_BRATIO3B075_BRATIO4B05_BRATIO5A025,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B075_BRATIO2B05_BRATIO3B075_BRATIO4B05_BRATIO5A05,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B075_BRATIO2B05_BRATIO3B075_BRATIO4B05_BRATIO5A075,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B075_BRATIO2B05_BRATIO3B075_BRATIO4B05_BRATIO5A10,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B075_BRATIO2B05_BRATIO3B075_BRATIO4B075_BRATIO5A00,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B075_BRATIO2B05_BRATIO3B075_BRATIO4B075_BRATIO5A025,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B075_BRATIO2B05_BRATIO3B075_BRATIO4B075_BRATIO5A05,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B075_BRATIO2B05_BRATIO3B075_BRATIO4B075_BRATIO5A075,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B075_BRATIO2B05_BRATIO3B075_BRATIO4B075_BRATIO5A10,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B075_BRATIO2B05_BRATIO3B075_BRATIO4B10_BRATIO5A00,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B075_BRATIO2B05_BRATIO3B075_BRATIO4B10_BRATIO5A025,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B075_BRATIO2B05_BRATIO3B075_BRATIO4B10_BRATIO5A05,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B075_BRATIO2B05_BRATIO3B075_BRATIO4B10_BRATIO5A075,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B075_BRATIO2B05_BRATIO3B075_BRATIO4B10_BRATIO5A10,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B075_BRATIO2B05_BRATIO3B10_BRATIO4B00_BRATIO5A00,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B075_BRATIO2B05_BRATIO3B10_BRATIO4B00_BRATIO5A025,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B075_BRATIO2B05_BRATIO3B10_BRATIO4B00_BRATIO5A05,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B075_BRATIO2B05_BRATIO3B10_BRATIO4B00_BRATIO5A075,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B075_BRATIO2B05_BRATIO3B10_BRATIO4B00_BRATIO5A10,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B075_BRATIO2B05_BRATIO3B10_BRATIO4B025_BRATIO5A00,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B075_BRATIO2B05_BRATIO3B10_BRATIO4B025_BRATIO5A025,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B075_BRATIO2B05_BRATIO3B10_BRATIO4B025_BRATIO5A05,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B075_BRATIO2B05_BRATIO3B10_BRATIO4B025_BRATIO5A075,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B075_BRATIO2B05_BRATIO3B10_BRATIO4B025_BRATIO5A10,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B075_BRATIO2B05_BRATIO3B10_BRATIO4B05_BRATIO5A00,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B075_BRATIO2B05_BRATIO3B10_BRATIO4B05_BRATIO5A025,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B075_BRATIO2B05_BRATIO3B10_BRATIO4B05_BRATIO5A05,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B075_BRATIO2B05_BRATIO3B10_BRATIO4B05_BRATIO5A075,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B075_BRATIO2B05_BRATIO3B10_BRATIO4B05_BRATIO5A10,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B075_BRATIO2B05_BRATIO3B10_BRATIO4B075_BRATIO5A00,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B075_BRATIO2B05_BRATIO3B10_BRATIO4B075_BRATIO5A025,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B075_BRATIO2B05_BRATIO3B10_BRATIO4B075_BRATIO5A05,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B075_BRATIO2B05_BRATIO3B10_BRATIO4B075_BRATIO5A075,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B075_BRATIO2B05_BRATIO3B10_BRATIO4B075_BRATIO5A10,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B075_BRATIO2B05_BRATIO3B10_BRATIO4B10_BRATIO5A00,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B075_BRATIO2B05_BRATIO3B10_BRATIO4B10_BRATIO5A025,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B075_BRATIO2B05_BRATIO3B10_BRATIO4B10_BRATIO5A05,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B075_BRATIO2B05_BRATIO3B10_BRATIO4B10_BRATIO5A075,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B075_BRATIO2B05_BRATIO3B10_BRATIO4B10_BRATIO5A10,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B075_BRATIO2B075_BRATIO3B00_BRATIO4B00_BRATIO5A00,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B075_BRATIO2B075_BRATIO3B00_BRATIO4B00_BRATIO5A025,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B075_BRATIO2B075_BRATIO3B00_BRATIO4B00_BRATIO5A05,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B075_BRATIO2B075_BRATIO3B00_BRATIO4B00_BRATIO5A075,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B075_BRATIO2B075_BRATIO3B00_BRATIO4B00_BRATIO5A10,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B075_BRATIO2B075_BRATIO3B00_BRATIO4B025_BRATIO5A00,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B075_BRATIO2B075_BRATIO3B00_BRATIO4B025_BRATIO5A025,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B075_BRATIO2B075_BRATIO3B00_BRATIO4B025_BRATIO5A05,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B075_BRATIO2B075_BRATIO3B00_BRATIO4B025_BRATIO5A075,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B075_BRATIO2B075_BRATIO3B00_BRATIO4B025_BRATIO5A10,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B075_BRATIO2B075_BRATIO3B00_BRATIO4B05_BRATIO5A00,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B075_BRATIO2B075_BRATIO3B00_BRATIO4B05_BRATIO5A025,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B075_BRATIO2B075_BRATIO3B00_BRATIO4B05_BRATIO5A05,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B075_BRATIO2B075_BRATIO3B00_BRATIO4B05_BRATIO5A075,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B075_BRATIO2B075_BRATIO3B00_BRATIO4B05_BRATIO5A10,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B075_BRATIO2B075_BRATIO3B00_BRATIO4B075_BRATIO5A00,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B075_BRATIO2B075_BRATIO3B00_BRATIO4B075_BRATIO5A025,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B075_BRATIO2B075_BRATIO3B00_BRATIO4B075_BRATIO5A05,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B075_BRATIO2B075_BRATIO3B00_BRATIO4B075_BRATIO5A075,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B075_BRATIO2B075_BRATIO3B00_BRATIO4B075_BRATIO5A10,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B075_BRATIO2B075_BRATIO3B00_BRATIO4B10_BRATIO5A00,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B075_BRATIO2B075_BRATIO3B00_BRATIO4B10_BRATIO5A025,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B075_BRATIO2B075_BRATIO3B00_BRATIO4B10_BRATIO5A05,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B075_BRATIO2B075_BRATIO3B00_BRATIO4B10_BRATIO5A075,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B075_BRATIO2B075_BRATIO3B00_BRATIO4B10_BRATIO5A10,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B075_BRATIO2B075_BRATIO3B025_BRATIO4B00_BRATIO5A00,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B075_BRATIO2B075_BRATIO3B025_BRATIO4B00_BRATIO5A025,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B075_BRATIO2B075_BRATIO3B025_BRATIO4B00_BRATIO5A05,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B075_BRATIO2B075_BRATIO3B025_BRATIO4B00_BRATIO5A075,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B075_BRATIO2B075_BRATIO3B025_BRATIO4B00_BRATIO5A10,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B075_BRATIO2B075_BRATIO3B025_BRATIO4B025_BRATIO5A00,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B075_BRATIO2B075_BRATIO3B025_BRATIO4B025_BRATIO5A025,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B075_BRATIO2B075_BRATIO3B025_BRATIO4B025_BRATIO5A05,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B075_BRATIO2B075_BRATIO3B025_BRATIO4B025_BRATIO5A075,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B075_BRATIO2B075_BRATIO3B025_BRATIO4B025_BRATIO5A10,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B075_BRATIO2B075_BRATIO3B025_BRATIO4B05_BRATIO5A00,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B075_BRATIO2B075_BRATIO3B025_BRATIO4B05_BRATIO5A025,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B075_BRATIO2B075_BRATIO3B025_BRATIO4B05_BRATIO5A05,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B075_BRATIO2B075_BRATIO3B025_BRATIO4B05_BRATIO5A075,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B075_BRATIO2B075_BRATIO3B025_BRATIO4B05_BRATIO5A10,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B075_BRATIO2B075_BRATIO3B025_BRATIO4B075_BRATIO5A00,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B075_BRATIO2B075_BRATIO3B025_BRATIO4B075_BRATIO5A025,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B075_BRATIO2B075_BRATIO3B025_BRATIO4B075_BRATIO5A05,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B075_BRATIO2B075_BRATIO3B025_BRATIO4B075_BRATIO5A075,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B075_BRATIO2B075_BRATIO3B025_BRATIO4B075_BRATIO5A10,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B075_BRATIO2B075_BRATIO3B025_BRATIO4B10_BRATIO5A00,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B075_BRATIO2B075_BRATIO3B025_BRATIO4B10_BRATIO5A025,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B075_BRATIO2B075_BRATIO3B025_BRATIO4B10_BRATIO5A05,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B075_BRATIO2B075_BRATIO3B025_BRATIO4B10_BRATIO5A075,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B075_BRATIO2B075_BRATIO3B025_BRATIO4B10_BRATIO5A10,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B075_BRATIO2B075_BRATIO3B05_BRATIO4B00_BRATIO5A00,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B075_BRATIO2B075_BRATIO3B05_BRATIO4B00_BRATIO5A025,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B075_BRATIO2B075_BRATIO3B05_BRATIO4B00_BRATIO5A05,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B075_BRATIO2B075_BRATIO3B05_BRATIO4B00_BRATIO5A075,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B075_BRATIO2B075_BRATIO3B05_BRATIO4B00_BRATIO5A10,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B075_BRATIO2B075_BRATIO3B05_BRATIO4B025_BRATIO5A00,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B075_BRATIO2B075_BRATIO3B05_BRATIO4B025_BRATIO5A025,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B075_BRATIO2B075_BRATIO3B05_BRATIO4B025_BRATIO5A05,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B075_BRATIO2B075_BRATIO3B05_BRATIO4B025_BRATIO5A075,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B075_BRATIO2B075_BRATIO3B05_BRATIO4B025_BRATIO5A10,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B075_BRATIO2B075_BRATIO3B05_BRATIO4B05_BRATIO5A00,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B075_BRATIO2B075_BRATIO3B05_BRATIO4B05_BRATIO5A025,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B075_BRATIO2B075_BRATIO3B05_BRATIO4B05_BRATIO5A05,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B075_BRATIO2B075_BRATIO3B05_BRATIO4B05_BRATIO5A075,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B075_BRATIO2B075_BRATIO3B05_BRATIO4B05_BRATIO5A10,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B075_BRATIO2B075_BRATIO3B05_BRATIO4B075_BRATIO5A00,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B075_BRATIO2B075_BRATIO3B05_BRATIO4B075_BRATIO5A025,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B075_BRATIO2B075_BRATIO3B05_BRATIO4B075_BRATIO5A05,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B075_BRATIO2B075_BRATIO3B05_BRATIO4B075_BRATIO5A075,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B075_BRATIO2B075_BRATIO3B05_BRATIO4B075_BRATIO5A10,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B075_BRATIO2B075_BRATIO3B05_BRATIO4B10_BRATIO5A00,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B075_BRATIO2B075_BRATIO3B05_BRATIO4B10_BRATIO5A025,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B075_BRATIO2B075_BRATIO3B05_BRATIO4B10_BRATIO5A05,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B075_BRATIO2B075_BRATIO3B05_BRATIO4B10_BRATIO5A075,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B075_BRATIO2B075_BRATIO3B05_BRATIO4B10_BRATIO5A10,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B075_BRATIO2B075_BRATIO3B075_BRATIO4B00_BRATIO5A00,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B075_BRATIO2B075_BRATIO3B075_BRATIO4B00_BRATIO5A025,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B075_BRATIO2B075_BRATIO3B075_BRATIO4B00_BRATIO5A05,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B075_BRATIO2B075_BRATIO3B075_BRATIO4B00_BRATIO5A075,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B075_BRATIO2B075_BRATIO3B075_BRATIO4B00_BRATIO5A10,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B075_BRATIO2B075_BRATIO3B075_BRATIO4B025_BRATIO5A00,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B075_BRATIO2B075_BRATIO3B075_BRATIO4B025_BRATIO5A025,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B075_BRATIO2B075_BRATIO3B075_BRATIO4B025_BRATIO5A05,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B075_BRATIO2B075_BRATIO3B075_BRATIO4B025_BRATIO5A075,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B075_BRATIO2B075_BRATIO3B075_BRATIO4B025_BRATIO5A10,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B075_BRATIO2B075_BRATIO3B075_BRATIO4B05_BRATIO5A00,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B075_BRATIO2B075_BRATIO3B075_BRATIO4B05_BRATIO5A025,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B075_BRATIO2B075_BRATIO3B075_BRATIO4B05_BRATIO5A05,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B075_BRATIO2B075_BRATIO3B075_BRATIO4B05_BRATIO5A075,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B075_BRATIO2B075_BRATIO3B075_BRATIO4B05_BRATIO5A10,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B075_BRATIO2B075_BRATIO3B075_BRATIO4B075_BRATIO5A00,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B075_BRATIO2B075_BRATIO3B075_BRATIO4B075_BRATIO5A025,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B075_BRATIO2B075_BRATIO3B075_BRATIO4B075_BRATIO5A05,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B075_BRATIO2B075_BRATIO3B075_BRATIO4B075_BRATIO5A075,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B075_BRATIO2B075_BRATIO3B075_BRATIO4B075_BRATIO5A10,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B075_BRATIO2B075_BRATIO3B075_BRATIO4B10_BRATIO5A00,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B075_BRATIO2B075_BRATIO3B075_BRATIO4B10_BRATIO5A025,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B075_BRATIO2B075_BRATIO3B075_BRATIO4B10_BRATIO5A05,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B075_BRATIO2B075_BRATIO3B075_BRATIO4B10_BRATIO5A075,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B075_BRATIO2B075_BRATIO3B075_BRATIO4B10_BRATIO5A10,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B075_BRATIO2B075_BRATIO3B10_BRATIO4B00_BRATIO5A00,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B075_BRATIO2B075_BRATIO3B10_BRATIO4B00_BRATIO5A025,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B075_BRATIO2B075_BRATIO3B10_BRATIO4B00_BRATIO5A05,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B075_BRATIO2B075_BRATIO3B10_BRATIO4B00_BRATIO5A075,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B075_BRATIO2B075_BRATIO3B10_BRATIO4B00_BRATIO5A10,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B075_BRATIO2B075_BRATIO3B10_BRATIO4B025_BRATIO5A00,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B075_BRATIO2B075_BRATIO3B10_BRATIO4B025_BRATIO5A025,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B075_BRATIO2B075_BRATIO3B10_BRATIO4B025_BRATIO5A05,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B075_BRATIO2B075_BRATIO3B10_BRATIO4B025_BRATIO5A075,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B075_BRATIO2B075_BRATIO3B10_BRATIO4B025_BRATIO5A10,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B075_BRATIO2B075_BRATIO3B10_BRATIO4B05_BRATIO5A00,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B075_BRATIO2B075_BRATIO3B10_BRATIO4B05_BRATIO5A025,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B075_BRATIO2B075_BRATIO3B10_BRATIO4B05_BRATIO5A05,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B075_BRATIO2B075_BRATIO3B10_BRATIO4B05_BRATIO5A075,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B075_BRATIO2B075_BRATIO3B10_BRATIO4B05_BRATIO5A10,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B075_BRATIO2B075_BRATIO3B10_BRATIO4B075_BRATIO5A00,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B075_BRATIO2B075_BRATIO3B10_BRATIO4B075_BRATIO5A025,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B075_BRATIO2B075_BRATIO3B10_BRATIO4B075_BRATIO5A05,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B075_BRATIO2B075_BRATIO3B10_BRATIO4B075_BRATIO5A075,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B075_BRATIO2B075_BRATIO3B10_BRATIO4B075_BRATIO5A10,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B075_BRATIO2B075_BRATIO3B10_BRATIO4B10_BRATIO5A00,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B075_BRATIO2B075_BRATIO3B10_BRATIO4B10_BRATIO5A025,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B075_BRATIO2B075_BRATIO3B10_BRATIO4B10_BRATIO5A05,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B075_BRATIO2B075_BRATIO3B10_BRATIO4B10_BRATIO5A075,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B075_BRATIO2B075_BRATIO3B10_BRATIO4B10_BRATIO5A10,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B075_BRATIO2B10_BRATIO3B00_BRATIO4B00_BRATIO5A00,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B075_BRATIO2B10_BRATIO3B00_BRATIO4B00_BRATIO5A025,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B075_BRATIO2B10_BRATIO3B00_BRATIO4B00_BRATIO5A05,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B075_BRATIO2B10_BRATIO3B00_BRATIO4B00_BRATIO5A075,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B075_BRATIO2B10_BRATIO3B00_BRATIO4B00_BRATIO5A10,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B075_BRATIO2B10_BRATIO3B00_BRATIO4B025_BRATIO5A00,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B075_BRATIO2B10_BRATIO3B00_BRATIO4B025_BRATIO5A025,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B075_BRATIO2B10_BRATIO3B00_BRATIO4B025_BRATIO5A05,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B075_BRATIO2B10_BRATIO3B00_BRATIO4B025_BRATIO5A075,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B075_BRATIO2B10_BRATIO3B00_BRATIO4B025_BRATIO5A10,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B075_BRATIO2B10_BRATIO3B00_BRATIO4B05_BRATIO5A00,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B075_BRATIO2B10_BRATIO3B00_BRATIO4B05_BRATIO5A025,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B075_BRATIO2B10_BRATIO3B00_BRATIO4B05_BRATIO5A05,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B075_BRATIO2B10_BRATIO3B00_BRATIO4B05_BRATIO5A075,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B075_BRATIO2B10_BRATIO3B00_BRATIO4B05_BRATIO5A10,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B075_BRATIO2B10_BRATIO3B00_BRATIO4B075_BRATIO5A00,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B075_BRATIO2B10_BRATIO3B00_BRATIO4B075_BRATIO5A025,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B075_BRATIO2B10_BRATIO3B00_BRATIO4B075_BRATIO5A05,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B075_BRATIO2B10_BRATIO3B00_BRATIO4B075_BRATIO5A075,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B075_BRATIO2B10_BRATIO3B00_BRATIO4B075_BRATIO5A10,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B075_BRATIO2B10_BRATIO3B00_BRATIO4B10_BRATIO5A00,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B075_BRATIO2B10_BRATIO3B00_BRATIO4B10_BRATIO5A025,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B075_BRATIO2B10_BRATIO3B00_BRATIO4B10_BRATIO5A05,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B075_BRATIO2B10_BRATIO3B00_BRATIO4B10_BRATIO5A075,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B075_BRATIO2B10_BRATIO3B00_BRATIO4B10_BRATIO5A10,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B075_BRATIO2B10_BRATIO3B025_BRATIO4B00_BRATIO5A00,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B075_BRATIO2B10_BRATIO3B025_BRATIO4B00_BRATIO5A025,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B075_BRATIO2B10_BRATIO3B025_BRATIO4B00_BRATIO5A05,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B075_BRATIO2B10_BRATIO3B025_BRATIO4B00_BRATIO5A075,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B075_BRATIO2B10_BRATIO3B025_BRATIO4B00_BRATIO5A10,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B075_BRATIO2B10_BRATIO3B025_BRATIO4B025_BRATIO5A00,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B075_BRATIO2B10_BRATIO3B025_BRATIO4B025_BRATIO5A025,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B075_BRATIO2B10_BRATIO3B025_BRATIO4B025_BRATIO5A05,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B075_BRATIO2B10_BRATIO3B025_BRATIO4B025_BRATIO5A075,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B075_BRATIO2B10_BRATIO3B025_BRATIO4B025_BRATIO5A10,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B075_BRATIO2B10_BRATIO3B025_BRATIO4B05_BRATIO5A00,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B075_BRATIO2B10_BRATIO3B025_BRATIO4B05_BRATIO5A025,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B075_BRATIO2B10_BRATIO3B025_BRATIO4B05_BRATIO5A05,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B075_BRATIO2B10_BRATIO3B025_BRATIO4B05_BRATIO5A075,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B075_BRATIO2B10_BRATIO3B025_BRATIO4B05_BRATIO5A10,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B075_BRATIO2B10_BRATIO3B025_BRATIO4B075_BRATIO5A00,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B075_BRATIO2B10_BRATIO3B025_BRATIO4B075_BRATIO5A025,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B075_BRATIO2B10_BRATIO3B025_BRATIO4B075_BRATIO5A05,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B075_BRATIO2B10_BRATIO3B025_BRATIO4B075_BRATIO5A075,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B075_BRATIO2B10_BRATIO3B025_BRATIO4B075_BRATIO5A10,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B075_BRATIO2B10_BRATIO3B025_BRATIO4B10_BRATIO5A00,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B075_BRATIO2B10_BRATIO3B025_BRATIO4B10_BRATIO5A025,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B075_BRATIO2B10_BRATIO3B025_BRATIO4B10_BRATIO5A05,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B075_BRATIO2B10_BRATIO3B025_BRATIO4B10_BRATIO5A075,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B075_BRATIO2B10_BRATIO3B025_BRATIO4B10_BRATIO5A10,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B075_BRATIO2B10_BRATIO3B05_BRATIO4B00_BRATIO5A00,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B075_BRATIO2B10_BRATIO3B05_BRATIO4B00_BRATIO5A025,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B075_BRATIO2B10_BRATIO3B05_BRATIO4B00_BRATIO5A05,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B075_BRATIO2B10_BRATIO3B05_BRATIO4B00_BRATIO5A075,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B075_BRATIO2B10_BRATIO3B05_BRATIO4B00_BRATIO5A10,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B075_BRATIO2B10_BRATIO3B05_BRATIO4B025_BRATIO5A00,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B075_BRATIO2B10_BRATIO3B05_BRATIO4B025_BRATIO5A025,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B075_BRATIO2B10_BRATIO3B05_BRATIO4B025_BRATIO5A05,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B075_BRATIO2B10_BRATIO3B05_BRATIO4B025_BRATIO5A075,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B075_BRATIO2B10_BRATIO3B05_BRATIO4B025_BRATIO5A10,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B075_BRATIO2B10_BRATIO3B05_BRATIO4B05_BRATIO5A00,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B075_BRATIO2B10_BRATIO3B05_BRATIO4B05_BRATIO5A025,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B075_BRATIO2B10_BRATIO3B05_BRATIO4B05_BRATIO5A05,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B075_BRATIO2B10_BRATIO3B05_BRATIO4B05_BRATIO5A075,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B075_BRATIO2B10_BRATIO3B05_BRATIO4B05_BRATIO5A10,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B075_BRATIO2B10_BRATIO3B05_BRATIO4B075_BRATIO5A00,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B075_BRATIO2B10_BRATIO3B05_BRATIO4B075_BRATIO5A025,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B075_BRATIO2B10_BRATIO3B05_BRATIO4B075_BRATIO5A05,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B075_BRATIO2B10_BRATIO3B05_BRATIO4B075_BRATIO5A075,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B075_BRATIO2B10_BRATIO3B05_BRATIO4B075_BRATIO5A10,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B075_BRATIO2B10_BRATIO3B05_BRATIO4B10_BRATIO5A00,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B075_BRATIO2B10_BRATIO3B05_BRATIO4B10_BRATIO5A025,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B075_BRATIO2B10_BRATIO3B05_BRATIO4B10_BRATIO5A05,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B075_BRATIO2B10_BRATIO3B05_BRATIO4B10_BRATIO5A075,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B075_BRATIO2B10_BRATIO3B05_BRATIO4B10_BRATIO5A10,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B075_BRATIO2B10_BRATIO3B075_BRATIO4B00_BRATIO5A00,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B075_BRATIO2B10_BRATIO3B075_BRATIO4B00_BRATIO5A025,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B075_BRATIO2B10_BRATIO3B075_BRATIO4B00_BRATIO5A05,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B075_BRATIO2B10_BRATIO3B075_BRATIO4B00_BRATIO5A075,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B075_BRATIO2B10_BRATIO3B075_BRATIO4B00_BRATIO5A10,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B075_BRATIO2B10_BRATIO3B075_BRATIO4B025_BRATIO5A00,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B075_BRATIO2B10_BRATIO3B075_BRATIO4B025_BRATIO5A025,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B075_BRATIO2B10_BRATIO3B075_BRATIO4B025_BRATIO5A05,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B075_BRATIO2B10_BRATIO3B075_BRATIO4B025_BRATIO5A075,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B075_BRATIO2B10_BRATIO3B075_BRATIO4B025_BRATIO5A10,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B075_BRATIO2B10_BRATIO3B075_BRATIO4B05_BRATIO5A00,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B075_BRATIO2B10_BRATIO3B075_BRATIO4B05_BRATIO5A025,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B075_BRATIO2B10_BRATIO3B075_BRATIO4B05_BRATIO5A05,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B075_BRATIO2B10_BRATIO3B075_BRATIO4B05_BRATIO5A075,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B075_BRATIO2B10_BRATIO3B075_BRATIO4B05_BRATIO5A10,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B075_BRATIO2B10_BRATIO3B075_BRATIO4B075_BRATIO5A00,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B075_BRATIO2B10_BRATIO3B075_BRATIO4B075_BRATIO5A025,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B075_BRATIO2B10_BRATIO3B075_BRATIO4B075_BRATIO5A05,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B075_BRATIO2B10_BRATIO3B075_BRATIO4B075_BRATIO5A075,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B075_BRATIO2B10_BRATIO3B075_BRATIO4B075_BRATIO5A10,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B075_BRATIO2B10_BRATIO3B075_BRATIO4B10_BRATIO5A00,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B075_BRATIO2B10_BRATIO3B075_BRATIO4B10_BRATIO5A025,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B075_BRATIO2B10_BRATIO3B075_BRATIO4B10_BRATIO5A05,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B075_BRATIO2B10_BRATIO3B075_BRATIO4B10_BRATIO5A075,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B075_BRATIO2B10_BRATIO3B075_BRATIO4B10_BRATIO5A10,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B075_BRATIO2B10_BRATIO3B10_BRATIO4B00_BRATIO5A00,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B075_BRATIO2B10_BRATIO3B10_BRATIO4B00_BRATIO5A025,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B075_BRATIO2B10_BRATIO3B10_BRATIO4B00_BRATIO5A05,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B075_BRATIO2B10_BRATIO3B10_BRATIO4B00_BRATIO5A075,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B075_BRATIO2B10_BRATIO3B10_BRATIO4B00_BRATIO5A10,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B075_BRATIO2B10_BRATIO3B10_BRATIO4B025_BRATIO5A00,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B075_BRATIO2B10_BRATIO3B10_BRATIO4B025_BRATIO5A025,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B075_BRATIO2B10_BRATIO3B10_BRATIO4B025_BRATIO5A05,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B075_BRATIO2B10_BRATIO3B10_BRATIO4B025_BRATIO5A075,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B075_BRATIO2B10_BRATIO3B10_BRATIO4B025_BRATIO5A10,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B075_BRATIO2B10_BRATIO3B10_BRATIO4B05_BRATIO5A00,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B075_BRATIO2B10_BRATIO3B10_BRATIO4B05_BRATIO5A025,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B075_BRATIO2B10_BRATIO3B10_BRATIO4B05_BRATIO5A05,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B075_BRATIO2B10_BRATIO3B10_BRATIO4B05_BRATIO5A075,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B075_BRATIO2B10_BRATIO3B10_BRATIO4B05_BRATIO5A10,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B075_BRATIO2B10_BRATIO3B10_BRATIO4B075_BRATIO5A00,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B075_BRATIO2B10_BRATIO3B10_BRATIO4B075_BRATIO5A025,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B075_BRATIO2B10_BRATIO3B10_BRATIO4B075_BRATIO5A05,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B075_BRATIO2B10_BRATIO3B10_BRATIO4B075_BRATIO5A075,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B075_BRATIO2B10_BRATIO3B10_BRATIO4B075_BRATIO5A10,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B075_BRATIO2B10_BRATIO3B10_BRATIO4B10_BRATIO5A00,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B075_BRATIO2B10_BRATIO3B10_BRATIO4B10_BRATIO5A025,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B075_BRATIO2B10_BRATIO3B10_BRATIO4B10_BRATIO5A05,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B075_BRATIO2B10_BRATIO3B10_BRATIO4B10_BRATIO5A075,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B075_BRATIO2B10_BRATIO3B10_BRATIO4B10_BRATIO5A10,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B10_BRATIO2B00_BRATIO3B00_BRATIO4B00_BRATIO5A00,0,0,0,1,1,0,1,0,1,1,2
_BRATIO1B10_BRATIO2B00_BRATIO3B00_BRATIO4B00_BRATIO5A025,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B10_BRATIO2B00_BRATIO3B00_BRATIO4B00_BRATIO5A05,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B10_BRATIO2B00_BRATIO3B00_BRATIO4B00_BRATIO5A075,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B10_BRATIO2B00_BRATIO3B00_BRATIO4B00_BRATIO5A10,0,0,0,1,1,0,1,0,1,1,2
_BRATIO1B10_BRATIO2B00_BRATIO3B00_BRATIO4B025_BRATIO5A00,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B10_BRATIO2B00_BRATIO3B00_BRATIO4B025_BRATIO5A025,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B10_BRATIO2B00_BRATIO3B00_BRATIO4B025_BRATIO5A05,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B10_BRATIO2B00_BRATIO3B00_BRATIO4B025_BRATIO5A075,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B10_BRATIO2B00_BRATIO3B00_BRATIO4B025_BRATIO5A10,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B10_BRATIO2B00_BRATIO3B00_BRATIO4B05_BRATIO5A00,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B10_BRATIO2B00_BRATIO3B00_BRATIO4B05_BRATIO5A025,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B10_BRATIO2B00_BRATIO3B00_BRATIO4B05_BRATIO5A05,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B10_BRATIO2B00_BRATIO3B00_BRATIO4B05_BRATIO5A075,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B10_BRATIO2B00_BRATIO3B00_BRATIO4B05_BRATIO5A10,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B10_BRATIO2B00_BRATIO3B00_BRATIO4B075_BRATIO5A00,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B10_BRATIO2B00_BRATIO3B00_BRATIO4B075_BRATIO5A025,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B10_BRATIO2B00_BRATIO3B00_BRATIO4B075_BRATIO5A05,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B10_BRATIO2B00_BRATIO3B00_BRATIO4B075_BRATIO5A075,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B10_BRATIO2B00_BRATIO3B00_BRATIO4B075_BRATIO5A10,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B10_BRATIO2B00_BRATIO3B00_BRATIO4B10_BRATIO5A00,0,0,0,1,1,0,1,0,1,1,2
_BRATIO1B10_BRATIO2B00_BRATIO3B00_BRATIO4B10_BRATIO5A025,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B10_BRATIO2B00_BRATIO3B00_BRATIO4B10_BRATIO5A05,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B10_BRATIO2B00_BRATIO3B00_BRATIO4B10_BRATIO5A075,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B10_BRATIO2B00_BRATIO3B00_BRATIO4B10_BRATIO5A10,0,0,0,1,1,0,1,0,1,1,2
_BRATIO1B10_BRATIO2B00_BRATIO3B025_BRATIO4B00_BRATIO5A00,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B10_BRATIO2B00_BRATIO3B025_BRATIO4B00_BRATIO5A025,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B10_BRATIO2B00_BRATIO3B025_BRATIO4B00_BRATIO5A05,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B10_BRATIO2B00_BRATIO3B025_BRATIO4B00_BRATIO5A075,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B10_BRATIO2B00_BRATIO3B025_BRATIO4B00_BRATIO5A10,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B10_BRATIO2B00_BRATIO3B025_BRATIO4B025_BRATIO5A00,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B10_BRATIO2B00_BRATIO3B025_BRATIO4B025_BRATIO5A025,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B10_BRATIO2B00_BRATIO3B025_BRATIO4B025_BRATIO5A05,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B10_BRATIO2B00_BRATIO3B025_BRATIO4B025_BRATIO5A075,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B10_BRATIO2B00_BRATIO3B025_BRATIO4B025_BRATIO5A10,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B10_BRATIO2B00_BRATIO3B025_BRATIO4B05_BRATIO5A00,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B10_BRATIO2B00_BRATIO3B025_BRATIO4B05_BRATIO5A025,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B10_BRATIO2B00_BRATIO3B025_BRATIO4B05_BRATIO5A05,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B10_BRATIO2B00_BRATIO3B025_BRATIO4B05_BRATIO5A075,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B10_BRATIO2B00_BRATIO3B025_BRATIO4B05_BRATIO5A10,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B10_BRATIO2B00_BRATIO3B025_BRATIO4B075_BRATIO5A00,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B10_BRATIO2B00_BRATIO3B025_BRATIO4B075_BRATIO5A025,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B10_BRATIO2B00_BRATIO3B025_BRATIO4B075_BRATIO5A05,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B10_BRATIO2B00_BRATIO3B025_BRATIO4B075_BRATIO5A075,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B10_BRATIO2B00_BRATIO3B025_BRATIO4B075_BRATIO5A10,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B10_BRATIO2B00_BRATIO3B025_BRATIO4B10_BRATIO5A00,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B10_BRATIO2B00_BRATIO3B025_BRATIO4B10_BRATIO5A025,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B10_BRATIO2B00_BRATIO3B025_BRATIO4B10_BRATIO5A05,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B10_BRATIO2B00_BRATIO3B025_BRATIO4B10_BRATIO5A075,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B10_BRATIO2B00_BRATIO3B025_BRATIO4B10_BRATIO5A10,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B10_BRATIO2B00_BRATIO3B05_BRATIO4B00_BRATIO5A00,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B10_BRATIO2B00_BRATIO3B05_BRATIO4B00_BRATIO5A025,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B10_BRATIO2B00_BRATIO3B05_BRATIO4B00_BRATIO5A05,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B10_BRATIO2B00_BRATIO3B05_BRATIO4B00_BRATIO5A075,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B10_BRATIO2B00_BRATIO3B05_BRATIO4B00_BRATIO5A10,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B10_BRATIO2B00_BRATIO3B05_BRATIO4B025_BRATIO5A00,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B10_BRATIO2B00_BRATIO3B05_BRATIO4B025_BRATIO5A025,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B10_BRATIO2B00_BRATIO3B05_BRATIO4B025_BRATIO5A05,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B10_BRATIO2B00_BRATIO3B05_BRATIO4B025_BRATIO5A075,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B10_BRATIO2B00_BRATIO3B05_BRATIO4B025_BRATIO5A10,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B10_BRATIO2B00_BRATIO3B05_BRATIO4B05_BRATIO5A00,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B10_BRATIO2B00_BRATIO3B05_BRATIO4B05_BRATIO5A025,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B10_BRATIO2B00_BRATIO3B05_BRATIO4B05_BRATIO5A05,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B10_BRATIO2B00_BRATIO3B05_BRATIO4B05_BRATIO5A075,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B10_BRATIO2B00_BRATIO3B05_BRATIO4B05_BRATIO5A10,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B10_BRATIO2B00_BRATIO3B05_BRATIO4B075_BRATIO5A00,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B10_BRATIO2B00_BRATIO3B05_BRATIO4B075_BRATIO5A025,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B10_BRATIO2B00_BRATIO3B05_BRATIO4B075_BRATIO5A05,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B10_BRATIO2B00_BRATIO3B05_BRATIO4B075_BRATIO5A075,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B10_BRATIO2B00_BRATIO3B05_BRATIO4B075_BRATIO5A10,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B10_BRATIO2B00_BRATIO3B05_BRATIO4B10_BRATIO5A00,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B10_BRATIO2B00_BRATIO3B05_BRATIO4B10_BRATIO5A025,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B10_BRATIO2B00_BRATIO3B05_BRATIO4B10_BRATIO5A05,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B10_BRATIO2B00_BRATIO3B05_BRATIO4B10_BRATIO5A075,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B10_BRATIO2B00_BRATIO3B05_BRATIO4B10_BRATIO5A10,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B10_BRATIO2B00_BRATIO3B075_BRATIO4B00_BRATIO5A00,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B10_BRATIO2B00_BRATIO3B075_BRATIO4B00_BRATIO5A025,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B10_BRATIO2B00_BRATIO3B075_BRATIO4B00_BRATIO5A05,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B10_BRATIO2B00_BRATIO3B075_BRATIO4B00_BRATIO5A075,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B10_BRATIO2B00_BRATIO3B075_BRATIO4B00_BRATIO5A10,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B10_BRATIO2B00_BRATIO3B075_BRATIO4B025_BRATIO5A00,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B10_BRATIO2B00_BRATIO3B075_BRATIO4B025_BRATIO5A025,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B10_BRATIO2B00_BRATIO3B075_BRATIO4B025_BRATIO5A05,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B10_BRATIO2B00_BRATIO3B075_BRATIO4B025_BRATIO5A075,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B10_BRATIO2B00_BRATIO3B075_BRATIO4B025_BRATIO5A10,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B10_BRATIO2B00_BRATIO3B075_BRATIO4B05_BRATIO5A00,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B10_BRATIO2B00_BRATIO3B075_BRATIO4B05_BRATIO5A025,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B10_BRATIO2B00_BRATIO3B075_BRATIO4B05_BRATIO5A05,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B10_BRATIO2B00_BRATIO3B075_BRATIO4B05_BRATIO5A075,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B10_BRATIO2B00_BRATIO3B075_BRATIO4B05_BRATIO5A10,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B10_BRATIO2B00_BRATIO3B075_BRATIO4B075_BRATIO5A00,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B10_BRATIO2B00_BRATIO3B075_BRATIO4B075_BRATIO5A025,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B10_BRATIO2B00_BRATIO3B075_BRATIO4B075_BRATIO5A05,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B10_BRATIO2B00_BRATIO3B075_BRATIO4B075_BRATIO5A075,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B10_BRATIO2B00_BRATIO3B075_BRATIO4B075_BRATIO5A10,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B10_BRATIO2B00_BRATIO3B075_BRATIO4B10_BRATIO5A00,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B10_BRATIO2B00_BRATIO3B075_BRATIO4B10_BRATIO5A025,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B10_BRATIO2B00_BRATIO3B075_BRATIO4B10_BRATIO5A05,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B10_BRATIO2B00_BRATIO3B075_BRATIO4B10_BRATIO5A075,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B10_BRATIO2B00_BRATIO3B075_BRATIO4B10_BRATIO5A10,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B10_BRATIO2B00_BRATIO3B10_BRATIO4B00_BRATIO5A00,0,0,0,1,1,0,1,0,1,1,2
_BRATIO1B10_BRATIO2B00_BRATIO3B10_BRATIO4B00_BRATIO5A025,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B10_BRATIO2B00_BRATIO3B10_BRATIO4B00_BRATIO5A05,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B10_BRATIO2B00_BRATIO3B10_BRATIO4B00_BRATIO5A075,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B10_BRATIO2B00_BRATIO3B10_BRATIO4B00_BRATIO5A10,0,0,0,1,1,0,1,0,1,1,2
_BRATIO1B10_BRATIO2B00_BRATIO3B10_BRATIO4B025_BRATIO5A00,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B10_BRATIO2B00_BRATIO3B10_BRATIO4B025_BRATIO5A025,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B10_BRATIO2B00_BRATIO3B10_BRATIO4B025_BRATIO5A05,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B10_BRATIO2B00_BRATIO3B10_BRATIO4B025_BRATIO5A075,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B10_BRATIO2B00_BRATIO3B10_BRATIO4B025_BRATIO5A10,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B10_BRATIO2B00_BRATIO3B10_BRATIO4B05_BRATIO5A00,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B10_BRATIO2B00_BRATIO3B10_BRATIO4B05_BRATIO5A025,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B10_BRATIO2B00_BRATIO3B10_BRATIO4B05_BRATIO5A05,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B10_BRATIO2B00_BRATIO3B10_BRATIO4B05_BRATIO5A075,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B10_BRATIO2B00_BRATIO3B10_BRATIO4B05_BRATIO5A10,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B10_BRATIO2B00_BRATIO3B10_BRATIO4B075_BRATIO5A00,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B10_BRATIO2B00_BRATIO3B10_BRATIO4B075_BRATIO5A025,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B10_BRATIO2B00_BRATIO3B10_BRATIO4B075_BRATIO5A05,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B10_BRATIO2B00_BRATIO3B10_BRATIO4B075_BRATIO5A075,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B10_BRATIO2B00_BRATIO3B10_BRATIO4B075_BRATIO5A10,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B10_BRATIO2B00_BRATIO3B10_BRATIO4B10_BRATIO5A00,0,0,0,1,1,0,1,0,1,1,2
_BRATIO1B10_BRATIO2B00_BRATIO3B10_BRATIO4B10_BRATIO5A025,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B10_BRATIO2B00_BRATIO3B10_BRATIO4B10_BRATIO5A05,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B10_BRATIO2B00_BRATIO3B10_BRATIO4B10_BRATIO5A075,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B10_BRATIO2B00_BRATIO3B10_BRATIO4B10_BRATIO5A10,0,0,0,1,1,0,1,0,1,1,2
_BRATIO1B10_BRATIO2B025_BRATIO3B00_BRATIO4B00_BRATIO5A00,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B10_BRATIO2B025_BRATIO3B00_BRATIO4B00_BRATIO5A025,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B10_BRATIO2B025_BRATIO3B00_BRATIO4B00_BRATIO5A05,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B10_BRATIO2B025_BRATIO3B00_BRATIO4B00_BRATIO5A075,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B10_BRATIO2B025_BRATIO3B00_BRATIO4B00_BRATIO5A10,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B10_BRATIO2B025_BRATIO3B00_BRATIO4B025_BRATIO5A00,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B10_BRATIO2B025_BRATIO3B00_BRATIO4B025_BRATIO5A025,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B10_BRATIO2B025_BRATIO3B00_BRATIO4B025_BRATIO5A05,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B10_BRATIO2B025_BRATIO3B00_BRATIO4B025_BRATIO5A075,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B10_BRATIO2B025_BRATIO3B00_BRATIO4B025_BRATIO5A10,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B10_BRATIO2B025_BRATIO3B00_BRATIO4B05_BRATIO5A00,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B10_BRATIO2B025_BRATIO3B00_BRATIO4B05_BRATIO5A025,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B10_BRATIO2B025_BRATIO3B00_BRATIO4B05_BRATIO5A05,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B10_BRATIO2B025_BRATIO3B00_BRATIO4B05_BRATIO5A075,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B10_BRATIO2B025_BRATIO3B00_BRATIO4B05_BRATIO5A10,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B10_BRATIO2B025_BRATIO3B00_BRATIO4B075_BRATIO5A00,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B10_BRATIO2B025_BRATIO3B00_BRATIO4B075_BRATIO5A025,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B10_BRATIO2B025_BRATIO3B00_BRATIO4B075_BRATIO5A05,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B10_BRATIO2B025_BRATIO3B00_BRATIO4B075_BRATIO5A075,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B10_BRATIO2B025_BRATIO3B00_BRATIO4B075_BRATIO5A10,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B10_BRATIO2B025_BRATIO3B00_BRATIO4B10_BRATIO5A00,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B10_BRATIO2B025_BRATIO3B00_BRATIO4B10_BRATIO5A025,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B10_BRATIO2B025_BRATIO3B00_BRATIO4B10_BRATIO5A05,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B10_BRATIO2B025_BRATIO3B00_BRATIO4B10_BRATIO5A075,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B10_BRATIO2B025_BRATIO3B00_BRATIO4B10_BRATIO5A10,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B10_BRATIO2B025_BRATIO3B025_BRATIO4B00_BRATIO5A00,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B10_BRATIO2B025_BRATIO3B025_BRATIO4B00_BRATIO5A025,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B10_BRATIO2B025_BRATIO3B025_BRATIO4B00_BRATIO5A05,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B10_BRATIO2B025_BRATIO3B025_BRATIO4B00_BRATIO5A075,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B10_BRATIO2B025_BRATIO3B025_BRATIO4B00_BRATIO5A10,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B10_BRATIO2B025_BRATIO3B025_BRATIO4B025_BRATIO5A00,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B10_BRATIO2B025_BRATIO3B025_BRATIO4B025_BRATIO5A025,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B10_BRATIO2B025_BRATIO3B025_BRATIO4B025_BRATIO5A05,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B10_BRATIO2B025_BRATIO3B025_BRATIO4B025_BRATIO5A075,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B10_BRATIO2B025_BRATIO3B025_BRATIO4B025_BRATIO5A10,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B10_BRATIO2B025_BRATIO3B025_BRATIO4B05_BRATIO5A00,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B10_BRATIO2B025_BRATIO3B025_BRATIO4B05_BRATIO5A025,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B10_BRATIO2B025_BRATIO3B025_BRATIO4B05_BRATIO5A05,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B10_BRATIO2B025_BRATIO3B025_BRATIO4B05_BRATIO5A075,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B10_BRATIO2B025_BRATIO3B025_BRATIO4B05_BRATIO5A10,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B10_BRATIO2B025_BRATIO3B025_BRATIO4B075_BRATIO5A00,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B10_BRATIO2B025_BRATIO3B025_BRATIO4B075_BRATIO5A025,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B10_BRATIO2B025_BRATIO3B025_BRATIO4B075_BRATIO5A05,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B10_BRATIO2B025_BRATIO3B025_BRATIO4B075_BRATIO5A075,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B10_BRATIO2B025_BRATIO3B025_BRATIO4B075_BRATIO5A10,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B10_BRATIO2B025_BRATIO3B025_BRATIO4B10_BRATIO5A00,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B10_BRATIO2B025_BRATIO3B025_BRATIO4B10_BRATIO5A025,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B10_BRATIO2B025_BRATIO3B025_BRATIO4B10_BRATIO5A05,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B10_BRATIO2B025_BRATIO3B025_BRATIO4B10_BRATIO5A075,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B10_BRATIO2B025_BRATIO3B025_BRATIO4B10_BRATIO5A10,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B10_BRATIO2B025_BRATIO3B05_BRATIO4B00_BRATIO5A00,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B10_BRATIO2B025_BRATIO3B05_BRATIO4B00_BRATIO5A025,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B10_BRATIO2B025_BRATIO3B05_BRATIO4B00_BRATIO5A05,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B10_BRATIO2B025_BRATIO3B05_BRATIO4B00_BRATIO5A075,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B10_BRATIO2B025_BRATIO3B05_BRATIO4B00_BRATIO5A10,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B10_BRATIO2B025_BRATIO3B05_BRATIO4B025_BRATIO5A00,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B10_BRATIO2B025_BRATIO3B05_BRATIO4B025_BRATIO5A025,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B10_BRATIO2B025_BRATIO3B05_BRATIO4B025_BRATIO5A05,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B10_BRATIO2B025_BRATIO3B05_BRATIO4B025_BRATIO5A075,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B10_BRATIO2B025_BRATIO3B05_BRATIO4B025_BRATIO5A10,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B10_BRATIO2B025_BRATIO3B05_BRATIO4B05_BRATIO5A00,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B10_BRATIO2B025_BRATIO3B05_BRATIO4B05_BRATIO5A025,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B10_BRATIO2B025_BRATIO3B05_BRATIO4B05_BRATIO5A05,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B10_BRATIO2B025_BRATIO3B05_BRATIO4B05_BRATIO5A075,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B10_BRATIO2B025_BRATIO3B05_BRATIO4B05_BRATIO5A10,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B10_BRATIO2B025_BRATIO3B05_BRATIO4B075_BRATIO5A00,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B10_BRATIO2B025_BRATIO3B05_BRATIO4B075_BRATIO5A025,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B10_BRATIO2B025_BRATIO3B05_BRATIO4B075_BRATIO5A05,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B10_BRATIO2B025_BRATIO3B05_BRATIO4B075_BRATIO5A075,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B10_BRATIO2B025_BRATIO3B05_BRATIO4B075_BRATIO5A10,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B10_BRATIO2B025_BRATIO3B05_BRATIO4B10_BRATIO5A00,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B10_BRATIO2B025_BRATIO3B05_BRATIO4B10_BRATIO5A025,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B10_BRATIO2B025_BRATIO3B05_BRATIO4B10_BRATIO5A05,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B10_BRATIO2B025_BRATIO3B05_BRATIO4B10_BRATIO5A075,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B10_BRATIO2B025_BRATIO3B05_BRATIO4B10_BRATIO5A10,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B10_BRATIO2B025_BRATIO3B075_BRATIO4B00_BRATIO5A00,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B10_BRATIO2B025_BRATIO3B075_BRATIO4B00_BRATIO5A025,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B10_BRATIO2B025_BRATIO3B075_BRATIO4B00_BRATIO5A05,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B10_BRATIO2B025_BRATIO3B075_BRATIO4B00_BRATIO5A075,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B10_BRATIO2B025_BRATIO3B075_BRATIO4B00_BRATIO5A10,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B10_BRATIO2B025_BRATIO3B075_BRATIO4B025_BRATIO5A00,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B10_BRATIO2B025_BRATIO3B075_BRATIO4B025_BRATIO5A025,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B10_BRATIO2B025_BRATIO3B075_BRATIO4B025_BRATIO5A05,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B10_BRATIO2B025_BRATIO3B075_BRATIO4B025_BRATIO5A075,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B10_BRATIO2B025_BRATIO3B075_BRATIO4B025_BRATIO5A10,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B10_BRATIO2B025_BRATIO3B075_BRATIO4B05_BRATIO5A00,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B10_BRATIO2B025_BRATIO3B075_BRATIO4B05_BRATIO5A025,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B10_BRATIO2B025_BRATIO3B075_BRATIO4B05_BRATIO5A05,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B10_BRATIO2B025_BRATIO3B075_BRATIO4B05_BRATIO5A075,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B10_BRATIO2B025_BRATIO3B075_BRATIO4B05_BRATIO5A10,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B10_BRATIO2B025_BRATIO3B075_BRATIO4B075_BRATIO5A00,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B10_BRATIO2B025_BRATIO3B075_BRATIO4B075_BRATIO5A025,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B10_BRATIO2B025_BRATIO3B075_BRATIO4B075_BRATIO5A05,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B10_BRATIO2B025_BRATIO3B075_BRATIO4B075_BRATIO5A075,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B10_BRATIO2B025_BRATIO3B075_BRATIO4B075_BRATIO5A10,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B10_BRATIO2B025_BRATIO3B075_BRATIO4B10_BRATIO5A00,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B10_BRATIO2B025_BRATIO3B075_BRATIO4B10_BRATIO5A025,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B10_BRATIO2B025_BRATIO3B075_BRATIO4B10_BRATIO5A05,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B10_BRATIO2B025_BRATIO3B075_BRATIO4B10_BRATIO5A075,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B10_BRATIO2B025_BRATIO3B075_BRATIO4B10_BRATIO5A10,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B10_BRATIO2B025_BRATIO3B10_BRATIO4B00_BRATIO5A00,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B10_BRATIO2B025_BRATIO3B10_BRATIO4B00_BRATIO5A025,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B10_BRATIO2B025_BRATIO3B10_BRATIO4B00_BRATIO5A05,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B10_BRATIO2B025_BRATIO3B10_BRATIO4B00_BRATIO5A075,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B10_BRATIO2B025_BRATIO3B10_BRATIO4B00_BRATIO5A10,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B10_BRATIO2B025_BRATIO3B10_BRATIO4B025_BRATIO5A00,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B10_BRATIO2B025_BRATIO3B10_BRATIO4B025_BRATIO5A025,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B10_BRATIO2B025_BRATIO3B10_BRATIO4B025_BRATIO5A05,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B10_BRATIO2B025_BRATIO3B10_BRATIO4B025_BRATIO5A075,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B10_BRATIO2B025_BRATIO3B10_BRATIO4B025_BRATIO5A10,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B10_BRATIO2B025_BRATIO3B10_BRATIO4B05_BRATIO5A00,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B10_BRATIO2B025_BRATIO3B10_BRATIO4B05_BRATIO5A025,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B10_BRATIO2B025_BRATIO3B10_BRATIO4B05_BRATIO5A05,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B10_BRATIO2B025_BRATIO3B10_BRATIO4B05_BRATIO5A075,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B10_BRATIO2B025_BRATIO3B10_BRATIO4B05_BRATIO5A10,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B10_BRATIO2B025_BRATIO3B10_BRATIO4B075_BRATIO5A00,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B10_BRATIO2B025_BRATIO3B10_BRATIO4B075_BRATIO5A025,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B10_BRATIO2B025_BRATIO3B10_BRATIO4B075_BRATIO5A05,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B10_BRATIO2B025_BRATIO3B10_BRATIO4B075_BRATIO5A075,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B10_BRATIO2B025_BRATIO3B10_BRATIO4B075_BRATIO5A10,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B10_BRATIO2B025_BRATIO3B10_BRATIO4B10_BRATIO5A00,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B10_BRATIO2B025_BRATIO3B10_BRATIO4B10_BRATIO5A025,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B10_BRATIO2B025_BRATIO3B10_BRATIO4B10_BRATIO5A05,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B10_BRATIO2B025_BRATIO3B10_BRATIO4B10_BRATIO5A075,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B10_BRATIO2B025_BRATIO3B10_BRATIO4B10_BRATIO5A10,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B10_BRATIO2B05_BRATIO3B00_BRATIO4B00_BRATIO5A00,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B10_BRATIO2B05_BRATIO3B00_BRATIO4B00_BRATIO5A025,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B10_BRATIO2B05_BRATIO3B00_BRATIO4B00_BRATIO5A05,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B10_BRATIO2B05_BRATIO3B00_BRATIO4B00_BRATIO5A075,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B10_BRATIO2B05_BRATIO3B00_BRATIO4B00_BRATIO5A10,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B10_BRATIO2B05_BRATIO3B00_BRATIO4B025_BRATIO5A00,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B10_BRATIO2B05_BRATIO3B00_BRATIO4B025_BRATIO5A025,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B10_BRATIO2B05_BRATIO3B00_BRATIO4B025_BRATIO5A05,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B10_BRATIO2B05_BRATIO3B00_BRATIO4B025_BRATIO5A075,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B10_BRATIO2B05_BRATIO3B00_BRATIO4B025_BRATIO5A10,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B10_BRATIO2B05_BRATIO3B00_BRATIO4B05_BRATIO5A00,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B10_BRATIO2B05_BRATIO3B00_BRATIO4B05_BRATIO5A025,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B10_BRATIO2B05_BRATIO3B00_BRATIO4B05_BRATIO5A05,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B10_BRATIO2B05_BRATIO3B00_BRATIO4B05_BRATIO5A075,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B10_BRATIO2B05_BRATIO3B00_BRATIO4B05_BRATIO5A10,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B10_BRATIO2B05_BRATIO3B00_BRATIO4B075_BRATIO5A00,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B10_BRATIO2B05_BRATIO3B00_BRATIO4B075_BRATIO5A025,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B10_BRATIO2B05_BRATIO3B00_BRATIO4B075_BRATIO5A05,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B10_BRATIO2B05_BRATIO3B00_BRATIO4B075_BRATIO5A075,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B10_BRATIO2B05_BRATIO3B00_BRATIO4B075_BRATIO5A10,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B10_BRATIO2B05_BRATIO3B00_BRATIO4B10_BRATIO5A00,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B10_BRATIO2B05_BRATIO3B00_BRATIO4B10_BRATIO5A025,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B10_BRATIO2B05_BRATIO3B00_BRATIO4B10_BRATIO5A05,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B10_BRATIO2B05_BRATIO3B00_BRATIO4B10_BRATIO5A075,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B10_BRATIO2B05_BRATIO3B00_BRATIO4B10_BRATIO5A10,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B10_BRATIO2B05_BRATIO3B025_BRATIO4B00_BRATIO5A00,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B10_BRATIO2B05_BRATIO3B025_BRATIO4B00_BRATIO5A025,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B10_BRATIO2B05_BRATIO3B025_BRATIO4B00_BRATIO5A05,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B10_BRATIO2B05_BRATIO3B025_BRATIO4B00_BRATIO5A075,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B10_BRATIO2B05_BRATIO3B025_BRATIO4B00_BRATIO5A10,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B10_BRATIO2B05_BRATIO3B025_BRATIO4B025_BRATIO5A00,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B10_BRATIO2B05_BRATIO3B025_BRATIO4B025_BRATIO5A025,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B10_BRATIO2B05_BRATIO3B025_BRATIO4B025_BRATIO5A05,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B10_BRATIO2B05_BRATIO3B025_BRATIO4B025_BRATIO5A075,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B10_BRATIO2B05_BRATIO3B025_BRATIO4B025_BRATIO5A10,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B10_BRATIO2B05_BRATIO3B025_BRATIO4B05_BRATIO5A00,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B10_BRATIO2B05_BRATIO3B025_BRATIO4B05_BRATIO5A025,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B10_BRATIO2B05_BRATIO3B025_BRATIO4B05_BRATIO5A05,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B10_BRATIO2B05_BRATIO3B025_BRATIO4B05_BRATIO5A075,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B10_BRATIO2B05_BRATIO3B025_BRATIO4B05_BRATIO5A10,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B10_BRATIO2B05_BRATIO3B025_BRATIO4B075_BRATIO5A00,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B10_BRATIO2B05_BRATIO3B025_BRATIO4B075_BRATIO5A025,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B10_BRATIO2B05_BRATIO3B025_BRATIO4B075_BRATIO5A05,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B10_BRATIO2B05_BRATIO3B025_BRATIO4B075_BRATIO5A075,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B10_BRATIO2B05_BRATIO3B025_BRATIO4B075_BRATIO5A10,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B10_BRATIO2B05_BRATIO3B025_BRATIO4B10_BRATIO5A00,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B10_BRATIO2B05_BRATIO3B025_BRATIO4B10_BRATIO5A025,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B10_BRATIO2B05_BRATIO3B025_BRATIO4B10_BRATIO5A05,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B10_BRATIO2B05_BRATIO3B025_BRATIO4B10_BRATIO5A075,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B10_BRATIO2B05_BRATIO3B025_BRATIO4B10_BRATIO5A10,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B10_BRATIO2B05_BRATIO3B05_BRATIO4B00_BRATIO5A00,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B10_BRATIO2B05_BRATIO3B05_BRATIO4B00_BRATIO5A025,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B10_BRATIO2B05_BRATIO3B05_BRATIO4B00_BRATIO5A05,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B10_BRATIO2B05_BRATIO3B05_BRATIO4B00_BRATIO5A075,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B10_BRATIO2B05_BRATIO3B05_BRATIO4B00_BRATIO5A10,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B10_BRATIO2B05_BRATIO3B05_BRATIO4B025_BRATIO5A00,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B10_BRATIO2B05_BRATIO3B05_BRATIO4B025_BRATIO5A025,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B10_BRATIO2B05_BRATIO3B05_BRATIO4B025_BRATIO5A05,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B10_BRATIO2B05_BRATIO3B05_BRATIO4B025_BRATIO5A075,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B10_BRATIO2B05_BRATIO3B05_BRATIO4B025_BRATIO5A10,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B10_BRATIO2B05_BRATIO3B05_BRATIO4B05_BRATIO5A00,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B10_BRATIO2B05_BRATIO3B05_BRATIO4B05_BRATIO5A025,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B10_BRATIO2B05_BRATIO3B05_BRATIO4B05_BRATIO5A05,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B10_BRATIO2B05_BRATIO3B05_BRATIO4B05_BRATIO5A075,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B10_BRATIO2B05_BRATIO3B05_BRATIO4B05_BRATIO5A10,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B10_BRATIO2B05_BRATIO3B05_BRATIO4B075_BRATIO5A00,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B10_BRATIO2B05_BRATIO3B05_BRATIO4B075_BRATIO5A025,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B10_BRATIO2B05_BRATIO3B05_BRATIO4B075_BRATIO5A05,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B10_BRATIO2B05_BRATIO3B05_BRATIO4B075_BRATIO5A075,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B10_BRATIO2B05_BRATIO3B05_BRATIO4B075_BRATIO5A10,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B10_BRATIO2B05_BRATIO3B05_BRATIO4B10_BRATIO5A00,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B10_BRATIO2B05_BRATIO3B05_BRATIO4B10_BRATIO5A025,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B10_BRATIO2B05_BRATIO3B05_BRATIO4B10_BRATIO5A05,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B10_BRATIO2B05_BRATIO3B05_BRATIO4B10_BRATIO5A075,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B10_BRATIO2B05_BRATIO3B05_BRATIO4B10_BRATIO5A10,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B10_BRATIO2B05_BRATIO3B075_BRATIO4B00_BRATIO5A00,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B10_BRATIO2B05_BRATIO3B075_BRATIO4B00_BRATIO5A025,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B10_BRATIO2B05_BRATIO3B075_BRATIO4B00_BRATIO5A05,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B10_BRATIO2B05_BRATIO3B075_BRATIO4B00_BRATIO5A075,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B10_BRATIO2B05_BRATIO3B075_BRATIO4B00_BRATIO5A10,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B10_BRATIO2B05_BRATIO3B075_BRATIO4B025_BRATIO5A00,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B10_BRATIO2B05_BRATIO3B075_BRATIO4B025_BRATIO5A025,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B10_BRATIO2B05_BRATIO3B075_BRATIO4B025_BRATIO5A05,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B10_BRATIO2B05_BRATIO3B075_BRATIO4B025_BRATIO5A075,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B10_BRATIO2B05_BRATIO3B075_BRATIO4B025_BRATIO5A10,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B10_BRATIO2B05_BRATIO3B075_BRATIO4B05_BRATIO5A00,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B10_BRATIO2B05_BRATIO3B075_BRATIO4B05_BRATIO5A025,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B10_BRATIO2B05_BRATIO3B075_BRATIO4B05_BRATIO5A05,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B10_BRATIO2B05_BRATIO3B075_BRATIO4B05_BRATIO5A075,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B10_BRATIO2B05_BRATIO3B075_BRATIO4B05_BRATIO5A10,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B10_BRATIO2B05_BRATIO3B075_BRATIO4B075_BRATIO5A00,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B10_BRATIO2B05_BRATIO3B075_BRATIO4B075_BRATIO5A025,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B10_BRATIO2B05_BRATIO3B075_BRATIO4B075_BRATIO5A05,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B10_BRATIO2B05_BRATIO3B075_BRATIO4B075_BRATIO5A075,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B10_BRATIO2B05_BRATIO3B075_BRATIO4B075_BRATIO5A10,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B10_BRATIO2B05_BRATIO3B075_BRATIO4B10_BRATIO5A00,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B10_BRATIO2B05_BRATIO3B075_BRATIO4B10_BRATIO5A025,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B10_BRATIO2B05_BRATIO3B075_BRATIO4B10_BRATIO5A05,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B10_BRATIO2B05_BRATIO3B075_BRATIO4B10_BRATIO5A075,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B10_BRATIO2B05_BRATIO3B075_BRATIO4B10_BRATIO5A10,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B10_BRATIO2B05_BRATIO3B10_BRATIO4B00_BRATIO5A00,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B10_BRATIO2B05_BRATIO3B10_BRATIO4B00_BRATIO5A025,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B10_BRATIO2B05_BRATIO3B10_BRATIO4B00_BRATIO5A05,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B10_BRATIO2B05_BRATIO3B10_BRATIO4B00_BRATIO5A075,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B10_BRATIO2B05_BRATIO3B10_BRATIO4B00_BRATIO5A10,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B10_BRATIO2B05_BRATIO3B10_BRATIO4B025_BRATIO5A00,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B10_BRATIO2B05_BRATIO3B10_BRATIO4B025_BRATIO5A025,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B10_BRATIO2B05_BRATIO3B10_BRATIO4B025_BRATIO5A05,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B10_BRATIO2B05_BRATIO3B10_BRATIO4B025_BRATIO5A075,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B10_BRATIO2B05_BRATIO3B10_BRATIO4B025_BRATIO5A10,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B10_BRATIO2B05_BRATIO3B10_BRATIO4B05_BRATIO5A00,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B10_BRATIO2B05_BRATIO3B10_BRATIO4B05_BRATIO5A025,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B10_BRATIO2B05_BRATIO3B10_BRATIO4B05_BRATIO5A05,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B10_BRATIO2B05_BRATIO3B10_BRATIO4B05_BRATIO5A075,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B10_BRATIO2B05_BRATIO3B10_BRATIO4B05_BRATIO5A10,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B10_BRATIO2B05_BRATIO3B10_BRATIO4B075_BRATIO5A00,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B10_BRATIO2B05_BRATIO3B10_BRATIO4B075_BRATIO5A025,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B10_BRATIO2B05_BRATIO3B10_BRATIO4B075_BRATIO5A05,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B10_BRATIO2B05_BRATIO3B10_BRATIO4B075_BRATIO5A075,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B10_BRATIO2B05_BRATIO3B10_BRATIO4B075_BRATIO5A10,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B10_BRATIO2B05_BRATIO3B10_BRATIO4B10_BRATIO5A00,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B10_BRATIO2B05_BRATIO3B10_BRATIO4B10_BRATIO5A025,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B10_BRATIO2B05_BRATIO3B10_BRATIO4B10_BRATIO5A05,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B10_BRATIO2B05_BRATIO3B10_BRATIO4B10_BRATIO5A075,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B10_BRATIO2B05_BRATIO3B10_BRATIO4B10_BRATIO5A10,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B10_BRATIO2B075_BRATIO3B00_BRATIO4B00_BRATIO5A00,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B10_BRATIO2B075_BRATIO3B00_BRATIO4B00_BRATIO5A025,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B10_BRATIO2B075_BRATIO3B00_BRATIO4B00_BRATIO5A05,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B10_BRATIO2B075_BRATIO3B00_BRATIO4B00_BRATIO5A075,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B10_BRATIO2B075_BRATIO3B00_BRATIO4B00_BRATIO5A10,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B10_BRATIO2B075_BRATIO3B00_BRATIO4B025_BRATIO5A00,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B10_BRATIO2B075_BRATIO3B00_BRATIO4B025_BRATIO5A025,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B10_BRATIO2B075_BRATIO3B00_BRATIO4B025_BRATIO5A05,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B10_BRATIO2B075_BRATIO3B00_BRATIO4B025_BRATIO5A075,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B10_BRATIO2B075_BRATIO3B00_BRATIO4B025_BRATIO5A10,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B10_BRATIO2B075_BRATIO3B00_BRATIO4B05_BRATIO5A00,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B10_BRATIO2B075_BRATIO3B00_BRATIO4B05_BRATIO5A025,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B10_BRATIO2B075_BRATIO3B00_BRATIO4B05_BRATIO5A05,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B10_BRATIO2B075_BRATIO3B00_BRATIO4B05_BRATIO5A075,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B10_BRATIO2B075_BRATIO3B00_BRATIO4B05_BRATIO5A10,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B10_BRATIO2B075_BRATIO3B00_BRATIO4B075_BRATIO5A00,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B10_BRATIO2B075_BRATIO3B00_BRATIO4B075_BRATIO5A025,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B10_BRATIO2B075_BRATIO3B00_BRATIO4B075_BRATIO5A05,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B10_BRATIO2B075_BRATIO3B00_BRATIO4B075_BRATIO5A075,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B10_BRATIO2B075_BRATIO3B00_BRATIO4B075_BRATIO5A10,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B10_BRATIO2B075_BRATIO3B00_BRATIO4B10_BRATIO5A00,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B10_BRATIO2B075_BRATIO3B00_BRATIO4B10_BRATIO5A025,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B10_BRATIO2B075_BRATIO3B00_BRATIO4B10_BRATIO5A05,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B10_BRATIO2B075_BRATIO3B00_BRATIO4B10_BRATIO5A075,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B10_BRATIO2B075_BRATIO3B00_BRATIO4B10_BRATIO5A10,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B10_BRATIO2B075_BRATIO3B025_BRATIO4B00_BRATIO5A00,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B10_BRATIO2B075_BRATIO3B025_BRATIO4B00_BRATIO5A025,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B10_BRATIO2B075_BRATIO3B025_BRATIO4B00_BRATIO5A05,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B10_BRATIO2B075_BRATIO3B025_BRATIO4B00_BRATIO5A075,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B10_BRATIO2B075_BRATIO3B025_BRATIO4B00_BRATIO5A10,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B10_BRATIO2B075_BRATIO3B025_BRATIO4B025_BRATIO5A00,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B10_BRATIO2B075_BRATIO3B025_BRATIO4B025_BRATIO5A025,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B10_BRATIO2B075_BRATIO3B025_BRATIO4B025_BRATIO5A05,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B10_BRATIO2B075_BRATIO3B025_BRATIO4B025_BRATIO5A075,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B10_BRATIO2B075_BRATIO3B025_BRATIO4B025_BRATIO5A10,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B10_BRATIO2B075_BRATIO3B025_BRATIO4B05_BRATIO5A00,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B10_BRATIO2B075_BRATIO3B025_BRATIO4B05_BRATIO5A025,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B10_BRATIO2B075_BRATIO3B025_BRATIO4B05_BRATIO5A05,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B10_BRATIO2B075_BRATIO3B025_BRATIO4B05_BRATIO5A075,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B10_BRATIO2B075_BRATIO3B025_BRATIO4B05_BRATIO5A10,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B10_BRATIO2B075_BRATIO3B025_BRATIO4B075_BRATIO5A00,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B10_BRATIO2B075_BRATIO3B025_BRATIO4B075_BRATIO5A025,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B10_BRATIO2B075_BRATIO3B025_BRATIO4B075_BRATIO5A05,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B10_BRATIO2B075_BRATIO3B025_BRATIO4B075_BRATIO5A075,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B10_BRATIO2B075_BRATIO3B025_BRATIO4B075_BRATIO5A10,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B10_BRATIO2B075_BRATIO3B025_BRATIO4B10_BRATIO5A00,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B10_BRATIO2B075_BRATIO3B025_BRATIO4B10_BRATIO5A025,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B10_BRATIO2B075_BRATIO3B025_BRATIO4B10_BRATIO5A05,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B10_BRATIO2B075_BRATIO3B025_BRATIO4B10_BRATIO5A075,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B10_BRATIO2B075_BRATIO3B025_BRATIO4B10_BRATIO5A10,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B10_BRATIO2B075_BRATIO3B05_BRATIO4B00_BRATIO5A00,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B10_BRATIO2B075_BRATIO3B05_BRATIO4B00_BRATIO5A025,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B10_BRATIO2B075_BRATIO3B05_BRATIO4B00_BRATIO5A05,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B10_BRATIO2B075_BRATIO3B05_BRATIO4B00_BRATIO5A075,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B10_BRATIO2B075_BRATIO3B05_BRATIO4B00_BRATIO5A10,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B10_BRATIO2B075_BRATIO3B05_BRATIO4B025_BRATIO5A00,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B10_BRATIO2B075_BRATIO3B05_BRATIO4B025_BRATIO5A025,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B10_BRATIO2B075_BRATIO3B05_BRATIO4B025_BRATIO5A05,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B10_BRATIO2B075_BRATIO3B05_BRATIO4B025_BRATIO5A075,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B10_BRATIO2B075_BRATIO3B05_BRATIO4B025_BRATIO5A10,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B10_BRATIO2B075_BRATIO3B05_BRATIO4B05_BRATIO5A00,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B10_BRATIO2B075_BRATIO3B05_BRATIO4B05_BRATIO5A025,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B10_BRATIO2B075_BRATIO3B05_BRATIO4B05_BRATIO5A05,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B10_BRATIO2B075_BRATIO3B05_BRATIO4B05_BRATIO5A075,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B10_BRATIO2B075_BRATIO3B05_BRATIO4B05_BRATIO5A10,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B10_BRATIO2B075_BRATIO3B05_BRATIO4B075_BRATIO5A00,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B10_BRATIO2B075_BRATIO3B05_BRATIO4B075_BRATIO5A025,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B10_BRATIO2B075_BRATIO3B05_BRATIO4B075_BRATIO5A05,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B10_BRATIO2B075_BRATIO3B05_BRATIO4B075_BRATIO5A075,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B10_BRATIO2B075_BRATIO3B05_BRATIO4B075_BRATIO5A10,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B10_BRATIO2B075_BRATIO3B05_BRATIO4B10_BRATIO5A00,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B10_BRATIO2B075_BRATIO3B05_BRATIO4B10_BRATIO5A025,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B10_BRATIO2B075_BRATIO3B05_BRATIO4B10_BRATIO5A05,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B10_BRATIO2B075_BRATIO3B05_BRATIO4B10_BRATIO5A075,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B10_BRATIO2B075_BRATIO3B05_BRATIO4B10_BRATIO5A10,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B10_BRATIO2B075_BRATIO3B075_BRATIO4B00_BRATIO5A00,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B10_BRATIO2B075_BRATIO3B075_BRATIO4B00_BRATIO5A025,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B10_BRATIO2B075_BRATIO3B075_BRATIO4B00_BRATIO5A05,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B10_BRATIO2B075_BRATIO3B075_BRATIO4B00_BRATIO5A075,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B10_BRATIO2B075_BRATIO3B075_BRATIO4B00_BRATIO5A10,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B10_BRATIO2B075_BRATIO3B075_BRATIO4B025_BRATIO5A00,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B10_BRATIO2B075_BRATIO3B075_BRATIO4B025_BRATIO5A025,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B10_BRATIO2B075_BRATIO3B075_BRATIO4B025_BRATIO5A05,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B10_BRATIO2B075_BRATIO3B075_BRATIO4B025_BRATIO5A075,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B10_BRATIO2B075_BRATIO3B075_BRATIO4B025_BRATIO5A10,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B10_BRATIO2B075_BRATIO3B075_BRATIO4B05_BRATIO5A00,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B10_BRATIO2B075_BRATIO3B075_BRATIO4B05_BRATIO5A025,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B10_BRATIO2B075_BRATIO3B075_BRATIO4B05_BRATIO5A05,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B10_BRATIO2B075_BRATIO3B075_BRATIO4B05_BRATIO5A075,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B10_BRATIO2B075_BRATIO3B075_BRATIO4B05_BRATIO5A10,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B10_BRATIO2B075_BRATIO3B075_BRATIO4B075_BRATIO5A00,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B10_BRATIO2B075_BRATIO3B075_BRATIO4B075_BRATIO5A025,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B10_BRATIO2B075_BRATIO3B075_BRATIO4B075_BRATIO5A05,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B10_BRATIO2B075_BRATIO3B075_BRATIO4B075_BRATIO5A075,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B10_BRATIO2B075_BRATIO3B075_BRATIO4B075_BRATIO5A10,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B10_BRATIO2B075_BRATIO3B075_BRATIO4B10_BRATIO5A00,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B10_BRATIO2B075_BRATIO3B075_BRATIO4B10_BRATIO5A025,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B10_BRATIO2B075_BRATIO3B075_BRATIO4B10_BRATIO5A05,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B10_BRATIO2B075_BRATIO3B075_BRATIO4B10_BRATIO5A075,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B10_BRATIO2B075_BRATIO3B075_BRATIO4B10_BRATIO5A10,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B10_BRATIO2B075_BRATIO3B10_BRATIO4B00_BRATIO5A00,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B10_BRATIO2B075_BRATIO3B10_BRATIO4B00_BRATIO5A025,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B10_BRATIO2B075_BRATIO3B10_BRATIO4B00_BRATIO5A05,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B10_BRATIO2B075_BRATIO3B10_BRATIO4B00_BRATIO5A075,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B10_BRATIO2B075_BRATIO3B10_BRATIO4B00_BRATIO5A10,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B10_BRATIO2B075_BRATIO3B10_BRATIO4B025_BRATIO5A00,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B10_BRATIO2B075_BRATIO3B10_BRATIO4B025_BRATIO5A025,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B10_BRATIO2B075_BRATIO3B10_BRATIO4B025_BRATIO5A05,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B10_BRATIO2B075_BRATIO3B10_BRATIO4B025_BRATIO5A075,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B10_BRATIO2B075_BRATIO3B10_BRATIO4B025_BRATIO5A10,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B10_BRATIO2B075_BRATIO3B10_BRATIO4B05_BRATIO5A00,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B10_BRATIO2B075_BRATIO3B10_BRATIO4B05_BRATIO5A025,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B10_BRATIO2B075_BRATIO3B10_BRATIO4B05_BRATIO5A05,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B10_BRATIO2B075_BRATIO3B10_BRATIO4B05_BRATIO5A075,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B10_BRATIO2B075_BRATIO3B10_BRATIO4B05_BRATIO5A10,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B10_BRATIO2B075_BRATIO3B10_BRATIO4B075_BRATIO5A00,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B10_BRATIO2B075_BRATIO3B10_BRATIO4B075_BRATIO5A025,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B10_BRATIO2B075_BRATIO3B10_BRATIO4B075_BRATIO5A05,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B10_BRATIO2B075_BRATIO3B10_BRATIO4B075_BRATIO5A075,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B10_BRATIO2B075_BRATIO3B10_BRATIO4B075_BRATIO5A10,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B10_BRATIO2B075_BRATIO3B10_BRATIO4B10_BRATIO5A00,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B10_BRATIO2B075_BRATIO3B10_BRATIO4B10_BRATIO5A025,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B10_BRATIO2B075_BRATIO3B10_BRATIO4B10_BRATIO5A05,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B10_BRATIO2B075_BRATIO3B10_BRATIO4B10_BRATIO5A075,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B10_BRATIO2B075_BRATIO3B10_BRATIO4B10_BRATIO5A10,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B10_BRATIO2B10_BRATIO3B00_BRATIO4B00_BRATIO5A00,0,0,0,1,1,0,1,0,1,1,2
_BRATIO1B10_BRATIO2B10_BRATIO3B00_BRATIO4B00_BRATIO5A025,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B10_BRATIO2B10_BRATIO3B00_BRATIO4B00_BRATIO5A05,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B10_BRATIO2B10_BRATIO3B00_BRATIO4B00_BRATIO5A075,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B10_BRATIO2B10_BRATIO3B00_BRATIO4B00_BRATIO5A10,0,0,0,1,1,0,1,0,1,1,2
_BRATIO1B10_BRATIO2B10_BRATIO3B00_BRATIO4B025_BRATIO5A00,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B10_BRATIO2B10_BRATIO3B00_BRATIO4B025_BRATIO5A025,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B10_BRATIO2B10_BRATIO3B00_BRATIO4B025_BRATIO5A05,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B10_BRATIO2B10_BRATIO3B00_BRATIO4B025_BRATIO5A075,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B10_BRATIO2B10_BRATIO3B00_BRATIO4B025_BRATIO5A10,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B10_BRATIO2B10_BRATIO3B00_BRATIO4B05_BRATIO5A00,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B10_BRATIO2B10_BRATIO3B00_BRATIO4B05_BRATIO5A025,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B10_BRATIO2B10_BRATIO3B00_BRATIO4B05_BRATIO5A05,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B10_BRATIO2B10_BRATIO3B00_BRATIO4B05_BRATIO5A075,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B10_BRATIO2B10_BRATIO3B00_BRATIO4B05_BRATIO5A10,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B10_BRATIO2B10_BRATIO3B00_BRATIO4B075_BRATIO5A00,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B10_BRATIO2B10_BRATIO3B00_BRATIO4B075_BRATIO5A025,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B10_BRATIO2B10_BRATIO3B00_BRATIO4B075_BRATIO5A05,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B10_BRATIO2B10_BRATIO3B00_BRATIO4B075_BRATIO5A075,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B10_BRATIO2B10_BRATIO3B00_BRATIO4B075_BRATIO5A10,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B10_BRATIO2B10_BRATIO3B00_BRATIO4B10_BRATIO5A00,0,0,0,1,1,0,1,0,1,1,2
_BRATIO1B10_BRATIO2B10_BRATIO3B00_BRATIO4B10_BRATIO5A025,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B10_BRATIO2B10_BRATIO3B00_BRATIO4B10_BRATIO5A05,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B10_BRATIO2B10_BRATIO3B00_BRATIO4B10_BRATIO5A075,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B10_BRATIO2B10_BRATIO3B00_BRATIO4B10_BRATIO5A10,0,0,0,1,1,0,1,0,1,1,2
_BRATIO1B10_BRATIO2B10_BRATIO3B025_BRATIO4B00_BRATIO5A00,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B10_BRATIO2B10_BRATIO3B025_BRATIO4B00_BRATIO5A025,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B10_BRATIO2B10_BRATIO3B025_BRATIO4B00_BRATIO5A05,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B10_BRATIO2B10_BRATIO3B025_BRATIO4B00_BRATIO5A075,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B10_BRATIO2B10_BRATIO3B025_BRATIO4B00_BRATIO5A10,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B10_BRATIO2B10_BRATIO3B025_BRATIO4B025_BRATIO5A00,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B10_BRATIO2B10_BRATIO3B025_BRATIO4B025_BRATIO5A025,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B10_BRATIO2B10_BRATIO3B025_BRATIO4B025_BRATIO5A05,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B10_BRATIO2B10_BRATIO3B025_BRATIO4B025_BRATIO5A075,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B10_BRATIO2B10_BRATIO3B025_BRATIO4B025_BRATIO5A10,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B10_BRATIO2B10_BRATIO3B025_BRATIO4B05_BRATIO5A00,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B10_BRATIO2B10_BRATIO3B025_BRATIO4B05_BRATIO5A025,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B10_BRATIO2B10_BRATIO3B025_BRATIO4B05_BRATIO5A05,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B10_BRATIO2B10_BRATIO3B025_BRATIO4B05_BRATIO5A075,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B10_BRATIO2B10_BRATIO3B025_BRATIO4B05_BRATIO5A10,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B10_BRATIO2B10_BRATIO3B025_BRATIO4B075_BRATIO5A00,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B10_BRATIO2B10_BRATIO3B025_BRATIO4B075_BRATIO5A025,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B10_BRATIO2B10_BRATIO3B025_BRATIO4B075_BRATIO5A05,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B10_BRATIO2B10_BRATIO3B025_BRATIO4B075_BRATIO5A075,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B10_BRATIO2B10_BRATIO3B025_BRATIO4B075_BRATIO5A10,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B10_BRATIO2B10_BRATIO3B025_BRATIO4B10_BRATIO5A00,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B10_BRATIO2B10_BRATIO3B025_BRATIO4B10_BRATIO5A025,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B10_BRATIO2B10_BRATIO3B025_BRATIO4B10_BRATIO5A05,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B10_BRATIO2B10_BRATIO3B025_BRATIO4B10_BRATIO5A075,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B10_BRATIO2B10_BRATIO3B025_BRATIO4B10_BRATIO5A10,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B10_BRATIO2B10_BRATIO3B05_BRATIO4B00_BRATIO5A00,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B10_BRATIO2B10_BRATIO3B05_BRATIO4B00_BRATIO5A025,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B10_BRATIO2B10_BRATIO3B05_BRATIO4B00_BRATIO5A05,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B10_BRATIO2B10_BRATIO3B05_BRATIO4B00_BRATIO5A075,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B10_BRATIO2B10_BRATIO3B05_BRATIO4B00_BRATIO5A10,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B10_BRATIO2B10_BRATIO3B05_BRATIO4B025_BRATIO5A00,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B10_BRATIO2B10_BRATIO3B05_BRATIO4B025_BRATIO5A025,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B10_BRATIO2B10_BRATIO3B05_BRATIO4B025_BRATIO5A05,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B10_BRATIO2B10_BRATIO3B05_BRATIO4B025_BRATIO5A075,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B10_BRATIO2B10_BRATIO3B05_BRATIO4B025_BRATIO5A10,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B10_BRATIO2B10_BRATIO3B05_BRATIO4B05_BRATIO5A00,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B10_BRATIO2B10_BRATIO3B05_BRATIO4B05_BRATIO5A025,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B10_BRATIO2B10_BRATIO3B05_BRATIO4B05_BRATIO5A05,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B10_BRATIO2B10_BRATIO3B05_BRATIO4B05_BRATIO5A075,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B10_BRATIO2B10_BRATIO3B05_BRATIO4B05_BRATIO5A10,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B10_BRATIO2B10_BRATIO3B05_BRATIO4B075_BRATIO5A00,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B10_BRATIO2B10_BRATIO3B05_BRATIO4B075_BRATIO5A025,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B10_BRATIO2B10_BRATIO3B05_BRATIO4B075_BRATIO5A05,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B10_BRATIO2B10_BRATIO3B05_BRATIO4B075_BRATIO5A075,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B10_BRATIO2B10_BRATIO3B05_BRATIO4B075_BRATIO5A10,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B10_BRATIO2B10_BRATIO3B05_BRATIO4B10_BRATIO5A00,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B10_BRATIO2B10_BRATIO3B05_BRATIO4B10_BRATIO5A025,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B10_BRATIO2B10_BRATIO3B05_BRATIO4B10_BRATIO5A05,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B10_BRATIO2B10_BRATIO3B05_BRATIO4B10_BRATIO5A075,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B10_BRATIO2B10_BRATIO3B05_BRATIO4B10_BRATIO5A10,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B10_BRATIO2B10_BRATIO3B075_BRATIO4B00_BRATIO5A00,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B10_BRATIO2B10_BRATIO3B075_BRATIO4B00_BRATIO5A025,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B10_BRATIO2B10_BRATIO3B075_BRATIO4B00_BRATIO5A05,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B10_BRATIO2B10_BRATIO3B075_BRATIO4B00_BRATIO5A075,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B10_BRATIO2B10_BRATIO3B075_BRATIO4B00_BRATIO5A10,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B10_BRATIO2B10_BRATIO3B075_BRATIO4B025_BRATIO5A00,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B10_BRATIO2B10_BRATIO3B075_BRATIO4B025_BRATIO5A025,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B10_BRATIO2B10_BRATIO3B075_BRATIO4B025_BRATIO5A05,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B10_BRATIO2B10_BRATIO3B075_BRATIO4B025_BRATIO5A075,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B10_BRATIO2B10_BRATIO3B075_BRATIO4B025_BRATIO5A10,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B10_BRATIO2B10_BRATIO3B075_BRATIO4B05_BRATIO5A00,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B10_BRATIO2B10_BRATIO3B075_BRATIO4B05_BRATIO5A025,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B10_BRATIO2B10_BRATIO3B075_BRATIO4B05_BRATIO5A05,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B10_BRATIO2B10_BRATIO3B075_BRATIO4B05_BRATIO5A075,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B10_BRATIO2B10_BRATIO3B075_BRATIO4B05_BRATIO5A10,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B10_BRATIO2B10_BRATIO3B075_BRATIO4B075_BRATIO5A00,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B10_BRATIO2B10_BRATIO3B075_BRATIO4B075_BRATIO5A025,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B10_BRATIO2B10_BRATIO3B075_BRATIO4B075_BRATIO5A05,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B10_BRATIO2B10_BRATIO3B075_BRATIO4B075_BRATIO5A075,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B10_BRATIO2B10_BRATIO3B075_BRATIO4B075_BRATIO5A10,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B10_BRATIO2B10_BRATIO3B075_BRATIO4B10_BRATIO5A00,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B10_BRATIO2B10_BRATIO3B075_BRATIO4B10_BRATIO5A025,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B10_BRATIO2B10_BRATIO3B075_BRATIO4B10_BRATIO5A05,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B10_BRATIO2B10_BRATIO3B075_BRATIO4B10_BRATIO5A075,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B10_BRATIO2B10_BRATIO3B075_BRATIO4B10_BRATIO5A10,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B10_BRATIO2B10_BRATIO3B10_BRATIO4B00_BRATIO5A00,0,0,0,1,1,0,1,0,1,1,2
_BRATIO1B10_BRATIO2B10_BRATIO3B10_BRATIO4B00_BRATIO5A025,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B10_BRATIO2B10_BRATIO3B10_BRATIO4B00_BRATIO5A05,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B10_BRATIO2B10_BRATIO3B10_BRATIO4B00_BRATIO5A075,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B10_BRATIO2B10_BRATIO3B10_BRATIO4B00_BRATIO5A10,0,0,0,1,1,0,1,0,1,1,2
_BRATIO1B10_BRATIO2B10_BRATIO3B10_BRATIO4B025_BRATIO5A00,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B10_BRATIO2B10_BRATIO3B10_BRATIO4B025_BRATIO5A025,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B10_BRATIO2B10_BRATIO3B10_BRATIO4B025_BRATIO5A05,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B10_BRATIO2B10_BRATIO3B10_BRATIO4B025_BRATIO5A075,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B10_BRATIO2B10_BRATIO3B10_BRATIO4B025_BRATIO5A10,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B10_BRATIO2B10_BRATIO3B10_BRATIO4B05_BRATIO5A00,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B10_BRATIO2B10_BRATIO3B10_BRATIO4B05_BRATIO5A025,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B10_BRATIO2B10_BRATIO3B10_BRATIO4B05_BRATIO5A05,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B10_BRATIO2B10_BRATIO3B10_BRATIO4B05_BRATIO5A075,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B10_BRATIO2B10_BRATIO3B10_BRATIO4B05_BRATIO5A10,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B10_BRATIO2B10_BRATIO3B10_BRATIO4B075_BRATIO5A00,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B10_BRATIO2B10_BRATIO3B10_BRATIO4B075_BRATIO5A025,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B10_BRATIO2B10_BRATIO3B10_BRATIO4B075_BRATIO5A05,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B10_BRATIO2B10_BRATIO3B10_BRATIO4B075_BRATIO5A075,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B10_BRATIO2B10_BRATIO3B10_BRATIO4B075_BRATIO5A10,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B10_BRATIO2B10_BRATIO3B10_BRATIO4B10_BRATIO5A00,0,0,0,1,1,0,1,0,1,1,2
_BRATIO1B10_BRATIO2B10_BRATIO3B10_BRATIO4B10_BRATIO5A025,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B10_BRATIO2B10_BRATIO3B10_BRATIO4B10_BRATIO5A05,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B10_BRATIO2B10_BRATIO3B10_BRATIO4B10_BRATIO5A075,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1B10_BRATIO2B10_BRATIO3B10_BRATIO4B10_BRATIO5A10,0,0,0,1,1,0,1,0,1,1,2


==> graph/staticAnalysis-sweepBranch/saxpy2-1-slowdown.csv <==
Test Name, Trans,Comp Int, Memory Coalescing, Branch Divergence, Control Density, Floating Point Mult, Kernel Size, Critical Path, SpeedUp
_BRATIO1A00,0,0,0,1,0,0,0,0,1,1,3
_BRATIO1A025,0,0,0,1,0,0,0,1,1,1,1
_BRATIO1A05,0,0,0,1,0,0,0,1,1,1,1
_BRATIO1A075,0,0,0,1,0,0,0,1,1,1,1
_BRATIO1A10,0,0,0,1,0,0,0,0,1,1,3


==> graph/staticAnalysis-sweepBranch/saxpy3-1-slowdown.csv <==
Test Name, Trans,Comp Int, Memory Coalescing, Branch Divergence, Control Density, Floating Point Mult, Kernel Size, Critical Path, SpeedUp
_BRATIO1A00,0,0,0,1,0,0,0,0,1,1,3
_BRATIO1A025,0,0,0,1,0,0,0,1,1,1,1
_BRATIO1A05,0,0,0,1,0,0,0,1,1,1,1
_BRATIO1A075,0,0,0,1,0,0,0,1,1,1,1
_BRATIO1A10,0,0,0,1,0,0,0,0,1,1,3


==> graph/staticAnalysis-sweepBranch/saxpy4-1-slowdown.csv <==
Test Name, Trans,Comp Int, Memory Coalescing, Branch Divergence, Control Density, Floating Point Mult, Kernel Size, Critical Path, SpeedUp
_BRATIO1A00,0,0,0,1,0,0,0,0,1,1,3
_BRATIO1A025,0,0,0,1,0,0,0,1,1,1,1
_BRATIO1A05,0,0,0,1,0,0,0,1,1,1,1
_BRATIO1A075,0,0,0,1,0,0,0,1,1,1,1
_BRATIO1A10,0,0,0,1,0,0,0,0,1,1,3


==> graph/staticAnalysis-sweepBranch/saxpy5-1-slowdown.csv <==
Test Name, Trans,Comp Int, Memory Coalescing, Branch Divergence, Control Density, Floating Point Mult, Kernel Size, Critical Path, SpeedUp
_BRATIO1A00_BRATIO2B00,0,0,0,1,0,0,0,0,1,1,3
_BRATIO1A00_BRATIO2B025,0,0,0,1,0,0,0,0,1,1,3
_BRATIO1A00_BRATIO2B05,0,0,0,1,0,0,0,0,1,1,3
_BRATIO1A00_BRATIO2B075,0,0,0,1,0,0,0,0,1,1,3
_BRATIO1A00_BRATIO2B10,0,0,0,1,0,0,0,0,1,1,3
_BRATIO1A025_BRATIO2B00,0,0,0,1,0,0,0,1,1,1,1
_BRATIO1A025_BRATIO2B025,0,0,0,1,0,0,0,1,1,1,1
_BRATIO1A025_BRATIO2B05,0,0,0,1,0,0,0,1,1,1,1
_BRATIO1A025_BRATIO2B075,0,0,0,1,0,0,0,1,1,1,1
_BRATIO1A025_BRATIO2B10,0,0,0,1,0,0,0,1,1,1,1
_BRATIO1A05_BRATIO2B00,0,0,0,1,0,0,0,1,1,1,1
_BRATIO1A05_BRATIO2B025,0,0,0,1,0,0,0,1,1,1,1
_BRATIO1A05_BRATIO2B05,0,0,0,1,0,0,0,1,1,1,1
_BRATIO1A05_BRATIO2B075,0,0,0,1,0,0,0,1,1,1,1
_BRATIO1A05_BRATIO2B10,0,0,0,1,0,0,0,1,1,1,1
_BRATIO1A075_BRATIO2B00,0,0,0,1,0,0,0,1,1,1,1
_BRATIO1A075_BRATIO2B025,0,0,0,1,0,0,0,1,1,1,1
_BRATIO1A075_BRATIO2B05,0,0,0,1,0,0,0,1,1,1,1
_BRATIO1A075_BRATIO2B075,0,0,0,1,0,0,0,1,1,1,1
_BRATIO1A075_BRATIO2B10,0,0,0,1,0,0,0,1,1,1,1
_BRATIO1A10_BRATIO2B00,0,0,0,1,0,0,0,0,1,1,3
_BRATIO1A10_BRATIO2B025,0,0,0,1,0,0,0,1,1,1,1
_BRATIO1A10_BRATIO2B05,0,0,0,1,0,0,0,1,1,1,1
_BRATIO1A10_BRATIO2B075,0,0,0,1,0,0,0,1,1,1,1
_BRATIO1A10_BRATIO2B10,0,0,0,1,0,0,0,0,1,1,3


==> graph/staticAnalysis-sweepBranch/saxpy7-1-slowdown.csv <==
Test Name, Trans,Comp Int, Memory Coalescing, Branch Divergence, Control Density, Floating Point Mult, Kernel Size, Critical Path, SpeedUp
_BRATIO1A00_BRATIO2B00,0,0,0,1,0,0,0,0,1,1,3
_BRATIO1A00_BRATIO2B025,0,0,0,1,0,0,0,0,1,1,3
_BRATIO1A00_BRATIO2B05,0,0,0,1,0,0,0,0,1,1,3
_BRATIO1A00_BRATIO2B075,0,0,0,1,0,0,0,0,1,1,3
_BRATIO1A00_BRATIO2B10,0,0,0,1,0,0,0,0,1,1,3
_BRATIO1A025_BRATIO2B00,0,0,0,1,0,0,0,1,1,1,1
_BRATIO1A025_BRATIO2B025,0,0,0,1,0,0,0,1,1,1,1
_BRATIO1A025_BRATIO2B05,0,0,0,1,0,0,0,1,1,1,1
_BRATIO1A025_BRATIO2B075,0,0,0,1,0,0,0,1,1,1,1
_BRATIO1A025_BRATIO2B10,0,0,0,1,0,0,0,1,1,1,1
_BRATIO1A05_BRATIO2B00,0,0,0,1,0,0,0,1,1,1,1
_BRATIO1A05_BRATIO2B025,0,0,0,1,0,0,0,1,1,1,1
_BRATIO1A05_BRATIO2B05,0,0,0,1,0,0,0,1,1,1,1
_BRATIO1A05_BRATIO2B075,0,0,0,1,0,0,0,1,1,1,1
_BRATIO1A05_BRATIO2B10,0,0,0,1,0,0,0,1,1,1,1
_BRATIO1A075_BRATIO2B00,0,0,0,1,0,0,0,1,1,1,1
_BRATIO1A075_BRATIO2B025,0,0,0,1,0,0,0,1,1,1,1
_BRATIO1A075_BRATIO2B05,0,0,0,1,0,0,0,1,1,1,1
_BRATIO1A075_BRATIO2B075,0,0,0,1,0,0,0,1,1,1,1
_BRATIO1A075_BRATIO2B10,0,0,0,1,0,0,0,1,1,1,1
_BRATIO1A10_BRATIO2B00,0,0,0,1,0,0,0,0,1,1,3
_BRATIO1A10_BRATIO2B025,0,0,0,1,0,0,0,1,1,1,1
_BRATIO1A10_BRATIO2B05,0,0,0,1,0,0,0,1,1,1,1
_BRATIO1A10_BRATIO2B075,0,0,0,1,0,0,0,1,1,1,1
_BRATIO1A10_BRATIO2B10,0,0,0,1,0,0,0,0,1,1,3


==> graph/staticAnalysis-sweepBranch/sp0-mv1.csv <==
Test Name, Trans,Comp Int, Memory Coalescing, Branch Divergence, Control Density, Floating Point Mult, Kernel Size, Critical Path, SpeedUp
_BRATIO1B00,0,0,0,2,0,0,1,0,1,0,2
_BRATIO1B025,0,0,0,2,0,0,1,1,1,0,2
_BRATIO1B05,0,0,0,2,0,0,1,1,1,0,2
_BRATIO1B075,0,0,0,2,0,0,1,1,1,0,2
_BRATIO1B10,0,0,0,2,0,0,1,0,1,0,2


==> graph/staticAnalysis-sweepBranch/sp0-mv2.csv <==
Test Name, Trans,Comp Int, Memory Coalescing, Branch Divergence, Control Density, Floating Point Mult, Kernel Size, Critical Path, SpeedUp
_BRATIO1B00,0,0,0,1,0,0,1,0,1,1,3
_BRATIO1B025,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1B05,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1B075,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1B10,0,0,1,1,0,0,1,0,1,1,3


==> graph/staticAnalysis-sweepBranch/sp0-mv6.csv <==
Test Name, Trans,Comp Int, Memory Coalescing, Branch Divergence, Control Density, Floating Point Mult, Kernel Size, Critical Path, SpeedUp
_BRATIO1A00,0,0,0,1,0,0,1,0,1,1,3
_BRATIO1A025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10,0,0,0,1,0,0,1,0,1,1,3


==> graph/staticAnalysis-sweepBranch/sp0-mv7.csv <==
Test Name, Trans,Comp Int, Memory Coalescing, Branch Divergence, Control Density, Floating Point Mult, Kernel Size, Critical Path, SpeedUp
_BRATIO1B00,0,0,0,1,0,0,1,0,1,1,3
_BRATIO1B025,0,0,0,2,0,0,1,1,1,1,3
_BRATIO1B05,0,0,0,2,0,0,1,1,1,1,3
_BRATIO1B075,0,0,0,2,0,0,1,1,1,1,3
_BRATIO1B10,0,0,0,2,0,0,1,0,1,1,3


==> graph/staticAnalysis-sweepBranch/sp0-mv8.csv <==
Test Name, Trans,Comp Int, Memory Coalescing, Branch Divergence, Control Density, Floating Point Mult, Kernel Size, Critical Path, SpeedUp
_BRATIO1B00,0,0,0,2,0,0,1,0,1,1,3
_BRATIO1B025,0,0,0,2,0,0,1,1,1,1,3
_BRATIO1B05,0,0,0,2,0,0,1,1,1,1,3
_BRATIO1B075,0,0,0,2,0,0,1,1,1,1,3
_BRATIO1B10,0,0,0,2,0,0,1,0,1,1,3


==> graph/staticAnalysis-sweepBranch/sp0-mv9.csv <==
Test Name, Trans,Comp Int, Memory Coalescing, Branch Divergence, Control Density, Floating Point Mult, Kernel Size, Critical Path, SpeedUp
_BRATIO1B00,0,0,0,1,0,0,1,0,1,1,3
_BRATIO1B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1B10,0,0,0,1,0,0,1,0,1,1,3


==> graph/staticAnalysis-sweepBranch/sp1-mv0.csv <==
Test Name, Trans,Comp Int, Memory Coalescing, Branch Divergence, Control Density, Floating Point Mult, Kernel Size, Critical Path, SpeedUp
_BRATIO1A00_BRATIO2A00_BRATIO3A00_BRATIO4A00_BRATIO5B00,0,0,0,1,0,0,1,0,1,1,3
_BRATIO1A00_BRATIO2A00_BRATIO3A00_BRATIO4A00_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A00_BRATIO3A00_BRATIO4A00_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A00_BRATIO3A00_BRATIO4A00_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A00_BRATIO3A00_BRATIO4A00_BRATIO5B10,0,0,0,1,0,0,1,0,1,1,3
_BRATIO1A00_BRATIO2A00_BRATIO3A00_BRATIO4A025_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A00_BRATIO3A00_BRATIO4A025_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A00_BRATIO3A00_BRATIO4A025_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A00_BRATIO3A00_BRATIO4A025_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A00_BRATIO3A00_BRATIO4A025_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A00_BRATIO3A00_BRATIO4A05_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A00_BRATIO3A00_BRATIO4A05_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A00_BRATIO3A00_BRATIO4A05_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A00_BRATIO3A00_BRATIO4A05_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A00_BRATIO3A00_BRATIO4A05_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A00_BRATIO3A00_BRATIO4A075_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A00_BRATIO3A00_BRATIO4A075_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A00_BRATIO3A00_BRATIO4A075_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A00_BRATIO3A00_BRATIO4A075_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A00_BRATIO3A00_BRATIO4A075_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A00_BRATIO3A00_BRATIO4A10_BRATIO5B00,0,0,0,1,0,0,1,0,1,1,3
_BRATIO1A00_BRATIO2A00_BRATIO3A00_BRATIO4A10_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A00_BRATIO3A00_BRATIO4A10_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A00_BRATIO3A00_BRATIO4A10_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A00_BRATIO3A00_BRATIO4A10_BRATIO5B10,0,0,0,1,0,0,1,0,1,1,3
_BRATIO1A00_BRATIO2A00_BRATIO3A025_BRATIO4A00_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A00_BRATIO3A025_BRATIO4A00_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A00_BRATIO3A025_BRATIO4A00_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A00_BRATIO3A025_BRATIO4A00_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A00_BRATIO3A025_BRATIO4A00_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A00_BRATIO3A025_BRATIO4A025_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A00_BRATIO3A025_BRATIO4A025_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A00_BRATIO3A025_BRATIO4A025_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A00_BRATIO3A025_BRATIO4A025_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A00_BRATIO3A025_BRATIO4A025_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A00_BRATIO3A025_BRATIO4A05_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A00_BRATIO3A025_BRATIO4A05_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A00_BRATIO3A025_BRATIO4A05_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A00_BRATIO3A025_BRATIO4A05_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A00_BRATIO3A025_BRATIO4A05_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A00_BRATIO3A025_BRATIO4A075_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A00_BRATIO3A025_BRATIO4A075_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A00_BRATIO3A025_BRATIO4A075_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A00_BRATIO3A025_BRATIO4A075_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A00_BRATIO3A025_BRATIO4A075_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A00_BRATIO3A025_BRATIO4A10_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A00_BRATIO3A025_BRATIO4A10_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A00_BRATIO3A025_BRATIO4A10_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A00_BRATIO3A025_BRATIO4A10_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A00_BRATIO3A025_BRATIO4A10_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A00_BRATIO3A05_BRATIO4A00_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A00_BRATIO3A05_BRATIO4A00_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A00_BRATIO3A05_BRATIO4A00_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A00_BRATIO3A05_BRATIO4A00_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A00_BRATIO3A05_BRATIO4A00_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A00_BRATIO3A05_BRATIO4A025_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A00_BRATIO3A05_BRATIO4A025_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A00_BRATIO3A05_BRATIO4A025_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A00_BRATIO3A05_BRATIO4A025_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A00_BRATIO3A05_BRATIO4A025_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A00_BRATIO3A05_BRATIO4A05_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A00_BRATIO3A05_BRATIO4A05_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A00_BRATIO3A05_BRATIO4A05_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A00_BRATIO3A05_BRATIO4A05_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A00_BRATIO3A05_BRATIO4A05_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A00_BRATIO3A05_BRATIO4A075_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A00_BRATIO3A05_BRATIO4A075_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A00_BRATIO3A05_BRATIO4A075_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A00_BRATIO3A05_BRATIO4A075_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A00_BRATIO3A05_BRATIO4A075_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A00_BRATIO3A05_BRATIO4A10_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A00_BRATIO3A05_BRATIO4A10_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A00_BRATIO3A05_BRATIO4A10_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A00_BRATIO3A05_BRATIO4A10_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A00_BRATIO3A05_BRATIO4A10_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A00_BRATIO3A075_BRATIO4A00_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A00_BRATIO3A075_BRATIO4A00_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A00_BRATIO3A075_BRATIO4A00_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A00_BRATIO3A075_BRATIO4A00_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A00_BRATIO3A075_BRATIO4A00_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A00_BRATIO3A075_BRATIO4A025_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A00_BRATIO3A075_BRATIO4A025_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A00_BRATIO3A075_BRATIO4A025_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A00_BRATIO3A075_BRATIO4A025_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A00_BRATIO3A075_BRATIO4A025_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A00_BRATIO3A075_BRATIO4A05_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A00_BRATIO3A075_BRATIO4A05_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A00_BRATIO3A075_BRATIO4A05_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A00_BRATIO3A075_BRATIO4A05_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A00_BRATIO3A075_BRATIO4A05_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A00_BRATIO3A075_BRATIO4A075_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A00_BRATIO3A075_BRATIO4A075_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A00_BRATIO3A075_BRATIO4A075_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A00_BRATIO3A075_BRATIO4A075_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A00_BRATIO3A075_BRATIO4A075_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A00_BRATIO3A075_BRATIO4A10_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A00_BRATIO3A075_BRATIO4A10_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A00_BRATIO3A075_BRATIO4A10_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A00_BRATIO3A075_BRATIO4A10_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A00_BRATIO3A075_BRATIO4A10_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A00_BRATIO3A10_BRATIO4A00_BRATIO5B00,0,0,0,1,0,0,1,0,1,1,3
_BRATIO1A00_BRATIO2A00_BRATIO3A10_BRATIO4A00_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A00_BRATIO3A10_BRATIO4A00_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A00_BRATIO3A10_BRATIO4A00_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A00_BRATIO3A10_BRATIO4A00_BRATIO5B10,0,0,0,1,0,0,1,0,1,1,3
_BRATIO1A00_BRATIO2A00_BRATIO3A10_BRATIO4A025_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A00_BRATIO3A10_BRATIO4A025_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A00_BRATIO3A10_BRATIO4A025_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A00_BRATIO3A10_BRATIO4A025_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A00_BRATIO3A10_BRATIO4A025_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A00_BRATIO3A10_BRATIO4A05_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A00_BRATIO3A10_BRATIO4A05_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A00_BRATIO3A10_BRATIO4A05_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A00_BRATIO3A10_BRATIO4A05_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A00_BRATIO3A10_BRATIO4A05_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A00_BRATIO3A10_BRATIO4A075_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A00_BRATIO3A10_BRATIO4A075_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A00_BRATIO3A10_BRATIO4A075_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A00_BRATIO3A10_BRATIO4A075_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A00_BRATIO3A10_BRATIO4A075_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A00_BRATIO3A10_BRATIO4A10_BRATIO5B00,0,0,0,1,0,0,1,0,1,1,3
_BRATIO1A00_BRATIO2A00_BRATIO3A10_BRATIO4A10_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A00_BRATIO3A10_BRATIO4A10_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A00_BRATIO3A10_BRATIO4A10_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A00_BRATIO3A10_BRATIO4A10_BRATIO5B10,0,0,0,1,0,0,1,0,1,1,3
_BRATIO1A00_BRATIO2A025_BRATIO3A00_BRATIO4A00_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A025_BRATIO3A00_BRATIO4A00_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A025_BRATIO3A00_BRATIO4A00_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A025_BRATIO3A00_BRATIO4A00_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A025_BRATIO3A00_BRATIO4A00_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A025_BRATIO3A00_BRATIO4A025_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A025_BRATIO3A00_BRATIO4A025_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A025_BRATIO3A00_BRATIO4A025_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A025_BRATIO3A00_BRATIO4A025_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A025_BRATIO3A00_BRATIO4A025_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A025_BRATIO3A00_BRATIO4A05_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A025_BRATIO3A00_BRATIO4A05_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A025_BRATIO3A00_BRATIO4A05_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A025_BRATIO3A00_BRATIO4A05_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A025_BRATIO3A00_BRATIO4A05_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A025_BRATIO3A00_BRATIO4A075_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A025_BRATIO3A00_BRATIO4A075_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A025_BRATIO3A00_BRATIO4A075_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A025_BRATIO3A00_BRATIO4A075_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A025_BRATIO3A00_BRATIO4A075_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A025_BRATIO3A00_BRATIO4A10_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A025_BRATIO3A00_BRATIO4A10_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A025_BRATIO3A00_BRATIO4A10_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A025_BRATIO3A00_BRATIO4A10_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A025_BRATIO3A00_BRATIO4A10_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A025_BRATIO3A025_BRATIO4A00_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A025_BRATIO3A025_BRATIO4A00_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A025_BRATIO3A025_BRATIO4A00_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A025_BRATIO3A025_BRATIO4A00_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A025_BRATIO3A025_BRATIO4A00_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A025_BRATIO3A025_BRATIO4A025_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A025_BRATIO3A025_BRATIO4A025_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A025_BRATIO3A025_BRATIO4A025_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A025_BRATIO3A025_BRATIO4A025_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A025_BRATIO3A025_BRATIO4A025_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A025_BRATIO3A025_BRATIO4A05_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A025_BRATIO3A025_BRATIO4A05_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A025_BRATIO3A025_BRATIO4A05_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A025_BRATIO3A025_BRATIO4A05_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A025_BRATIO3A025_BRATIO4A05_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A025_BRATIO3A025_BRATIO4A075_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A025_BRATIO3A025_BRATIO4A075_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A025_BRATIO3A025_BRATIO4A075_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A025_BRATIO3A025_BRATIO4A075_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A025_BRATIO3A025_BRATIO4A075_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A025_BRATIO3A025_BRATIO4A10_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A025_BRATIO3A025_BRATIO4A10_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A025_BRATIO3A025_BRATIO4A10_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A025_BRATIO3A025_BRATIO4A10_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A025_BRATIO3A025_BRATIO4A10_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A025_BRATIO3A05_BRATIO4A00_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A025_BRATIO3A05_BRATIO4A00_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A025_BRATIO3A05_BRATIO4A00_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A025_BRATIO3A05_BRATIO4A00_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A025_BRATIO3A05_BRATIO4A00_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A025_BRATIO3A05_BRATIO4A025_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A025_BRATIO3A05_BRATIO4A025_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A025_BRATIO3A05_BRATIO4A025_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A025_BRATIO3A05_BRATIO4A025_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A025_BRATIO3A05_BRATIO4A025_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A025_BRATIO3A05_BRATIO4A05_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A025_BRATIO3A05_BRATIO4A05_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A025_BRATIO3A05_BRATIO4A05_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A025_BRATIO3A05_BRATIO4A05_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A025_BRATIO3A05_BRATIO4A05_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A025_BRATIO3A05_BRATIO4A075_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A025_BRATIO3A05_BRATIO4A075_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A025_BRATIO3A05_BRATIO4A075_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A025_BRATIO3A05_BRATIO4A075_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A025_BRATIO3A05_BRATIO4A075_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A025_BRATIO3A05_BRATIO4A10_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A025_BRATIO3A05_BRATIO4A10_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A025_BRATIO3A05_BRATIO4A10_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A025_BRATIO3A05_BRATIO4A10_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A025_BRATIO3A05_BRATIO4A10_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A025_BRATIO3A075_BRATIO4A00_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A025_BRATIO3A075_BRATIO4A00_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A025_BRATIO3A075_BRATIO4A00_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A025_BRATIO3A075_BRATIO4A00_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A025_BRATIO3A075_BRATIO4A00_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A025_BRATIO3A075_BRATIO4A025_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A025_BRATIO3A075_BRATIO4A025_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A025_BRATIO3A075_BRATIO4A025_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A025_BRATIO3A075_BRATIO4A025_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A025_BRATIO3A075_BRATIO4A025_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A025_BRATIO3A075_BRATIO4A05_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A025_BRATIO3A075_BRATIO4A05_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A025_BRATIO3A075_BRATIO4A05_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A025_BRATIO3A075_BRATIO4A05_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A025_BRATIO3A075_BRATIO4A05_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A025_BRATIO3A075_BRATIO4A075_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A025_BRATIO3A075_BRATIO4A075_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A025_BRATIO3A075_BRATIO4A075_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A025_BRATIO3A075_BRATIO4A075_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A025_BRATIO3A075_BRATIO4A075_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A025_BRATIO3A075_BRATIO4A10_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A025_BRATIO3A075_BRATIO4A10_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A025_BRATIO3A075_BRATIO4A10_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A025_BRATIO3A075_BRATIO4A10_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A025_BRATIO3A075_BRATIO4A10_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A025_BRATIO3A10_BRATIO4A00_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A025_BRATIO3A10_BRATIO4A00_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A025_BRATIO3A10_BRATIO4A00_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A025_BRATIO3A10_BRATIO4A00_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A025_BRATIO3A10_BRATIO4A00_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A025_BRATIO3A10_BRATIO4A025_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A025_BRATIO3A10_BRATIO4A025_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A025_BRATIO3A10_BRATIO4A025_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A025_BRATIO3A10_BRATIO4A025_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A025_BRATIO3A10_BRATIO4A025_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A025_BRATIO3A10_BRATIO4A05_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A025_BRATIO3A10_BRATIO4A05_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A025_BRATIO3A10_BRATIO4A05_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A025_BRATIO3A10_BRATIO4A05_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A025_BRATIO3A10_BRATIO4A05_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A025_BRATIO3A10_BRATIO4A075_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A025_BRATIO3A10_BRATIO4A075_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A025_BRATIO3A10_BRATIO4A075_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A025_BRATIO3A10_BRATIO4A075_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A025_BRATIO3A10_BRATIO4A075_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A025_BRATIO3A10_BRATIO4A10_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A025_BRATIO3A10_BRATIO4A10_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A025_BRATIO3A10_BRATIO4A10_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A025_BRATIO3A10_BRATIO4A10_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A025_BRATIO3A10_BRATIO4A10_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A05_BRATIO3A00_BRATIO4A00_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A05_BRATIO3A00_BRATIO4A00_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A05_BRATIO3A00_BRATIO4A00_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A05_BRATIO3A00_BRATIO4A00_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A05_BRATIO3A00_BRATIO4A00_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A05_BRATIO3A00_BRATIO4A025_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A05_BRATIO3A00_BRATIO4A025_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A05_BRATIO3A00_BRATIO4A025_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A05_BRATIO3A00_BRATIO4A025_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A05_BRATIO3A00_BRATIO4A025_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A05_BRATIO3A00_BRATIO4A05_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A05_BRATIO3A00_BRATIO4A05_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A05_BRATIO3A00_BRATIO4A05_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A05_BRATIO3A00_BRATIO4A05_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A05_BRATIO3A00_BRATIO4A05_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A05_BRATIO3A00_BRATIO4A075_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A05_BRATIO3A00_BRATIO4A075_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A05_BRATIO3A00_BRATIO4A075_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A05_BRATIO3A00_BRATIO4A075_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A05_BRATIO3A00_BRATIO4A075_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A05_BRATIO3A00_BRATIO4A10_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A05_BRATIO3A00_BRATIO4A10_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A05_BRATIO3A00_BRATIO4A10_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A05_BRATIO3A00_BRATIO4A10_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A05_BRATIO3A00_BRATIO4A10_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A05_BRATIO3A025_BRATIO4A00_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A05_BRATIO3A025_BRATIO4A00_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A05_BRATIO3A025_BRATIO4A00_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A05_BRATIO3A025_BRATIO4A00_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A05_BRATIO3A025_BRATIO4A00_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A05_BRATIO3A025_BRATIO4A025_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A05_BRATIO3A025_BRATIO4A025_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A05_BRATIO3A025_BRATIO4A025_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A05_BRATIO3A025_BRATIO4A025_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A05_BRATIO3A025_BRATIO4A025_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A05_BRATIO3A025_BRATIO4A05_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A05_BRATIO3A025_BRATIO4A05_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A05_BRATIO3A025_BRATIO4A05_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A05_BRATIO3A025_BRATIO4A05_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A05_BRATIO3A025_BRATIO4A05_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A05_BRATIO3A025_BRATIO4A075_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A05_BRATIO3A025_BRATIO4A075_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A05_BRATIO3A025_BRATIO4A075_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A05_BRATIO3A025_BRATIO4A075_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A05_BRATIO3A025_BRATIO4A075_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A05_BRATIO3A025_BRATIO4A10_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A05_BRATIO3A025_BRATIO4A10_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A05_BRATIO3A025_BRATIO4A10_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A05_BRATIO3A025_BRATIO4A10_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A05_BRATIO3A025_BRATIO4A10_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A05_BRATIO3A05_BRATIO4A00_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A05_BRATIO3A05_BRATIO4A00_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A05_BRATIO3A05_BRATIO4A00_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A05_BRATIO3A05_BRATIO4A00_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A05_BRATIO3A05_BRATIO4A00_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A05_BRATIO3A05_BRATIO4A025_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A05_BRATIO3A05_BRATIO4A025_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A05_BRATIO3A05_BRATIO4A025_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A05_BRATIO3A05_BRATIO4A025_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A05_BRATIO3A05_BRATIO4A025_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A05_BRATIO3A05_BRATIO4A05_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A05_BRATIO3A05_BRATIO4A05_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A05_BRATIO3A05_BRATIO4A05_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A05_BRATIO3A05_BRATIO4A05_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A05_BRATIO3A05_BRATIO4A05_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A05_BRATIO3A05_BRATIO4A075_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A05_BRATIO3A05_BRATIO4A075_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A05_BRATIO3A05_BRATIO4A075_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A05_BRATIO3A05_BRATIO4A075_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A05_BRATIO3A05_BRATIO4A075_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A05_BRATIO3A05_BRATIO4A10_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A05_BRATIO3A05_BRATIO4A10_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A05_BRATIO3A05_BRATIO4A10_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A05_BRATIO3A05_BRATIO4A10_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A05_BRATIO3A05_BRATIO4A10_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A05_BRATIO3A075_BRATIO4A00_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A05_BRATIO3A075_BRATIO4A00_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A05_BRATIO3A075_BRATIO4A00_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A05_BRATIO3A075_BRATIO4A00_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A05_BRATIO3A075_BRATIO4A00_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A05_BRATIO3A075_BRATIO4A025_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A05_BRATIO3A075_BRATIO4A025_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A05_BRATIO3A075_BRATIO4A025_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A05_BRATIO3A075_BRATIO4A025_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A05_BRATIO3A075_BRATIO4A025_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A05_BRATIO3A075_BRATIO4A05_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A05_BRATIO3A075_BRATIO4A05_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A05_BRATIO3A075_BRATIO4A05_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A05_BRATIO3A075_BRATIO4A05_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A05_BRATIO3A075_BRATIO4A05_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A05_BRATIO3A075_BRATIO4A075_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A05_BRATIO3A075_BRATIO4A075_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A05_BRATIO3A075_BRATIO4A075_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A05_BRATIO3A075_BRATIO4A075_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A05_BRATIO3A075_BRATIO4A075_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A05_BRATIO3A075_BRATIO4A10_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A05_BRATIO3A075_BRATIO4A10_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A05_BRATIO3A075_BRATIO4A10_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A05_BRATIO3A075_BRATIO4A10_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A05_BRATIO3A075_BRATIO4A10_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A05_BRATIO3A10_BRATIO4A00_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A05_BRATIO3A10_BRATIO4A00_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A05_BRATIO3A10_BRATIO4A00_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A05_BRATIO3A10_BRATIO4A00_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A05_BRATIO3A10_BRATIO4A00_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A05_BRATIO3A10_BRATIO4A025_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A05_BRATIO3A10_BRATIO4A025_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A05_BRATIO3A10_BRATIO4A025_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A05_BRATIO3A10_BRATIO4A025_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A05_BRATIO3A10_BRATIO4A025_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A05_BRATIO3A10_BRATIO4A05_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A05_BRATIO3A10_BRATIO4A05_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A05_BRATIO3A10_BRATIO4A05_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A05_BRATIO3A10_BRATIO4A05_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A05_BRATIO3A10_BRATIO4A05_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A05_BRATIO3A10_BRATIO4A075_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A05_BRATIO3A10_BRATIO4A075_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A05_BRATIO3A10_BRATIO4A075_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A05_BRATIO3A10_BRATIO4A075_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A05_BRATIO3A10_BRATIO4A075_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A05_BRATIO3A10_BRATIO4A10_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A05_BRATIO3A10_BRATIO4A10_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A05_BRATIO3A10_BRATIO4A10_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A05_BRATIO3A10_BRATIO4A10_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A05_BRATIO3A10_BRATIO4A10_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A075_BRATIO3A00_BRATIO4A00_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A075_BRATIO3A00_BRATIO4A00_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A075_BRATIO3A00_BRATIO4A00_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A075_BRATIO3A00_BRATIO4A00_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A075_BRATIO3A00_BRATIO4A00_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A075_BRATIO3A00_BRATIO4A025_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A075_BRATIO3A00_BRATIO4A025_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A075_BRATIO3A00_BRATIO4A025_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A075_BRATIO3A00_BRATIO4A025_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A075_BRATIO3A00_BRATIO4A025_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A075_BRATIO3A00_BRATIO4A05_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A075_BRATIO3A00_BRATIO4A05_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A075_BRATIO3A00_BRATIO4A05_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A075_BRATIO3A00_BRATIO4A05_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A075_BRATIO3A00_BRATIO4A05_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A075_BRATIO3A00_BRATIO4A075_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A075_BRATIO3A00_BRATIO4A075_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A075_BRATIO3A00_BRATIO4A075_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A075_BRATIO3A00_BRATIO4A075_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A075_BRATIO3A00_BRATIO4A075_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A075_BRATIO3A00_BRATIO4A10_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A075_BRATIO3A00_BRATIO4A10_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A075_BRATIO3A00_BRATIO4A10_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A075_BRATIO3A00_BRATIO4A10_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A075_BRATIO3A00_BRATIO4A10_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A075_BRATIO3A025_BRATIO4A00_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A075_BRATIO3A025_BRATIO4A00_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A075_BRATIO3A025_BRATIO4A00_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A075_BRATIO3A025_BRATIO4A00_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A075_BRATIO3A025_BRATIO4A00_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A075_BRATIO3A025_BRATIO4A025_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A075_BRATIO3A025_BRATIO4A025_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A075_BRATIO3A025_BRATIO4A025_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A075_BRATIO3A025_BRATIO4A025_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A075_BRATIO3A025_BRATIO4A025_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A075_BRATIO3A025_BRATIO4A05_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A075_BRATIO3A025_BRATIO4A05_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A075_BRATIO3A025_BRATIO4A05_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A075_BRATIO3A025_BRATIO4A05_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A075_BRATIO3A025_BRATIO4A05_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A075_BRATIO3A025_BRATIO4A075_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A075_BRATIO3A025_BRATIO4A075_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A075_BRATIO3A025_BRATIO4A075_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A075_BRATIO3A025_BRATIO4A075_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A075_BRATIO3A025_BRATIO4A075_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A075_BRATIO3A025_BRATIO4A10_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A075_BRATIO3A025_BRATIO4A10_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A075_BRATIO3A025_BRATIO4A10_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A075_BRATIO3A025_BRATIO4A10_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A075_BRATIO3A025_BRATIO4A10_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A075_BRATIO3A05_BRATIO4A00_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A075_BRATIO3A05_BRATIO4A00_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A075_BRATIO3A05_BRATIO4A00_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A075_BRATIO3A05_BRATIO4A00_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A075_BRATIO3A05_BRATIO4A00_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A075_BRATIO3A05_BRATIO4A025_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A075_BRATIO3A05_BRATIO4A025_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A075_BRATIO3A05_BRATIO4A025_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A075_BRATIO3A05_BRATIO4A025_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A075_BRATIO3A05_BRATIO4A025_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A075_BRATIO3A05_BRATIO4A05_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A075_BRATIO3A05_BRATIO4A05_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A075_BRATIO3A05_BRATIO4A05_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A075_BRATIO3A05_BRATIO4A05_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A075_BRATIO3A05_BRATIO4A05_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A075_BRATIO3A05_BRATIO4A075_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A075_BRATIO3A05_BRATIO4A075_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A075_BRATIO3A05_BRATIO4A075_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A075_BRATIO3A05_BRATIO4A075_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A075_BRATIO3A05_BRATIO4A075_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A075_BRATIO3A05_BRATIO4A10_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A075_BRATIO3A05_BRATIO4A10_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A075_BRATIO3A05_BRATIO4A10_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A075_BRATIO3A05_BRATIO4A10_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A075_BRATIO3A05_BRATIO4A10_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A075_BRATIO3A075_BRATIO4A00_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A075_BRATIO3A075_BRATIO4A00_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A075_BRATIO3A075_BRATIO4A00_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A075_BRATIO3A075_BRATIO4A00_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A075_BRATIO3A075_BRATIO4A00_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A075_BRATIO3A075_BRATIO4A025_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A075_BRATIO3A075_BRATIO4A025_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A075_BRATIO3A075_BRATIO4A025_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A075_BRATIO3A075_BRATIO4A025_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A075_BRATIO3A075_BRATIO4A025_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A075_BRATIO3A075_BRATIO4A05_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A075_BRATIO3A075_BRATIO4A05_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A075_BRATIO3A075_BRATIO4A05_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A075_BRATIO3A075_BRATIO4A05_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A075_BRATIO3A075_BRATIO4A05_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A075_BRATIO3A075_BRATIO4A075_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A075_BRATIO3A075_BRATIO4A075_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A075_BRATIO3A075_BRATIO4A075_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A075_BRATIO3A075_BRATIO4A075_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A075_BRATIO3A075_BRATIO4A075_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A075_BRATIO3A075_BRATIO4A10_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A075_BRATIO3A075_BRATIO4A10_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A075_BRATIO3A075_BRATIO4A10_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A075_BRATIO3A075_BRATIO4A10_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A075_BRATIO3A075_BRATIO4A10_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A075_BRATIO3A10_BRATIO4A00_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A075_BRATIO3A10_BRATIO4A00_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A075_BRATIO3A10_BRATIO4A00_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A075_BRATIO3A10_BRATIO4A00_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A075_BRATIO3A10_BRATIO4A00_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A075_BRATIO3A10_BRATIO4A025_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A075_BRATIO3A10_BRATIO4A025_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A075_BRATIO3A10_BRATIO4A025_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A075_BRATIO3A10_BRATIO4A025_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A075_BRATIO3A10_BRATIO4A025_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A075_BRATIO3A10_BRATIO4A05_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A075_BRATIO3A10_BRATIO4A05_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A075_BRATIO3A10_BRATIO4A05_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A075_BRATIO3A10_BRATIO4A05_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A075_BRATIO3A10_BRATIO4A05_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A075_BRATIO3A10_BRATIO4A075_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A075_BRATIO3A10_BRATIO4A075_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A075_BRATIO3A10_BRATIO4A075_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A075_BRATIO3A10_BRATIO4A075_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A075_BRATIO3A10_BRATIO4A075_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A075_BRATIO3A10_BRATIO4A10_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A075_BRATIO3A10_BRATIO4A10_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A075_BRATIO3A10_BRATIO4A10_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A075_BRATIO3A10_BRATIO4A10_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A075_BRATIO3A10_BRATIO4A10_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A10_BRATIO3A00_BRATIO4A00_BRATIO5B00,0,0,0,1,0,0,1,0,1,1,3
_BRATIO1A00_BRATIO2A10_BRATIO3A00_BRATIO4A00_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A10_BRATIO3A00_BRATIO4A00_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A10_BRATIO3A00_BRATIO4A00_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A10_BRATIO3A00_BRATIO4A00_BRATIO5B10,0,0,0,1,0,0,1,0,1,1,3
_BRATIO1A00_BRATIO2A10_BRATIO3A00_BRATIO4A025_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A10_BRATIO3A00_BRATIO4A025_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A10_BRATIO3A00_BRATIO4A025_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A10_BRATIO3A00_BRATIO4A025_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A10_BRATIO3A00_BRATIO4A025_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A10_BRATIO3A00_BRATIO4A05_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A10_BRATIO3A00_BRATIO4A05_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A10_BRATIO3A00_BRATIO4A05_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A10_BRATIO3A00_BRATIO4A05_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A10_BRATIO3A00_BRATIO4A05_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A10_BRATIO3A00_BRATIO4A075_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A10_BRATIO3A00_BRATIO4A075_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A10_BRATIO3A00_BRATIO4A075_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A10_BRATIO3A00_BRATIO4A075_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A10_BRATIO3A00_BRATIO4A075_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A10_BRATIO3A00_BRATIO4A10_BRATIO5B00,0,0,0,1,0,0,1,0,1,1,3
_BRATIO1A00_BRATIO2A10_BRATIO3A00_BRATIO4A10_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A10_BRATIO3A00_BRATIO4A10_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A10_BRATIO3A00_BRATIO4A10_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A10_BRATIO3A00_BRATIO4A10_BRATIO5B10,0,0,0,1,0,0,1,0,1,1,3
_BRATIO1A00_BRATIO2A10_BRATIO3A025_BRATIO4A00_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A10_BRATIO3A025_BRATIO4A00_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A10_BRATIO3A025_BRATIO4A00_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A10_BRATIO3A025_BRATIO4A00_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A10_BRATIO3A025_BRATIO4A00_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A10_BRATIO3A025_BRATIO4A025_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A10_BRATIO3A025_BRATIO4A025_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A10_BRATIO3A025_BRATIO4A025_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A10_BRATIO3A025_BRATIO4A025_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A10_BRATIO3A025_BRATIO4A025_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A10_BRATIO3A025_BRATIO4A05_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A10_BRATIO3A025_BRATIO4A05_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A10_BRATIO3A025_BRATIO4A05_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A10_BRATIO3A025_BRATIO4A05_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A10_BRATIO3A025_BRATIO4A05_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A10_BRATIO3A025_BRATIO4A075_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A10_BRATIO3A025_BRATIO4A075_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A10_BRATIO3A025_BRATIO4A075_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A10_BRATIO3A025_BRATIO4A075_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A10_BRATIO3A025_BRATIO4A075_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A10_BRATIO3A025_BRATIO4A10_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A10_BRATIO3A025_BRATIO4A10_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A10_BRATIO3A025_BRATIO4A10_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A10_BRATIO3A025_BRATIO4A10_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A10_BRATIO3A025_BRATIO4A10_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A10_BRATIO3A05_BRATIO4A00_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A10_BRATIO3A05_BRATIO4A00_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A10_BRATIO3A05_BRATIO4A00_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A10_BRATIO3A05_BRATIO4A00_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A10_BRATIO3A05_BRATIO4A00_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A10_BRATIO3A05_BRATIO4A025_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A10_BRATIO3A05_BRATIO4A025_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A10_BRATIO3A05_BRATIO4A025_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A10_BRATIO3A05_BRATIO4A025_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A10_BRATIO3A05_BRATIO4A025_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A10_BRATIO3A05_BRATIO4A05_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A10_BRATIO3A05_BRATIO4A05_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A10_BRATIO3A05_BRATIO4A05_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A10_BRATIO3A05_BRATIO4A05_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A10_BRATIO3A05_BRATIO4A05_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A10_BRATIO3A05_BRATIO4A075_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A10_BRATIO3A05_BRATIO4A075_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A10_BRATIO3A05_BRATIO4A075_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A10_BRATIO3A05_BRATIO4A075_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A10_BRATIO3A05_BRATIO4A075_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A10_BRATIO3A05_BRATIO4A10_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A10_BRATIO3A05_BRATIO4A10_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A10_BRATIO3A05_BRATIO4A10_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A10_BRATIO3A05_BRATIO4A10_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A10_BRATIO3A05_BRATIO4A10_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A10_BRATIO3A075_BRATIO4A00_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A10_BRATIO3A075_BRATIO4A00_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A10_BRATIO3A075_BRATIO4A00_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A10_BRATIO3A075_BRATIO4A00_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A10_BRATIO3A075_BRATIO4A00_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A10_BRATIO3A075_BRATIO4A025_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A10_BRATIO3A075_BRATIO4A025_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A10_BRATIO3A075_BRATIO4A025_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A10_BRATIO3A075_BRATIO4A025_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A10_BRATIO3A075_BRATIO4A025_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A10_BRATIO3A075_BRATIO4A05_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A10_BRATIO3A075_BRATIO4A05_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A10_BRATIO3A075_BRATIO4A05_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A10_BRATIO3A075_BRATIO4A05_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A10_BRATIO3A075_BRATIO4A05_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A10_BRATIO3A075_BRATIO4A075_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A10_BRATIO3A075_BRATIO4A075_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A10_BRATIO3A075_BRATIO4A075_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A10_BRATIO3A075_BRATIO4A075_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A10_BRATIO3A075_BRATIO4A075_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A10_BRATIO3A075_BRATIO4A10_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A10_BRATIO3A075_BRATIO4A10_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A10_BRATIO3A075_BRATIO4A10_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A10_BRATIO3A075_BRATIO4A10_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A10_BRATIO3A075_BRATIO4A10_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A10_BRATIO3A10_BRATIO4A00_BRATIO5B00,0,0,0,1,0,0,1,0,1,1,3
_BRATIO1A00_BRATIO2A10_BRATIO3A10_BRATIO4A00_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A10_BRATIO3A10_BRATIO4A00_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A10_BRATIO3A10_BRATIO4A00_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A10_BRATIO3A10_BRATIO4A00_BRATIO5B10,0,0,0,1,0,0,1,0,1,1,3
_BRATIO1A00_BRATIO2A10_BRATIO3A10_BRATIO4A025_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A10_BRATIO3A10_BRATIO4A025_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A10_BRATIO3A10_BRATIO4A025_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A10_BRATIO3A10_BRATIO4A025_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A10_BRATIO3A10_BRATIO4A025_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A10_BRATIO3A10_BRATIO4A05_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A10_BRATIO3A10_BRATIO4A05_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A10_BRATIO3A10_BRATIO4A05_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A10_BRATIO3A10_BRATIO4A05_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A10_BRATIO3A10_BRATIO4A05_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A10_BRATIO3A10_BRATIO4A075_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A10_BRATIO3A10_BRATIO4A075_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A10_BRATIO3A10_BRATIO4A075_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A10_BRATIO3A10_BRATIO4A075_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A10_BRATIO3A10_BRATIO4A075_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A10_BRATIO3A10_BRATIO4A10_BRATIO5B00,0,0,0,1,0,0,1,0,1,1,3
_BRATIO1A00_BRATIO2A10_BRATIO3A10_BRATIO4A10_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A10_BRATIO3A10_BRATIO4A10_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A10_BRATIO3A10_BRATIO4A10_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A10_BRATIO3A10_BRATIO4A10_BRATIO5B10,0,0,0,1,0,0,1,0,1,1,3
_BRATIO1A025_BRATIO2A00_BRATIO3A00_BRATIO4A00_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A00_BRATIO3A00_BRATIO4A00_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A00_BRATIO3A00_BRATIO4A00_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A00_BRATIO3A00_BRATIO4A00_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A00_BRATIO3A00_BRATIO4A00_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A00_BRATIO3A00_BRATIO4A025_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A00_BRATIO3A00_BRATIO4A025_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A00_BRATIO3A00_BRATIO4A025_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A00_BRATIO3A00_BRATIO4A025_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A00_BRATIO3A00_BRATIO4A025_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A00_BRATIO3A00_BRATIO4A05_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A00_BRATIO3A00_BRATIO4A05_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A00_BRATIO3A00_BRATIO4A05_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A00_BRATIO3A00_BRATIO4A05_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A00_BRATIO3A00_BRATIO4A05_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A00_BRATIO3A00_BRATIO4A075_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A00_BRATIO3A00_BRATIO4A075_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A00_BRATIO3A00_BRATIO4A075_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A00_BRATIO3A00_BRATIO4A075_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A00_BRATIO3A00_BRATIO4A075_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A00_BRATIO3A00_BRATIO4A10_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A00_BRATIO3A00_BRATIO4A10_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A00_BRATIO3A00_BRATIO4A10_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A00_BRATIO3A00_BRATIO4A10_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A00_BRATIO3A00_BRATIO4A10_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A00_BRATIO3A025_BRATIO4A00_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A00_BRATIO3A025_BRATIO4A00_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A00_BRATIO3A025_BRATIO4A00_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A00_BRATIO3A025_BRATIO4A00_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A00_BRATIO3A025_BRATIO4A00_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A00_BRATIO3A025_BRATIO4A025_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A00_BRATIO3A025_BRATIO4A025_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A00_BRATIO3A025_BRATIO4A025_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A00_BRATIO3A025_BRATIO4A025_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A00_BRATIO3A025_BRATIO4A025_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A00_BRATIO3A025_BRATIO4A05_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A00_BRATIO3A025_BRATIO4A05_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A00_BRATIO3A025_BRATIO4A05_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A00_BRATIO3A025_BRATIO4A05_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A00_BRATIO3A025_BRATIO4A05_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A00_BRATIO3A025_BRATIO4A075_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A00_BRATIO3A025_BRATIO4A075_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A00_BRATIO3A025_BRATIO4A075_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A00_BRATIO3A025_BRATIO4A075_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A00_BRATIO3A025_BRATIO4A075_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A00_BRATIO3A025_BRATIO4A10_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A00_BRATIO3A025_BRATIO4A10_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A00_BRATIO3A025_BRATIO4A10_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A00_BRATIO3A025_BRATIO4A10_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A00_BRATIO3A025_BRATIO4A10_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A00_BRATIO3A05_BRATIO4A00_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A00_BRATIO3A05_BRATIO4A00_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A00_BRATIO3A05_BRATIO4A00_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A00_BRATIO3A05_BRATIO4A00_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A00_BRATIO3A05_BRATIO4A00_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A00_BRATIO3A05_BRATIO4A025_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A00_BRATIO3A05_BRATIO4A025_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A00_BRATIO3A05_BRATIO4A025_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A00_BRATIO3A05_BRATIO4A025_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A00_BRATIO3A05_BRATIO4A025_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A00_BRATIO3A05_BRATIO4A05_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A00_BRATIO3A05_BRATIO4A05_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A00_BRATIO3A05_BRATIO4A05_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A00_BRATIO3A05_BRATIO4A05_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A00_BRATIO3A05_BRATIO4A05_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A00_BRATIO3A05_BRATIO4A075_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A00_BRATIO3A05_BRATIO4A075_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A00_BRATIO3A05_BRATIO4A075_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A00_BRATIO3A05_BRATIO4A075_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A00_BRATIO3A05_BRATIO4A075_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A00_BRATIO3A05_BRATIO4A10_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A00_BRATIO3A05_BRATIO4A10_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A00_BRATIO3A05_BRATIO4A10_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A00_BRATIO3A05_BRATIO4A10_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A00_BRATIO3A05_BRATIO4A10_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A00_BRATIO3A075_BRATIO4A00_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A00_BRATIO3A075_BRATIO4A00_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A00_BRATIO3A075_BRATIO4A00_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A00_BRATIO3A075_BRATIO4A00_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A00_BRATIO3A075_BRATIO4A00_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A00_BRATIO3A075_BRATIO4A025_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A00_BRATIO3A075_BRATIO4A025_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A00_BRATIO3A075_BRATIO4A025_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A00_BRATIO3A075_BRATIO4A025_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A00_BRATIO3A075_BRATIO4A025_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A00_BRATIO3A075_BRATIO4A05_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A00_BRATIO3A075_BRATIO4A05_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A00_BRATIO3A075_BRATIO4A05_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A00_BRATIO3A075_BRATIO4A05_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A00_BRATIO3A075_BRATIO4A05_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A00_BRATIO3A075_BRATIO4A075_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A00_BRATIO3A075_BRATIO4A075_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A00_BRATIO3A075_BRATIO4A075_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A00_BRATIO3A075_BRATIO4A075_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A00_BRATIO3A075_BRATIO4A075_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A00_BRATIO3A075_BRATIO4A10_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A00_BRATIO3A075_BRATIO4A10_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A00_BRATIO3A075_BRATIO4A10_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A00_BRATIO3A075_BRATIO4A10_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A00_BRATIO3A075_BRATIO4A10_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A00_BRATIO3A10_BRATIO4A00_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A00_BRATIO3A10_BRATIO4A00_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A00_BRATIO3A10_BRATIO4A00_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A00_BRATIO3A10_BRATIO4A00_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A00_BRATIO3A10_BRATIO4A00_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A00_BRATIO3A10_BRATIO4A025_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A00_BRATIO3A10_BRATIO4A025_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A00_BRATIO3A10_BRATIO4A025_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A00_BRATIO3A10_BRATIO4A025_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A00_BRATIO3A10_BRATIO4A025_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A00_BRATIO3A10_BRATIO4A05_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A00_BRATIO3A10_BRATIO4A05_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A00_BRATIO3A10_BRATIO4A05_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A00_BRATIO3A10_BRATIO4A05_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A00_BRATIO3A10_BRATIO4A05_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A00_BRATIO3A10_BRATIO4A075_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A00_BRATIO3A10_BRATIO4A075_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A00_BRATIO3A10_BRATIO4A075_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A00_BRATIO3A10_BRATIO4A075_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A00_BRATIO3A10_BRATIO4A075_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A00_BRATIO3A10_BRATIO4A10_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A00_BRATIO3A10_BRATIO4A10_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A00_BRATIO3A10_BRATIO4A10_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A00_BRATIO3A10_BRATIO4A10_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A00_BRATIO3A10_BRATIO4A10_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A025_BRATIO3A00_BRATIO4A00_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A025_BRATIO3A00_BRATIO4A00_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A025_BRATIO3A00_BRATIO4A00_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A025_BRATIO3A00_BRATIO4A00_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A025_BRATIO3A00_BRATIO4A00_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A025_BRATIO3A00_BRATIO4A025_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A025_BRATIO3A00_BRATIO4A025_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A025_BRATIO3A00_BRATIO4A025_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A025_BRATIO3A00_BRATIO4A025_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A025_BRATIO3A00_BRATIO4A025_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A025_BRATIO3A00_BRATIO4A05_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A025_BRATIO3A00_BRATIO4A05_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A025_BRATIO3A00_BRATIO4A05_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A025_BRATIO3A00_BRATIO4A05_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A025_BRATIO3A00_BRATIO4A05_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A025_BRATIO3A00_BRATIO4A075_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A025_BRATIO3A00_BRATIO4A075_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A025_BRATIO3A00_BRATIO4A075_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A025_BRATIO3A00_BRATIO4A075_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A025_BRATIO3A00_BRATIO4A075_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A025_BRATIO3A00_BRATIO4A10_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A025_BRATIO3A00_BRATIO4A10_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A025_BRATIO3A00_BRATIO4A10_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A025_BRATIO3A00_BRATIO4A10_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A025_BRATIO3A00_BRATIO4A10_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A025_BRATIO3A025_BRATIO4A00_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A025_BRATIO3A025_BRATIO4A00_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A025_BRATIO3A025_BRATIO4A00_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A025_BRATIO3A025_BRATIO4A00_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A025_BRATIO3A025_BRATIO4A00_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A025_BRATIO3A025_BRATIO4A025_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A025_BRATIO3A025_BRATIO4A025_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A025_BRATIO3A025_BRATIO4A025_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A025_BRATIO3A025_BRATIO4A025_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A025_BRATIO3A025_BRATIO4A025_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A025_BRATIO3A025_BRATIO4A05_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A025_BRATIO3A025_BRATIO4A05_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A025_BRATIO3A025_BRATIO4A05_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A025_BRATIO3A025_BRATIO4A05_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A025_BRATIO3A025_BRATIO4A05_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A025_BRATIO3A025_BRATIO4A075_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A025_BRATIO3A025_BRATIO4A075_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A025_BRATIO3A025_BRATIO4A075_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A025_BRATIO3A025_BRATIO4A075_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A025_BRATIO3A025_BRATIO4A075_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A025_BRATIO3A025_BRATIO4A10_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A025_BRATIO3A025_BRATIO4A10_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A025_BRATIO3A025_BRATIO4A10_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A025_BRATIO3A025_BRATIO4A10_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A025_BRATIO3A025_BRATIO4A10_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A025_BRATIO3A05_BRATIO4A00_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A025_BRATIO3A05_BRATIO4A00_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A025_BRATIO3A05_BRATIO4A00_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A025_BRATIO3A05_BRATIO4A00_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A025_BRATIO3A05_BRATIO4A00_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A025_BRATIO3A05_BRATIO4A025_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A025_BRATIO3A05_BRATIO4A025_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A025_BRATIO3A05_BRATIO4A025_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A025_BRATIO3A05_BRATIO4A025_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A025_BRATIO3A05_BRATIO4A025_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A025_BRATIO3A05_BRATIO4A05_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A025_BRATIO3A05_BRATIO4A05_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A025_BRATIO3A05_BRATIO4A05_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A025_BRATIO3A05_BRATIO4A05_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A025_BRATIO3A05_BRATIO4A05_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A025_BRATIO3A05_BRATIO4A075_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A025_BRATIO3A05_BRATIO4A075_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A025_BRATIO3A05_BRATIO4A075_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A025_BRATIO3A05_BRATIO4A075_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A025_BRATIO3A05_BRATIO4A075_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A025_BRATIO3A05_BRATIO4A10_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A025_BRATIO3A05_BRATIO4A10_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A025_BRATIO3A05_BRATIO4A10_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A025_BRATIO3A05_BRATIO4A10_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A025_BRATIO3A05_BRATIO4A10_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A025_BRATIO3A075_BRATIO4A00_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A025_BRATIO3A075_BRATIO4A00_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A025_BRATIO3A075_BRATIO4A00_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A025_BRATIO3A075_BRATIO4A00_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A025_BRATIO3A075_BRATIO4A00_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A025_BRATIO3A075_BRATIO4A025_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A025_BRATIO3A075_BRATIO4A025_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A025_BRATIO3A075_BRATIO4A025_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A025_BRATIO3A075_BRATIO4A025_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A025_BRATIO3A075_BRATIO4A025_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A025_BRATIO3A075_BRATIO4A05_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A025_BRATIO3A075_BRATIO4A05_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A025_BRATIO3A075_BRATIO4A05_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A025_BRATIO3A075_BRATIO4A05_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A025_BRATIO3A075_BRATIO4A05_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A025_BRATIO3A075_BRATIO4A075_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A025_BRATIO3A075_BRATIO4A075_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A025_BRATIO3A075_BRATIO4A075_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A025_BRATIO3A075_BRATIO4A075_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A025_BRATIO3A075_BRATIO4A075_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A025_BRATIO3A075_BRATIO4A10_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A025_BRATIO3A075_BRATIO4A10_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A025_BRATIO3A075_BRATIO4A10_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A025_BRATIO3A075_BRATIO4A10_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A025_BRATIO3A075_BRATIO4A10_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A025_BRATIO3A10_BRATIO4A00_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A025_BRATIO3A10_BRATIO4A00_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A025_BRATIO3A10_BRATIO4A00_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A025_BRATIO3A10_BRATIO4A00_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A025_BRATIO3A10_BRATIO4A00_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A025_BRATIO3A10_BRATIO4A025_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A025_BRATIO3A10_BRATIO4A025_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A025_BRATIO3A10_BRATIO4A025_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A025_BRATIO3A10_BRATIO4A025_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A025_BRATIO3A10_BRATIO4A025_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A025_BRATIO3A10_BRATIO4A05_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A025_BRATIO3A10_BRATIO4A05_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A025_BRATIO3A10_BRATIO4A05_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A025_BRATIO3A10_BRATIO4A05_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A025_BRATIO3A10_BRATIO4A05_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A025_BRATIO3A10_BRATIO4A075_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A025_BRATIO3A10_BRATIO4A075_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A025_BRATIO3A10_BRATIO4A075_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A025_BRATIO3A10_BRATIO4A075_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A025_BRATIO3A10_BRATIO4A075_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A025_BRATIO3A10_BRATIO4A10_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A025_BRATIO3A10_BRATIO4A10_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A025_BRATIO3A10_BRATIO4A10_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A025_BRATIO3A10_BRATIO4A10_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A025_BRATIO3A10_BRATIO4A10_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A05_BRATIO3A00_BRATIO4A00_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A05_BRATIO3A00_BRATIO4A00_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A05_BRATIO3A00_BRATIO4A00_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A05_BRATIO3A00_BRATIO4A00_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A05_BRATIO3A00_BRATIO4A00_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A05_BRATIO3A00_BRATIO4A025_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A05_BRATIO3A00_BRATIO4A025_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A05_BRATIO3A00_BRATIO4A025_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A05_BRATIO3A00_BRATIO4A025_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A05_BRATIO3A00_BRATIO4A025_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A05_BRATIO3A00_BRATIO4A05_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A05_BRATIO3A00_BRATIO4A05_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A05_BRATIO3A00_BRATIO4A05_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A05_BRATIO3A00_BRATIO4A05_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A05_BRATIO3A00_BRATIO4A05_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A05_BRATIO3A00_BRATIO4A075_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A05_BRATIO3A00_BRATIO4A075_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A05_BRATIO3A00_BRATIO4A075_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A05_BRATIO3A00_BRATIO4A075_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A05_BRATIO3A00_BRATIO4A075_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A05_BRATIO3A00_BRATIO4A10_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A05_BRATIO3A00_BRATIO4A10_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A05_BRATIO3A00_BRATIO4A10_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A05_BRATIO3A00_BRATIO4A10_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A05_BRATIO3A00_BRATIO4A10_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A05_BRATIO3A025_BRATIO4A00_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A05_BRATIO3A025_BRATIO4A00_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A05_BRATIO3A025_BRATIO4A00_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A05_BRATIO3A025_BRATIO4A00_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A05_BRATIO3A025_BRATIO4A00_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A05_BRATIO3A025_BRATIO4A025_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A05_BRATIO3A025_BRATIO4A025_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A05_BRATIO3A025_BRATIO4A025_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A05_BRATIO3A025_BRATIO4A025_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A05_BRATIO3A025_BRATIO4A025_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A05_BRATIO3A025_BRATIO4A05_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A05_BRATIO3A025_BRATIO4A05_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A05_BRATIO3A025_BRATIO4A05_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A05_BRATIO3A025_BRATIO4A05_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A05_BRATIO3A025_BRATIO4A05_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A05_BRATIO3A025_BRATIO4A075_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A05_BRATIO3A025_BRATIO4A075_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A05_BRATIO3A025_BRATIO4A075_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A05_BRATIO3A025_BRATIO4A075_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A05_BRATIO3A025_BRATIO4A075_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A05_BRATIO3A025_BRATIO4A10_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A05_BRATIO3A025_BRATIO4A10_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A05_BRATIO3A025_BRATIO4A10_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A05_BRATIO3A025_BRATIO4A10_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A05_BRATIO3A025_BRATIO4A10_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A05_BRATIO3A05_BRATIO4A00_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A05_BRATIO3A05_BRATIO4A00_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A05_BRATIO3A05_BRATIO4A00_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A05_BRATIO3A05_BRATIO4A00_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A05_BRATIO3A05_BRATIO4A00_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A05_BRATIO3A05_BRATIO4A025_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A05_BRATIO3A05_BRATIO4A025_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A05_BRATIO3A05_BRATIO4A025_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A05_BRATIO3A05_BRATIO4A025_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A05_BRATIO3A05_BRATIO4A025_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A05_BRATIO3A05_BRATIO4A05_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A05_BRATIO3A05_BRATIO4A05_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A05_BRATIO3A05_BRATIO4A05_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A05_BRATIO3A05_BRATIO4A05_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A05_BRATIO3A05_BRATIO4A05_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A05_BRATIO3A05_BRATIO4A075_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A05_BRATIO3A05_BRATIO4A075_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A05_BRATIO3A05_BRATIO4A075_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A05_BRATIO3A05_BRATIO4A075_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A05_BRATIO3A05_BRATIO4A075_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A05_BRATIO3A05_BRATIO4A10_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A05_BRATIO3A05_BRATIO4A10_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A05_BRATIO3A05_BRATIO4A10_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A05_BRATIO3A05_BRATIO4A10_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A05_BRATIO3A05_BRATIO4A10_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A05_BRATIO3A075_BRATIO4A00_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A05_BRATIO3A075_BRATIO4A00_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A05_BRATIO3A075_BRATIO4A00_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A05_BRATIO3A075_BRATIO4A00_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A05_BRATIO3A075_BRATIO4A00_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A05_BRATIO3A075_BRATIO4A025_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A05_BRATIO3A075_BRATIO4A025_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A05_BRATIO3A075_BRATIO4A025_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A05_BRATIO3A075_BRATIO4A025_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A05_BRATIO3A075_BRATIO4A025_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A05_BRATIO3A075_BRATIO4A05_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A05_BRATIO3A075_BRATIO4A05_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A05_BRATIO3A075_BRATIO4A05_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A05_BRATIO3A075_BRATIO4A05_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A05_BRATIO3A075_BRATIO4A05_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A05_BRATIO3A075_BRATIO4A075_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A05_BRATIO3A075_BRATIO4A075_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A05_BRATIO3A075_BRATIO4A075_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A05_BRATIO3A075_BRATIO4A075_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A05_BRATIO3A075_BRATIO4A075_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A05_BRATIO3A075_BRATIO4A10_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A05_BRATIO3A075_BRATIO4A10_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A05_BRATIO3A075_BRATIO4A10_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A05_BRATIO3A075_BRATIO4A10_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A05_BRATIO3A075_BRATIO4A10_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A05_BRATIO3A10_BRATIO4A00_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A05_BRATIO3A10_BRATIO4A00_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A05_BRATIO3A10_BRATIO4A00_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A05_BRATIO3A10_BRATIO4A00_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A05_BRATIO3A10_BRATIO4A00_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A05_BRATIO3A10_BRATIO4A025_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A05_BRATIO3A10_BRATIO4A025_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A05_BRATIO3A10_BRATIO4A025_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A05_BRATIO3A10_BRATIO4A025_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A05_BRATIO3A10_BRATIO4A025_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A05_BRATIO3A10_BRATIO4A05_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A05_BRATIO3A10_BRATIO4A05_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A05_BRATIO3A10_BRATIO4A05_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A05_BRATIO3A10_BRATIO4A05_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A05_BRATIO3A10_BRATIO4A05_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A05_BRATIO3A10_BRATIO4A075_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A05_BRATIO3A10_BRATIO4A075_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A05_BRATIO3A10_BRATIO4A075_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A05_BRATIO3A10_BRATIO4A075_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A05_BRATIO3A10_BRATIO4A075_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A05_BRATIO3A10_BRATIO4A10_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A05_BRATIO3A10_BRATIO4A10_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A05_BRATIO3A10_BRATIO4A10_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A05_BRATIO3A10_BRATIO4A10_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A05_BRATIO3A10_BRATIO4A10_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A075_BRATIO3A00_BRATIO4A00_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A075_BRATIO3A00_BRATIO4A00_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A075_BRATIO3A00_BRATIO4A00_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A075_BRATIO3A00_BRATIO4A00_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A075_BRATIO3A00_BRATIO4A00_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A075_BRATIO3A00_BRATIO4A025_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A075_BRATIO3A00_BRATIO4A025_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A075_BRATIO3A00_BRATIO4A025_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A075_BRATIO3A00_BRATIO4A025_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A075_BRATIO3A00_BRATIO4A025_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A075_BRATIO3A00_BRATIO4A05_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A075_BRATIO3A00_BRATIO4A05_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A075_BRATIO3A00_BRATIO4A05_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A075_BRATIO3A00_BRATIO4A05_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A075_BRATIO3A00_BRATIO4A05_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A075_BRATIO3A00_BRATIO4A075_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A075_BRATIO3A00_BRATIO4A075_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A075_BRATIO3A00_BRATIO4A075_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A075_BRATIO3A00_BRATIO4A075_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A075_BRATIO3A00_BRATIO4A075_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A075_BRATIO3A00_BRATIO4A10_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A075_BRATIO3A00_BRATIO4A10_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A075_BRATIO3A00_BRATIO4A10_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A075_BRATIO3A00_BRATIO4A10_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A075_BRATIO3A00_BRATIO4A10_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A075_BRATIO3A025_BRATIO4A00_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A075_BRATIO3A025_BRATIO4A00_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A075_BRATIO3A025_BRATIO4A00_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A075_BRATIO3A025_BRATIO4A00_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A075_BRATIO3A025_BRATIO4A00_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A075_BRATIO3A025_BRATIO4A025_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A075_BRATIO3A025_BRATIO4A025_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A075_BRATIO3A025_BRATIO4A025_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A075_BRATIO3A025_BRATIO4A025_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A075_BRATIO3A025_BRATIO4A025_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A075_BRATIO3A025_BRATIO4A05_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A075_BRATIO3A025_BRATIO4A05_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A075_BRATIO3A025_BRATIO4A05_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A075_BRATIO3A025_BRATIO4A05_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A075_BRATIO3A025_BRATIO4A05_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A075_BRATIO3A025_BRATIO4A075_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A075_BRATIO3A025_BRATIO4A075_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A075_BRATIO3A025_BRATIO4A075_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A075_BRATIO3A025_BRATIO4A075_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A075_BRATIO3A025_BRATIO4A075_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A075_BRATIO3A025_BRATIO4A10_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A075_BRATIO3A025_BRATIO4A10_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A075_BRATIO3A025_BRATIO4A10_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A075_BRATIO3A025_BRATIO4A10_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A075_BRATIO3A025_BRATIO4A10_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A075_BRATIO3A05_BRATIO4A00_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A075_BRATIO3A05_BRATIO4A00_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A075_BRATIO3A05_BRATIO4A00_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A075_BRATIO3A05_BRATIO4A00_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A075_BRATIO3A05_BRATIO4A00_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A075_BRATIO3A05_BRATIO4A025_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A075_BRATIO3A05_BRATIO4A025_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A075_BRATIO3A05_BRATIO4A025_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A075_BRATIO3A05_BRATIO4A025_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A075_BRATIO3A05_BRATIO4A025_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A075_BRATIO3A05_BRATIO4A05_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A075_BRATIO3A05_BRATIO4A05_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A075_BRATIO3A05_BRATIO4A05_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A075_BRATIO3A05_BRATIO4A05_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A075_BRATIO3A05_BRATIO4A05_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A075_BRATIO3A05_BRATIO4A075_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A075_BRATIO3A05_BRATIO4A075_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A075_BRATIO3A05_BRATIO4A075_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A075_BRATIO3A05_BRATIO4A075_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A075_BRATIO3A05_BRATIO4A075_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A075_BRATIO3A05_BRATIO4A10_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A075_BRATIO3A05_BRATIO4A10_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A075_BRATIO3A05_BRATIO4A10_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A075_BRATIO3A05_BRATIO4A10_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A075_BRATIO3A05_BRATIO4A10_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A075_BRATIO3A075_BRATIO4A00_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A075_BRATIO3A075_BRATIO4A00_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A075_BRATIO3A075_BRATIO4A00_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A075_BRATIO3A075_BRATIO4A00_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A075_BRATIO3A075_BRATIO4A00_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A075_BRATIO3A075_BRATIO4A025_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A075_BRATIO3A075_BRATIO4A025_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A075_BRATIO3A075_BRATIO4A025_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A075_BRATIO3A075_BRATIO4A025_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A075_BRATIO3A075_BRATIO4A025_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A075_BRATIO3A075_BRATIO4A05_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A075_BRATIO3A075_BRATIO4A05_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A075_BRATIO3A075_BRATIO4A05_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A075_BRATIO3A075_BRATIO4A05_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A075_BRATIO3A075_BRATIO4A05_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A075_BRATIO3A075_BRATIO4A075_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A075_BRATIO3A075_BRATIO4A075_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A075_BRATIO3A075_BRATIO4A075_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A075_BRATIO3A075_BRATIO4A075_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A075_BRATIO3A075_BRATIO4A075_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A075_BRATIO3A075_BRATIO4A10_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A075_BRATIO3A075_BRATIO4A10_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A075_BRATIO3A075_BRATIO4A10_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A075_BRATIO3A075_BRATIO4A10_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A075_BRATIO3A075_BRATIO4A10_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A075_BRATIO3A10_BRATIO4A00_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A075_BRATIO3A10_BRATIO4A00_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A075_BRATIO3A10_BRATIO4A00_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A075_BRATIO3A10_BRATIO4A00_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A075_BRATIO3A10_BRATIO4A00_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A075_BRATIO3A10_BRATIO4A025_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A075_BRATIO3A10_BRATIO4A025_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A075_BRATIO3A10_BRATIO4A025_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A075_BRATIO3A10_BRATIO4A025_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A075_BRATIO3A10_BRATIO4A025_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A075_BRATIO3A10_BRATIO4A05_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A075_BRATIO3A10_BRATIO4A05_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A075_BRATIO3A10_BRATIO4A05_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A075_BRATIO3A10_BRATIO4A05_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A075_BRATIO3A10_BRATIO4A05_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A075_BRATIO3A10_BRATIO4A075_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A075_BRATIO3A10_BRATIO4A075_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A075_BRATIO3A10_BRATIO4A075_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A075_BRATIO3A10_BRATIO4A075_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A075_BRATIO3A10_BRATIO4A075_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A075_BRATIO3A10_BRATIO4A10_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A075_BRATIO3A10_BRATIO4A10_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A075_BRATIO3A10_BRATIO4A10_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A075_BRATIO3A10_BRATIO4A10_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A075_BRATIO3A10_BRATIO4A10_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A10_BRATIO3A00_BRATIO4A00_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A10_BRATIO3A00_BRATIO4A00_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A10_BRATIO3A00_BRATIO4A00_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A10_BRATIO3A00_BRATIO4A00_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A10_BRATIO3A00_BRATIO4A00_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A10_BRATIO3A00_BRATIO4A025_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A10_BRATIO3A00_BRATIO4A025_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A10_BRATIO3A00_BRATIO4A025_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A10_BRATIO3A00_BRATIO4A025_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A10_BRATIO3A00_BRATIO4A025_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A10_BRATIO3A00_BRATIO4A05_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A10_BRATIO3A00_BRATIO4A05_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A10_BRATIO3A00_BRATIO4A05_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A10_BRATIO3A00_BRATIO4A05_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A10_BRATIO3A00_BRATIO4A05_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A10_BRATIO3A00_BRATIO4A075_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A10_BRATIO3A00_BRATIO4A075_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A10_BRATIO3A00_BRATIO4A075_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A10_BRATIO3A00_BRATIO4A075_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A10_BRATIO3A00_BRATIO4A075_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A10_BRATIO3A00_BRATIO4A10_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A10_BRATIO3A00_BRATIO4A10_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A10_BRATIO3A00_BRATIO4A10_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A10_BRATIO3A00_BRATIO4A10_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A10_BRATIO3A00_BRATIO4A10_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A10_BRATIO3A025_BRATIO4A00_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A10_BRATIO3A025_BRATIO4A00_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A10_BRATIO3A025_BRATIO4A00_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A10_BRATIO3A025_BRATIO4A00_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A10_BRATIO3A025_BRATIO4A00_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A10_BRATIO3A025_BRATIO4A025_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A10_BRATIO3A025_BRATIO4A025_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A10_BRATIO3A025_BRATIO4A025_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A10_BRATIO3A025_BRATIO4A025_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A10_BRATIO3A025_BRATIO4A025_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A10_BRATIO3A025_BRATIO4A05_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A10_BRATIO3A025_BRATIO4A05_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A10_BRATIO3A025_BRATIO4A05_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A10_BRATIO3A025_BRATIO4A05_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A10_BRATIO3A025_BRATIO4A05_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A10_BRATIO3A025_BRATIO4A075_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A10_BRATIO3A025_BRATIO4A075_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A10_BRATIO3A025_BRATIO4A075_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A10_BRATIO3A025_BRATIO4A075_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A10_BRATIO3A025_BRATIO4A075_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A10_BRATIO3A025_BRATIO4A10_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A10_BRATIO3A025_BRATIO4A10_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A10_BRATIO3A025_BRATIO4A10_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A10_BRATIO3A025_BRATIO4A10_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A10_BRATIO3A025_BRATIO4A10_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A10_BRATIO3A05_BRATIO4A00_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A10_BRATIO3A05_BRATIO4A00_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A10_BRATIO3A05_BRATIO4A00_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A10_BRATIO3A05_BRATIO4A00_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A10_BRATIO3A05_BRATIO4A00_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A10_BRATIO3A05_BRATIO4A025_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A10_BRATIO3A05_BRATIO4A025_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A10_BRATIO3A05_BRATIO4A025_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A10_BRATIO3A05_BRATIO4A025_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A10_BRATIO3A05_BRATIO4A025_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A10_BRATIO3A05_BRATIO4A05_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A10_BRATIO3A05_BRATIO4A05_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A10_BRATIO3A05_BRATIO4A05_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A10_BRATIO3A05_BRATIO4A05_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A10_BRATIO3A05_BRATIO4A05_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A10_BRATIO3A05_BRATIO4A075_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A10_BRATIO3A05_BRATIO4A075_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A10_BRATIO3A05_BRATIO4A075_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A10_BRATIO3A05_BRATIO4A075_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A10_BRATIO3A05_BRATIO4A075_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A10_BRATIO3A05_BRATIO4A10_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A10_BRATIO3A05_BRATIO4A10_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A10_BRATIO3A05_BRATIO4A10_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A10_BRATIO3A05_BRATIO4A10_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A10_BRATIO3A05_BRATIO4A10_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A10_BRATIO3A075_BRATIO4A00_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A10_BRATIO3A075_BRATIO4A00_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A10_BRATIO3A075_BRATIO4A00_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A10_BRATIO3A075_BRATIO4A00_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A10_BRATIO3A075_BRATIO4A00_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A10_BRATIO3A075_BRATIO4A025_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A10_BRATIO3A075_BRATIO4A025_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A10_BRATIO3A075_BRATIO4A025_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A10_BRATIO3A075_BRATIO4A025_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A10_BRATIO3A075_BRATIO4A025_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A10_BRATIO3A075_BRATIO4A05_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A10_BRATIO3A075_BRATIO4A05_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A10_BRATIO3A075_BRATIO4A05_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A10_BRATIO3A075_BRATIO4A05_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A10_BRATIO3A075_BRATIO4A05_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A10_BRATIO3A075_BRATIO4A075_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A10_BRATIO3A075_BRATIO4A075_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A10_BRATIO3A075_BRATIO4A075_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A10_BRATIO3A075_BRATIO4A075_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A10_BRATIO3A075_BRATIO4A075_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A10_BRATIO3A075_BRATIO4A10_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A10_BRATIO3A075_BRATIO4A10_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A10_BRATIO3A075_BRATIO4A10_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A10_BRATIO3A075_BRATIO4A10_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A10_BRATIO3A075_BRATIO4A10_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A10_BRATIO3A10_BRATIO4A00_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A10_BRATIO3A10_BRATIO4A00_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A10_BRATIO3A10_BRATIO4A00_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A10_BRATIO3A10_BRATIO4A00_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A10_BRATIO3A10_BRATIO4A00_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A10_BRATIO3A10_BRATIO4A025_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A10_BRATIO3A10_BRATIO4A025_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A10_BRATIO3A10_BRATIO4A025_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A10_BRATIO3A10_BRATIO4A025_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A10_BRATIO3A10_BRATIO4A025_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A10_BRATIO3A10_BRATIO4A05_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A10_BRATIO3A10_BRATIO4A05_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A10_BRATIO3A10_BRATIO4A05_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A10_BRATIO3A10_BRATIO4A05_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A10_BRATIO3A10_BRATIO4A05_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A10_BRATIO3A10_BRATIO4A075_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A10_BRATIO3A10_BRATIO4A075_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A10_BRATIO3A10_BRATIO4A075_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A10_BRATIO3A10_BRATIO4A075_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A10_BRATIO3A10_BRATIO4A075_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A10_BRATIO3A10_BRATIO4A10_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A10_BRATIO3A10_BRATIO4A10_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A10_BRATIO3A10_BRATIO4A10_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A10_BRATIO3A10_BRATIO4A10_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A10_BRATIO3A10_BRATIO4A10_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A00_BRATIO3A00_BRATIO4A00_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A00_BRATIO3A00_BRATIO4A00_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A00_BRATIO3A00_BRATIO4A00_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A00_BRATIO3A00_BRATIO4A00_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A00_BRATIO3A00_BRATIO4A00_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A00_BRATIO3A00_BRATIO4A025_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A00_BRATIO3A00_BRATIO4A025_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A00_BRATIO3A00_BRATIO4A025_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A00_BRATIO3A00_BRATIO4A025_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A00_BRATIO3A00_BRATIO4A025_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A00_BRATIO3A00_BRATIO4A05_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A00_BRATIO3A00_BRATIO4A05_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A00_BRATIO3A00_BRATIO4A05_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A00_BRATIO3A00_BRATIO4A05_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A00_BRATIO3A00_BRATIO4A05_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A00_BRATIO3A00_BRATIO4A075_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A00_BRATIO3A00_BRATIO4A075_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A00_BRATIO3A00_BRATIO4A075_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A00_BRATIO3A00_BRATIO4A075_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A00_BRATIO3A00_BRATIO4A075_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A00_BRATIO3A00_BRATIO4A10_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A00_BRATIO3A00_BRATIO4A10_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A00_BRATIO3A00_BRATIO4A10_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A00_BRATIO3A00_BRATIO4A10_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A00_BRATIO3A00_BRATIO4A10_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A00_BRATIO3A025_BRATIO4A00_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A00_BRATIO3A025_BRATIO4A00_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A00_BRATIO3A025_BRATIO4A00_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A00_BRATIO3A025_BRATIO4A00_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A00_BRATIO3A025_BRATIO4A00_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A00_BRATIO3A025_BRATIO4A025_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A00_BRATIO3A025_BRATIO4A025_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A00_BRATIO3A025_BRATIO4A025_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A00_BRATIO3A025_BRATIO4A025_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A00_BRATIO3A025_BRATIO4A025_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A00_BRATIO3A025_BRATIO4A05_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A00_BRATIO3A025_BRATIO4A05_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A00_BRATIO3A025_BRATIO4A05_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A00_BRATIO3A025_BRATIO4A05_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A00_BRATIO3A025_BRATIO4A05_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A00_BRATIO3A025_BRATIO4A075_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A00_BRATIO3A025_BRATIO4A075_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A00_BRATIO3A025_BRATIO4A075_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A00_BRATIO3A025_BRATIO4A075_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A00_BRATIO3A025_BRATIO4A075_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A00_BRATIO3A025_BRATIO4A10_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A00_BRATIO3A025_BRATIO4A10_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A00_BRATIO3A025_BRATIO4A10_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A00_BRATIO3A025_BRATIO4A10_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A00_BRATIO3A025_BRATIO4A10_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A00_BRATIO3A05_BRATIO4A00_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A00_BRATIO3A05_BRATIO4A00_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A00_BRATIO3A05_BRATIO4A00_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A00_BRATIO3A05_BRATIO4A00_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A00_BRATIO3A05_BRATIO4A00_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A00_BRATIO3A05_BRATIO4A025_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A00_BRATIO3A05_BRATIO4A025_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A00_BRATIO3A05_BRATIO4A025_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A00_BRATIO3A05_BRATIO4A025_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A00_BRATIO3A05_BRATIO4A025_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A00_BRATIO3A05_BRATIO4A05_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A00_BRATIO3A05_BRATIO4A05_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A00_BRATIO3A05_BRATIO4A05_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A00_BRATIO3A05_BRATIO4A05_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A00_BRATIO3A05_BRATIO4A05_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A00_BRATIO3A05_BRATIO4A075_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A00_BRATIO3A05_BRATIO4A075_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A00_BRATIO3A05_BRATIO4A075_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A00_BRATIO3A05_BRATIO4A075_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A00_BRATIO3A05_BRATIO4A075_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A00_BRATIO3A05_BRATIO4A10_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A00_BRATIO3A05_BRATIO4A10_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A00_BRATIO3A05_BRATIO4A10_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A00_BRATIO3A05_BRATIO4A10_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A00_BRATIO3A05_BRATIO4A10_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A00_BRATIO3A075_BRATIO4A00_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A00_BRATIO3A075_BRATIO4A00_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A00_BRATIO3A075_BRATIO4A00_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A00_BRATIO3A075_BRATIO4A00_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A00_BRATIO3A075_BRATIO4A00_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A00_BRATIO3A075_BRATIO4A025_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A00_BRATIO3A075_BRATIO4A025_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A00_BRATIO3A075_BRATIO4A025_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A00_BRATIO3A075_BRATIO4A025_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A00_BRATIO3A075_BRATIO4A025_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A00_BRATIO3A075_BRATIO4A05_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A00_BRATIO3A075_BRATIO4A05_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A00_BRATIO3A075_BRATIO4A05_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A00_BRATIO3A075_BRATIO4A05_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A00_BRATIO3A075_BRATIO4A05_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A00_BRATIO3A075_BRATIO4A075_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A00_BRATIO3A075_BRATIO4A075_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A00_BRATIO3A075_BRATIO4A075_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A00_BRATIO3A075_BRATIO4A075_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A00_BRATIO3A075_BRATIO4A075_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A00_BRATIO3A075_BRATIO4A10_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A00_BRATIO3A075_BRATIO4A10_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A00_BRATIO3A075_BRATIO4A10_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A00_BRATIO3A075_BRATIO4A10_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A00_BRATIO3A075_BRATIO4A10_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A00_BRATIO3A10_BRATIO4A00_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A00_BRATIO3A10_BRATIO4A00_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A00_BRATIO3A10_BRATIO4A00_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A00_BRATIO3A10_BRATIO4A00_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A00_BRATIO3A10_BRATIO4A00_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A00_BRATIO3A10_BRATIO4A025_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A00_BRATIO3A10_BRATIO4A025_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A00_BRATIO3A10_BRATIO4A025_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A00_BRATIO3A10_BRATIO4A025_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A00_BRATIO3A10_BRATIO4A025_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A00_BRATIO3A10_BRATIO4A05_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A00_BRATIO3A10_BRATIO4A05_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A00_BRATIO3A10_BRATIO4A05_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A00_BRATIO3A10_BRATIO4A05_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A00_BRATIO3A10_BRATIO4A05_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A00_BRATIO3A10_BRATIO4A075_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A00_BRATIO3A10_BRATIO4A075_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A00_BRATIO3A10_BRATIO4A075_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A00_BRATIO3A10_BRATIO4A075_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A00_BRATIO3A10_BRATIO4A075_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A00_BRATIO3A10_BRATIO4A10_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A00_BRATIO3A10_BRATIO4A10_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A00_BRATIO3A10_BRATIO4A10_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A00_BRATIO3A10_BRATIO4A10_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A00_BRATIO3A10_BRATIO4A10_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A025_BRATIO3A00_BRATIO4A00_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A025_BRATIO3A00_BRATIO4A00_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A025_BRATIO3A00_BRATIO4A00_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A025_BRATIO3A00_BRATIO4A00_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A025_BRATIO3A00_BRATIO4A00_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A025_BRATIO3A00_BRATIO4A025_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A025_BRATIO3A00_BRATIO4A025_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A025_BRATIO3A00_BRATIO4A025_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A025_BRATIO3A00_BRATIO4A025_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A025_BRATIO3A00_BRATIO4A025_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A025_BRATIO3A00_BRATIO4A05_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A025_BRATIO3A00_BRATIO4A05_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A025_BRATIO3A00_BRATIO4A05_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A025_BRATIO3A00_BRATIO4A05_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A025_BRATIO3A00_BRATIO4A05_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A025_BRATIO3A00_BRATIO4A075_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A025_BRATIO3A00_BRATIO4A075_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A025_BRATIO3A00_BRATIO4A075_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A025_BRATIO3A00_BRATIO4A075_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A025_BRATIO3A00_BRATIO4A075_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A025_BRATIO3A00_BRATIO4A10_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A025_BRATIO3A00_BRATIO4A10_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A025_BRATIO3A00_BRATIO4A10_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A025_BRATIO3A00_BRATIO4A10_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A025_BRATIO3A00_BRATIO4A10_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A025_BRATIO3A025_BRATIO4A00_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A025_BRATIO3A025_BRATIO4A00_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A025_BRATIO3A025_BRATIO4A00_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A025_BRATIO3A025_BRATIO4A00_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A025_BRATIO3A025_BRATIO4A00_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A025_BRATIO3A025_BRATIO4A025_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A025_BRATIO3A025_BRATIO4A025_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A025_BRATIO3A025_BRATIO4A025_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A025_BRATIO3A025_BRATIO4A025_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A025_BRATIO3A025_BRATIO4A025_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A025_BRATIO3A025_BRATIO4A05_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A025_BRATIO3A025_BRATIO4A05_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A025_BRATIO3A025_BRATIO4A05_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A025_BRATIO3A025_BRATIO4A05_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A025_BRATIO3A025_BRATIO4A05_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A025_BRATIO3A025_BRATIO4A075_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A025_BRATIO3A025_BRATIO4A075_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A025_BRATIO3A025_BRATIO4A075_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A025_BRATIO3A025_BRATIO4A075_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A025_BRATIO3A025_BRATIO4A075_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A025_BRATIO3A025_BRATIO4A10_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A025_BRATIO3A025_BRATIO4A10_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A025_BRATIO3A025_BRATIO4A10_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A025_BRATIO3A025_BRATIO4A10_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A025_BRATIO3A025_BRATIO4A10_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A025_BRATIO3A05_BRATIO4A00_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A025_BRATIO3A05_BRATIO4A00_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A025_BRATIO3A05_BRATIO4A00_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A025_BRATIO3A05_BRATIO4A00_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A025_BRATIO3A05_BRATIO4A00_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A025_BRATIO3A05_BRATIO4A025_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A025_BRATIO3A05_BRATIO4A025_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A025_BRATIO3A05_BRATIO4A025_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A025_BRATIO3A05_BRATIO4A025_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A025_BRATIO3A05_BRATIO4A025_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A025_BRATIO3A05_BRATIO4A05_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A025_BRATIO3A05_BRATIO4A05_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A025_BRATIO3A05_BRATIO4A05_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A025_BRATIO3A05_BRATIO4A05_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A025_BRATIO3A05_BRATIO4A05_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A025_BRATIO3A05_BRATIO4A075_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A025_BRATIO3A05_BRATIO4A075_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A025_BRATIO3A05_BRATIO4A075_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A025_BRATIO3A05_BRATIO4A075_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A025_BRATIO3A05_BRATIO4A075_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A025_BRATIO3A05_BRATIO4A10_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A025_BRATIO3A05_BRATIO4A10_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A025_BRATIO3A05_BRATIO4A10_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A025_BRATIO3A05_BRATIO4A10_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A025_BRATIO3A05_BRATIO4A10_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A025_BRATIO3A075_BRATIO4A00_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A025_BRATIO3A075_BRATIO4A00_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A025_BRATIO3A075_BRATIO4A00_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A025_BRATIO3A075_BRATIO4A00_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A025_BRATIO3A075_BRATIO4A00_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A025_BRATIO3A075_BRATIO4A025_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A025_BRATIO3A075_BRATIO4A025_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A025_BRATIO3A075_BRATIO4A025_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A025_BRATIO3A075_BRATIO4A025_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A025_BRATIO3A075_BRATIO4A025_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A025_BRATIO3A075_BRATIO4A05_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A025_BRATIO3A075_BRATIO4A05_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A025_BRATIO3A075_BRATIO4A05_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A025_BRATIO3A075_BRATIO4A05_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A025_BRATIO3A075_BRATIO4A05_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A025_BRATIO3A075_BRATIO4A075_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A025_BRATIO3A075_BRATIO4A075_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A025_BRATIO3A075_BRATIO4A075_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A025_BRATIO3A075_BRATIO4A075_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A025_BRATIO3A075_BRATIO4A075_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A025_BRATIO3A075_BRATIO4A10_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A025_BRATIO3A075_BRATIO4A10_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A025_BRATIO3A075_BRATIO4A10_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A025_BRATIO3A075_BRATIO4A10_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A025_BRATIO3A075_BRATIO4A10_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A025_BRATIO3A10_BRATIO4A00_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A025_BRATIO3A10_BRATIO4A00_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A025_BRATIO3A10_BRATIO4A00_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A025_BRATIO3A10_BRATIO4A00_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A025_BRATIO3A10_BRATIO4A00_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A025_BRATIO3A10_BRATIO4A025_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A025_BRATIO3A10_BRATIO4A025_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A025_BRATIO3A10_BRATIO4A025_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A025_BRATIO3A10_BRATIO4A025_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A025_BRATIO3A10_BRATIO4A025_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A025_BRATIO3A10_BRATIO4A05_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A025_BRATIO3A10_BRATIO4A05_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A025_BRATIO3A10_BRATIO4A05_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A025_BRATIO3A10_BRATIO4A05_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A025_BRATIO3A10_BRATIO4A05_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A025_BRATIO3A10_BRATIO4A075_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A025_BRATIO3A10_BRATIO4A075_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A025_BRATIO3A10_BRATIO4A075_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A025_BRATIO3A10_BRATIO4A075_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A025_BRATIO3A10_BRATIO4A075_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A025_BRATIO3A10_BRATIO4A10_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A025_BRATIO3A10_BRATIO4A10_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A025_BRATIO3A10_BRATIO4A10_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A025_BRATIO3A10_BRATIO4A10_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A025_BRATIO3A10_BRATIO4A10_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A05_BRATIO3A00_BRATIO4A00_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A05_BRATIO3A00_BRATIO4A00_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A05_BRATIO3A00_BRATIO4A00_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A05_BRATIO3A00_BRATIO4A00_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A05_BRATIO3A00_BRATIO4A00_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A05_BRATIO3A00_BRATIO4A025_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A05_BRATIO3A00_BRATIO4A025_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A05_BRATIO3A00_BRATIO4A025_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A05_BRATIO3A00_BRATIO4A025_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A05_BRATIO3A00_BRATIO4A025_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A05_BRATIO3A00_BRATIO4A05_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A05_BRATIO3A00_BRATIO4A05_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A05_BRATIO3A00_BRATIO4A05_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A05_BRATIO3A00_BRATIO4A05_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A05_BRATIO3A00_BRATIO4A05_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A05_BRATIO3A00_BRATIO4A075_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A05_BRATIO3A00_BRATIO4A075_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A05_BRATIO3A00_BRATIO4A075_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A05_BRATIO3A00_BRATIO4A075_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A05_BRATIO3A00_BRATIO4A075_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A05_BRATIO3A00_BRATIO4A10_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A05_BRATIO3A00_BRATIO4A10_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A05_BRATIO3A00_BRATIO4A10_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A05_BRATIO3A00_BRATIO4A10_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A05_BRATIO3A00_BRATIO4A10_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A05_BRATIO3A025_BRATIO4A00_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A05_BRATIO3A025_BRATIO4A00_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A05_BRATIO3A025_BRATIO4A00_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A05_BRATIO3A025_BRATIO4A00_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A05_BRATIO3A025_BRATIO4A00_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A05_BRATIO3A025_BRATIO4A025_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A05_BRATIO3A025_BRATIO4A025_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A05_BRATIO3A025_BRATIO4A025_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A05_BRATIO3A025_BRATIO4A025_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A05_BRATIO3A025_BRATIO4A025_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A05_BRATIO3A025_BRATIO4A05_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A05_BRATIO3A025_BRATIO4A05_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A05_BRATIO3A025_BRATIO4A05_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A05_BRATIO3A025_BRATIO4A05_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A05_BRATIO3A025_BRATIO4A05_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A05_BRATIO3A025_BRATIO4A075_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A05_BRATIO3A025_BRATIO4A075_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A05_BRATIO3A025_BRATIO4A075_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A05_BRATIO3A025_BRATIO4A075_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A05_BRATIO3A025_BRATIO4A075_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A05_BRATIO3A025_BRATIO4A10_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A05_BRATIO3A025_BRATIO4A10_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A05_BRATIO3A025_BRATIO4A10_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A05_BRATIO3A025_BRATIO4A10_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A05_BRATIO3A025_BRATIO4A10_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A05_BRATIO3A05_BRATIO4A00_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A05_BRATIO3A05_BRATIO4A00_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A05_BRATIO3A05_BRATIO4A00_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A05_BRATIO3A05_BRATIO4A00_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A05_BRATIO3A05_BRATIO4A00_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A05_BRATIO3A05_BRATIO4A025_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A05_BRATIO3A05_BRATIO4A025_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A05_BRATIO3A05_BRATIO4A025_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A05_BRATIO3A05_BRATIO4A025_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A05_BRATIO3A05_BRATIO4A025_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A05_BRATIO3A05_BRATIO4A05_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A05_BRATIO3A05_BRATIO4A05_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A05_BRATIO3A05_BRATIO4A05_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A05_BRATIO3A05_BRATIO4A05_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A05_BRATIO3A05_BRATIO4A05_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A05_BRATIO3A05_BRATIO4A075_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A05_BRATIO3A05_BRATIO4A075_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A05_BRATIO3A05_BRATIO4A075_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A05_BRATIO3A05_BRATIO4A075_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A05_BRATIO3A05_BRATIO4A075_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A05_BRATIO3A05_BRATIO4A10_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A05_BRATIO3A05_BRATIO4A10_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A05_BRATIO3A05_BRATIO4A10_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A05_BRATIO3A05_BRATIO4A10_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A05_BRATIO3A05_BRATIO4A10_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A05_BRATIO3A075_BRATIO4A00_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A05_BRATIO3A075_BRATIO4A00_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A05_BRATIO3A075_BRATIO4A00_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A05_BRATIO3A075_BRATIO4A00_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A05_BRATIO3A075_BRATIO4A00_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A05_BRATIO3A075_BRATIO4A025_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A05_BRATIO3A075_BRATIO4A025_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A05_BRATIO3A075_BRATIO4A025_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A05_BRATIO3A075_BRATIO4A025_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A05_BRATIO3A075_BRATIO4A025_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A05_BRATIO3A075_BRATIO4A05_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A05_BRATIO3A075_BRATIO4A05_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A05_BRATIO3A075_BRATIO4A05_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A05_BRATIO3A075_BRATIO4A05_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A05_BRATIO3A075_BRATIO4A05_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A05_BRATIO3A075_BRATIO4A075_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A05_BRATIO3A075_BRATIO4A075_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A05_BRATIO3A075_BRATIO4A075_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A05_BRATIO3A075_BRATIO4A075_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A05_BRATIO3A075_BRATIO4A075_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A05_BRATIO3A075_BRATIO4A10_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A05_BRATIO3A075_BRATIO4A10_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A05_BRATIO3A075_BRATIO4A10_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A05_BRATIO3A075_BRATIO4A10_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A05_BRATIO3A075_BRATIO4A10_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A05_BRATIO3A10_BRATIO4A00_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A05_BRATIO3A10_BRATIO4A00_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A05_BRATIO3A10_BRATIO4A00_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A05_BRATIO3A10_BRATIO4A00_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A05_BRATIO3A10_BRATIO4A00_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A05_BRATIO3A10_BRATIO4A025_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A05_BRATIO3A10_BRATIO4A025_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A05_BRATIO3A10_BRATIO4A025_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A05_BRATIO3A10_BRATIO4A025_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A05_BRATIO3A10_BRATIO4A025_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A05_BRATIO3A10_BRATIO4A05_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A05_BRATIO3A10_BRATIO4A05_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A05_BRATIO3A10_BRATIO4A05_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A05_BRATIO3A10_BRATIO4A05_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A05_BRATIO3A10_BRATIO4A05_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A05_BRATIO3A10_BRATIO4A075_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A05_BRATIO3A10_BRATIO4A075_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A05_BRATIO3A10_BRATIO4A075_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A05_BRATIO3A10_BRATIO4A075_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A05_BRATIO3A10_BRATIO4A075_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A05_BRATIO3A10_BRATIO4A10_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A05_BRATIO3A10_BRATIO4A10_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A05_BRATIO3A10_BRATIO4A10_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A05_BRATIO3A10_BRATIO4A10_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A05_BRATIO3A10_BRATIO4A10_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A075_BRATIO3A00_BRATIO4A00_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A075_BRATIO3A00_BRATIO4A00_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A075_BRATIO3A00_BRATIO4A00_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A075_BRATIO3A00_BRATIO4A00_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A075_BRATIO3A00_BRATIO4A00_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A075_BRATIO3A00_BRATIO4A025_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A075_BRATIO3A00_BRATIO4A025_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A075_BRATIO3A00_BRATIO4A025_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A075_BRATIO3A00_BRATIO4A025_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A075_BRATIO3A00_BRATIO4A025_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A075_BRATIO3A00_BRATIO4A05_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A075_BRATIO3A00_BRATIO4A05_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A075_BRATIO3A00_BRATIO4A05_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A075_BRATIO3A00_BRATIO4A05_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A075_BRATIO3A00_BRATIO4A05_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A075_BRATIO3A00_BRATIO4A075_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A075_BRATIO3A00_BRATIO4A075_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A075_BRATIO3A00_BRATIO4A075_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A075_BRATIO3A00_BRATIO4A075_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A075_BRATIO3A00_BRATIO4A075_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A075_BRATIO3A00_BRATIO4A10_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A075_BRATIO3A00_BRATIO4A10_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A075_BRATIO3A00_BRATIO4A10_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A075_BRATIO3A00_BRATIO4A10_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A075_BRATIO3A00_BRATIO4A10_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A075_BRATIO3A025_BRATIO4A00_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A075_BRATIO3A025_BRATIO4A00_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A075_BRATIO3A025_BRATIO4A00_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A075_BRATIO3A025_BRATIO4A00_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A075_BRATIO3A025_BRATIO4A00_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A075_BRATIO3A025_BRATIO4A025_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A075_BRATIO3A025_BRATIO4A025_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A075_BRATIO3A025_BRATIO4A025_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A075_BRATIO3A025_BRATIO4A025_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A075_BRATIO3A025_BRATIO4A025_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A075_BRATIO3A025_BRATIO4A05_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A075_BRATIO3A025_BRATIO4A05_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A075_BRATIO3A025_BRATIO4A05_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A075_BRATIO3A025_BRATIO4A05_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A075_BRATIO3A025_BRATIO4A05_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A075_BRATIO3A025_BRATIO4A075_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A075_BRATIO3A025_BRATIO4A075_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A075_BRATIO3A025_BRATIO4A075_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A075_BRATIO3A025_BRATIO4A075_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A075_BRATIO3A025_BRATIO4A075_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A075_BRATIO3A025_BRATIO4A10_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A075_BRATIO3A025_BRATIO4A10_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A075_BRATIO3A025_BRATIO4A10_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A075_BRATIO3A025_BRATIO4A10_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A075_BRATIO3A025_BRATIO4A10_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A075_BRATIO3A05_BRATIO4A00_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A075_BRATIO3A05_BRATIO4A00_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A075_BRATIO3A05_BRATIO4A00_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A075_BRATIO3A05_BRATIO4A00_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A075_BRATIO3A05_BRATIO4A00_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A075_BRATIO3A05_BRATIO4A025_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A075_BRATIO3A05_BRATIO4A025_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A075_BRATIO3A05_BRATIO4A025_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A075_BRATIO3A05_BRATIO4A025_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A075_BRATIO3A05_BRATIO4A025_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A075_BRATIO3A05_BRATIO4A05_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A075_BRATIO3A05_BRATIO4A05_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A075_BRATIO3A05_BRATIO4A05_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A075_BRATIO3A05_BRATIO4A05_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A075_BRATIO3A05_BRATIO4A05_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A075_BRATIO3A05_BRATIO4A075_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A075_BRATIO3A05_BRATIO4A075_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A075_BRATIO3A05_BRATIO4A075_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A075_BRATIO3A05_BRATIO4A075_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A075_BRATIO3A05_BRATIO4A075_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A075_BRATIO3A05_BRATIO4A10_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A075_BRATIO3A05_BRATIO4A10_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A075_BRATIO3A05_BRATIO4A10_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A075_BRATIO3A05_BRATIO4A10_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A075_BRATIO3A05_BRATIO4A10_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A075_BRATIO3A075_BRATIO4A00_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A075_BRATIO3A075_BRATIO4A00_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A075_BRATIO3A075_BRATIO4A00_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A075_BRATIO3A075_BRATIO4A00_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A075_BRATIO3A075_BRATIO4A00_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A075_BRATIO3A075_BRATIO4A025_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A075_BRATIO3A075_BRATIO4A025_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A075_BRATIO3A075_BRATIO4A025_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A075_BRATIO3A075_BRATIO4A025_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A075_BRATIO3A075_BRATIO4A025_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A075_BRATIO3A075_BRATIO4A05_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A075_BRATIO3A075_BRATIO4A05_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A075_BRATIO3A075_BRATIO4A05_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A075_BRATIO3A075_BRATIO4A05_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A075_BRATIO3A075_BRATIO4A05_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A075_BRATIO3A075_BRATIO4A075_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A075_BRATIO3A075_BRATIO4A075_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A075_BRATIO3A075_BRATIO4A075_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A075_BRATIO3A075_BRATIO4A075_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A075_BRATIO3A075_BRATIO4A075_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A075_BRATIO3A075_BRATIO4A10_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A075_BRATIO3A075_BRATIO4A10_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A075_BRATIO3A075_BRATIO4A10_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A075_BRATIO3A075_BRATIO4A10_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A075_BRATIO3A075_BRATIO4A10_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A075_BRATIO3A10_BRATIO4A00_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A075_BRATIO3A10_BRATIO4A00_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A075_BRATIO3A10_BRATIO4A00_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A075_BRATIO3A10_BRATIO4A00_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A075_BRATIO3A10_BRATIO4A00_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A075_BRATIO3A10_BRATIO4A025_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A075_BRATIO3A10_BRATIO4A025_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A075_BRATIO3A10_BRATIO4A025_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A075_BRATIO3A10_BRATIO4A025_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A075_BRATIO3A10_BRATIO4A025_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A075_BRATIO3A10_BRATIO4A05_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A075_BRATIO3A10_BRATIO4A05_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A075_BRATIO3A10_BRATIO4A05_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A075_BRATIO3A10_BRATIO4A05_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A075_BRATIO3A10_BRATIO4A05_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A075_BRATIO3A10_BRATIO4A075_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A075_BRATIO3A10_BRATIO4A075_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A075_BRATIO3A10_BRATIO4A075_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A075_BRATIO3A10_BRATIO4A075_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A075_BRATIO3A10_BRATIO4A075_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A075_BRATIO3A10_BRATIO4A10_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A075_BRATIO3A10_BRATIO4A10_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A075_BRATIO3A10_BRATIO4A10_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A075_BRATIO3A10_BRATIO4A10_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A075_BRATIO3A10_BRATIO4A10_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A10_BRATIO3A00_BRATIO4A00_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A10_BRATIO3A00_BRATIO4A00_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A10_BRATIO3A00_BRATIO4A00_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A10_BRATIO3A00_BRATIO4A00_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A10_BRATIO3A00_BRATIO4A00_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A10_BRATIO3A00_BRATIO4A025_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A10_BRATIO3A00_BRATIO4A025_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A10_BRATIO3A00_BRATIO4A025_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A10_BRATIO3A00_BRATIO4A025_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A10_BRATIO3A00_BRATIO4A025_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A10_BRATIO3A00_BRATIO4A05_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A10_BRATIO3A00_BRATIO4A05_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A10_BRATIO3A00_BRATIO4A05_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A10_BRATIO3A00_BRATIO4A05_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A10_BRATIO3A00_BRATIO4A05_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A10_BRATIO3A00_BRATIO4A075_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A10_BRATIO3A00_BRATIO4A075_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A10_BRATIO3A00_BRATIO4A075_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A10_BRATIO3A00_BRATIO4A075_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A10_BRATIO3A00_BRATIO4A075_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A10_BRATIO3A00_BRATIO4A10_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A10_BRATIO3A00_BRATIO4A10_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A10_BRATIO3A00_BRATIO4A10_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A10_BRATIO3A00_BRATIO4A10_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A10_BRATIO3A00_BRATIO4A10_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A10_BRATIO3A025_BRATIO4A00_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A10_BRATIO3A025_BRATIO4A00_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A10_BRATIO3A025_BRATIO4A00_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A10_BRATIO3A025_BRATIO4A00_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A10_BRATIO3A025_BRATIO4A00_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A10_BRATIO3A025_BRATIO4A025_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A10_BRATIO3A025_BRATIO4A025_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A10_BRATIO3A025_BRATIO4A025_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A10_BRATIO3A025_BRATIO4A025_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A10_BRATIO3A025_BRATIO4A025_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A10_BRATIO3A025_BRATIO4A05_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A10_BRATIO3A025_BRATIO4A05_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A10_BRATIO3A025_BRATIO4A05_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A10_BRATIO3A025_BRATIO4A05_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A10_BRATIO3A025_BRATIO4A05_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A10_BRATIO3A025_BRATIO4A075_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A10_BRATIO3A025_BRATIO4A075_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A10_BRATIO3A025_BRATIO4A075_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A10_BRATIO3A025_BRATIO4A075_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A10_BRATIO3A025_BRATIO4A075_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A10_BRATIO3A025_BRATIO4A10_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A10_BRATIO3A025_BRATIO4A10_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A10_BRATIO3A025_BRATIO4A10_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A10_BRATIO3A025_BRATIO4A10_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A10_BRATIO3A025_BRATIO4A10_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A10_BRATIO3A05_BRATIO4A00_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A10_BRATIO3A05_BRATIO4A00_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A10_BRATIO3A05_BRATIO4A00_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A10_BRATIO3A05_BRATIO4A00_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A10_BRATIO3A05_BRATIO4A00_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A10_BRATIO3A05_BRATIO4A025_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A10_BRATIO3A05_BRATIO4A025_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A10_BRATIO3A05_BRATIO4A025_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A10_BRATIO3A05_BRATIO4A025_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A10_BRATIO3A05_BRATIO4A025_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A10_BRATIO3A05_BRATIO4A05_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A10_BRATIO3A05_BRATIO4A05_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A10_BRATIO3A05_BRATIO4A05_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A10_BRATIO3A05_BRATIO4A05_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A10_BRATIO3A05_BRATIO4A05_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A10_BRATIO3A05_BRATIO4A075_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A10_BRATIO3A05_BRATIO4A075_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A10_BRATIO3A05_BRATIO4A075_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A10_BRATIO3A05_BRATIO4A075_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A10_BRATIO3A05_BRATIO4A075_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A10_BRATIO3A05_BRATIO4A10_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A10_BRATIO3A05_BRATIO4A10_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A10_BRATIO3A05_BRATIO4A10_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A10_BRATIO3A05_BRATIO4A10_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A10_BRATIO3A05_BRATIO4A10_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A10_BRATIO3A075_BRATIO4A00_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A10_BRATIO3A075_BRATIO4A00_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A10_BRATIO3A075_BRATIO4A00_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A10_BRATIO3A075_BRATIO4A00_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A10_BRATIO3A075_BRATIO4A00_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A10_BRATIO3A075_BRATIO4A025_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A10_BRATIO3A075_BRATIO4A025_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A10_BRATIO3A075_BRATIO4A025_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A10_BRATIO3A075_BRATIO4A025_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A10_BRATIO3A075_BRATIO4A025_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A10_BRATIO3A075_BRATIO4A05_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A10_BRATIO3A075_BRATIO4A05_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A10_BRATIO3A075_BRATIO4A05_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A10_BRATIO3A075_BRATIO4A05_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A10_BRATIO3A075_BRATIO4A05_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A10_BRATIO3A075_BRATIO4A075_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A10_BRATIO3A075_BRATIO4A075_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A10_BRATIO3A075_BRATIO4A075_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A10_BRATIO3A075_BRATIO4A075_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A10_BRATIO3A075_BRATIO4A075_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A10_BRATIO3A075_BRATIO4A10_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A10_BRATIO3A075_BRATIO4A10_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A10_BRATIO3A075_BRATIO4A10_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A10_BRATIO3A075_BRATIO4A10_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A10_BRATIO3A075_BRATIO4A10_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A10_BRATIO3A10_BRATIO4A00_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A10_BRATIO3A10_BRATIO4A00_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A10_BRATIO3A10_BRATIO4A00_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A10_BRATIO3A10_BRATIO4A00_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A10_BRATIO3A10_BRATIO4A00_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A10_BRATIO3A10_BRATIO4A025_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A10_BRATIO3A10_BRATIO4A025_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A10_BRATIO3A10_BRATIO4A025_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A10_BRATIO3A10_BRATIO4A025_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A10_BRATIO3A10_BRATIO4A025_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A10_BRATIO3A10_BRATIO4A05_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A10_BRATIO3A10_BRATIO4A05_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A10_BRATIO3A10_BRATIO4A05_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A10_BRATIO3A10_BRATIO4A05_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A10_BRATIO3A10_BRATIO4A05_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A10_BRATIO3A10_BRATIO4A075_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A10_BRATIO3A10_BRATIO4A075_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A10_BRATIO3A10_BRATIO4A075_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A10_BRATIO3A10_BRATIO4A075_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A10_BRATIO3A10_BRATIO4A075_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A10_BRATIO3A10_BRATIO4A10_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A10_BRATIO3A10_BRATIO4A10_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A10_BRATIO3A10_BRATIO4A10_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A10_BRATIO3A10_BRATIO4A10_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A10_BRATIO3A10_BRATIO4A10_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A00_BRATIO3A00_BRATIO4A00_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A00_BRATIO3A00_BRATIO4A00_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A00_BRATIO3A00_BRATIO4A00_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A00_BRATIO3A00_BRATIO4A00_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A00_BRATIO3A00_BRATIO4A00_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A00_BRATIO3A00_BRATIO4A025_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A00_BRATIO3A00_BRATIO4A025_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A00_BRATIO3A00_BRATIO4A025_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A00_BRATIO3A00_BRATIO4A025_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A00_BRATIO3A00_BRATIO4A025_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A00_BRATIO3A00_BRATIO4A05_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A00_BRATIO3A00_BRATIO4A05_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A00_BRATIO3A00_BRATIO4A05_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A00_BRATIO3A00_BRATIO4A05_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A00_BRATIO3A00_BRATIO4A05_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A00_BRATIO3A00_BRATIO4A075_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A00_BRATIO3A00_BRATIO4A075_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A00_BRATIO3A00_BRATIO4A075_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A00_BRATIO3A00_BRATIO4A075_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A00_BRATIO3A00_BRATIO4A075_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A00_BRATIO3A00_BRATIO4A10_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A00_BRATIO3A00_BRATIO4A10_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A00_BRATIO3A00_BRATIO4A10_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A00_BRATIO3A00_BRATIO4A10_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A00_BRATIO3A00_BRATIO4A10_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A00_BRATIO3A025_BRATIO4A00_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A00_BRATIO3A025_BRATIO4A00_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A00_BRATIO3A025_BRATIO4A00_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A00_BRATIO3A025_BRATIO4A00_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A00_BRATIO3A025_BRATIO4A00_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A00_BRATIO3A025_BRATIO4A025_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A00_BRATIO3A025_BRATIO4A025_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A00_BRATIO3A025_BRATIO4A025_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A00_BRATIO3A025_BRATIO4A025_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A00_BRATIO3A025_BRATIO4A025_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A00_BRATIO3A025_BRATIO4A05_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A00_BRATIO3A025_BRATIO4A05_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A00_BRATIO3A025_BRATIO4A05_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A00_BRATIO3A025_BRATIO4A05_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A00_BRATIO3A025_BRATIO4A05_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A00_BRATIO3A025_BRATIO4A075_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A00_BRATIO3A025_BRATIO4A075_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A00_BRATIO3A025_BRATIO4A075_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A00_BRATIO3A025_BRATIO4A075_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A00_BRATIO3A025_BRATIO4A075_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A00_BRATIO3A025_BRATIO4A10_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A00_BRATIO3A025_BRATIO4A10_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A00_BRATIO3A025_BRATIO4A10_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A00_BRATIO3A025_BRATIO4A10_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A00_BRATIO3A025_BRATIO4A10_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A00_BRATIO3A05_BRATIO4A00_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A00_BRATIO3A05_BRATIO4A00_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A00_BRATIO3A05_BRATIO4A00_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A00_BRATIO3A05_BRATIO4A00_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A00_BRATIO3A05_BRATIO4A00_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A00_BRATIO3A05_BRATIO4A025_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A00_BRATIO3A05_BRATIO4A025_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A00_BRATIO3A05_BRATIO4A025_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A00_BRATIO3A05_BRATIO4A025_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A00_BRATIO3A05_BRATIO4A025_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A00_BRATIO3A05_BRATIO4A05_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A00_BRATIO3A05_BRATIO4A05_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A00_BRATIO3A05_BRATIO4A05_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A00_BRATIO3A05_BRATIO4A05_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A00_BRATIO3A05_BRATIO4A05_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A00_BRATIO3A05_BRATIO4A075_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A00_BRATIO3A05_BRATIO4A075_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A00_BRATIO3A05_BRATIO4A075_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A00_BRATIO3A05_BRATIO4A075_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A00_BRATIO3A05_BRATIO4A075_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A00_BRATIO3A05_BRATIO4A10_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A00_BRATIO3A05_BRATIO4A10_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A00_BRATIO3A05_BRATIO4A10_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A00_BRATIO3A05_BRATIO4A10_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A00_BRATIO3A05_BRATIO4A10_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A00_BRATIO3A075_BRATIO4A00_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A00_BRATIO3A075_BRATIO4A00_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A00_BRATIO3A075_BRATIO4A00_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A00_BRATIO3A075_BRATIO4A00_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A00_BRATIO3A075_BRATIO4A00_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A00_BRATIO3A075_BRATIO4A025_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A00_BRATIO3A075_BRATIO4A025_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A00_BRATIO3A075_BRATIO4A025_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A00_BRATIO3A075_BRATIO4A025_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A00_BRATIO3A075_BRATIO4A025_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A00_BRATIO3A075_BRATIO4A05_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A00_BRATIO3A075_BRATIO4A05_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A00_BRATIO3A075_BRATIO4A05_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A00_BRATIO3A075_BRATIO4A05_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A00_BRATIO3A075_BRATIO4A05_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A00_BRATIO3A075_BRATIO4A075_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A00_BRATIO3A075_BRATIO4A075_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A00_BRATIO3A075_BRATIO4A075_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A00_BRATIO3A075_BRATIO4A075_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A00_BRATIO3A075_BRATIO4A075_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A00_BRATIO3A075_BRATIO4A10_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A00_BRATIO3A075_BRATIO4A10_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A00_BRATIO3A075_BRATIO4A10_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A00_BRATIO3A075_BRATIO4A10_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A00_BRATIO3A075_BRATIO4A10_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A00_BRATIO3A10_BRATIO4A00_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A00_BRATIO3A10_BRATIO4A00_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A00_BRATIO3A10_BRATIO4A00_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A00_BRATIO3A10_BRATIO4A00_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A00_BRATIO3A10_BRATIO4A00_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A00_BRATIO3A10_BRATIO4A025_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A00_BRATIO3A10_BRATIO4A025_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A00_BRATIO3A10_BRATIO4A025_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A00_BRATIO3A10_BRATIO4A025_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A00_BRATIO3A10_BRATIO4A025_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A00_BRATIO3A10_BRATIO4A05_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A00_BRATIO3A10_BRATIO4A05_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A00_BRATIO3A10_BRATIO4A05_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A00_BRATIO3A10_BRATIO4A05_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A00_BRATIO3A10_BRATIO4A05_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A00_BRATIO3A10_BRATIO4A075_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A00_BRATIO3A10_BRATIO4A075_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A00_BRATIO3A10_BRATIO4A075_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A00_BRATIO3A10_BRATIO4A075_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A00_BRATIO3A10_BRATIO4A075_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A00_BRATIO3A10_BRATIO4A10_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A00_BRATIO3A10_BRATIO4A10_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A00_BRATIO3A10_BRATIO4A10_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A00_BRATIO3A10_BRATIO4A10_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A00_BRATIO3A10_BRATIO4A10_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A025_BRATIO3A00_BRATIO4A00_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A025_BRATIO3A00_BRATIO4A00_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A025_BRATIO3A00_BRATIO4A00_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A025_BRATIO3A00_BRATIO4A00_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A025_BRATIO3A00_BRATIO4A00_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A025_BRATIO3A00_BRATIO4A025_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A025_BRATIO3A00_BRATIO4A025_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A025_BRATIO3A00_BRATIO4A025_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A025_BRATIO3A00_BRATIO4A025_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A025_BRATIO3A00_BRATIO4A025_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A025_BRATIO3A00_BRATIO4A05_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A025_BRATIO3A00_BRATIO4A05_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A025_BRATIO3A00_BRATIO4A05_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A025_BRATIO3A00_BRATIO4A05_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A025_BRATIO3A00_BRATIO4A05_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A025_BRATIO3A00_BRATIO4A075_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A025_BRATIO3A00_BRATIO4A075_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A025_BRATIO3A00_BRATIO4A075_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A025_BRATIO3A00_BRATIO4A075_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A025_BRATIO3A00_BRATIO4A075_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A025_BRATIO3A00_BRATIO4A10_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A025_BRATIO3A00_BRATIO4A10_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A025_BRATIO3A00_BRATIO4A10_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A025_BRATIO3A00_BRATIO4A10_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A025_BRATIO3A00_BRATIO4A10_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A025_BRATIO3A025_BRATIO4A00_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A025_BRATIO3A025_BRATIO4A00_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A025_BRATIO3A025_BRATIO4A00_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A025_BRATIO3A025_BRATIO4A00_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A025_BRATIO3A025_BRATIO4A00_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A025_BRATIO3A025_BRATIO4A025_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A025_BRATIO3A025_BRATIO4A025_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A025_BRATIO3A025_BRATIO4A025_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A025_BRATIO3A025_BRATIO4A025_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A025_BRATIO3A025_BRATIO4A025_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A025_BRATIO3A025_BRATIO4A05_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A025_BRATIO3A025_BRATIO4A05_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A025_BRATIO3A025_BRATIO4A05_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A025_BRATIO3A025_BRATIO4A05_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A025_BRATIO3A025_BRATIO4A05_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A025_BRATIO3A025_BRATIO4A075_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A025_BRATIO3A025_BRATIO4A075_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A025_BRATIO3A025_BRATIO4A075_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A025_BRATIO3A025_BRATIO4A075_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A025_BRATIO3A025_BRATIO4A075_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A025_BRATIO3A025_BRATIO4A10_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A025_BRATIO3A025_BRATIO4A10_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A025_BRATIO3A025_BRATIO4A10_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A025_BRATIO3A025_BRATIO4A10_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A025_BRATIO3A025_BRATIO4A10_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A025_BRATIO3A05_BRATIO4A00_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A025_BRATIO3A05_BRATIO4A00_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A025_BRATIO3A05_BRATIO4A00_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A025_BRATIO3A05_BRATIO4A00_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A025_BRATIO3A05_BRATIO4A00_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A025_BRATIO3A05_BRATIO4A025_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A025_BRATIO3A05_BRATIO4A025_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A025_BRATIO3A05_BRATIO4A025_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A025_BRATIO3A05_BRATIO4A025_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A025_BRATIO3A05_BRATIO4A025_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A025_BRATIO3A05_BRATIO4A05_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A025_BRATIO3A05_BRATIO4A05_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A025_BRATIO3A05_BRATIO4A05_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A025_BRATIO3A05_BRATIO4A05_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A025_BRATIO3A05_BRATIO4A05_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A025_BRATIO3A05_BRATIO4A075_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A025_BRATIO3A05_BRATIO4A075_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A025_BRATIO3A05_BRATIO4A075_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A025_BRATIO3A05_BRATIO4A075_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A025_BRATIO3A05_BRATIO4A075_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A025_BRATIO3A05_BRATIO4A10_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A025_BRATIO3A05_BRATIO4A10_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A025_BRATIO3A05_BRATIO4A10_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A025_BRATIO3A05_BRATIO4A10_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A025_BRATIO3A05_BRATIO4A10_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A025_BRATIO3A075_BRATIO4A00_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A025_BRATIO3A075_BRATIO4A00_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A025_BRATIO3A075_BRATIO4A00_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A025_BRATIO3A075_BRATIO4A00_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A025_BRATIO3A075_BRATIO4A00_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A025_BRATIO3A075_BRATIO4A025_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A025_BRATIO3A075_BRATIO4A025_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A025_BRATIO3A075_BRATIO4A025_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A025_BRATIO3A075_BRATIO4A025_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A025_BRATIO3A075_BRATIO4A025_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A025_BRATIO3A075_BRATIO4A05_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A025_BRATIO3A075_BRATIO4A05_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A025_BRATIO3A075_BRATIO4A05_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A025_BRATIO3A075_BRATIO4A05_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A025_BRATIO3A075_BRATIO4A05_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A025_BRATIO3A075_BRATIO4A075_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A025_BRATIO3A075_BRATIO4A075_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A025_BRATIO3A075_BRATIO4A075_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A025_BRATIO3A075_BRATIO4A075_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A025_BRATIO3A075_BRATIO4A075_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A025_BRATIO3A075_BRATIO4A10_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A025_BRATIO3A075_BRATIO4A10_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A025_BRATIO3A075_BRATIO4A10_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A025_BRATIO3A075_BRATIO4A10_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A025_BRATIO3A075_BRATIO4A10_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A025_BRATIO3A10_BRATIO4A00_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A025_BRATIO3A10_BRATIO4A00_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A025_BRATIO3A10_BRATIO4A00_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A025_BRATIO3A10_BRATIO4A00_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A025_BRATIO3A10_BRATIO4A00_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A025_BRATIO3A10_BRATIO4A025_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A025_BRATIO3A10_BRATIO4A025_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A025_BRATIO3A10_BRATIO4A025_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A025_BRATIO3A10_BRATIO4A025_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A025_BRATIO3A10_BRATIO4A025_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A025_BRATIO3A10_BRATIO4A05_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A025_BRATIO3A10_BRATIO4A05_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A025_BRATIO3A10_BRATIO4A05_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A025_BRATIO3A10_BRATIO4A05_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A025_BRATIO3A10_BRATIO4A05_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A025_BRATIO3A10_BRATIO4A075_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A025_BRATIO3A10_BRATIO4A075_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A025_BRATIO3A10_BRATIO4A075_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A025_BRATIO3A10_BRATIO4A075_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A025_BRATIO3A10_BRATIO4A075_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A025_BRATIO3A10_BRATIO4A10_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A025_BRATIO3A10_BRATIO4A10_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A025_BRATIO3A10_BRATIO4A10_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A025_BRATIO3A10_BRATIO4A10_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A025_BRATIO3A10_BRATIO4A10_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A05_BRATIO3A00_BRATIO4A00_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A05_BRATIO3A00_BRATIO4A00_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A05_BRATIO3A00_BRATIO4A00_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A05_BRATIO3A00_BRATIO4A00_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A05_BRATIO3A00_BRATIO4A00_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A05_BRATIO3A00_BRATIO4A025_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A05_BRATIO3A00_BRATIO4A025_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A05_BRATIO3A00_BRATIO4A025_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A05_BRATIO3A00_BRATIO4A025_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A05_BRATIO3A00_BRATIO4A025_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A05_BRATIO3A00_BRATIO4A05_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A05_BRATIO3A00_BRATIO4A05_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A05_BRATIO3A00_BRATIO4A05_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A05_BRATIO3A00_BRATIO4A05_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A05_BRATIO3A00_BRATIO4A05_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A05_BRATIO3A00_BRATIO4A075_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A05_BRATIO3A00_BRATIO4A075_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A05_BRATIO3A00_BRATIO4A075_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A05_BRATIO3A00_BRATIO4A075_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A05_BRATIO3A00_BRATIO4A075_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A05_BRATIO3A00_BRATIO4A10_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A05_BRATIO3A00_BRATIO4A10_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A05_BRATIO3A00_BRATIO4A10_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A05_BRATIO3A00_BRATIO4A10_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A05_BRATIO3A00_BRATIO4A10_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A05_BRATIO3A025_BRATIO4A00_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A05_BRATIO3A025_BRATIO4A00_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A05_BRATIO3A025_BRATIO4A00_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A05_BRATIO3A025_BRATIO4A00_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A05_BRATIO3A025_BRATIO4A00_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A05_BRATIO3A025_BRATIO4A025_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A05_BRATIO3A025_BRATIO4A025_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A05_BRATIO3A025_BRATIO4A025_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A05_BRATIO3A025_BRATIO4A025_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A05_BRATIO3A025_BRATIO4A025_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A05_BRATIO3A025_BRATIO4A05_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A05_BRATIO3A025_BRATIO4A05_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A05_BRATIO3A025_BRATIO4A05_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A05_BRATIO3A025_BRATIO4A05_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A05_BRATIO3A025_BRATIO4A05_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A05_BRATIO3A025_BRATIO4A075_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A05_BRATIO3A025_BRATIO4A075_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A05_BRATIO3A025_BRATIO4A075_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A05_BRATIO3A025_BRATIO4A075_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A05_BRATIO3A025_BRATIO4A075_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A05_BRATIO3A025_BRATIO4A10_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A05_BRATIO3A025_BRATIO4A10_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A05_BRATIO3A025_BRATIO4A10_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A05_BRATIO3A025_BRATIO4A10_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A05_BRATIO3A025_BRATIO4A10_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A05_BRATIO3A05_BRATIO4A00_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A05_BRATIO3A05_BRATIO4A00_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A05_BRATIO3A05_BRATIO4A00_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A05_BRATIO3A05_BRATIO4A00_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A05_BRATIO3A05_BRATIO4A00_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A05_BRATIO3A05_BRATIO4A025_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A05_BRATIO3A05_BRATIO4A025_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A05_BRATIO3A05_BRATIO4A025_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A05_BRATIO3A05_BRATIO4A025_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A05_BRATIO3A05_BRATIO4A025_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A05_BRATIO3A05_BRATIO4A05_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A05_BRATIO3A05_BRATIO4A05_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A05_BRATIO3A05_BRATIO4A05_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A05_BRATIO3A05_BRATIO4A05_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A05_BRATIO3A05_BRATIO4A05_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A05_BRATIO3A05_BRATIO4A075_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A05_BRATIO3A05_BRATIO4A075_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A05_BRATIO3A05_BRATIO4A075_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A05_BRATIO3A05_BRATIO4A075_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A05_BRATIO3A05_BRATIO4A075_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A05_BRATIO3A05_BRATIO4A10_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A05_BRATIO3A05_BRATIO4A10_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A05_BRATIO3A05_BRATIO4A10_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A05_BRATIO3A05_BRATIO4A10_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A05_BRATIO3A05_BRATIO4A10_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A05_BRATIO3A075_BRATIO4A00_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A05_BRATIO3A075_BRATIO4A00_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A05_BRATIO3A075_BRATIO4A00_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A05_BRATIO3A075_BRATIO4A00_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A05_BRATIO3A075_BRATIO4A00_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A05_BRATIO3A075_BRATIO4A025_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A05_BRATIO3A075_BRATIO4A025_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A05_BRATIO3A075_BRATIO4A025_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A05_BRATIO3A075_BRATIO4A025_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A05_BRATIO3A075_BRATIO4A025_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A05_BRATIO3A075_BRATIO4A05_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A05_BRATIO3A075_BRATIO4A05_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A05_BRATIO3A075_BRATIO4A05_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A05_BRATIO3A075_BRATIO4A05_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A05_BRATIO3A075_BRATIO4A05_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A05_BRATIO3A075_BRATIO4A075_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A05_BRATIO3A075_BRATIO4A075_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A05_BRATIO3A075_BRATIO4A075_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A05_BRATIO3A075_BRATIO4A075_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A05_BRATIO3A075_BRATIO4A075_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A05_BRATIO3A075_BRATIO4A10_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A05_BRATIO3A075_BRATIO4A10_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A05_BRATIO3A075_BRATIO4A10_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A05_BRATIO3A075_BRATIO4A10_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A05_BRATIO3A075_BRATIO4A10_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A05_BRATIO3A10_BRATIO4A00_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A05_BRATIO3A10_BRATIO4A00_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A05_BRATIO3A10_BRATIO4A00_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A05_BRATIO3A10_BRATIO4A00_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A05_BRATIO3A10_BRATIO4A00_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A05_BRATIO3A10_BRATIO4A025_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A05_BRATIO3A10_BRATIO4A025_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A05_BRATIO3A10_BRATIO4A025_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A05_BRATIO3A10_BRATIO4A025_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A05_BRATIO3A10_BRATIO4A025_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A05_BRATIO3A10_BRATIO4A05_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A05_BRATIO3A10_BRATIO4A05_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A05_BRATIO3A10_BRATIO4A05_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A05_BRATIO3A10_BRATIO4A05_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A05_BRATIO3A10_BRATIO4A05_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A05_BRATIO3A10_BRATIO4A075_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A05_BRATIO3A10_BRATIO4A075_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A05_BRATIO3A10_BRATIO4A075_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A05_BRATIO3A10_BRATIO4A075_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A05_BRATIO3A10_BRATIO4A075_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A05_BRATIO3A10_BRATIO4A10_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A05_BRATIO3A10_BRATIO4A10_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A05_BRATIO3A10_BRATIO4A10_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A05_BRATIO3A10_BRATIO4A10_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A05_BRATIO3A10_BRATIO4A10_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A075_BRATIO3A00_BRATIO4A00_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A075_BRATIO3A00_BRATIO4A00_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A075_BRATIO3A00_BRATIO4A00_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A075_BRATIO3A00_BRATIO4A00_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A075_BRATIO3A00_BRATIO4A00_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A075_BRATIO3A00_BRATIO4A025_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A075_BRATIO3A00_BRATIO4A025_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A075_BRATIO3A00_BRATIO4A025_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A075_BRATIO3A00_BRATIO4A025_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A075_BRATIO3A00_BRATIO4A025_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A075_BRATIO3A00_BRATIO4A05_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A075_BRATIO3A00_BRATIO4A05_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A075_BRATIO3A00_BRATIO4A05_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A075_BRATIO3A00_BRATIO4A05_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A075_BRATIO3A00_BRATIO4A05_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A075_BRATIO3A00_BRATIO4A075_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A075_BRATIO3A00_BRATIO4A075_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A075_BRATIO3A00_BRATIO4A075_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A075_BRATIO3A00_BRATIO4A075_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A075_BRATIO3A00_BRATIO4A075_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A075_BRATIO3A00_BRATIO4A10_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A075_BRATIO3A00_BRATIO4A10_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A075_BRATIO3A00_BRATIO4A10_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A075_BRATIO3A00_BRATIO4A10_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A075_BRATIO3A00_BRATIO4A10_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A075_BRATIO3A025_BRATIO4A00_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A075_BRATIO3A025_BRATIO4A00_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A075_BRATIO3A025_BRATIO4A00_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A075_BRATIO3A025_BRATIO4A00_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A075_BRATIO3A025_BRATIO4A00_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A075_BRATIO3A025_BRATIO4A025_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A075_BRATIO3A025_BRATIO4A025_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A075_BRATIO3A025_BRATIO4A025_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A075_BRATIO3A025_BRATIO4A025_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A075_BRATIO3A025_BRATIO4A025_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A075_BRATIO3A025_BRATIO4A05_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A075_BRATIO3A025_BRATIO4A05_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A075_BRATIO3A025_BRATIO4A05_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A075_BRATIO3A025_BRATIO4A05_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A075_BRATIO3A025_BRATIO4A05_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A075_BRATIO3A025_BRATIO4A075_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A075_BRATIO3A025_BRATIO4A075_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A075_BRATIO3A025_BRATIO4A075_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A075_BRATIO3A025_BRATIO4A075_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A075_BRATIO3A025_BRATIO4A075_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A075_BRATIO3A025_BRATIO4A10_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A075_BRATIO3A025_BRATIO4A10_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A075_BRATIO3A025_BRATIO4A10_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A075_BRATIO3A025_BRATIO4A10_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A075_BRATIO3A025_BRATIO4A10_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A075_BRATIO3A05_BRATIO4A00_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A075_BRATIO3A05_BRATIO4A00_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A075_BRATIO3A05_BRATIO4A00_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A075_BRATIO3A05_BRATIO4A00_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A075_BRATIO3A05_BRATIO4A00_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A075_BRATIO3A05_BRATIO4A025_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A075_BRATIO3A05_BRATIO4A025_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A075_BRATIO3A05_BRATIO4A025_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A075_BRATIO3A05_BRATIO4A025_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A075_BRATIO3A05_BRATIO4A025_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A075_BRATIO3A05_BRATIO4A05_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A075_BRATIO3A05_BRATIO4A05_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A075_BRATIO3A05_BRATIO4A05_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A075_BRATIO3A05_BRATIO4A05_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A075_BRATIO3A05_BRATIO4A05_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A075_BRATIO3A05_BRATIO4A075_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A075_BRATIO3A05_BRATIO4A075_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A075_BRATIO3A05_BRATIO4A075_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A075_BRATIO3A05_BRATIO4A075_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A075_BRATIO3A05_BRATIO4A075_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A075_BRATIO3A05_BRATIO4A10_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A075_BRATIO3A05_BRATIO4A10_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A075_BRATIO3A05_BRATIO4A10_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A075_BRATIO3A05_BRATIO4A10_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A075_BRATIO3A05_BRATIO4A10_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A075_BRATIO3A075_BRATIO4A00_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A075_BRATIO3A075_BRATIO4A00_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A075_BRATIO3A075_BRATIO4A00_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A075_BRATIO3A075_BRATIO4A00_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A075_BRATIO3A075_BRATIO4A00_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A075_BRATIO3A075_BRATIO4A025_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A075_BRATIO3A075_BRATIO4A025_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A075_BRATIO3A075_BRATIO4A025_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A075_BRATIO3A075_BRATIO4A025_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A075_BRATIO3A075_BRATIO4A025_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A075_BRATIO3A075_BRATIO4A05_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A075_BRATIO3A075_BRATIO4A05_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A075_BRATIO3A075_BRATIO4A05_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A075_BRATIO3A075_BRATIO4A05_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A075_BRATIO3A075_BRATIO4A05_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A075_BRATIO3A075_BRATIO4A075_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A075_BRATIO3A075_BRATIO4A075_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A075_BRATIO3A075_BRATIO4A075_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A075_BRATIO3A075_BRATIO4A075_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A075_BRATIO3A075_BRATIO4A075_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A075_BRATIO3A075_BRATIO4A10_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A075_BRATIO3A075_BRATIO4A10_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A075_BRATIO3A075_BRATIO4A10_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A075_BRATIO3A075_BRATIO4A10_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A075_BRATIO3A075_BRATIO4A10_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A075_BRATIO3A10_BRATIO4A00_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A075_BRATIO3A10_BRATIO4A00_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A075_BRATIO3A10_BRATIO4A00_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A075_BRATIO3A10_BRATIO4A00_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A075_BRATIO3A10_BRATIO4A00_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A075_BRATIO3A10_BRATIO4A025_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A075_BRATIO3A10_BRATIO4A025_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A075_BRATIO3A10_BRATIO4A025_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A075_BRATIO3A10_BRATIO4A025_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A075_BRATIO3A10_BRATIO4A025_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A075_BRATIO3A10_BRATIO4A05_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A075_BRATIO3A10_BRATIO4A05_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A075_BRATIO3A10_BRATIO4A05_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A075_BRATIO3A10_BRATIO4A05_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A075_BRATIO3A10_BRATIO4A05_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A075_BRATIO3A10_BRATIO4A075_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A075_BRATIO3A10_BRATIO4A075_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A075_BRATIO3A10_BRATIO4A075_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A075_BRATIO3A10_BRATIO4A075_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A075_BRATIO3A10_BRATIO4A075_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A075_BRATIO3A10_BRATIO4A10_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A075_BRATIO3A10_BRATIO4A10_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A075_BRATIO3A10_BRATIO4A10_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A075_BRATIO3A10_BRATIO4A10_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A075_BRATIO3A10_BRATIO4A10_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A10_BRATIO3A00_BRATIO4A00_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A10_BRATIO3A00_BRATIO4A00_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A10_BRATIO3A00_BRATIO4A00_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A10_BRATIO3A00_BRATIO4A00_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A10_BRATIO3A00_BRATIO4A00_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A10_BRATIO3A00_BRATIO4A025_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A10_BRATIO3A00_BRATIO4A025_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A10_BRATIO3A00_BRATIO4A025_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A10_BRATIO3A00_BRATIO4A025_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A10_BRATIO3A00_BRATIO4A025_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A10_BRATIO3A00_BRATIO4A05_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A10_BRATIO3A00_BRATIO4A05_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A10_BRATIO3A00_BRATIO4A05_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A10_BRATIO3A00_BRATIO4A05_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A10_BRATIO3A00_BRATIO4A05_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A10_BRATIO3A00_BRATIO4A075_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A10_BRATIO3A00_BRATIO4A075_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A10_BRATIO3A00_BRATIO4A075_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A10_BRATIO3A00_BRATIO4A075_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A10_BRATIO3A00_BRATIO4A075_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A10_BRATIO3A00_BRATIO4A10_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A10_BRATIO3A00_BRATIO4A10_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A10_BRATIO3A00_BRATIO4A10_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A10_BRATIO3A00_BRATIO4A10_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A10_BRATIO3A00_BRATIO4A10_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A10_BRATIO3A025_BRATIO4A00_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A10_BRATIO3A025_BRATIO4A00_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A10_BRATIO3A025_BRATIO4A00_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A10_BRATIO3A025_BRATIO4A00_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A10_BRATIO3A025_BRATIO4A00_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A10_BRATIO3A025_BRATIO4A025_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A10_BRATIO3A025_BRATIO4A025_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A10_BRATIO3A025_BRATIO4A025_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A10_BRATIO3A025_BRATIO4A025_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A10_BRATIO3A025_BRATIO4A025_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A10_BRATIO3A025_BRATIO4A05_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A10_BRATIO3A025_BRATIO4A05_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A10_BRATIO3A025_BRATIO4A05_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A10_BRATIO3A025_BRATIO4A05_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A10_BRATIO3A025_BRATIO4A05_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A10_BRATIO3A025_BRATIO4A075_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A10_BRATIO3A025_BRATIO4A075_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A10_BRATIO3A025_BRATIO4A075_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A10_BRATIO3A025_BRATIO4A075_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A10_BRATIO3A025_BRATIO4A075_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A10_BRATIO3A025_BRATIO4A10_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A10_BRATIO3A025_BRATIO4A10_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A10_BRATIO3A025_BRATIO4A10_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A10_BRATIO3A025_BRATIO4A10_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A10_BRATIO3A025_BRATIO4A10_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A10_BRATIO3A05_BRATIO4A00_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A10_BRATIO3A05_BRATIO4A00_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A10_BRATIO3A05_BRATIO4A00_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A10_BRATIO3A05_BRATIO4A00_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A10_BRATIO3A05_BRATIO4A00_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A10_BRATIO3A05_BRATIO4A025_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A10_BRATIO3A05_BRATIO4A025_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A10_BRATIO3A05_BRATIO4A025_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A10_BRATIO3A05_BRATIO4A025_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A10_BRATIO3A05_BRATIO4A025_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A10_BRATIO3A05_BRATIO4A05_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A10_BRATIO3A05_BRATIO4A05_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A10_BRATIO3A05_BRATIO4A05_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A10_BRATIO3A05_BRATIO4A05_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A10_BRATIO3A05_BRATIO4A05_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A10_BRATIO3A05_BRATIO4A075_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A10_BRATIO3A05_BRATIO4A075_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A10_BRATIO3A05_BRATIO4A075_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A10_BRATIO3A05_BRATIO4A075_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A10_BRATIO3A05_BRATIO4A075_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A10_BRATIO3A05_BRATIO4A10_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A10_BRATIO3A05_BRATIO4A10_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A10_BRATIO3A05_BRATIO4A10_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A10_BRATIO3A05_BRATIO4A10_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A10_BRATIO3A05_BRATIO4A10_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A10_BRATIO3A075_BRATIO4A00_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A10_BRATIO3A075_BRATIO4A00_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A10_BRATIO3A075_BRATIO4A00_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A10_BRATIO3A075_BRATIO4A00_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A10_BRATIO3A075_BRATIO4A00_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A10_BRATIO3A075_BRATIO4A025_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A10_BRATIO3A075_BRATIO4A025_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A10_BRATIO3A075_BRATIO4A025_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A10_BRATIO3A075_BRATIO4A025_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A10_BRATIO3A075_BRATIO4A025_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A10_BRATIO3A075_BRATIO4A05_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A10_BRATIO3A075_BRATIO4A05_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A10_BRATIO3A075_BRATIO4A05_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A10_BRATIO3A075_BRATIO4A05_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A10_BRATIO3A075_BRATIO4A05_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A10_BRATIO3A075_BRATIO4A075_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A10_BRATIO3A075_BRATIO4A075_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A10_BRATIO3A075_BRATIO4A075_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A10_BRATIO3A075_BRATIO4A075_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A10_BRATIO3A075_BRATIO4A075_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A10_BRATIO3A075_BRATIO4A10_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A10_BRATIO3A075_BRATIO4A10_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A10_BRATIO3A075_BRATIO4A10_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A10_BRATIO3A075_BRATIO4A10_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A10_BRATIO3A075_BRATIO4A10_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A10_BRATIO3A10_BRATIO4A00_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A10_BRATIO3A10_BRATIO4A00_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A10_BRATIO3A10_BRATIO4A00_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A10_BRATIO3A10_BRATIO4A00_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A10_BRATIO3A10_BRATIO4A00_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A10_BRATIO3A10_BRATIO4A025_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A10_BRATIO3A10_BRATIO4A025_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A10_BRATIO3A10_BRATIO4A025_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A10_BRATIO3A10_BRATIO4A025_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A10_BRATIO3A10_BRATIO4A025_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A10_BRATIO3A10_BRATIO4A05_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A10_BRATIO3A10_BRATIO4A05_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A10_BRATIO3A10_BRATIO4A05_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A10_BRATIO3A10_BRATIO4A05_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A10_BRATIO3A10_BRATIO4A05_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A10_BRATIO3A10_BRATIO4A075_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A10_BRATIO3A10_BRATIO4A075_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A10_BRATIO3A10_BRATIO4A075_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A10_BRATIO3A10_BRATIO4A075_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A10_BRATIO3A10_BRATIO4A075_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A10_BRATIO3A10_BRATIO4A10_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A10_BRATIO3A10_BRATIO4A10_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A10_BRATIO3A10_BRATIO4A10_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A10_BRATIO3A10_BRATIO4A10_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A10_BRATIO3A10_BRATIO4A10_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A00_BRATIO3A00_BRATIO4A00_BRATIO5B00,0,0,0,1,0,0,1,0,1,1,3
_BRATIO1A10_BRATIO2A00_BRATIO3A00_BRATIO4A00_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A00_BRATIO3A00_BRATIO4A00_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A00_BRATIO3A00_BRATIO4A00_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A00_BRATIO3A00_BRATIO4A00_BRATIO5B10,0,0,0,1,0,0,1,0,1,1,3
_BRATIO1A10_BRATIO2A00_BRATIO3A00_BRATIO4A025_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A00_BRATIO3A00_BRATIO4A025_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A00_BRATIO3A00_BRATIO4A025_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A00_BRATIO3A00_BRATIO4A025_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A00_BRATIO3A00_BRATIO4A025_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A00_BRATIO3A00_BRATIO4A05_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A00_BRATIO3A00_BRATIO4A05_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A00_BRATIO3A00_BRATIO4A05_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A00_BRATIO3A00_BRATIO4A05_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A00_BRATIO3A00_BRATIO4A05_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A00_BRATIO3A00_BRATIO4A075_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A00_BRATIO3A00_BRATIO4A075_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A00_BRATIO3A00_BRATIO4A075_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A00_BRATIO3A00_BRATIO4A075_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A00_BRATIO3A00_BRATIO4A075_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A00_BRATIO3A00_BRATIO4A10_BRATIO5B00,0,0,0,1,0,0,1,0,1,1,3
_BRATIO1A10_BRATIO2A00_BRATIO3A00_BRATIO4A10_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A00_BRATIO3A00_BRATIO4A10_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A00_BRATIO3A00_BRATIO4A10_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A00_BRATIO3A00_BRATIO4A10_BRATIO5B10,0,0,0,1,0,0,1,0,1,1,3
_BRATIO1A10_BRATIO2A00_BRATIO3A025_BRATIO4A00_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A00_BRATIO3A025_BRATIO4A00_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A00_BRATIO3A025_BRATIO4A00_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A00_BRATIO3A025_BRATIO4A00_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A00_BRATIO3A025_BRATIO4A00_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A00_BRATIO3A025_BRATIO4A025_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A00_BRATIO3A025_BRATIO4A025_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A00_BRATIO3A025_BRATIO4A025_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A00_BRATIO3A025_BRATIO4A025_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A00_BRATIO3A025_BRATIO4A025_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A00_BRATIO3A025_BRATIO4A05_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A00_BRATIO3A025_BRATIO4A05_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A00_BRATIO3A025_BRATIO4A05_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A00_BRATIO3A025_BRATIO4A05_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A00_BRATIO3A025_BRATIO4A05_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A00_BRATIO3A025_BRATIO4A075_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A00_BRATIO3A025_BRATIO4A075_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A00_BRATIO3A025_BRATIO4A075_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A00_BRATIO3A025_BRATIO4A075_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A00_BRATIO3A025_BRATIO4A075_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A00_BRATIO3A025_BRATIO4A10_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A00_BRATIO3A025_BRATIO4A10_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A00_BRATIO3A025_BRATIO4A10_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A00_BRATIO3A025_BRATIO4A10_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A00_BRATIO3A025_BRATIO4A10_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A00_BRATIO3A05_BRATIO4A00_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A00_BRATIO3A05_BRATIO4A00_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A00_BRATIO3A05_BRATIO4A00_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A00_BRATIO3A05_BRATIO4A00_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A00_BRATIO3A05_BRATIO4A00_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A00_BRATIO3A05_BRATIO4A025_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A00_BRATIO3A05_BRATIO4A025_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A00_BRATIO3A05_BRATIO4A025_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A00_BRATIO3A05_BRATIO4A025_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A00_BRATIO3A05_BRATIO4A025_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A00_BRATIO3A05_BRATIO4A05_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A00_BRATIO3A05_BRATIO4A05_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A00_BRATIO3A05_BRATIO4A05_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A00_BRATIO3A05_BRATIO4A05_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A00_BRATIO3A05_BRATIO4A05_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A00_BRATIO3A05_BRATIO4A075_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A00_BRATIO3A05_BRATIO4A075_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A00_BRATIO3A05_BRATIO4A075_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A00_BRATIO3A05_BRATIO4A075_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A00_BRATIO3A05_BRATIO4A075_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A00_BRATIO3A05_BRATIO4A10_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A00_BRATIO3A05_BRATIO4A10_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A00_BRATIO3A05_BRATIO4A10_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A00_BRATIO3A05_BRATIO4A10_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A00_BRATIO3A05_BRATIO4A10_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A00_BRATIO3A075_BRATIO4A00_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A00_BRATIO3A075_BRATIO4A00_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A00_BRATIO3A075_BRATIO4A00_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A00_BRATIO3A075_BRATIO4A00_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A00_BRATIO3A075_BRATIO4A00_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A00_BRATIO3A075_BRATIO4A025_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A00_BRATIO3A075_BRATIO4A025_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A00_BRATIO3A075_BRATIO4A025_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A00_BRATIO3A075_BRATIO4A025_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A00_BRATIO3A075_BRATIO4A025_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A00_BRATIO3A075_BRATIO4A05_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A00_BRATIO3A075_BRATIO4A05_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A00_BRATIO3A075_BRATIO4A05_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A00_BRATIO3A075_BRATIO4A05_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A00_BRATIO3A075_BRATIO4A05_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A00_BRATIO3A075_BRATIO4A075_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A00_BRATIO3A075_BRATIO4A075_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A00_BRATIO3A075_BRATIO4A075_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A00_BRATIO3A075_BRATIO4A075_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A00_BRATIO3A075_BRATIO4A075_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A00_BRATIO3A075_BRATIO4A10_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A00_BRATIO3A075_BRATIO4A10_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A00_BRATIO3A075_BRATIO4A10_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A00_BRATIO3A075_BRATIO4A10_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A00_BRATIO3A075_BRATIO4A10_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A00_BRATIO3A10_BRATIO4A00_BRATIO5B00,0,0,0,1,0,0,1,0,1,1,3
_BRATIO1A10_BRATIO2A00_BRATIO3A10_BRATIO4A00_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A00_BRATIO3A10_BRATIO4A00_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A00_BRATIO3A10_BRATIO4A00_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A00_BRATIO3A10_BRATIO4A00_BRATIO5B10,0,0,0,1,0,0,1,0,1,1,3
_BRATIO1A10_BRATIO2A00_BRATIO3A10_BRATIO4A025_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A00_BRATIO3A10_BRATIO4A025_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A00_BRATIO3A10_BRATIO4A025_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A00_BRATIO3A10_BRATIO4A025_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A00_BRATIO3A10_BRATIO4A025_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A00_BRATIO3A10_BRATIO4A05_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A00_BRATIO3A10_BRATIO4A05_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A00_BRATIO3A10_BRATIO4A05_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A00_BRATIO3A10_BRATIO4A05_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A00_BRATIO3A10_BRATIO4A05_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A00_BRATIO3A10_BRATIO4A075_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A00_BRATIO3A10_BRATIO4A075_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A00_BRATIO3A10_BRATIO4A075_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A00_BRATIO3A10_BRATIO4A075_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A00_BRATIO3A10_BRATIO4A075_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A00_BRATIO3A10_BRATIO4A10_BRATIO5B00,0,0,0,1,0,0,1,0,1,1,3
_BRATIO1A10_BRATIO2A00_BRATIO3A10_BRATIO4A10_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A00_BRATIO3A10_BRATIO4A10_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A00_BRATIO3A10_BRATIO4A10_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A00_BRATIO3A10_BRATIO4A10_BRATIO5B10,0,0,0,1,0,0,1,0,1,1,3
_BRATIO1A10_BRATIO2A025_BRATIO3A00_BRATIO4A00_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A025_BRATIO3A00_BRATIO4A00_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A025_BRATIO3A00_BRATIO4A00_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A025_BRATIO3A00_BRATIO4A00_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A025_BRATIO3A00_BRATIO4A00_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A025_BRATIO3A00_BRATIO4A025_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A025_BRATIO3A00_BRATIO4A025_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A025_BRATIO3A00_BRATIO4A025_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A025_BRATIO3A00_BRATIO4A025_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A025_BRATIO3A00_BRATIO4A025_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A025_BRATIO3A00_BRATIO4A05_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A025_BRATIO3A00_BRATIO4A05_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A025_BRATIO3A00_BRATIO4A05_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A025_BRATIO3A00_BRATIO4A05_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A025_BRATIO3A00_BRATIO4A05_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A025_BRATIO3A00_BRATIO4A075_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A025_BRATIO3A00_BRATIO4A075_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A025_BRATIO3A00_BRATIO4A075_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A025_BRATIO3A00_BRATIO4A075_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A025_BRATIO3A00_BRATIO4A075_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A025_BRATIO3A00_BRATIO4A10_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A025_BRATIO3A00_BRATIO4A10_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A025_BRATIO3A00_BRATIO4A10_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A025_BRATIO3A00_BRATIO4A10_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A025_BRATIO3A00_BRATIO4A10_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A025_BRATIO3A025_BRATIO4A00_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A025_BRATIO3A025_BRATIO4A00_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A025_BRATIO3A025_BRATIO4A00_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A025_BRATIO3A025_BRATIO4A00_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A025_BRATIO3A025_BRATIO4A00_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A025_BRATIO3A025_BRATIO4A025_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A025_BRATIO3A025_BRATIO4A025_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A025_BRATIO3A025_BRATIO4A025_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A025_BRATIO3A025_BRATIO4A025_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A025_BRATIO3A025_BRATIO4A025_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A025_BRATIO3A025_BRATIO4A05_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A025_BRATIO3A025_BRATIO4A05_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A025_BRATIO3A025_BRATIO4A05_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A025_BRATIO3A025_BRATIO4A05_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A025_BRATIO3A025_BRATIO4A05_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A025_BRATIO3A025_BRATIO4A075_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A025_BRATIO3A025_BRATIO4A075_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A025_BRATIO3A025_BRATIO4A075_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A025_BRATIO3A025_BRATIO4A075_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A025_BRATIO3A025_BRATIO4A075_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A025_BRATIO3A025_BRATIO4A10_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A025_BRATIO3A025_BRATIO4A10_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A025_BRATIO3A025_BRATIO4A10_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A025_BRATIO3A025_BRATIO4A10_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A025_BRATIO3A025_BRATIO4A10_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A025_BRATIO3A05_BRATIO4A00_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A025_BRATIO3A05_BRATIO4A00_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A025_BRATIO3A05_BRATIO4A00_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A025_BRATIO3A05_BRATIO4A00_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A025_BRATIO3A05_BRATIO4A00_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A025_BRATIO3A05_BRATIO4A025_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A025_BRATIO3A05_BRATIO4A025_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A025_BRATIO3A05_BRATIO4A025_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A025_BRATIO3A05_BRATIO4A025_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A025_BRATIO3A05_BRATIO4A025_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A025_BRATIO3A05_BRATIO4A05_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A025_BRATIO3A05_BRATIO4A05_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A025_BRATIO3A05_BRATIO4A05_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A025_BRATIO3A05_BRATIO4A05_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A025_BRATIO3A05_BRATIO4A05_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A025_BRATIO3A05_BRATIO4A075_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A025_BRATIO3A05_BRATIO4A075_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A025_BRATIO3A05_BRATIO4A075_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A025_BRATIO3A05_BRATIO4A075_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A025_BRATIO3A05_BRATIO4A075_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A025_BRATIO3A05_BRATIO4A10_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A025_BRATIO3A05_BRATIO4A10_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A025_BRATIO3A05_BRATIO4A10_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A025_BRATIO3A05_BRATIO4A10_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A025_BRATIO3A05_BRATIO4A10_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A025_BRATIO3A075_BRATIO4A00_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A025_BRATIO3A075_BRATIO4A00_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A025_BRATIO3A075_BRATIO4A00_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A025_BRATIO3A075_BRATIO4A00_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A025_BRATIO3A075_BRATIO4A00_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A025_BRATIO3A075_BRATIO4A025_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A025_BRATIO3A075_BRATIO4A025_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A025_BRATIO3A075_BRATIO4A025_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A025_BRATIO3A075_BRATIO4A025_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A025_BRATIO3A075_BRATIO4A025_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A025_BRATIO3A075_BRATIO4A05_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A025_BRATIO3A075_BRATIO4A05_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A025_BRATIO3A075_BRATIO4A05_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A025_BRATIO3A075_BRATIO4A05_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A025_BRATIO3A075_BRATIO4A05_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A025_BRATIO3A075_BRATIO4A075_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A025_BRATIO3A075_BRATIO4A075_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A025_BRATIO3A075_BRATIO4A075_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A025_BRATIO3A075_BRATIO4A075_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A025_BRATIO3A075_BRATIO4A075_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A025_BRATIO3A075_BRATIO4A10_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A025_BRATIO3A075_BRATIO4A10_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A025_BRATIO3A075_BRATIO4A10_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A025_BRATIO3A075_BRATIO4A10_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A025_BRATIO3A075_BRATIO4A10_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A025_BRATIO3A10_BRATIO4A00_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A025_BRATIO3A10_BRATIO4A00_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A025_BRATIO3A10_BRATIO4A00_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A025_BRATIO3A10_BRATIO4A00_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A025_BRATIO3A10_BRATIO4A00_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A025_BRATIO3A10_BRATIO4A025_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A025_BRATIO3A10_BRATIO4A025_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A025_BRATIO3A10_BRATIO4A025_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A025_BRATIO3A10_BRATIO4A025_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A025_BRATIO3A10_BRATIO4A025_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A025_BRATIO3A10_BRATIO4A05_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A025_BRATIO3A10_BRATIO4A05_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A025_BRATIO3A10_BRATIO4A05_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A025_BRATIO3A10_BRATIO4A05_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A025_BRATIO3A10_BRATIO4A05_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A025_BRATIO3A10_BRATIO4A075_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A025_BRATIO3A10_BRATIO4A075_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A025_BRATIO3A10_BRATIO4A075_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A025_BRATIO3A10_BRATIO4A075_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A025_BRATIO3A10_BRATIO4A075_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A025_BRATIO3A10_BRATIO4A10_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A025_BRATIO3A10_BRATIO4A10_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A025_BRATIO3A10_BRATIO4A10_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A025_BRATIO3A10_BRATIO4A10_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A025_BRATIO3A10_BRATIO4A10_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A05_BRATIO3A00_BRATIO4A00_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A05_BRATIO3A00_BRATIO4A00_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A05_BRATIO3A00_BRATIO4A00_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A05_BRATIO3A00_BRATIO4A00_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A05_BRATIO3A00_BRATIO4A00_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A05_BRATIO3A00_BRATIO4A025_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A05_BRATIO3A00_BRATIO4A025_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A05_BRATIO3A00_BRATIO4A025_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A05_BRATIO3A00_BRATIO4A025_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A05_BRATIO3A00_BRATIO4A025_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A05_BRATIO3A00_BRATIO4A05_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A05_BRATIO3A00_BRATIO4A05_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A05_BRATIO3A00_BRATIO4A05_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A05_BRATIO3A00_BRATIO4A05_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A05_BRATIO3A00_BRATIO4A05_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A05_BRATIO3A00_BRATIO4A075_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A05_BRATIO3A00_BRATIO4A075_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A05_BRATIO3A00_BRATIO4A075_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A05_BRATIO3A00_BRATIO4A075_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A05_BRATIO3A00_BRATIO4A075_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A05_BRATIO3A00_BRATIO4A10_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A05_BRATIO3A00_BRATIO4A10_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A05_BRATIO3A00_BRATIO4A10_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A05_BRATIO3A00_BRATIO4A10_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A05_BRATIO3A00_BRATIO4A10_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A05_BRATIO3A025_BRATIO4A00_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A05_BRATIO3A025_BRATIO4A00_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A05_BRATIO3A025_BRATIO4A00_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A05_BRATIO3A025_BRATIO4A00_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A05_BRATIO3A025_BRATIO4A00_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A05_BRATIO3A025_BRATIO4A025_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A05_BRATIO3A025_BRATIO4A025_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A05_BRATIO3A025_BRATIO4A025_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A05_BRATIO3A025_BRATIO4A025_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A05_BRATIO3A025_BRATIO4A025_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A05_BRATIO3A025_BRATIO4A05_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A05_BRATIO3A025_BRATIO4A05_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A05_BRATIO3A025_BRATIO4A05_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A05_BRATIO3A025_BRATIO4A05_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A05_BRATIO3A025_BRATIO4A05_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A05_BRATIO3A025_BRATIO4A075_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A05_BRATIO3A025_BRATIO4A075_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A05_BRATIO3A025_BRATIO4A075_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A05_BRATIO3A025_BRATIO4A075_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A05_BRATIO3A025_BRATIO4A075_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A05_BRATIO3A025_BRATIO4A10_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A05_BRATIO3A025_BRATIO4A10_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A05_BRATIO3A025_BRATIO4A10_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A05_BRATIO3A025_BRATIO4A10_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A05_BRATIO3A025_BRATIO4A10_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A05_BRATIO3A05_BRATIO4A00_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A05_BRATIO3A05_BRATIO4A00_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A05_BRATIO3A05_BRATIO4A00_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A05_BRATIO3A05_BRATIO4A00_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A05_BRATIO3A05_BRATIO4A00_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A05_BRATIO3A05_BRATIO4A025_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A05_BRATIO3A05_BRATIO4A025_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A05_BRATIO3A05_BRATIO4A025_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A05_BRATIO3A05_BRATIO4A025_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A05_BRATIO3A05_BRATIO4A025_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A05_BRATIO3A05_BRATIO4A05_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A05_BRATIO3A05_BRATIO4A05_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A05_BRATIO3A05_BRATIO4A05_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A05_BRATIO3A05_BRATIO4A05_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A05_BRATIO3A05_BRATIO4A05_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A05_BRATIO3A05_BRATIO4A075_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A05_BRATIO3A05_BRATIO4A075_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A05_BRATIO3A05_BRATIO4A075_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A05_BRATIO3A05_BRATIO4A075_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A05_BRATIO3A05_BRATIO4A075_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A05_BRATIO3A05_BRATIO4A10_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A05_BRATIO3A05_BRATIO4A10_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A05_BRATIO3A05_BRATIO4A10_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A05_BRATIO3A05_BRATIO4A10_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A05_BRATIO3A05_BRATIO4A10_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A05_BRATIO3A075_BRATIO4A00_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A05_BRATIO3A075_BRATIO4A00_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A05_BRATIO3A075_BRATIO4A00_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A05_BRATIO3A075_BRATIO4A00_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A05_BRATIO3A075_BRATIO4A00_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A05_BRATIO3A075_BRATIO4A025_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A05_BRATIO3A075_BRATIO4A025_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A05_BRATIO3A075_BRATIO4A025_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A05_BRATIO3A075_BRATIO4A025_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A05_BRATIO3A075_BRATIO4A025_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A05_BRATIO3A075_BRATIO4A05_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A05_BRATIO3A075_BRATIO4A05_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A05_BRATIO3A075_BRATIO4A05_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A05_BRATIO3A075_BRATIO4A05_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A05_BRATIO3A075_BRATIO4A05_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A05_BRATIO3A075_BRATIO4A075_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A05_BRATIO3A075_BRATIO4A075_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A05_BRATIO3A075_BRATIO4A075_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A05_BRATIO3A075_BRATIO4A075_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A05_BRATIO3A075_BRATIO4A075_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A05_BRATIO3A075_BRATIO4A10_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A05_BRATIO3A075_BRATIO4A10_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A05_BRATIO3A075_BRATIO4A10_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A05_BRATIO3A075_BRATIO4A10_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A05_BRATIO3A075_BRATIO4A10_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A05_BRATIO3A10_BRATIO4A00_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A05_BRATIO3A10_BRATIO4A00_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A05_BRATIO3A10_BRATIO4A00_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A05_BRATIO3A10_BRATIO4A00_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A05_BRATIO3A10_BRATIO4A00_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A05_BRATIO3A10_BRATIO4A025_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A05_BRATIO3A10_BRATIO4A025_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A05_BRATIO3A10_BRATIO4A025_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A05_BRATIO3A10_BRATIO4A025_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A05_BRATIO3A10_BRATIO4A025_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A05_BRATIO3A10_BRATIO4A05_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A05_BRATIO3A10_BRATIO4A05_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A05_BRATIO3A10_BRATIO4A05_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A05_BRATIO3A10_BRATIO4A05_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A05_BRATIO3A10_BRATIO4A05_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A05_BRATIO3A10_BRATIO4A075_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A05_BRATIO3A10_BRATIO4A075_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A05_BRATIO3A10_BRATIO4A075_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A05_BRATIO3A10_BRATIO4A075_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A05_BRATIO3A10_BRATIO4A075_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A05_BRATIO3A10_BRATIO4A10_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A05_BRATIO3A10_BRATIO4A10_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A05_BRATIO3A10_BRATIO4A10_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A05_BRATIO3A10_BRATIO4A10_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A05_BRATIO3A10_BRATIO4A10_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A075_BRATIO3A00_BRATIO4A00_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A075_BRATIO3A00_BRATIO4A00_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A075_BRATIO3A00_BRATIO4A00_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A075_BRATIO3A00_BRATIO4A00_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A075_BRATIO3A00_BRATIO4A00_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A075_BRATIO3A00_BRATIO4A025_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A075_BRATIO3A00_BRATIO4A025_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A075_BRATIO3A00_BRATIO4A025_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A075_BRATIO3A00_BRATIO4A025_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A075_BRATIO3A00_BRATIO4A025_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A075_BRATIO3A00_BRATIO4A05_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A075_BRATIO3A00_BRATIO4A05_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A075_BRATIO3A00_BRATIO4A05_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A075_BRATIO3A00_BRATIO4A05_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A075_BRATIO3A00_BRATIO4A05_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A075_BRATIO3A00_BRATIO4A075_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A075_BRATIO3A00_BRATIO4A075_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A075_BRATIO3A00_BRATIO4A075_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A075_BRATIO3A00_BRATIO4A075_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A075_BRATIO3A00_BRATIO4A075_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A075_BRATIO3A00_BRATIO4A10_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A075_BRATIO3A00_BRATIO4A10_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A075_BRATIO3A00_BRATIO4A10_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A075_BRATIO3A00_BRATIO4A10_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A075_BRATIO3A00_BRATIO4A10_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A075_BRATIO3A025_BRATIO4A00_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A075_BRATIO3A025_BRATIO4A00_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A075_BRATIO3A025_BRATIO4A00_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A075_BRATIO3A025_BRATIO4A00_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A075_BRATIO3A025_BRATIO4A00_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A075_BRATIO3A025_BRATIO4A025_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A075_BRATIO3A025_BRATIO4A025_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A075_BRATIO3A025_BRATIO4A025_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A075_BRATIO3A025_BRATIO4A025_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A075_BRATIO3A025_BRATIO4A025_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A075_BRATIO3A025_BRATIO4A05_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A075_BRATIO3A025_BRATIO4A05_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A075_BRATIO3A025_BRATIO4A05_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A075_BRATIO3A025_BRATIO4A05_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A075_BRATIO3A025_BRATIO4A05_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A075_BRATIO3A025_BRATIO4A075_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A075_BRATIO3A025_BRATIO4A075_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A075_BRATIO3A025_BRATIO4A075_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A075_BRATIO3A025_BRATIO4A075_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A075_BRATIO3A025_BRATIO4A075_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A075_BRATIO3A025_BRATIO4A10_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A075_BRATIO3A025_BRATIO4A10_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A075_BRATIO3A025_BRATIO4A10_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A075_BRATIO3A025_BRATIO4A10_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A075_BRATIO3A025_BRATIO4A10_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A075_BRATIO3A05_BRATIO4A00_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A075_BRATIO3A05_BRATIO4A00_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A075_BRATIO3A05_BRATIO4A00_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A075_BRATIO3A05_BRATIO4A00_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A075_BRATIO3A05_BRATIO4A00_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A075_BRATIO3A05_BRATIO4A025_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A075_BRATIO3A05_BRATIO4A025_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A075_BRATIO3A05_BRATIO4A025_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A075_BRATIO3A05_BRATIO4A025_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A075_BRATIO3A05_BRATIO4A025_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A075_BRATIO3A05_BRATIO4A05_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A075_BRATIO3A05_BRATIO4A05_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A075_BRATIO3A05_BRATIO4A05_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A075_BRATIO3A05_BRATIO4A05_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A075_BRATIO3A05_BRATIO4A05_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A075_BRATIO3A05_BRATIO4A075_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A075_BRATIO3A05_BRATIO4A075_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A075_BRATIO3A05_BRATIO4A075_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A075_BRATIO3A05_BRATIO4A075_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A075_BRATIO3A05_BRATIO4A075_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A075_BRATIO3A05_BRATIO4A10_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A075_BRATIO3A05_BRATIO4A10_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A075_BRATIO3A05_BRATIO4A10_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A075_BRATIO3A05_BRATIO4A10_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A075_BRATIO3A05_BRATIO4A10_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A075_BRATIO3A075_BRATIO4A00_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A075_BRATIO3A075_BRATIO4A00_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A075_BRATIO3A075_BRATIO4A00_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A075_BRATIO3A075_BRATIO4A00_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A075_BRATIO3A075_BRATIO4A00_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A075_BRATIO3A075_BRATIO4A025_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A075_BRATIO3A075_BRATIO4A025_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A075_BRATIO3A075_BRATIO4A025_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A075_BRATIO3A075_BRATIO4A025_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A075_BRATIO3A075_BRATIO4A025_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A075_BRATIO3A075_BRATIO4A05_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A075_BRATIO3A075_BRATIO4A05_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A075_BRATIO3A075_BRATIO4A05_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A075_BRATIO3A075_BRATIO4A05_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A075_BRATIO3A075_BRATIO4A05_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A075_BRATIO3A075_BRATIO4A075_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A075_BRATIO3A075_BRATIO4A075_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A075_BRATIO3A075_BRATIO4A075_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A075_BRATIO3A075_BRATIO4A075_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A075_BRATIO3A075_BRATIO4A075_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A075_BRATIO3A075_BRATIO4A10_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A075_BRATIO3A075_BRATIO4A10_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A075_BRATIO3A075_BRATIO4A10_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A075_BRATIO3A075_BRATIO4A10_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A075_BRATIO3A075_BRATIO4A10_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A075_BRATIO3A10_BRATIO4A00_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A075_BRATIO3A10_BRATIO4A00_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A075_BRATIO3A10_BRATIO4A00_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A075_BRATIO3A10_BRATIO4A00_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A075_BRATIO3A10_BRATIO4A00_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A075_BRATIO3A10_BRATIO4A025_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A075_BRATIO3A10_BRATIO4A025_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A075_BRATIO3A10_BRATIO4A025_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A075_BRATIO3A10_BRATIO4A025_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A075_BRATIO3A10_BRATIO4A025_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A075_BRATIO3A10_BRATIO4A05_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A075_BRATIO3A10_BRATIO4A05_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A075_BRATIO3A10_BRATIO4A05_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A075_BRATIO3A10_BRATIO4A05_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A075_BRATIO3A10_BRATIO4A05_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A075_BRATIO3A10_BRATIO4A075_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A075_BRATIO3A10_BRATIO4A075_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A075_BRATIO3A10_BRATIO4A075_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A075_BRATIO3A10_BRATIO4A075_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A075_BRATIO3A10_BRATIO4A075_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A075_BRATIO3A10_BRATIO4A10_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A075_BRATIO3A10_BRATIO4A10_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A075_BRATIO3A10_BRATIO4A10_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A075_BRATIO3A10_BRATIO4A10_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A075_BRATIO3A10_BRATIO4A10_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A10_BRATIO3A00_BRATIO4A00_BRATIO5B00,0,0,0,1,0,0,1,0,1,1,3
_BRATIO1A10_BRATIO2A10_BRATIO3A00_BRATIO4A00_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A10_BRATIO3A00_BRATIO4A00_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A10_BRATIO3A00_BRATIO4A00_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A10_BRATIO3A00_BRATIO4A00_BRATIO5B10,0,0,0,1,0,0,1,0,1,1,3
_BRATIO1A10_BRATIO2A10_BRATIO3A00_BRATIO4A025_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A10_BRATIO3A00_BRATIO4A025_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A10_BRATIO3A00_BRATIO4A025_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A10_BRATIO3A00_BRATIO4A025_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A10_BRATIO3A00_BRATIO4A025_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A10_BRATIO3A00_BRATIO4A05_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A10_BRATIO3A00_BRATIO4A05_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A10_BRATIO3A00_BRATIO4A05_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A10_BRATIO3A00_BRATIO4A05_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A10_BRATIO3A00_BRATIO4A05_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A10_BRATIO3A00_BRATIO4A075_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A10_BRATIO3A00_BRATIO4A075_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A10_BRATIO3A00_BRATIO4A075_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A10_BRATIO3A00_BRATIO4A075_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A10_BRATIO3A00_BRATIO4A075_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A10_BRATIO3A00_BRATIO4A10_BRATIO5B00,0,0,0,1,0,0,1,0,1,1,3
_BRATIO1A10_BRATIO2A10_BRATIO3A00_BRATIO4A10_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A10_BRATIO3A00_BRATIO4A10_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A10_BRATIO3A00_BRATIO4A10_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A10_BRATIO3A00_BRATIO4A10_BRATIO5B10,0,0,0,1,0,0,1,0,1,1,3
_BRATIO1A10_BRATIO2A10_BRATIO3A025_BRATIO4A00_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A10_BRATIO3A025_BRATIO4A00_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A10_BRATIO3A025_BRATIO4A00_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A10_BRATIO3A025_BRATIO4A00_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A10_BRATIO3A025_BRATIO4A00_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A10_BRATIO3A025_BRATIO4A025_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A10_BRATIO3A025_BRATIO4A025_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A10_BRATIO3A025_BRATIO4A025_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A10_BRATIO3A025_BRATIO4A025_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A10_BRATIO3A025_BRATIO4A025_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A10_BRATIO3A025_BRATIO4A05_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A10_BRATIO3A025_BRATIO4A05_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A10_BRATIO3A025_BRATIO4A05_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A10_BRATIO3A025_BRATIO4A05_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A10_BRATIO3A025_BRATIO4A05_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A10_BRATIO3A025_BRATIO4A075_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A10_BRATIO3A025_BRATIO4A075_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A10_BRATIO3A025_BRATIO4A075_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A10_BRATIO3A025_BRATIO4A075_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A10_BRATIO3A025_BRATIO4A075_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A10_BRATIO3A025_BRATIO4A10_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A10_BRATIO3A025_BRATIO4A10_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A10_BRATIO3A025_BRATIO4A10_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A10_BRATIO3A025_BRATIO4A10_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A10_BRATIO3A025_BRATIO4A10_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A10_BRATIO3A05_BRATIO4A00_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A10_BRATIO3A05_BRATIO4A00_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A10_BRATIO3A05_BRATIO4A00_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A10_BRATIO3A05_BRATIO4A00_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A10_BRATIO3A05_BRATIO4A00_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A10_BRATIO3A05_BRATIO4A025_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A10_BRATIO3A05_BRATIO4A025_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A10_BRATIO3A05_BRATIO4A025_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A10_BRATIO3A05_BRATIO4A025_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A10_BRATIO3A05_BRATIO4A025_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A10_BRATIO3A05_BRATIO4A05_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A10_BRATIO3A05_BRATIO4A05_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A10_BRATIO3A05_BRATIO4A05_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A10_BRATIO3A05_BRATIO4A05_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A10_BRATIO3A05_BRATIO4A05_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A10_BRATIO3A05_BRATIO4A075_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A10_BRATIO3A05_BRATIO4A075_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A10_BRATIO3A05_BRATIO4A075_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A10_BRATIO3A05_BRATIO4A075_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A10_BRATIO3A05_BRATIO4A075_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A10_BRATIO3A05_BRATIO4A10_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A10_BRATIO3A05_BRATIO4A10_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A10_BRATIO3A05_BRATIO4A10_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A10_BRATIO3A05_BRATIO4A10_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A10_BRATIO3A05_BRATIO4A10_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A10_BRATIO3A075_BRATIO4A00_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A10_BRATIO3A075_BRATIO4A00_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A10_BRATIO3A075_BRATIO4A00_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A10_BRATIO3A075_BRATIO4A00_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A10_BRATIO3A075_BRATIO4A00_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A10_BRATIO3A075_BRATIO4A025_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A10_BRATIO3A075_BRATIO4A025_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A10_BRATIO3A075_BRATIO4A025_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A10_BRATIO3A075_BRATIO4A025_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A10_BRATIO3A075_BRATIO4A025_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A10_BRATIO3A075_BRATIO4A05_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A10_BRATIO3A075_BRATIO4A05_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A10_BRATIO3A075_BRATIO4A05_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A10_BRATIO3A075_BRATIO4A05_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A10_BRATIO3A075_BRATIO4A05_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A10_BRATIO3A075_BRATIO4A075_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A10_BRATIO3A075_BRATIO4A075_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A10_BRATIO3A075_BRATIO4A075_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A10_BRATIO3A075_BRATIO4A075_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A10_BRATIO3A075_BRATIO4A075_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A10_BRATIO3A075_BRATIO4A10_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A10_BRATIO3A075_BRATIO4A10_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A10_BRATIO3A075_BRATIO4A10_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A10_BRATIO3A075_BRATIO4A10_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A10_BRATIO3A075_BRATIO4A10_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A10_BRATIO3A10_BRATIO4A00_BRATIO5B00,0,0,0,1,0,0,1,0,1,1,3
_BRATIO1A10_BRATIO2A10_BRATIO3A10_BRATIO4A00_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A10_BRATIO3A10_BRATIO4A00_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A10_BRATIO3A10_BRATIO4A00_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A10_BRATIO3A10_BRATIO4A00_BRATIO5B10,0,0,0,1,0,0,1,0,1,1,3
_BRATIO1A10_BRATIO2A10_BRATIO3A10_BRATIO4A025_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A10_BRATIO3A10_BRATIO4A025_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A10_BRATIO3A10_BRATIO4A025_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A10_BRATIO3A10_BRATIO4A025_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A10_BRATIO3A10_BRATIO4A025_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A10_BRATIO3A10_BRATIO4A05_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A10_BRATIO3A10_BRATIO4A05_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A10_BRATIO3A10_BRATIO4A05_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A10_BRATIO3A10_BRATIO4A05_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A10_BRATIO3A10_BRATIO4A05_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A10_BRATIO3A10_BRATIO4A075_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A10_BRATIO3A10_BRATIO4A075_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A10_BRATIO3A10_BRATIO4A075_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A10_BRATIO3A10_BRATIO4A075_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A10_BRATIO3A10_BRATIO4A075_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A10_BRATIO3A10_BRATIO4A10_BRATIO5B00,0,0,0,1,1,0,1,0,1,1,2
_BRATIO1A10_BRATIO2A10_BRATIO3A10_BRATIO4A10_BRATIO5B025,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A10_BRATIO3A10_BRATIO4A10_BRATIO5B05,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A10_BRATIO3A10_BRATIO4A10_BRATIO5B075,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A10_BRATIO3A10_BRATIO4A10_BRATIO5B10,0,0,0,1,1,0,1,0,1,1,2


==> graph/staticAnalysis-sweepBranch/sp1-mv1.csv <==
Test Name, Trans,Comp Int, Memory Coalescing, Branch Divergence, Control Density, Floating Point Mult, Kernel Size, Critical Path, SpeedUp
_BRATIO1A00_BRATIO2A00_BRATIO3A00_BRATIO4A00_BRATIO5B00,0,0,0,1,0,0,1,0,1,1,3
_BRATIO1A00_BRATIO2A00_BRATIO3A00_BRATIO4A00_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A00_BRATIO3A00_BRATIO4A00_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A00_BRATIO3A00_BRATIO4A00_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A00_BRATIO3A00_BRATIO4A00_BRATIO5B10,0,0,0,1,0,0,1,0,1,1,3
_BRATIO1A00_BRATIO2A00_BRATIO3A00_BRATIO4A025_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A00_BRATIO3A00_BRATIO4A025_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A00_BRATIO3A00_BRATIO4A025_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A00_BRATIO3A00_BRATIO4A025_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A00_BRATIO3A00_BRATIO4A025_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A00_BRATIO3A00_BRATIO4A05_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A00_BRATIO3A00_BRATIO4A05_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A00_BRATIO3A00_BRATIO4A05_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A00_BRATIO3A00_BRATIO4A05_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A00_BRATIO3A00_BRATIO4A05_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A00_BRATIO3A00_BRATIO4A075_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A00_BRATIO3A00_BRATIO4A075_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A00_BRATIO3A00_BRATIO4A075_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A00_BRATIO3A00_BRATIO4A075_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A00_BRATIO3A00_BRATIO4A075_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A00_BRATIO3A00_BRATIO4A10_BRATIO5B00,0,0,0,1,0,0,1,0,1,1,3
_BRATIO1A00_BRATIO2A00_BRATIO3A00_BRATIO4A10_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A00_BRATIO3A00_BRATIO4A10_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A00_BRATIO3A00_BRATIO4A10_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A00_BRATIO3A00_BRATIO4A10_BRATIO5B10,0,0,0,1,0,0,1,0,1,1,3
_BRATIO1A00_BRATIO2A00_BRATIO3A025_BRATIO4A00_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A00_BRATIO3A025_BRATIO4A00_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A00_BRATIO3A025_BRATIO4A00_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A00_BRATIO3A025_BRATIO4A00_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A00_BRATIO3A025_BRATIO4A00_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A00_BRATIO3A025_BRATIO4A025_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A00_BRATIO3A025_BRATIO4A025_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A00_BRATIO3A025_BRATIO4A025_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A00_BRATIO3A025_BRATIO4A025_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A00_BRATIO3A025_BRATIO4A025_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A00_BRATIO3A025_BRATIO4A05_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A00_BRATIO3A025_BRATIO4A05_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A00_BRATIO3A025_BRATIO4A05_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A00_BRATIO3A025_BRATIO4A05_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A00_BRATIO3A025_BRATIO4A05_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A00_BRATIO3A025_BRATIO4A075_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A00_BRATIO3A025_BRATIO4A075_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A00_BRATIO3A025_BRATIO4A075_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A00_BRATIO3A025_BRATIO4A075_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A00_BRATIO3A025_BRATIO4A075_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A00_BRATIO3A025_BRATIO4A10_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A00_BRATIO3A025_BRATIO4A10_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A00_BRATIO3A025_BRATIO4A10_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A00_BRATIO3A025_BRATIO4A10_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A00_BRATIO3A025_BRATIO4A10_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A00_BRATIO3A05_BRATIO4A00_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A00_BRATIO3A05_BRATIO4A00_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A00_BRATIO3A05_BRATIO4A00_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A00_BRATIO3A05_BRATIO4A00_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A00_BRATIO3A05_BRATIO4A00_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A00_BRATIO3A05_BRATIO4A025_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A00_BRATIO3A05_BRATIO4A025_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A00_BRATIO3A05_BRATIO4A025_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A00_BRATIO3A05_BRATIO4A025_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A00_BRATIO3A05_BRATIO4A025_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A00_BRATIO3A05_BRATIO4A05_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A00_BRATIO3A05_BRATIO4A05_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A00_BRATIO3A05_BRATIO4A05_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A00_BRATIO3A05_BRATIO4A05_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A00_BRATIO3A05_BRATIO4A05_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A00_BRATIO3A05_BRATIO4A075_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A00_BRATIO3A05_BRATIO4A075_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A00_BRATIO3A05_BRATIO4A075_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A00_BRATIO3A05_BRATIO4A075_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A00_BRATIO3A05_BRATIO4A075_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A00_BRATIO3A05_BRATIO4A10_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A00_BRATIO3A05_BRATIO4A10_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A00_BRATIO3A05_BRATIO4A10_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A00_BRATIO3A05_BRATIO4A10_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A00_BRATIO3A05_BRATIO4A10_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A00_BRATIO3A075_BRATIO4A00_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A00_BRATIO3A075_BRATIO4A00_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A00_BRATIO3A075_BRATIO4A00_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A00_BRATIO3A075_BRATIO4A00_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A00_BRATIO3A075_BRATIO4A00_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A00_BRATIO3A075_BRATIO4A025_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A00_BRATIO3A075_BRATIO4A025_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A00_BRATIO3A075_BRATIO4A025_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A00_BRATIO3A075_BRATIO4A025_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A00_BRATIO3A075_BRATIO4A025_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A00_BRATIO3A075_BRATIO4A05_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A00_BRATIO3A075_BRATIO4A05_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A00_BRATIO3A075_BRATIO4A05_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A00_BRATIO3A075_BRATIO4A05_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A00_BRATIO3A075_BRATIO4A05_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A00_BRATIO3A075_BRATIO4A075_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A00_BRATIO3A075_BRATIO4A075_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A00_BRATIO3A075_BRATIO4A075_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A00_BRATIO3A075_BRATIO4A075_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A00_BRATIO3A075_BRATIO4A075_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A00_BRATIO3A075_BRATIO4A10_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A00_BRATIO3A075_BRATIO4A10_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A00_BRATIO3A075_BRATIO4A10_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A00_BRATIO3A075_BRATIO4A10_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A00_BRATIO3A075_BRATIO4A10_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A00_BRATIO3A10_BRATIO4A00_BRATIO5B00,0,0,0,1,0,0,1,0,1,1,3
_BRATIO1A00_BRATIO2A00_BRATIO3A10_BRATIO4A00_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A00_BRATIO3A10_BRATIO4A00_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A00_BRATIO3A10_BRATIO4A00_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A00_BRATIO3A10_BRATIO4A00_BRATIO5B10,0,0,0,1,0,0,1,0,1,1,3
_BRATIO1A00_BRATIO2A00_BRATIO3A10_BRATIO4A025_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A00_BRATIO3A10_BRATIO4A025_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A00_BRATIO3A10_BRATIO4A025_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A00_BRATIO3A10_BRATIO4A025_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A00_BRATIO3A10_BRATIO4A025_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A00_BRATIO3A10_BRATIO4A05_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A00_BRATIO3A10_BRATIO4A05_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A00_BRATIO3A10_BRATIO4A05_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A00_BRATIO3A10_BRATIO4A05_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A00_BRATIO3A10_BRATIO4A05_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A00_BRATIO3A10_BRATIO4A075_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A00_BRATIO3A10_BRATIO4A075_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A00_BRATIO3A10_BRATIO4A075_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A00_BRATIO3A10_BRATIO4A075_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A00_BRATIO3A10_BRATIO4A075_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A00_BRATIO3A10_BRATIO4A10_BRATIO5B00,0,0,0,1,0,0,1,0,1,1,3
_BRATIO1A00_BRATIO2A00_BRATIO3A10_BRATIO4A10_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A00_BRATIO3A10_BRATIO4A10_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A00_BRATIO3A10_BRATIO4A10_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A00_BRATIO3A10_BRATIO4A10_BRATIO5B10,0,0,0,1,0,0,1,0,1,1,3
_BRATIO1A00_BRATIO2A025_BRATIO3A00_BRATIO4A00_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A025_BRATIO3A00_BRATIO4A00_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A025_BRATIO3A00_BRATIO4A00_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A025_BRATIO3A00_BRATIO4A00_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A025_BRATIO3A00_BRATIO4A00_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A025_BRATIO3A00_BRATIO4A025_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A025_BRATIO3A00_BRATIO4A025_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A025_BRATIO3A00_BRATIO4A025_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A025_BRATIO3A00_BRATIO4A025_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A025_BRATIO3A00_BRATIO4A025_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A025_BRATIO3A00_BRATIO4A05_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A025_BRATIO3A00_BRATIO4A05_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A025_BRATIO3A00_BRATIO4A05_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A025_BRATIO3A00_BRATIO4A05_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A025_BRATIO3A00_BRATIO4A05_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A025_BRATIO3A00_BRATIO4A075_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A025_BRATIO3A00_BRATIO4A075_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A025_BRATIO3A00_BRATIO4A075_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A025_BRATIO3A00_BRATIO4A075_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A025_BRATIO3A00_BRATIO4A075_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A025_BRATIO3A00_BRATIO4A10_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A025_BRATIO3A00_BRATIO4A10_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A025_BRATIO3A00_BRATIO4A10_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A025_BRATIO3A00_BRATIO4A10_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A025_BRATIO3A00_BRATIO4A10_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A025_BRATIO3A025_BRATIO4A00_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A025_BRATIO3A025_BRATIO4A00_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A025_BRATIO3A025_BRATIO4A00_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A025_BRATIO3A025_BRATIO4A00_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A025_BRATIO3A025_BRATIO4A00_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A025_BRATIO3A025_BRATIO4A025_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A025_BRATIO3A025_BRATIO4A025_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A025_BRATIO3A025_BRATIO4A025_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A025_BRATIO3A025_BRATIO4A025_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A025_BRATIO3A025_BRATIO4A025_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A025_BRATIO3A025_BRATIO4A05_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A025_BRATIO3A025_BRATIO4A05_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A025_BRATIO3A025_BRATIO4A05_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A025_BRATIO3A025_BRATIO4A05_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A025_BRATIO3A025_BRATIO4A05_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A025_BRATIO3A025_BRATIO4A075_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A025_BRATIO3A025_BRATIO4A075_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A025_BRATIO3A025_BRATIO4A075_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A025_BRATIO3A025_BRATIO4A075_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A025_BRATIO3A025_BRATIO4A075_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A025_BRATIO3A025_BRATIO4A10_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A025_BRATIO3A025_BRATIO4A10_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A025_BRATIO3A025_BRATIO4A10_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A025_BRATIO3A025_BRATIO4A10_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A025_BRATIO3A025_BRATIO4A10_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A025_BRATIO3A05_BRATIO4A00_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A025_BRATIO3A05_BRATIO4A00_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A025_BRATIO3A05_BRATIO4A00_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A025_BRATIO3A05_BRATIO4A00_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A025_BRATIO3A05_BRATIO4A00_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A025_BRATIO3A05_BRATIO4A025_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A025_BRATIO3A05_BRATIO4A025_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A025_BRATIO3A05_BRATIO4A025_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A025_BRATIO3A05_BRATIO4A025_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A025_BRATIO3A05_BRATIO4A025_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A025_BRATIO3A05_BRATIO4A05_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A025_BRATIO3A05_BRATIO4A05_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A025_BRATIO3A05_BRATIO4A05_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A025_BRATIO3A05_BRATIO4A05_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A025_BRATIO3A05_BRATIO4A05_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A025_BRATIO3A05_BRATIO4A075_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A025_BRATIO3A05_BRATIO4A075_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A025_BRATIO3A05_BRATIO4A075_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A025_BRATIO3A05_BRATIO4A075_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A025_BRATIO3A05_BRATIO4A075_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A025_BRATIO3A05_BRATIO4A10_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A025_BRATIO3A05_BRATIO4A10_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A025_BRATIO3A05_BRATIO4A10_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A025_BRATIO3A05_BRATIO4A10_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A025_BRATIO3A05_BRATIO4A10_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A025_BRATIO3A075_BRATIO4A00_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A025_BRATIO3A075_BRATIO4A00_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A025_BRATIO3A075_BRATIO4A00_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A025_BRATIO3A075_BRATIO4A00_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A025_BRATIO3A075_BRATIO4A00_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A025_BRATIO3A075_BRATIO4A025_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A025_BRATIO3A075_BRATIO4A025_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A025_BRATIO3A075_BRATIO4A025_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A025_BRATIO3A075_BRATIO4A025_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A025_BRATIO3A075_BRATIO4A025_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A025_BRATIO3A075_BRATIO4A05_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A025_BRATIO3A075_BRATIO4A05_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A025_BRATIO3A075_BRATIO4A05_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A025_BRATIO3A075_BRATIO4A05_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A025_BRATIO3A075_BRATIO4A05_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A025_BRATIO3A075_BRATIO4A075_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A025_BRATIO3A075_BRATIO4A075_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A025_BRATIO3A075_BRATIO4A075_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A025_BRATIO3A075_BRATIO4A075_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A025_BRATIO3A075_BRATIO4A075_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A025_BRATIO3A075_BRATIO4A10_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A025_BRATIO3A075_BRATIO4A10_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A025_BRATIO3A075_BRATIO4A10_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A025_BRATIO3A075_BRATIO4A10_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A025_BRATIO3A075_BRATIO4A10_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A025_BRATIO3A10_BRATIO4A00_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A025_BRATIO3A10_BRATIO4A00_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A025_BRATIO3A10_BRATIO4A00_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A025_BRATIO3A10_BRATIO4A00_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A025_BRATIO3A10_BRATIO4A00_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A025_BRATIO3A10_BRATIO4A025_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A025_BRATIO3A10_BRATIO4A025_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A025_BRATIO3A10_BRATIO4A025_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A025_BRATIO3A10_BRATIO4A025_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A025_BRATIO3A10_BRATIO4A025_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A025_BRATIO3A10_BRATIO4A05_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A025_BRATIO3A10_BRATIO4A05_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A025_BRATIO3A10_BRATIO4A05_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A025_BRATIO3A10_BRATIO4A05_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A025_BRATIO3A10_BRATIO4A05_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A025_BRATIO3A10_BRATIO4A075_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A025_BRATIO3A10_BRATIO4A075_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A025_BRATIO3A10_BRATIO4A075_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A025_BRATIO3A10_BRATIO4A075_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A025_BRATIO3A10_BRATIO4A075_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A025_BRATIO3A10_BRATIO4A10_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A025_BRATIO3A10_BRATIO4A10_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A025_BRATIO3A10_BRATIO4A10_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A025_BRATIO3A10_BRATIO4A10_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A025_BRATIO3A10_BRATIO4A10_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A05_BRATIO3A00_BRATIO4A00_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A05_BRATIO3A00_BRATIO4A00_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A05_BRATIO3A00_BRATIO4A00_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A05_BRATIO3A00_BRATIO4A00_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A05_BRATIO3A00_BRATIO4A00_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A05_BRATIO3A00_BRATIO4A025_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A05_BRATIO3A00_BRATIO4A025_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A05_BRATIO3A00_BRATIO4A025_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A05_BRATIO3A00_BRATIO4A025_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A05_BRATIO3A00_BRATIO4A025_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A05_BRATIO3A00_BRATIO4A05_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A05_BRATIO3A00_BRATIO4A05_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A05_BRATIO3A00_BRATIO4A05_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A05_BRATIO3A00_BRATIO4A05_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A05_BRATIO3A00_BRATIO4A05_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A05_BRATIO3A00_BRATIO4A075_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A05_BRATIO3A00_BRATIO4A075_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A05_BRATIO3A00_BRATIO4A075_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A05_BRATIO3A00_BRATIO4A075_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A05_BRATIO3A00_BRATIO4A075_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A05_BRATIO3A00_BRATIO4A10_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A05_BRATIO3A00_BRATIO4A10_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A05_BRATIO3A00_BRATIO4A10_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A05_BRATIO3A00_BRATIO4A10_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A05_BRATIO3A00_BRATIO4A10_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A05_BRATIO3A025_BRATIO4A00_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A05_BRATIO3A025_BRATIO4A00_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A05_BRATIO3A025_BRATIO4A00_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A05_BRATIO3A025_BRATIO4A00_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A05_BRATIO3A025_BRATIO4A00_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A05_BRATIO3A025_BRATIO4A025_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A05_BRATIO3A025_BRATIO4A025_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A05_BRATIO3A025_BRATIO4A025_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A05_BRATIO3A025_BRATIO4A025_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A05_BRATIO3A025_BRATIO4A025_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A05_BRATIO3A025_BRATIO4A05_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A05_BRATIO3A025_BRATIO4A05_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A05_BRATIO3A025_BRATIO4A05_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A05_BRATIO3A025_BRATIO4A05_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A05_BRATIO3A025_BRATIO4A05_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A05_BRATIO3A025_BRATIO4A075_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A05_BRATIO3A025_BRATIO4A075_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A05_BRATIO3A025_BRATIO4A075_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A05_BRATIO3A025_BRATIO4A075_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A05_BRATIO3A025_BRATIO4A075_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A05_BRATIO3A025_BRATIO4A10_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A05_BRATIO3A025_BRATIO4A10_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A05_BRATIO3A025_BRATIO4A10_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A05_BRATIO3A025_BRATIO4A10_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A05_BRATIO3A025_BRATIO4A10_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A05_BRATIO3A05_BRATIO4A00_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A05_BRATIO3A05_BRATIO4A00_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A05_BRATIO3A05_BRATIO4A00_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A05_BRATIO3A05_BRATIO4A00_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A05_BRATIO3A05_BRATIO4A00_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A05_BRATIO3A05_BRATIO4A025_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A05_BRATIO3A05_BRATIO4A025_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A05_BRATIO3A05_BRATIO4A025_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A05_BRATIO3A05_BRATIO4A025_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A05_BRATIO3A05_BRATIO4A025_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A05_BRATIO3A05_BRATIO4A05_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A05_BRATIO3A05_BRATIO4A05_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A05_BRATIO3A05_BRATIO4A05_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A05_BRATIO3A05_BRATIO4A05_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A05_BRATIO3A05_BRATIO4A05_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A05_BRATIO3A05_BRATIO4A075_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A05_BRATIO3A05_BRATIO4A075_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A05_BRATIO3A05_BRATIO4A075_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A05_BRATIO3A05_BRATIO4A075_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A05_BRATIO3A05_BRATIO4A075_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A05_BRATIO3A05_BRATIO4A10_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A05_BRATIO3A05_BRATIO4A10_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A05_BRATIO3A05_BRATIO4A10_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A05_BRATIO3A05_BRATIO4A10_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A05_BRATIO3A05_BRATIO4A10_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A05_BRATIO3A075_BRATIO4A00_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A05_BRATIO3A075_BRATIO4A00_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A05_BRATIO3A075_BRATIO4A00_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A05_BRATIO3A075_BRATIO4A00_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A05_BRATIO3A075_BRATIO4A00_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A05_BRATIO3A075_BRATIO4A025_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A05_BRATIO3A075_BRATIO4A025_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A05_BRATIO3A075_BRATIO4A025_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A05_BRATIO3A075_BRATIO4A025_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A05_BRATIO3A075_BRATIO4A025_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A05_BRATIO3A075_BRATIO4A05_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A05_BRATIO3A075_BRATIO4A05_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A05_BRATIO3A075_BRATIO4A05_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A05_BRATIO3A075_BRATIO4A05_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A05_BRATIO3A075_BRATIO4A05_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A05_BRATIO3A075_BRATIO4A075_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A05_BRATIO3A075_BRATIO4A075_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A05_BRATIO3A075_BRATIO4A075_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A05_BRATIO3A075_BRATIO4A075_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A05_BRATIO3A075_BRATIO4A075_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A05_BRATIO3A075_BRATIO4A10_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A05_BRATIO3A075_BRATIO4A10_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A05_BRATIO3A075_BRATIO4A10_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A05_BRATIO3A075_BRATIO4A10_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A05_BRATIO3A075_BRATIO4A10_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A05_BRATIO3A10_BRATIO4A00_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A05_BRATIO3A10_BRATIO4A00_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A05_BRATIO3A10_BRATIO4A00_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A05_BRATIO3A10_BRATIO4A00_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A05_BRATIO3A10_BRATIO4A00_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A05_BRATIO3A10_BRATIO4A025_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A05_BRATIO3A10_BRATIO4A025_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A05_BRATIO3A10_BRATIO4A025_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A05_BRATIO3A10_BRATIO4A025_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A05_BRATIO3A10_BRATIO4A025_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A05_BRATIO3A10_BRATIO4A05_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A05_BRATIO3A10_BRATIO4A05_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A05_BRATIO3A10_BRATIO4A05_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A05_BRATIO3A10_BRATIO4A05_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A05_BRATIO3A10_BRATIO4A05_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A05_BRATIO3A10_BRATIO4A075_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A05_BRATIO3A10_BRATIO4A075_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A05_BRATIO3A10_BRATIO4A075_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A05_BRATIO3A10_BRATIO4A075_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A05_BRATIO3A10_BRATIO4A075_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A05_BRATIO3A10_BRATIO4A10_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A05_BRATIO3A10_BRATIO4A10_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A05_BRATIO3A10_BRATIO4A10_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A05_BRATIO3A10_BRATIO4A10_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A05_BRATIO3A10_BRATIO4A10_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A075_BRATIO3A00_BRATIO4A00_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A075_BRATIO3A00_BRATIO4A00_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A075_BRATIO3A00_BRATIO4A00_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A075_BRATIO3A00_BRATIO4A00_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A075_BRATIO3A00_BRATIO4A00_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A075_BRATIO3A00_BRATIO4A025_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A075_BRATIO3A00_BRATIO4A025_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A075_BRATIO3A00_BRATIO4A025_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A075_BRATIO3A00_BRATIO4A025_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A075_BRATIO3A00_BRATIO4A025_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A075_BRATIO3A00_BRATIO4A05_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A075_BRATIO3A00_BRATIO4A05_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A075_BRATIO3A00_BRATIO4A05_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A075_BRATIO3A00_BRATIO4A05_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A075_BRATIO3A00_BRATIO4A05_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A075_BRATIO3A00_BRATIO4A075_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A075_BRATIO3A00_BRATIO4A075_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A075_BRATIO3A00_BRATIO4A075_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A075_BRATIO3A00_BRATIO4A075_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A075_BRATIO3A00_BRATIO4A075_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A075_BRATIO3A00_BRATIO4A10_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A075_BRATIO3A00_BRATIO4A10_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A075_BRATIO3A00_BRATIO4A10_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A075_BRATIO3A00_BRATIO4A10_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A075_BRATIO3A00_BRATIO4A10_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A075_BRATIO3A025_BRATIO4A00_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A075_BRATIO3A025_BRATIO4A00_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A075_BRATIO3A025_BRATIO4A00_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A075_BRATIO3A025_BRATIO4A00_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A075_BRATIO3A025_BRATIO4A00_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A075_BRATIO3A025_BRATIO4A025_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A075_BRATIO3A025_BRATIO4A025_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A075_BRATIO3A025_BRATIO4A025_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A075_BRATIO3A025_BRATIO4A025_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A075_BRATIO3A025_BRATIO4A025_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A075_BRATIO3A025_BRATIO4A05_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A075_BRATIO3A025_BRATIO4A05_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A075_BRATIO3A025_BRATIO4A05_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A075_BRATIO3A025_BRATIO4A05_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A075_BRATIO3A025_BRATIO4A05_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A075_BRATIO3A025_BRATIO4A075_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A075_BRATIO3A025_BRATIO4A075_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A075_BRATIO3A025_BRATIO4A075_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A075_BRATIO3A025_BRATIO4A075_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A075_BRATIO3A025_BRATIO4A075_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A075_BRATIO3A025_BRATIO4A10_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A075_BRATIO3A025_BRATIO4A10_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A075_BRATIO3A025_BRATIO4A10_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A075_BRATIO3A025_BRATIO4A10_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A075_BRATIO3A025_BRATIO4A10_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A075_BRATIO3A05_BRATIO4A00_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A075_BRATIO3A05_BRATIO4A00_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A075_BRATIO3A05_BRATIO4A00_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A075_BRATIO3A05_BRATIO4A00_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A075_BRATIO3A05_BRATIO4A00_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A075_BRATIO3A05_BRATIO4A025_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A075_BRATIO3A05_BRATIO4A025_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A075_BRATIO3A05_BRATIO4A025_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A075_BRATIO3A05_BRATIO4A025_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A075_BRATIO3A05_BRATIO4A025_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A075_BRATIO3A05_BRATIO4A05_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A075_BRATIO3A05_BRATIO4A05_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A075_BRATIO3A05_BRATIO4A05_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A075_BRATIO3A05_BRATIO4A05_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A075_BRATIO3A05_BRATIO4A05_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A075_BRATIO3A05_BRATIO4A075_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A075_BRATIO3A05_BRATIO4A075_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A075_BRATIO3A05_BRATIO4A075_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A075_BRATIO3A05_BRATIO4A075_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A075_BRATIO3A05_BRATIO4A075_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A075_BRATIO3A05_BRATIO4A10_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A075_BRATIO3A05_BRATIO4A10_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A075_BRATIO3A05_BRATIO4A10_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A075_BRATIO3A05_BRATIO4A10_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A075_BRATIO3A05_BRATIO4A10_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A075_BRATIO3A075_BRATIO4A00_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A075_BRATIO3A075_BRATIO4A00_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A075_BRATIO3A075_BRATIO4A00_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A075_BRATIO3A075_BRATIO4A00_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A075_BRATIO3A075_BRATIO4A00_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A075_BRATIO3A075_BRATIO4A025_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A075_BRATIO3A075_BRATIO4A025_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A075_BRATIO3A075_BRATIO4A025_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A075_BRATIO3A075_BRATIO4A025_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A075_BRATIO3A075_BRATIO4A025_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A075_BRATIO3A075_BRATIO4A05_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A075_BRATIO3A075_BRATIO4A05_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A075_BRATIO3A075_BRATIO4A05_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A075_BRATIO3A075_BRATIO4A05_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A075_BRATIO3A075_BRATIO4A05_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A075_BRATIO3A075_BRATIO4A075_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A075_BRATIO3A075_BRATIO4A075_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A075_BRATIO3A075_BRATIO4A075_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A075_BRATIO3A075_BRATIO4A075_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A075_BRATIO3A075_BRATIO4A075_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A075_BRATIO3A075_BRATIO4A10_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A075_BRATIO3A075_BRATIO4A10_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A075_BRATIO3A075_BRATIO4A10_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A075_BRATIO3A075_BRATIO4A10_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A075_BRATIO3A075_BRATIO4A10_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A075_BRATIO3A10_BRATIO4A00_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A075_BRATIO3A10_BRATIO4A00_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A075_BRATIO3A10_BRATIO4A00_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A075_BRATIO3A10_BRATIO4A00_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A075_BRATIO3A10_BRATIO4A00_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A075_BRATIO3A10_BRATIO4A025_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A075_BRATIO3A10_BRATIO4A025_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A075_BRATIO3A10_BRATIO4A025_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A075_BRATIO3A10_BRATIO4A025_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A075_BRATIO3A10_BRATIO4A025_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A075_BRATIO3A10_BRATIO4A05_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A075_BRATIO3A10_BRATIO4A05_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A075_BRATIO3A10_BRATIO4A05_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A075_BRATIO3A10_BRATIO4A05_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A075_BRATIO3A10_BRATIO4A05_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A075_BRATIO3A10_BRATIO4A075_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A075_BRATIO3A10_BRATIO4A075_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A075_BRATIO3A10_BRATIO4A075_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A075_BRATIO3A10_BRATIO4A075_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A075_BRATIO3A10_BRATIO4A075_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A075_BRATIO3A10_BRATIO4A10_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A075_BRATIO3A10_BRATIO4A10_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A075_BRATIO3A10_BRATIO4A10_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A075_BRATIO3A10_BRATIO4A10_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A075_BRATIO3A10_BRATIO4A10_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A10_BRATIO3A00_BRATIO4A00_BRATIO5B00,0,0,0,1,0,0,1,0,1,1,3
_BRATIO1A00_BRATIO2A10_BRATIO3A00_BRATIO4A00_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A10_BRATIO3A00_BRATIO4A00_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A10_BRATIO3A00_BRATIO4A00_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A10_BRATIO3A00_BRATIO4A00_BRATIO5B10,0,0,0,1,0,0,1,0,1,1,3
_BRATIO1A00_BRATIO2A10_BRATIO3A00_BRATIO4A025_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A10_BRATIO3A00_BRATIO4A025_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A10_BRATIO3A00_BRATIO4A025_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A10_BRATIO3A00_BRATIO4A025_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A10_BRATIO3A00_BRATIO4A025_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A10_BRATIO3A00_BRATIO4A05_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A10_BRATIO3A00_BRATIO4A05_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A10_BRATIO3A00_BRATIO4A05_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A10_BRATIO3A00_BRATIO4A05_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A10_BRATIO3A00_BRATIO4A05_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A10_BRATIO3A00_BRATIO4A075_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A10_BRATIO3A00_BRATIO4A075_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A10_BRATIO3A00_BRATIO4A075_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A10_BRATIO3A00_BRATIO4A075_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A10_BRATIO3A00_BRATIO4A075_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A10_BRATIO3A00_BRATIO4A10_BRATIO5B00,0,0,0,1,0,0,1,0,1,1,3
_BRATIO1A00_BRATIO2A10_BRATIO3A00_BRATIO4A10_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A10_BRATIO3A00_BRATIO4A10_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A10_BRATIO3A00_BRATIO4A10_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A10_BRATIO3A00_BRATIO4A10_BRATIO5B10,0,0,0,1,0,0,1,0,1,1,3
_BRATIO1A00_BRATIO2A10_BRATIO3A025_BRATIO4A00_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A10_BRATIO3A025_BRATIO4A00_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A10_BRATIO3A025_BRATIO4A00_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A10_BRATIO3A025_BRATIO4A00_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A10_BRATIO3A025_BRATIO4A00_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A10_BRATIO3A025_BRATIO4A025_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A10_BRATIO3A025_BRATIO4A025_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A10_BRATIO3A025_BRATIO4A025_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A10_BRATIO3A025_BRATIO4A025_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A10_BRATIO3A025_BRATIO4A025_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A10_BRATIO3A025_BRATIO4A05_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A10_BRATIO3A025_BRATIO4A05_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A10_BRATIO3A025_BRATIO4A05_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A10_BRATIO3A025_BRATIO4A05_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A10_BRATIO3A025_BRATIO4A05_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A10_BRATIO3A025_BRATIO4A075_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A10_BRATIO3A025_BRATIO4A075_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A10_BRATIO3A025_BRATIO4A075_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A10_BRATIO3A025_BRATIO4A075_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A10_BRATIO3A025_BRATIO4A075_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A10_BRATIO3A025_BRATIO4A10_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A10_BRATIO3A025_BRATIO4A10_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A10_BRATIO3A025_BRATIO4A10_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A10_BRATIO3A025_BRATIO4A10_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A10_BRATIO3A025_BRATIO4A10_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A10_BRATIO3A05_BRATIO4A00_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A10_BRATIO3A05_BRATIO4A00_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A10_BRATIO3A05_BRATIO4A00_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A10_BRATIO3A05_BRATIO4A00_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A10_BRATIO3A05_BRATIO4A00_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A10_BRATIO3A05_BRATIO4A025_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A10_BRATIO3A05_BRATIO4A025_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A10_BRATIO3A05_BRATIO4A025_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A10_BRATIO3A05_BRATIO4A025_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A10_BRATIO3A05_BRATIO4A025_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A10_BRATIO3A05_BRATIO4A05_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A10_BRATIO3A05_BRATIO4A05_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A10_BRATIO3A05_BRATIO4A05_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A10_BRATIO3A05_BRATIO4A05_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A10_BRATIO3A05_BRATIO4A05_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A10_BRATIO3A05_BRATIO4A075_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A10_BRATIO3A05_BRATIO4A075_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A10_BRATIO3A05_BRATIO4A075_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A10_BRATIO3A05_BRATIO4A075_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A10_BRATIO3A05_BRATIO4A075_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A10_BRATIO3A05_BRATIO4A10_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A10_BRATIO3A05_BRATIO4A10_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A10_BRATIO3A05_BRATIO4A10_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A10_BRATIO3A05_BRATIO4A10_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A10_BRATIO3A05_BRATIO4A10_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A10_BRATIO3A075_BRATIO4A00_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A10_BRATIO3A075_BRATIO4A00_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A10_BRATIO3A075_BRATIO4A00_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A10_BRATIO3A075_BRATIO4A00_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A10_BRATIO3A075_BRATIO4A00_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A10_BRATIO3A075_BRATIO4A025_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A10_BRATIO3A075_BRATIO4A025_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A10_BRATIO3A075_BRATIO4A025_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A10_BRATIO3A075_BRATIO4A025_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A10_BRATIO3A075_BRATIO4A025_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A10_BRATIO3A075_BRATIO4A05_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A10_BRATIO3A075_BRATIO4A05_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A10_BRATIO3A075_BRATIO4A05_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A10_BRATIO3A075_BRATIO4A05_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A10_BRATIO3A075_BRATIO4A05_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A10_BRATIO3A075_BRATIO4A075_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A10_BRATIO3A075_BRATIO4A075_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A10_BRATIO3A075_BRATIO4A075_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A10_BRATIO3A075_BRATIO4A075_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A10_BRATIO3A075_BRATIO4A075_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A10_BRATIO3A075_BRATIO4A10_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A10_BRATIO3A075_BRATIO4A10_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A10_BRATIO3A075_BRATIO4A10_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A10_BRATIO3A075_BRATIO4A10_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A10_BRATIO3A075_BRATIO4A10_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A10_BRATIO3A10_BRATIO4A00_BRATIO5B00,0,0,0,1,0,0,1,0,1,1,3
_BRATIO1A00_BRATIO2A10_BRATIO3A10_BRATIO4A00_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A10_BRATIO3A10_BRATIO4A00_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A10_BRATIO3A10_BRATIO4A00_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A10_BRATIO3A10_BRATIO4A00_BRATIO5B10,0,0,0,1,0,0,1,0,1,1,3
_BRATIO1A00_BRATIO2A10_BRATIO3A10_BRATIO4A025_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A10_BRATIO3A10_BRATIO4A025_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A10_BRATIO3A10_BRATIO4A025_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A10_BRATIO3A10_BRATIO4A025_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A10_BRATIO3A10_BRATIO4A025_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A10_BRATIO3A10_BRATIO4A05_BRATIO5B00,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A10_BRATIO3A10_BRATIO4A05_BRATIO5B025,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A10_BRATIO3A10_BRATIO4A05_BRATIO5B05,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A10_BRATIO3A10_BRATIO4A05_BRATIO5B075,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A10_BRATIO3A10_BRATIO4A05_BRATIO5B10,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A10_BRATIO3A10_BRATIO4A075_BRATIO5B00,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A10_BRATIO3A10_BRATIO4A075_BRATIO5B025,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A10_BRATIO3A10_BRATIO4A075_BRATIO5B05,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A10_BRATIO3A10_BRATIO4A075_BRATIO5B075,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A10_BRATIO3A10_BRATIO4A075_BRATIO5B10,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A10_BRATIO3A10_BRATIO4A10_BRATIO5B00,0,0,0,1,1,0,1,0,1,1,2
_BRATIO1A00_BRATIO2A10_BRATIO3A10_BRATIO4A10_BRATIO5B025,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A10_BRATIO3A10_BRATIO4A10_BRATIO5B05,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A10_BRATIO3A10_BRATIO4A10_BRATIO5B075,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A10_BRATIO3A10_BRATIO4A10_BRATIO5B10,0,0,0,1,1,0,1,0,1,1,2
_BRATIO1A025_BRATIO2A00_BRATIO3A00_BRATIO4A00_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A00_BRATIO3A00_BRATIO4A00_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A00_BRATIO3A00_BRATIO4A00_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A00_BRATIO3A00_BRATIO4A00_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A00_BRATIO3A00_BRATIO4A00_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A00_BRATIO3A00_BRATIO4A025_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A00_BRATIO3A00_BRATIO4A025_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A00_BRATIO3A00_BRATIO4A025_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A00_BRATIO3A00_BRATIO4A025_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A00_BRATIO3A00_BRATIO4A025_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A00_BRATIO3A00_BRATIO4A05_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A00_BRATIO3A00_BRATIO4A05_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A00_BRATIO3A00_BRATIO4A05_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A00_BRATIO3A00_BRATIO4A05_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A00_BRATIO3A00_BRATIO4A05_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A00_BRATIO3A00_BRATIO4A075_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A00_BRATIO3A00_BRATIO4A075_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A00_BRATIO3A00_BRATIO4A075_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A00_BRATIO3A00_BRATIO4A075_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A00_BRATIO3A00_BRATIO4A075_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A00_BRATIO3A00_BRATIO4A10_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A00_BRATIO3A00_BRATIO4A10_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A00_BRATIO3A00_BRATIO4A10_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A00_BRATIO3A00_BRATIO4A10_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A00_BRATIO3A00_BRATIO4A10_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A00_BRATIO3A025_BRATIO4A00_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A00_BRATIO3A025_BRATIO4A00_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A00_BRATIO3A025_BRATIO4A00_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A00_BRATIO3A025_BRATIO4A00_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A00_BRATIO3A025_BRATIO4A00_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A00_BRATIO3A025_BRATIO4A025_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A00_BRATIO3A025_BRATIO4A025_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A00_BRATIO3A025_BRATIO4A025_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A00_BRATIO3A025_BRATIO4A025_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A00_BRATIO3A025_BRATIO4A025_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A00_BRATIO3A025_BRATIO4A05_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A00_BRATIO3A025_BRATIO4A05_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A00_BRATIO3A025_BRATIO4A05_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A00_BRATIO3A025_BRATIO4A05_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A00_BRATIO3A025_BRATIO4A05_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A00_BRATIO3A025_BRATIO4A075_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A00_BRATIO3A025_BRATIO4A075_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A00_BRATIO3A025_BRATIO4A075_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A00_BRATIO3A025_BRATIO4A075_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A00_BRATIO3A025_BRATIO4A075_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A00_BRATIO3A025_BRATIO4A10_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A00_BRATIO3A025_BRATIO4A10_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A00_BRATIO3A025_BRATIO4A10_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A00_BRATIO3A025_BRATIO4A10_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A00_BRATIO3A025_BRATIO4A10_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A00_BRATIO3A05_BRATIO4A00_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A00_BRATIO3A05_BRATIO4A00_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A00_BRATIO3A05_BRATIO4A00_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A00_BRATIO3A05_BRATIO4A00_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A00_BRATIO3A05_BRATIO4A00_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A00_BRATIO3A05_BRATIO4A025_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A00_BRATIO3A05_BRATIO4A025_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A00_BRATIO3A05_BRATIO4A025_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A00_BRATIO3A05_BRATIO4A025_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A00_BRATIO3A05_BRATIO4A025_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A00_BRATIO3A05_BRATIO4A05_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A00_BRATIO3A05_BRATIO4A05_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A00_BRATIO3A05_BRATIO4A05_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A00_BRATIO3A05_BRATIO4A05_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A00_BRATIO3A05_BRATIO4A05_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A00_BRATIO3A05_BRATIO4A075_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A00_BRATIO3A05_BRATIO4A075_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A00_BRATIO3A05_BRATIO4A075_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A00_BRATIO3A05_BRATIO4A075_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A00_BRATIO3A05_BRATIO4A075_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A00_BRATIO3A05_BRATIO4A10_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A00_BRATIO3A05_BRATIO4A10_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A00_BRATIO3A05_BRATIO4A10_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A00_BRATIO3A05_BRATIO4A10_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A00_BRATIO3A05_BRATIO4A10_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A00_BRATIO3A075_BRATIO4A00_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A00_BRATIO3A075_BRATIO4A00_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A00_BRATIO3A075_BRATIO4A00_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A00_BRATIO3A075_BRATIO4A00_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A00_BRATIO3A075_BRATIO4A00_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A00_BRATIO3A075_BRATIO4A025_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A00_BRATIO3A075_BRATIO4A025_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A00_BRATIO3A075_BRATIO4A025_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A00_BRATIO3A075_BRATIO4A025_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A00_BRATIO3A075_BRATIO4A025_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A00_BRATIO3A075_BRATIO4A05_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A00_BRATIO3A075_BRATIO4A05_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A00_BRATIO3A075_BRATIO4A05_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A00_BRATIO3A075_BRATIO4A05_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A00_BRATIO3A075_BRATIO4A05_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A00_BRATIO3A075_BRATIO4A075_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A00_BRATIO3A075_BRATIO4A075_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A00_BRATIO3A075_BRATIO4A075_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A00_BRATIO3A075_BRATIO4A075_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A00_BRATIO3A075_BRATIO4A075_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A00_BRATIO3A075_BRATIO4A10_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A00_BRATIO3A075_BRATIO4A10_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A00_BRATIO3A075_BRATIO4A10_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A00_BRATIO3A075_BRATIO4A10_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A00_BRATIO3A075_BRATIO4A10_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A00_BRATIO3A10_BRATIO4A00_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A00_BRATIO3A10_BRATIO4A00_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A00_BRATIO3A10_BRATIO4A00_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A00_BRATIO3A10_BRATIO4A00_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A00_BRATIO3A10_BRATIO4A00_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A00_BRATIO3A10_BRATIO4A025_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A00_BRATIO3A10_BRATIO4A025_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A00_BRATIO3A10_BRATIO4A025_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A00_BRATIO3A10_BRATIO4A025_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A00_BRATIO3A10_BRATIO4A025_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A00_BRATIO3A10_BRATIO4A05_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A00_BRATIO3A10_BRATIO4A05_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A00_BRATIO3A10_BRATIO4A05_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A00_BRATIO3A10_BRATIO4A05_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A00_BRATIO3A10_BRATIO4A05_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A00_BRATIO3A10_BRATIO4A075_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A00_BRATIO3A10_BRATIO4A075_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A00_BRATIO3A10_BRATIO4A075_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A00_BRATIO3A10_BRATIO4A075_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A00_BRATIO3A10_BRATIO4A075_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A00_BRATIO3A10_BRATIO4A10_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A00_BRATIO3A10_BRATIO4A10_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A00_BRATIO3A10_BRATIO4A10_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A00_BRATIO3A10_BRATIO4A10_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A00_BRATIO3A10_BRATIO4A10_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A025_BRATIO3A00_BRATIO4A00_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A025_BRATIO3A00_BRATIO4A00_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A025_BRATIO3A00_BRATIO4A00_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A025_BRATIO3A00_BRATIO4A00_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A025_BRATIO3A00_BRATIO4A00_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A025_BRATIO3A00_BRATIO4A025_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A025_BRATIO3A00_BRATIO4A025_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A025_BRATIO3A00_BRATIO4A025_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A025_BRATIO3A00_BRATIO4A025_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A025_BRATIO3A00_BRATIO4A025_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A025_BRATIO3A00_BRATIO4A05_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A025_BRATIO3A00_BRATIO4A05_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A025_BRATIO3A00_BRATIO4A05_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A025_BRATIO3A00_BRATIO4A05_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A025_BRATIO3A00_BRATIO4A05_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A025_BRATIO3A00_BRATIO4A075_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A025_BRATIO3A00_BRATIO4A075_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A025_BRATIO3A00_BRATIO4A075_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A025_BRATIO3A00_BRATIO4A075_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A025_BRATIO3A00_BRATIO4A075_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A025_BRATIO3A00_BRATIO4A10_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A025_BRATIO3A00_BRATIO4A10_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A025_BRATIO3A00_BRATIO4A10_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A025_BRATIO3A00_BRATIO4A10_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A025_BRATIO3A00_BRATIO4A10_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A025_BRATIO3A025_BRATIO4A00_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A025_BRATIO3A025_BRATIO4A00_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A025_BRATIO3A025_BRATIO4A00_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A025_BRATIO3A025_BRATIO4A00_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A025_BRATIO3A025_BRATIO4A00_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A025_BRATIO3A025_BRATIO4A025_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A025_BRATIO3A025_BRATIO4A025_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A025_BRATIO3A025_BRATIO4A025_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A025_BRATIO3A025_BRATIO4A025_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A025_BRATIO3A025_BRATIO4A025_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A025_BRATIO3A025_BRATIO4A05_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A025_BRATIO3A025_BRATIO4A05_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A025_BRATIO3A025_BRATIO4A05_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A025_BRATIO3A025_BRATIO4A05_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A025_BRATIO3A025_BRATIO4A05_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A025_BRATIO3A025_BRATIO4A075_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A025_BRATIO3A025_BRATIO4A075_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A025_BRATIO3A025_BRATIO4A075_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A025_BRATIO3A025_BRATIO4A075_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A025_BRATIO3A025_BRATIO4A075_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A025_BRATIO3A025_BRATIO4A10_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A025_BRATIO3A025_BRATIO4A10_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A025_BRATIO3A025_BRATIO4A10_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A025_BRATIO3A025_BRATIO4A10_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A025_BRATIO3A025_BRATIO4A10_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A025_BRATIO3A05_BRATIO4A00_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A025_BRATIO3A05_BRATIO4A00_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A025_BRATIO3A05_BRATIO4A00_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A025_BRATIO3A05_BRATIO4A00_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A025_BRATIO3A05_BRATIO4A00_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A025_BRATIO3A05_BRATIO4A025_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A025_BRATIO3A05_BRATIO4A025_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A025_BRATIO3A05_BRATIO4A025_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A025_BRATIO3A05_BRATIO4A025_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A025_BRATIO3A05_BRATIO4A025_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A025_BRATIO3A05_BRATIO4A05_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A025_BRATIO3A05_BRATIO4A05_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A025_BRATIO3A05_BRATIO4A05_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A025_BRATIO3A05_BRATIO4A05_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A025_BRATIO3A05_BRATIO4A05_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A025_BRATIO3A05_BRATIO4A075_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A025_BRATIO3A05_BRATIO4A075_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A025_BRATIO3A05_BRATIO4A075_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A025_BRATIO3A05_BRATIO4A075_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A025_BRATIO3A05_BRATIO4A075_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A025_BRATIO3A05_BRATIO4A10_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A025_BRATIO3A05_BRATIO4A10_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A025_BRATIO3A05_BRATIO4A10_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A025_BRATIO3A05_BRATIO4A10_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A025_BRATIO3A05_BRATIO4A10_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A025_BRATIO3A075_BRATIO4A00_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A025_BRATIO3A075_BRATIO4A00_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A025_BRATIO3A075_BRATIO4A00_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A025_BRATIO3A075_BRATIO4A00_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A025_BRATIO3A075_BRATIO4A00_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A025_BRATIO3A075_BRATIO4A025_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A025_BRATIO3A075_BRATIO4A025_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A025_BRATIO3A075_BRATIO4A025_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A025_BRATIO3A075_BRATIO4A025_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A025_BRATIO3A075_BRATIO4A025_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A025_BRATIO3A075_BRATIO4A05_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A025_BRATIO3A075_BRATIO4A05_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A025_BRATIO3A075_BRATIO4A05_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A025_BRATIO3A075_BRATIO4A05_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A025_BRATIO3A075_BRATIO4A05_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A025_BRATIO3A075_BRATIO4A075_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A025_BRATIO3A075_BRATIO4A075_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A025_BRATIO3A075_BRATIO4A075_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A025_BRATIO3A075_BRATIO4A075_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A025_BRATIO3A075_BRATIO4A075_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A025_BRATIO3A075_BRATIO4A10_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A025_BRATIO3A075_BRATIO4A10_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A025_BRATIO3A075_BRATIO4A10_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A025_BRATIO3A075_BRATIO4A10_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A025_BRATIO3A075_BRATIO4A10_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A025_BRATIO3A10_BRATIO4A00_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A025_BRATIO3A10_BRATIO4A00_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A025_BRATIO3A10_BRATIO4A00_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A025_BRATIO3A10_BRATIO4A00_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A025_BRATIO3A10_BRATIO4A00_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A025_BRATIO3A10_BRATIO4A025_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A025_BRATIO3A10_BRATIO4A025_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A025_BRATIO3A10_BRATIO4A025_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A025_BRATIO3A10_BRATIO4A025_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A025_BRATIO3A10_BRATIO4A025_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A025_BRATIO3A10_BRATIO4A05_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A025_BRATIO3A10_BRATIO4A05_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A025_BRATIO3A10_BRATIO4A05_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A025_BRATIO3A10_BRATIO4A05_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A025_BRATIO3A10_BRATIO4A05_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A025_BRATIO3A10_BRATIO4A075_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A025_BRATIO3A10_BRATIO4A075_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A025_BRATIO3A10_BRATIO4A075_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A025_BRATIO3A10_BRATIO4A075_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A025_BRATIO3A10_BRATIO4A075_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A025_BRATIO3A10_BRATIO4A10_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A025_BRATIO3A10_BRATIO4A10_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A025_BRATIO3A10_BRATIO4A10_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A025_BRATIO3A10_BRATIO4A10_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A025_BRATIO3A10_BRATIO4A10_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A05_BRATIO3A00_BRATIO4A00_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A05_BRATIO3A00_BRATIO4A00_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A05_BRATIO3A00_BRATIO4A00_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A05_BRATIO3A00_BRATIO4A00_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A05_BRATIO3A00_BRATIO4A00_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A05_BRATIO3A00_BRATIO4A025_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A05_BRATIO3A00_BRATIO4A025_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A05_BRATIO3A00_BRATIO4A025_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A05_BRATIO3A00_BRATIO4A025_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A05_BRATIO3A00_BRATIO4A025_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A05_BRATIO3A00_BRATIO4A05_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A05_BRATIO3A00_BRATIO4A05_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A05_BRATIO3A00_BRATIO4A05_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A05_BRATIO3A00_BRATIO4A05_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A05_BRATIO3A00_BRATIO4A05_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A05_BRATIO3A00_BRATIO4A075_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A05_BRATIO3A00_BRATIO4A075_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A05_BRATIO3A00_BRATIO4A075_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A05_BRATIO3A00_BRATIO4A075_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A05_BRATIO3A00_BRATIO4A075_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A05_BRATIO3A00_BRATIO4A10_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A05_BRATIO3A00_BRATIO4A10_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A05_BRATIO3A00_BRATIO4A10_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A05_BRATIO3A00_BRATIO4A10_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A05_BRATIO3A00_BRATIO4A10_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A05_BRATIO3A025_BRATIO4A00_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A05_BRATIO3A025_BRATIO4A00_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A05_BRATIO3A025_BRATIO4A00_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A05_BRATIO3A025_BRATIO4A00_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A05_BRATIO3A025_BRATIO4A00_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A05_BRATIO3A025_BRATIO4A025_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A05_BRATIO3A025_BRATIO4A025_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A05_BRATIO3A025_BRATIO4A025_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A05_BRATIO3A025_BRATIO4A025_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A05_BRATIO3A025_BRATIO4A025_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A05_BRATIO3A025_BRATIO4A05_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A05_BRATIO3A025_BRATIO4A05_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A05_BRATIO3A025_BRATIO4A05_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A05_BRATIO3A025_BRATIO4A05_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A05_BRATIO3A025_BRATIO4A05_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A05_BRATIO3A025_BRATIO4A075_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A05_BRATIO3A025_BRATIO4A075_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A05_BRATIO3A025_BRATIO4A075_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A05_BRATIO3A025_BRATIO4A075_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A05_BRATIO3A025_BRATIO4A075_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A05_BRATIO3A025_BRATIO4A10_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A05_BRATIO3A025_BRATIO4A10_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A05_BRATIO3A025_BRATIO4A10_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A05_BRATIO3A025_BRATIO4A10_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A05_BRATIO3A025_BRATIO4A10_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A05_BRATIO3A05_BRATIO4A00_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A05_BRATIO3A05_BRATIO4A00_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A05_BRATIO3A05_BRATIO4A00_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A05_BRATIO3A05_BRATIO4A00_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A05_BRATIO3A05_BRATIO4A00_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A05_BRATIO3A05_BRATIO4A025_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A05_BRATIO3A05_BRATIO4A025_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A05_BRATIO3A05_BRATIO4A025_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A05_BRATIO3A05_BRATIO4A025_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A05_BRATIO3A05_BRATIO4A025_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A05_BRATIO3A05_BRATIO4A05_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A05_BRATIO3A05_BRATIO4A05_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A05_BRATIO3A05_BRATIO4A05_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A05_BRATIO3A05_BRATIO4A05_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A05_BRATIO3A05_BRATIO4A05_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A05_BRATIO3A05_BRATIO4A075_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A05_BRATIO3A05_BRATIO4A075_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A05_BRATIO3A05_BRATIO4A075_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A05_BRATIO3A05_BRATIO4A075_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A05_BRATIO3A05_BRATIO4A075_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A05_BRATIO3A05_BRATIO4A10_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A05_BRATIO3A05_BRATIO4A10_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A05_BRATIO3A05_BRATIO4A10_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A05_BRATIO3A05_BRATIO4A10_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A05_BRATIO3A05_BRATIO4A10_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A05_BRATIO3A075_BRATIO4A00_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A05_BRATIO3A075_BRATIO4A00_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A05_BRATIO3A075_BRATIO4A00_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A05_BRATIO3A075_BRATIO4A00_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A05_BRATIO3A075_BRATIO4A00_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A05_BRATIO3A075_BRATIO4A025_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A05_BRATIO3A075_BRATIO4A025_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A05_BRATIO3A075_BRATIO4A025_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A05_BRATIO3A075_BRATIO4A025_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A05_BRATIO3A075_BRATIO4A025_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A05_BRATIO3A075_BRATIO4A05_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A05_BRATIO3A075_BRATIO4A05_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A05_BRATIO3A075_BRATIO4A05_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A05_BRATIO3A075_BRATIO4A05_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A05_BRATIO3A075_BRATIO4A05_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A05_BRATIO3A075_BRATIO4A075_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A05_BRATIO3A075_BRATIO4A075_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A05_BRATIO3A075_BRATIO4A075_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A05_BRATIO3A075_BRATIO4A075_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A05_BRATIO3A075_BRATIO4A075_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A05_BRATIO3A075_BRATIO4A10_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A05_BRATIO3A075_BRATIO4A10_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A05_BRATIO3A075_BRATIO4A10_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A05_BRATIO3A075_BRATIO4A10_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A05_BRATIO3A075_BRATIO4A10_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A05_BRATIO3A10_BRATIO4A00_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A05_BRATIO3A10_BRATIO4A00_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A05_BRATIO3A10_BRATIO4A00_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A05_BRATIO3A10_BRATIO4A00_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A05_BRATIO3A10_BRATIO4A00_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A05_BRATIO3A10_BRATIO4A025_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A05_BRATIO3A10_BRATIO4A025_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A05_BRATIO3A10_BRATIO4A025_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A05_BRATIO3A10_BRATIO4A025_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A05_BRATIO3A10_BRATIO4A025_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A05_BRATIO3A10_BRATIO4A05_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A05_BRATIO3A10_BRATIO4A05_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A05_BRATIO3A10_BRATIO4A05_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A05_BRATIO3A10_BRATIO4A05_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A05_BRATIO3A10_BRATIO4A05_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A05_BRATIO3A10_BRATIO4A075_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A05_BRATIO3A10_BRATIO4A075_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A05_BRATIO3A10_BRATIO4A075_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A05_BRATIO3A10_BRATIO4A075_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A05_BRATIO3A10_BRATIO4A075_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A05_BRATIO3A10_BRATIO4A10_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A05_BRATIO3A10_BRATIO4A10_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A05_BRATIO3A10_BRATIO4A10_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A05_BRATIO3A10_BRATIO4A10_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A05_BRATIO3A10_BRATIO4A10_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A075_BRATIO3A00_BRATIO4A00_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A075_BRATIO3A00_BRATIO4A00_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A075_BRATIO3A00_BRATIO4A00_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A075_BRATIO3A00_BRATIO4A00_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A075_BRATIO3A00_BRATIO4A00_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A075_BRATIO3A00_BRATIO4A025_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A075_BRATIO3A00_BRATIO4A025_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A075_BRATIO3A00_BRATIO4A025_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A075_BRATIO3A00_BRATIO4A025_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A075_BRATIO3A00_BRATIO4A025_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A075_BRATIO3A00_BRATIO4A05_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A075_BRATIO3A00_BRATIO4A05_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A075_BRATIO3A00_BRATIO4A05_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A075_BRATIO3A00_BRATIO4A05_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A075_BRATIO3A00_BRATIO4A05_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A075_BRATIO3A00_BRATIO4A075_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A075_BRATIO3A00_BRATIO4A075_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A075_BRATIO3A00_BRATIO4A075_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A075_BRATIO3A00_BRATIO4A075_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A075_BRATIO3A00_BRATIO4A075_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A075_BRATIO3A00_BRATIO4A10_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A075_BRATIO3A00_BRATIO4A10_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A075_BRATIO3A00_BRATIO4A10_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A075_BRATIO3A00_BRATIO4A10_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A075_BRATIO3A00_BRATIO4A10_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A075_BRATIO3A025_BRATIO4A00_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A075_BRATIO3A025_BRATIO4A00_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A075_BRATIO3A025_BRATIO4A00_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A075_BRATIO3A025_BRATIO4A00_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A075_BRATIO3A025_BRATIO4A00_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A075_BRATIO3A025_BRATIO4A025_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A075_BRATIO3A025_BRATIO4A025_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A075_BRATIO3A025_BRATIO4A025_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A075_BRATIO3A025_BRATIO4A025_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A075_BRATIO3A025_BRATIO4A025_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A075_BRATIO3A025_BRATIO4A05_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A075_BRATIO3A025_BRATIO4A05_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A075_BRATIO3A025_BRATIO4A05_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A075_BRATIO3A025_BRATIO4A05_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A075_BRATIO3A025_BRATIO4A05_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A075_BRATIO3A025_BRATIO4A075_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A075_BRATIO3A025_BRATIO4A075_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A075_BRATIO3A025_BRATIO4A075_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A075_BRATIO3A025_BRATIO4A075_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A075_BRATIO3A025_BRATIO4A075_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A075_BRATIO3A025_BRATIO4A10_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A075_BRATIO3A025_BRATIO4A10_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A075_BRATIO3A025_BRATIO4A10_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A075_BRATIO3A025_BRATIO4A10_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A075_BRATIO3A025_BRATIO4A10_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A075_BRATIO3A05_BRATIO4A00_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A075_BRATIO3A05_BRATIO4A00_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A075_BRATIO3A05_BRATIO4A00_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A075_BRATIO3A05_BRATIO4A00_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A075_BRATIO3A05_BRATIO4A00_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A075_BRATIO3A05_BRATIO4A025_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A075_BRATIO3A05_BRATIO4A025_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A075_BRATIO3A05_BRATIO4A025_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A075_BRATIO3A05_BRATIO4A025_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A075_BRATIO3A05_BRATIO4A025_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A075_BRATIO3A05_BRATIO4A05_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A075_BRATIO3A05_BRATIO4A05_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A075_BRATIO3A05_BRATIO4A05_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A075_BRATIO3A05_BRATIO4A05_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A075_BRATIO3A05_BRATIO4A05_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A075_BRATIO3A05_BRATIO4A075_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A075_BRATIO3A05_BRATIO4A075_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A075_BRATIO3A05_BRATIO4A075_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A075_BRATIO3A05_BRATIO4A075_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A075_BRATIO3A05_BRATIO4A075_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A075_BRATIO3A05_BRATIO4A10_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A075_BRATIO3A05_BRATIO4A10_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A075_BRATIO3A05_BRATIO4A10_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A075_BRATIO3A05_BRATIO4A10_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A075_BRATIO3A05_BRATIO4A10_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A075_BRATIO3A075_BRATIO4A00_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A075_BRATIO3A075_BRATIO4A00_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A075_BRATIO3A075_BRATIO4A00_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A075_BRATIO3A075_BRATIO4A00_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A075_BRATIO3A075_BRATIO4A00_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A075_BRATIO3A075_BRATIO4A025_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A075_BRATIO3A075_BRATIO4A025_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A075_BRATIO3A075_BRATIO4A025_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A075_BRATIO3A075_BRATIO4A025_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A075_BRATIO3A075_BRATIO4A025_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A075_BRATIO3A075_BRATIO4A05_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A075_BRATIO3A075_BRATIO4A05_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A075_BRATIO3A075_BRATIO4A05_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A075_BRATIO3A075_BRATIO4A05_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A075_BRATIO3A075_BRATIO4A05_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A075_BRATIO3A075_BRATIO4A075_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A075_BRATIO3A075_BRATIO4A075_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A075_BRATIO3A075_BRATIO4A075_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A075_BRATIO3A075_BRATIO4A075_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A075_BRATIO3A075_BRATIO4A075_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A075_BRATIO3A075_BRATIO4A10_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A075_BRATIO3A075_BRATIO4A10_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A075_BRATIO3A075_BRATIO4A10_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A075_BRATIO3A075_BRATIO4A10_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A075_BRATIO3A075_BRATIO4A10_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A075_BRATIO3A10_BRATIO4A00_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A075_BRATIO3A10_BRATIO4A00_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A075_BRATIO3A10_BRATIO4A00_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A075_BRATIO3A10_BRATIO4A00_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A075_BRATIO3A10_BRATIO4A00_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A075_BRATIO3A10_BRATIO4A025_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A075_BRATIO3A10_BRATIO4A025_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A075_BRATIO3A10_BRATIO4A025_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A075_BRATIO3A10_BRATIO4A025_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A075_BRATIO3A10_BRATIO4A025_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A075_BRATIO3A10_BRATIO4A05_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A075_BRATIO3A10_BRATIO4A05_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A075_BRATIO3A10_BRATIO4A05_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A075_BRATIO3A10_BRATIO4A05_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A075_BRATIO3A10_BRATIO4A05_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A075_BRATIO3A10_BRATIO4A075_BRATIO5B00,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A075_BRATIO3A10_BRATIO4A075_BRATIO5B025,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A075_BRATIO3A10_BRATIO4A075_BRATIO5B05,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A075_BRATIO3A10_BRATIO4A075_BRATIO5B075,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A075_BRATIO3A10_BRATIO4A075_BRATIO5B10,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A075_BRATIO3A10_BRATIO4A10_BRATIO5B00,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A075_BRATIO3A10_BRATIO4A10_BRATIO5B025,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A075_BRATIO3A10_BRATIO4A10_BRATIO5B05,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A075_BRATIO3A10_BRATIO4A10_BRATIO5B075,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A075_BRATIO3A10_BRATIO4A10_BRATIO5B10,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A10_BRATIO3A00_BRATIO4A00_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A10_BRATIO3A00_BRATIO4A00_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A10_BRATIO3A00_BRATIO4A00_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A10_BRATIO3A00_BRATIO4A00_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A10_BRATIO3A00_BRATIO4A00_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A10_BRATIO3A00_BRATIO4A025_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A10_BRATIO3A00_BRATIO4A025_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A10_BRATIO3A00_BRATIO4A025_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A10_BRATIO3A00_BRATIO4A025_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A10_BRATIO3A00_BRATIO4A025_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A10_BRATIO3A00_BRATIO4A05_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A10_BRATIO3A00_BRATIO4A05_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A10_BRATIO3A00_BRATIO4A05_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A10_BRATIO3A00_BRATIO4A05_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A10_BRATIO3A00_BRATIO4A05_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A10_BRATIO3A00_BRATIO4A075_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A10_BRATIO3A00_BRATIO4A075_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A10_BRATIO3A00_BRATIO4A075_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A10_BRATIO3A00_BRATIO4A075_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A10_BRATIO3A00_BRATIO4A075_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A10_BRATIO3A00_BRATIO4A10_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A10_BRATIO3A00_BRATIO4A10_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A10_BRATIO3A00_BRATIO4A10_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A10_BRATIO3A00_BRATIO4A10_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A10_BRATIO3A00_BRATIO4A10_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A10_BRATIO3A025_BRATIO4A00_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A10_BRATIO3A025_BRATIO4A00_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A10_BRATIO3A025_BRATIO4A00_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A10_BRATIO3A025_BRATIO4A00_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A10_BRATIO3A025_BRATIO4A00_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A10_BRATIO3A025_BRATIO4A025_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A10_BRATIO3A025_BRATIO4A025_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A10_BRATIO3A025_BRATIO4A025_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A10_BRATIO3A025_BRATIO4A025_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A10_BRATIO3A025_BRATIO4A025_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A10_BRATIO3A025_BRATIO4A05_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A10_BRATIO3A025_BRATIO4A05_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A10_BRATIO3A025_BRATIO4A05_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A10_BRATIO3A025_BRATIO4A05_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A10_BRATIO3A025_BRATIO4A05_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A10_BRATIO3A025_BRATIO4A075_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A10_BRATIO3A025_BRATIO4A075_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A10_BRATIO3A025_BRATIO4A075_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A10_BRATIO3A025_BRATIO4A075_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A10_BRATIO3A025_BRATIO4A075_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A10_BRATIO3A025_BRATIO4A10_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A10_BRATIO3A025_BRATIO4A10_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A10_BRATIO3A025_BRATIO4A10_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A10_BRATIO3A025_BRATIO4A10_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A10_BRATIO3A025_BRATIO4A10_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A10_BRATIO3A05_BRATIO4A00_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A10_BRATIO3A05_BRATIO4A00_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A10_BRATIO3A05_BRATIO4A00_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A10_BRATIO3A05_BRATIO4A00_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A10_BRATIO3A05_BRATIO4A00_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A10_BRATIO3A05_BRATIO4A025_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A10_BRATIO3A05_BRATIO4A025_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A10_BRATIO3A05_BRATIO4A025_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A10_BRATIO3A05_BRATIO4A025_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A10_BRATIO3A05_BRATIO4A025_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A10_BRATIO3A05_BRATIO4A05_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A10_BRATIO3A05_BRATIO4A05_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A10_BRATIO3A05_BRATIO4A05_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A10_BRATIO3A05_BRATIO4A05_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A10_BRATIO3A05_BRATIO4A05_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A10_BRATIO3A05_BRATIO4A075_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A10_BRATIO3A05_BRATIO4A075_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A10_BRATIO3A05_BRATIO4A075_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A10_BRATIO3A05_BRATIO4A075_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A10_BRATIO3A05_BRATIO4A075_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A10_BRATIO3A05_BRATIO4A10_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A10_BRATIO3A05_BRATIO4A10_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A10_BRATIO3A05_BRATIO4A10_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A10_BRATIO3A05_BRATIO4A10_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A10_BRATIO3A05_BRATIO4A10_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A10_BRATIO3A075_BRATIO4A00_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A10_BRATIO3A075_BRATIO4A00_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A10_BRATIO3A075_BRATIO4A00_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A10_BRATIO3A075_BRATIO4A00_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A10_BRATIO3A075_BRATIO4A00_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A10_BRATIO3A075_BRATIO4A025_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A10_BRATIO3A075_BRATIO4A025_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A10_BRATIO3A075_BRATIO4A025_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A10_BRATIO3A075_BRATIO4A025_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A10_BRATIO3A075_BRATIO4A025_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A10_BRATIO3A075_BRATIO4A05_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A10_BRATIO3A075_BRATIO4A05_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A10_BRATIO3A075_BRATIO4A05_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A10_BRATIO3A075_BRATIO4A05_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A10_BRATIO3A075_BRATIO4A05_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A10_BRATIO3A075_BRATIO4A075_BRATIO5B00,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A10_BRATIO3A075_BRATIO4A075_BRATIO5B025,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A10_BRATIO3A075_BRATIO4A075_BRATIO5B05,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A10_BRATIO3A075_BRATIO4A075_BRATIO5B075,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A10_BRATIO3A075_BRATIO4A075_BRATIO5B10,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A10_BRATIO3A075_BRATIO4A10_BRATIO5B00,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A10_BRATIO3A075_BRATIO4A10_BRATIO5B025,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A10_BRATIO3A075_BRATIO4A10_BRATIO5B05,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A10_BRATIO3A075_BRATIO4A10_BRATIO5B075,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A10_BRATIO3A075_BRATIO4A10_BRATIO5B10,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A10_BRATIO3A10_BRATIO4A00_BRATIO5B00,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A10_BRATIO3A10_BRATIO4A00_BRATIO5B025,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A10_BRATIO3A10_BRATIO4A00_BRATIO5B05,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A10_BRATIO3A10_BRATIO4A00_BRATIO5B075,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A10_BRATIO3A10_BRATIO4A00_BRATIO5B10,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A10_BRATIO3A10_BRATIO4A025_BRATIO5B00,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A10_BRATIO3A10_BRATIO4A025_BRATIO5B025,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A10_BRATIO3A10_BRATIO4A025_BRATIO5B05,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A10_BRATIO3A10_BRATIO4A025_BRATIO5B075,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A10_BRATIO3A10_BRATIO4A025_BRATIO5B10,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A10_BRATIO3A10_BRATIO4A05_BRATIO5B00,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A10_BRATIO3A10_BRATIO4A05_BRATIO5B025,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A10_BRATIO3A10_BRATIO4A05_BRATIO5B05,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A10_BRATIO3A10_BRATIO4A05_BRATIO5B075,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A10_BRATIO3A10_BRATIO4A05_BRATIO5B10,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A10_BRATIO3A10_BRATIO4A075_BRATIO5B00,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A10_BRATIO3A10_BRATIO4A075_BRATIO5B025,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A10_BRATIO3A10_BRATIO4A075_BRATIO5B05,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A10_BRATIO3A10_BRATIO4A075_BRATIO5B075,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A10_BRATIO3A10_BRATIO4A075_BRATIO5B10,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A10_BRATIO3A10_BRATIO4A10_BRATIO5B00,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A10_BRATIO3A10_BRATIO4A10_BRATIO5B025,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A10_BRATIO3A10_BRATIO4A10_BRATIO5B05,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A10_BRATIO3A10_BRATIO4A10_BRATIO5B075,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A10_BRATIO3A10_BRATIO4A10_BRATIO5B10,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A00_BRATIO3A00_BRATIO4A00_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A00_BRATIO3A00_BRATIO4A00_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A00_BRATIO3A00_BRATIO4A00_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A00_BRATIO3A00_BRATIO4A00_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A00_BRATIO3A00_BRATIO4A00_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A00_BRATIO3A00_BRATIO4A025_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A00_BRATIO3A00_BRATIO4A025_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A00_BRATIO3A00_BRATIO4A025_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A00_BRATIO3A00_BRATIO4A025_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A00_BRATIO3A00_BRATIO4A025_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A00_BRATIO3A00_BRATIO4A05_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A00_BRATIO3A00_BRATIO4A05_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A00_BRATIO3A00_BRATIO4A05_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A00_BRATIO3A00_BRATIO4A05_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A00_BRATIO3A00_BRATIO4A05_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A00_BRATIO3A00_BRATIO4A075_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A00_BRATIO3A00_BRATIO4A075_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A00_BRATIO3A00_BRATIO4A075_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A00_BRATIO3A00_BRATIO4A075_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A00_BRATIO3A00_BRATIO4A075_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A00_BRATIO3A00_BRATIO4A10_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A00_BRATIO3A00_BRATIO4A10_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A00_BRATIO3A00_BRATIO4A10_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A00_BRATIO3A00_BRATIO4A10_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A00_BRATIO3A00_BRATIO4A10_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A00_BRATIO3A025_BRATIO4A00_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A00_BRATIO3A025_BRATIO4A00_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A00_BRATIO3A025_BRATIO4A00_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A00_BRATIO3A025_BRATIO4A00_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A00_BRATIO3A025_BRATIO4A00_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A00_BRATIO3A025_BRATIO4A025_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A00_BRATIO3A025_BRATIO4A025_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A00_BRATIO3A025_BRATIO4A025_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A00_BRATIO3A025_BRATIO4A025_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A00_BRATIO3A025_BRATIO4A025_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A00_BRATIO3A025_BRATIO4A05_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A00_BRATIO3A025_BRATIO4A05_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A00_BRATIO3A025_BRATIO4A05_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A00_BRATIO3A025_BRATIO4A05_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A00_BRATIO3A025_BRATIO4A05_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A00_BRATIO3A025_BRATIO4A075_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A00_BRATIO3A025_BRATIO4A075_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A00_BRATIO3A025_BRATIO4A075_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A00_BRATIO3A025_BRATIO4A075_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A00_BRATIO3A025_BRATIO4A075_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A00_BRATIO3A025_BRATIO4A10_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A00_BRATIO3A025_BRATIO4A10_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A00_BRATIO3A025_BRATIO4A10_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A00_BRATIO3A025_BRATIO4A10_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A00_BRATIO3A025_BRATIO4A10_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A00_BRATIO3A05_BRATIO4A00_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A00_BRATIO3A05_BRATIO4A00_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A00_BRATIO3A05_BRATIO4A00_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A00_BRATIO3A05_BRATIO4A00_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A00_BRATIO3A05_BRATIO4A00_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A00_BRATIO3A05_BRATIO4A025_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A00_BRATIO3A05_BRATIO4A025_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A00_BRATIO3A05_BRATIO4A025_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A00_BRATIO3A05_BRATIO4A025_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A00_BRATIO3A05_BRATIO4A025_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A00_BRATIO3A05_BRATIO4A05_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A00_BRATIO3A05_BRATIO4A05_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A00_BRATIO3A05_BRATIO4A05_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A00_BRATIO3A05_BRATIO4A05_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A00_BRATIO3A05_BRATIO4A05_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A00_BRATIO3A05_BRATIO4A075_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A00_BRATIO3A05_BRATIO4A075_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A00_BRATIO3A05_BRATIO4A075_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A00_BRATIO3A05_BRATIO4A075_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A00_BRATIO3A05_BRATIO4A075_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A00_BRATIO3A05_BRATIO4A10_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A00_BRATIO3A05_BRATIO4A10_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A00_BRATIO3A05_BRATIO4A10_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A00_BRATIO3A05_BRATIO4A10_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A00_BRATIO3A05_BRATIO4A10_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A00_BRATIO3A075_BRATIO4A00_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A00_BRATIO3A075_BRATIO4A00_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A00_BRATIO3A075_BRATIO4A00_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A00_BRATIO3A075_BRATIO4A00_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A00_BRATIO3A075_BRATIO4A00_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A00_BRATIO3A075_BRATIO4A025_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A00_BRATIO3A075_BRATIO4A025_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A00_BRATIO3A075_BRATIO4A025_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A00_BRATIO3A075_BRATIO4A025_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A00_BRATIO3A075_BRATIO4A025_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A00_BRATIO3A075_BRATIO4A05_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A00_BRATIO3A075_BRATIO4A05_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A00_BRATIO3A075_BRATIO4A05_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A00_BRATIO3A075_BRATIO4A05_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A00_BRATIO3A075_BRATIO4A05_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A00_BRATIO3A075_BRATIO4A075_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A00_BRATIO3A075_BRATIO4A075_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A00_BRATIO3A075_BRATIO4A075_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A00_BRATIO3A075_BRATIO4A075_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A00_BRATIO3A075_BRATIO4A075_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A00_BRATIO3A075_BRATIO4A10_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A00_BRATIO3A075_BRATIO4A10_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A00_BRATIO3A075_BRATIO4A10_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A00_BRATIO3A075_BRATIO4A10_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A00_BRATIO3A075_BRATIO4A10_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A00_BRATIO3A10_BRATIO4A00_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A00_BRATIO3A10_BRATIO4A00_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A00_BRATIO3A10_BRATIO4A00_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A00_BRATIO3A10_BRATIO4A00_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A00_BRATIO3A10_BRATIO4A00_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A00_BRATIO3A10_BRATIO4A025_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A00_BRATIO3A10_BRATIO4A025_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A00_BRATIO3A10_BRATIO4A025_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A00_BRATIO3A10_BRATIO4A025_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A00_BRATIO3A10_BRATIO4A025_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A00_BRATIO3A10_BRATIO4A05_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A00_BRATIO3A10_BRATIO4A05_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A00_BRATIO3A10_BRATIO4A05_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A00_BRATIO3A10_BRATIO4A05_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A00_BRATIO3A10_BRATIO4A05_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A00_BRATIO3A10_BRATIO4A075_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A00_BRATIO3A10_BRATIO4A075_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A00_BRATIO3A10_BRATIO4A075_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A00_BRATIO3A10_BRATIO4A075_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A00_BRATIO3A10_BRATIO4A075_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A00_BRATIO3A10_BRATIO4A10_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A00_BRATIO3A10_BRATIO4A10_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A00_BRATIO3A10_BRATIO4A10_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A00_BRATIO3A10_BRATIO4A10_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A00_BRATIO3A10_BRATIO4A10_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A025_BRATIO3A00_BRATIO4A00_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A025_BRATIO3A00_BRATIO4A00_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A025_BRATIO3A00_BRATIO4A00_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A025_BRATIO3A00_BRATIO4A00_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A025_BRATIO3A00_BRATIO4A00_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A025_BRATIO3A00_BRATIO4A025_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A025_BRATIO3A00_BRATIO4A025_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A025_BRATIO3A00_BRATIO4A025_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A025_BRATIO3A00_BRATIO4A025_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A025_BRATIO3A00_BRATIO4A025_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A025_BRATIO3A00_BRATIO4A05_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A025_BRATIO3A00_BRATIO4A05_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A025_BRATIO3A00_BRATIO4A05_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A025_BRATIO3A00_BRATIO4A05_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A025_BRATIO3A00_BRATIO4A05_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A025_BRATIO3A00_BRATIO4A075_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A025_BRATIO3A00_BRATIO4A075_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A025_BRATIO3A00_BRATIO4A075_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A025_BRATIO3A00_BRATIO4A075_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A025_BRATIO3A00_BRATIO4A075_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A025_BRATIO3A00_BRATIO4A10_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A025_BRATIO3A00_BRATIO4A10_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A025_BRATIO3A00_BRATIO4A10_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A025_BRATIO3A00_BRATIO4A10_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A025_BRATIO3A00_BRATIO4A10_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A025_BRATIO3A025_BRATIO4A00_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A025_BRATIO3A025_BRATIO4A00_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A025_BRATIO3A025_BRATIO4A00_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A025_BRATIO3A025_BRATIO4A00_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A025_BRATIO3A025_BRATIO4A00_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A025_BRATIO3A025_BRATIO4A025_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A025_BRATIO3A025_BRATIO4A025_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A025_BRATIO3A025_BRATIO4A025_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A025_BRATIO3A025_BRATIO4A025_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A025_BRATIO3A025_BRATIO4A025_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A025_BRATIO3A025_BRATIO4A05_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A025_BRATIO3A025_BRATIO4A05_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A025_BRATIO3A025_BRATIO4A05_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A025_BRATIO3A025_BRATIO4A05_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A025_BRATIO3A025_BRATIO4A05_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A025_BRATIO3A025_BRATIO4A075_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A025_BRATIO3A025_BRATIO4A075_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A025_BRATIO3A025_BRATIO4A075_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A025_BRATIO3A025_BRATIO4A075_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A025_BRATIO3A025_BRATIO4A075_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A025_BRATIO3A025_BRATIO4A10_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A025_BRATIO3A025_BRATIO4A10_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A025_BRATIO3A025_BRATIO4A10_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A025_BRATIO3A025_BRATIO4A10_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A025_BRATIO3A025_BRATIO4A10_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A025_BRATIO3A05_BRATIO4A00_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A025_BRATIO3A05_BRATIO4A00_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A025_BRATIO3A05_BRATIO4A00_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A025_BRATIO3A05_BRATIO4A00_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A025_BRATIO3A05_BRATIO4A00_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A025_BRATIO3A05_BRATIO4A025_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A025_BRATIO3A05_BRATIO4A025_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A025_BRATIO3A05_BRATIO4A025_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A025_BRATIO3A05_BRATIO4A025_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A025_BRATIO3A05_BRATIO4A025_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A025_BRATIO3A05_BRATIO4A05_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A025_BRATIO3A05_BRATIO4A05_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A025_BRATIO3A05_BRATIO4A05_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A025_BRATIO3A05_BRATIO4A05_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A025_BRATIO3A05_BRATIO4A05_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A025_BRATIO3A05_BRATIO4A075_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A025_BRATIO3A05_BRATIO4A075_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A025_BRATIO3A05_BRATIO4A075_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A025_BRATIO3A05_BRATIO4A075_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A025_BRATIO3A05_BRATIO4A075_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A025_BRATIO3A05_BRATIO4A10_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A025_BRATIO3A05_BRATIO4A10_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A025_BRATIO3A05_BRATIO4A10_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A025_BRATIO3A05_BRATIO4A10_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A025_BRATIO3A05_BRATIO4A10_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A025_BRATIO3A075_BRATIO4A00_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A025_BRATIO3A075_BRATIO4A00_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A025_BRATIO3A075_BRATIO4A00_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A025_BRATIO3A075_BRATIO4A00_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A025_BRATIO3A075_BRATIO4A00_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A025_BRATIO3A075_BRATIO4A025_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A025_BRATIO3A075_BRATIO4A025_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A025_BRATIO3A075_BRATIO4A025_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A025_BRATIO3A075_BRATIO4A025_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A025_BRATIO3A075_BRATIO4A025_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A025_BRATIO3A075_BRATIO4A05_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A025_BRATIO3A075_BRATIO4A05_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A025_BRATIO3A075_BRATIO4A05_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A025_BRATIO3A075_BRATIO4A05_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A025_BRATIO3A075_BRATIO4A05_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A025_BRATIO3A075_BRATIO4A075_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A025_BRATIO3A075_BRATIO4A075_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A025_BRATIO3A075_BRATIO4A075_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A025_BRATIO3A075_BRATIO4A075_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A025_BRATIO3A075_BRATIO4A075_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A025_BRATIO3A075_BRATIO4A10_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A025_BRATIO3A075_BRATIO4A10_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A025_BRATIO3A075_BRATIO4A10_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A025_BRATIO3A075_BRATIO4A10_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A025_BRATIO3A075_BRATIO4A10_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A025_BRATIO3A10_BRATIO4A00_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A025_BRATIO3A10_BRATIO4A00_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A025_BRATIO3A10_BRATIO4A00_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A025_BRATIO3A10_BRATIO4A00_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A025_BRATIO3A10_BRATIO4A00_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A025_BRATIO3A10_BRATIO4A025_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A025_BRATIO3A10_BRATIO4A025_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A025_BRATIO3A10_BRATIO4A025_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A025_BRATIO3A10_BRATIO4A025_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A025_BRATIO3A10_BRATIO4A025_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A025_BRATIO3A10_BRATIO4A05_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A025_BRATIO3A10_BRATIO4A05_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A025_BRATIO3A10_BRATIO4A05_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A025_BRATIO3A10_BRATIO4A05_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A025_BRATIO3A10_BRATIO4A05_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A025_BRATIO3A10_BRATIO4A075_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A025_BRATIO3A10_BRATIO4A075_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A025_BRATIO3A10_BRATIO4A075_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A025_BRATIO3A10_BRATIO4A075_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A025_BRATIO3A10_BRATIO4A075_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A025_BRATIO3A10_BRATIO4A10_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A025_BRATIO3A10_BRATIO4A10_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A025_BRATIO3A10_BRATIO4A10_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A025_BRATIO3A10_BRATIO4A10_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A025_BRATIO3A10_BRATIO4A10_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A05_BRATIO3A00_BRATIO4A00_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A05_BRATIO3A00_BRATIO4A00_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A05_BRATIO3A00_BRATIO4A00_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A05_BRATIO3A00_BRATIO4A00_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A05_BRATIO3A00_BRATIO4A00_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A05_BRATIO3A00_BRATIO4A025_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A05_BRATIO3A00_BRATIO4A025_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A05_BRATIO3A00_BRATIO4A025_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A05_BRATIO3A00_BRATIO4A025_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A05_BRATIO3A00_BRATIO4A025_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A05_BRATIO3A00_BRATIO4A05_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A05_BRATIO3A00_BRATIO4A05_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A05_BRATIO3A00_BRATIO4A05_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A05_BRATIO3A00_BRATIO4A05_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A05_BRATIO3A00_BRATIO4A05_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A05_BRATIO3A00_BRATIO4A075_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A05_BRATIO3A00_BRATIO4A075_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A05_BRATIO3A00_BRATIO4A075_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A05_BRATIO3A00_BRATIO4A075_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A05_BRATIO3A00_BRATIO4A075_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A05_BRATIO3A00_BRATIO4A10_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A05_BRATIO3A00_BRATIO4A10_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A05_BRATIO3A00_BRATIO4A10_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A05_BRATIO3A00_BRATIO4A10_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A05_BRATIO3A00_BRATIO4A10_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A05_BRATIO3A025_BRATIO4A00_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A05_BRATIO3A025_BRATIO4A00_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A05_BRATIO3A025_BRATIO4A00_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A05_BRATIO3A025_BRATIO4A00_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A05_BRATIO3A025_BRATIO4A00_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A05_BRATIO3A025_BRATIO4A025_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A05_BRATIO3A025_BRATIO4A025_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A05_BRATIO3A025_BRATIO4A025_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A05_BRATIO3A025_BRATIO4A025_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A05_BRATIO3A025_BRATIO4A025_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A05_BRATIO3A025_BRATIO4A05_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A05_BRATIO3A025_BRATIO4A05_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A05_BRATIO3A025_BRATIO4A05_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A05_BRATIO3A025_BRATIO4A05_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A05_BRATIO3A025_BRATIO4A05_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A05_BRATIO3A025_BRATIO4A075_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A05_BRATIO3A025_BRATIO4A075_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A05_BRATIO3A025_BRATIO4A075_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A05_BRATIO3A025_BRATIO4A075_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A05_BRATIO3A025_BRATIO4A075_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A05_BRATIO3A025_BRATIO4A10_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A05_BRATIO3A025_BRATIO4A10_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A05_BRATIO3A025_BRATIO4A10_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A05_BRATIO3A025_BRATIO4A10_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A05_BRATIO3A025_BRATIO4A10_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A05_BRATIO3A05_BRATIO4A00_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A05_BRATIO3A05_BRATIO4A00_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A05_BRATIO3A05_BRATIO4A00_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A05_BRATIO3A05_BRATIO4A00_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A05_BRATIO3A05_BRATIO4A00_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A05_BRATIO3A05_BRATIO4A025_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A05_BRATIO3A05_BRATIO4A025_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A05_BRATIO3A05_BRATIO4A025_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A05_BRATIO3A05_BRATIO4A025_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A05_BRATIO3A05_BRATIO4A025_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A05_BRATIO3A05_BRATIO4A05_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A05_BRATIO3A05_BRATIO4A05_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A05_BRATIO3A05_BRATIO4A05_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A05_BRATIO3A05_BRATIO4A05_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A05_BRATIO3A05_BRATIO4A05_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A05_BRATIO3A05_BRATIO4A075_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A05_BRATIO3A05_BRATIO4A075_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A05_BRATIO3A05_BRATIO4A075_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A05_BRATIO3A05_BRATIO4A075_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A05_BRATIO3A05_BRATIO4A075_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A05_BRATIO3A05_BRATIO4A10_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A05_BRATIO3A05_BRATIO4A10_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A05_BRATIO3A05_BRATIO4A10_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A05_BRATIO3A05_BRATIO4A10_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A05_BRATIO3A05_BRATIO4A10_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A05_BRATIO3A075_BRATIO4A00_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A05_BRATIO3A075_BRATIO4A00_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A05_BRATIO3A075_BRATIO4A00_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A05_BRATIO3A075_BRATIO4A00_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A05_BRATIO3A075_BRATIO4A00_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A05_BRATIO3A075_BRATIO4A025_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A05_BRATIO3A075_BRATIO4A025_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A05_BRATIO3A075_BRATIO4A025_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A05_BRATIO3A075_BRATIO4A025_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A05_BRATIO3A075_BRATIO4A025_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A05_BRATIO3A075_BRATIO4A05_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A05_BRATIO3A075_BRATIO4A05_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A05_BRATIO3A075_BRATIO4A05_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A05_BRATIO3A075_BRATIO4A05_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A05_BRATIO3A075_BRATIO4A05_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A05_BRATIO3A075_BRATIO4A075_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A05_BRATIO3A075_BRATIO4A075_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A05_BRATIO3A075_BRATIO4A075_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A05_BRATIO3A075_BRATIO4A075_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A05_BRATIO3A075_BRATIO4A075_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A05_BRATIO3A075_BRATIO4A10_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A05_BRATIO3A075_BRATIO4A10_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A05_BRATIO3A075_BRATIO4A10_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A05_BRATIO3A075_BRATIO4A10_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A05_BRATIO3A075_BRATIO4A10_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A05_BRATIO3A10_BRATIO4A00_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A05_BRATIO3A10_BRATIO4A00_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A05_BRATIO3A10_BRATIO4A00_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A05_BRATIO3A10_BRATIO4A00_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A05_BRATIO3A10_BRATIO4A00_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A05_BRATIO3A10_BRATIO4A025_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A05_BRATIO3A10_BRATIO4A025_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A05_BRATIO3A10_BRATIO4A025_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A05_BRATIO3A10_BRATIO4A025_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A05_BRATIO3A10_BRATIO4A025_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A05_BRATIO3A10_BRATIO4A05_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A05_BRATIO3A10_BRATIO4A05_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A05_BRATIO3A10_BRATIO4A05_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A05_BRATIO3A10_BRATIO4A05_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A05_BRATIO3A10_BRATIO4A05_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A05_BRATIO3A10_BRATIO4A075_BRATIO5B00,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A05_BRATIO3A10_BRATIO4A075_BRATIO5B025,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A05_BRATIO3A10_BRATIO4A075_BRATIO5B05,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A05_BRATIO3A10_BRATIO4A075_BRATIO5B075,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A05_BRATIO3A10_BRATIO4A075_BRATIO5B10,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A05_BRATIO3A10_BRATIO4A10_BRATIO5B00,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A05_BRATIO3A10_BRATIO4A10_BRATIO5B025,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A05_BRATIO3A10_BRATIO4A10_BRATIO5B05,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A05_BRATIO3A10_BRATIO4A10_BRATIO5B075,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A05_BRATIO3A10_BRATIO4A10_BRATIO5B10,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A075_BRATIO3A00_BRATIO4A00_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A075_BRATIO3A00_BRATIO4A00_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A075_BRATIO3A00_BRATIO4A00_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A075_BRATIO3A00_BRATIO4A00_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A075_BRATIO3A00_BRATIO4A00_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A075_BRATIO3A00_BRATIO4A025_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A075_BRATIO3A00_BRATIO4A025_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A075_BRATIO3A00_BRATIO4A025_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A075_BRATIO3A00_BRATIO4A025_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A075_BRATIO3A00_BRATIO4A025_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A075_BRATIO3A00_BRATIO4A05_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A075_BRATIO3A00_BRATIO4A05_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A075_BRATIO3A00_BRATIO4A05_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A075_BRATIO3A00_BRATIO4A05_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A075_BRATIO3A00_BRATIO4A05_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A075_BRATIO3A00_BRATIO4A075_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A075_BRATIO3A00_BRATIO4A075_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A075_BRATIO3A00_BRATIO4A075_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A075_BRATIO3A00_BRATIO4A075_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A075_BRATIO3A00_BRATIO4A075_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A075_BRATIO3A00_BRATIO4A10_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A075_BRATIO3A00_BRATIO4A10_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A075_BRATIO3A00_BRATIO4A10_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A075_BRATIO3A00_BRATIO4A10_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A075_BRATIO3A00_BRATIO4A10_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A075_BRATIO3A025_BRATIO4A00_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A075_BRATIO3A025_BRATIO4A00_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A075_BRATIO3A025_BRATIO4A00_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A075_BRATIO3A025_BRATIO4A00_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A075_BRATIO3A025_BRATIO4A00_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A075_BRATIO3A025_BRATIO4A025_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A075_BRATIO3A025_BRATIO4A025_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A075_BRATIO3A025_BRATIO4A025_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A075_BRATIO3A025_BRATIO4A025_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A075_BRATIO3A025_BRATIO4A025_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A075_BRATIO3A025_BRATIO4A05_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A075_BRATIO3A025_BRATIO4A05_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A075_BRATIO3A025_BRATIO4A05_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A075_BRATIO3A025_BRATIO4A05_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A075_BRATIO3A025_BRATIO4A05_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A075_BRATIO3A025_BRATIO4A075_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A075_BRATIO3A025_BRATIO4A075_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A075_BRATIO3A025_BRATIO4A075_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A075_BRATIO3A025_BRATIO4A075_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A075_BRATIO3A025_BRATIO4A075_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A075_BRATIO3A025_BRATIO4A10_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A075_BRATIO3A025_BRATIO4A10_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A075_BRATIO3A025_BRATIO4A10_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A075_BRATIO3A025_BRATIO4A10_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A075_BRATIO3A025_BRATIO4A10_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A075_BRATIO3A05_BRATIO4A00_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A075_BRATIO3A05_BRATIO4A00_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A075_BRATIO3A05_BRATIO4A00_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A075_BRATIO3A05_BRATIO4A00_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A075_BRATIO3A05_BRATIO4A00_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A075_BRATIO3A05_BRATIO4A025_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A075_BRATIO3A05_BRATIO4A025_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A075_BRATIO3A05_BRATIO4A025_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A075_BRATIO3A05_BRATIO4A025_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A075_BRATIO3A05_BRATIO4A025_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A075_BRATIO3A05_BRATIO4A05_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A075_BRATIO3A05_BRATIO4A05_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A075_BRATIO3A05_BRATIO4A05_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A075_BRATIO3A05_BRATIO4A05_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A075_BRATIO3A05_BRATIO4A05_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A075_BRATIO3A05_BRATIO4A075_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A075_BRATIO3A05_BRATIO4A075_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A075_BRATIO3A05_BRATIO4A075_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A075_BRATIO3A05_BRATIO4A075_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A075_BRATIO3A05_BRATIO4A075_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A075_BRATIO3A05_BRATIO4A10_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A075_BRATIO3A05_BRATIO4A10_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A075_BRATIO3A05_BRATIO4A10_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A075_BRATIO3A05_BRATIO4A10_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A075_BRATIO3A05_BRATIO4A10_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A075_BRATIO3A075_BRATIO4A00_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A075_BRATIO3A075_BRATIO4A00_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A075_BRATIO3A075_BRATIO4A00_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A075_BRATIO3A075_BRATIO4A00_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A075_BRATIO3A075_BRATIO4A00_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A075_BRATIO3A075_BRATIO4A025_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A075_BRATIO3A075_BRATIO4A025_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A075_BRATIO3A075_BRATIO4A025_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A075_BRATIO3A075_BRATIO4A025_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A075_BRATIO3A075_BRATIO4A025_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A075_BRATIO3A075_BRATIO4A05_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A075_BRATIO3A075_BRATIO4A05_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A075_BRATIO3A075_BRATIO4A05_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A075_BRATIO3A075_BRATIO4A05_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A075_BRATIO3A075_BRATIO4A05_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A075_BRATIO3A075_BRATIO4A075_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A075_BRATIO3A075_BRATIO4A075_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A075_BRATIO3A075_BRATIO4A075_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A075_BRATIO3A075_BRATIO4A075_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A075_BRATIO3A075_BRATIO4A075_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A075_BRATIO3A075_BRATIO4A10_BRATIO5B00,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A075_BRATIO3A075_BRATIO4A10_BRATIO5B025,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A075_BRATIO3A075_BRATIO4A10_BRATIO5B05,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A075_BRATIO3A075_BRATIO4A10_BRATIO5B075,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A075_BRATIO3A075_BRATIO4A10_BRATIO5B10,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A075_BRATIO3A10_BRATIO4A00_BRATIO5B00,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A075_BRATIO3A10_BRATIO4A00_BRATIO5B025,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A075_BRATIO3A10_BRATIO4A00_BRATIO5B05,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A075_BRATIO3A10_BRATIO4A00_BRATIO5B075,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A075_BRATIO3A10_BRATIO4A00_BRATIO5B10,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A075_BRATIO3A10_BRATIO4A025_BRATIO5B00,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A075_BRATIO3A10_BRATIO4A025_BRATIO5B025,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A075_BRATIO3A10_BRATIO4A025_BRATIO5B05,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A075_BRATIO3A10_BRATIO4A025_BRATIO5B075,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A075_BRATIO3A10_BRATIO4A025_BRATIO5B10,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A075_BRATIO3A10_BRATIO4A05_BRATIO5B00,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A075_BRATIO3A10_BRATIO4A05_BRATIO5B025,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A075_BRATIO3A10_BRATIO4A05_BRATIO5B05,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A075_BRATIO3A10_BRATIO4A05_BRATIO5B075,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A075_BRATIO3A10_BRATIO4A05_BRATIO5B10,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A075_BRATIO3A10_BRATIO4A075_BRATIO5B00,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A075_BRATIO3A10_BRATIO4A075_BRATIO5B025,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A075_BRATIO3A10_BRATIO4A075_BRATIO5B05,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A075_BRATIO3A10_BRATIO4A075_BRATIO5B075,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A075_BRATIO3A10_BRATIO4A075_BRATIO5B10,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A075_BRATIO3A10_BRATIO4A10_BRATIO5B00,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A075_BRATIO3A10_BRATIO4A10_BRATIO5B025,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A075_BRATIO3A10_BRATIO4A10_BRATIO5B05,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A075_BRATIO3A10_BRATIO4A10_BRATIO5B075,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A075_BRATIO3A10_BRATIO4A10_BRATIO5B10,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A10_BRATIO3A00_BRATIO4A00_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A10_BRATIO3A00_BRATIO4A00_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A10_BRATIO3A00_BRATIO4A00_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A10_BRATIO3A00_BRATIO4A00_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A10_BRATIO3A00_BRATIO4A00_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A10_BRATIO3A00_BRATIO4A025_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A10_BRATIO3A00_BRATIO4A025_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A10_BRATIO3A00_BRATIO4A025_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A10_BRATIO3A00_BRATIO4A025_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A10_BRATIO3A00_BRATIO4A025_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A10_BRATIO3A00_BRATIO4A05_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A10_BRATIO3A00_BRATIO4A05_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A10_BRATIO3A00_BRATIO4A05_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A10_BRATIO3A00_BRATIO4A05_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A10_BRATIO3A00_BRATIO4A05_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A10_BRATIO3A00_BRATIO4A075_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A10_BRATIO3A00_BRATIO4A075_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A10_BRATIO3A00_BRATIO4A075_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A10_BRATIO3A00_BRATIO4A075_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A10_BRATIO3A00_BRATIO4A075_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A10_BRATIO3A00_BRATIO4A10_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A10_BRATIO3A00_BRATIO4A10_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A10_BRATIO3A00_BRATIO4A10_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A10_BRATIO3A00_BRATIO4A10_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A10_BRATIO3A00_BRATIO4A10_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A10_BRATIO3A025_BRATIO4A00_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A10_BRATIO3A025_BRATIO4A00_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A10_BRATIO3A025_BRATIO4A00_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A10_BRATIO3A025_BRATIO4A00_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A10_BRATIO3A025_BRATIO4A00_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A10_BRATIO3A025_BRATIO4A025_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A10_BRATIO3A025_BRATIO4A025_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A10_BRATIO3A025_BRATIO4A025_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A10_BRATIO3A025_BRATIO4A025_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A10_BRATIO3A025_BRATIO4A025_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A10_BRATIO3A025_BRATIO4A05_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A10_BRATIO3A025_BRATIO4A05_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A10_BRATIO3A025_BRATIO4A05_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A10_BRATIO3A025_BRATIO4A05_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A10_BRATIO3A025_BRATIO4A05_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A10_BRATIO3A025_BRATIO4A075_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A10_BRATIO3A025_BRATIO4A075_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A10_BRATIO3A025_BRATIO4A075_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A10_BRATIO3A025_BRATIO4A075_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A10_BRATIO3A025_BRATIO4A075_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A10_BRATIO3A025_BRATIO4A10_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A10_BRATIO3A025_BRATIO4A10_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A10_BRATIO3A025_BRATIO4A10_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A10_BRATIO3A025_BRATIO4A10_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A10_BRATIO3A025_BRATIO4A10_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A10_BRATIO3A05_BRATIO4A00_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A10_BRATIO3A05_BRATIO4A00_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A10_BRATIO3A05_BRATIO4A00_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A10_BRATIO3A05_BRATIO4A00_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A10_BRATIO3A05_BRATIO4A00_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A10_BRATIO3A05_BRATIO4A025_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A10_BRATIO3A05_BRATIO4A025_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A10_BRATIO3A05_BRATIO4A025_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A10_BRATIO3A05_BRATIO4A025_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A10_BRATIO3A05_BRATIO4A025_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A10_BRATIO3A05_BRATIO4A05_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A10_BRATIO3A05_BRATIO4A05_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A10_BRATIO3A05_BRATIO4A05_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A10_BRATIO3A05_BRATIO4A05_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A10_BRATIO3A05_BRATIO4A05_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A10_BRATIO3A05_BRATIO4A075_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A10_BRATIO3A05_BRATIO4A075_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A10_BRATIO3A05_BRATIO4A075_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A10_BRATIO3A05_BRATIO4A075_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A10_BRATIO3A05_BRATIO4A075_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A10_BRATIO3A05_BRATIO4A10_BRATIO5B00,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A10_BRATIO3A05_BRATIO4A10_BRATIO5B025,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A10_BRATIO3A05_BRATIO4A10_BRATIO5B05,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A10_BRATIO3A05_BRATIO4A10_BRATIO5B075,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A10_BRATIO3A05_BRATIO4A10_BRATIO5B10,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A10_BRATIO3A075_BRATIO4A00_BRATIO5B00,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A10_BRATIO3A075_BRATIO4A00_BRATIO5B025,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A10_BRATIO3A075_BRATIO4A00_BRATIO5B05,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A10_BRATIO3A075_BRATIO4A00_BRATIO5B075,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A10_BRATIO3A075_BRATIO4A00_BRATIO5B10,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A10_BRATIO3A075_BRATIO4A025_BRATIO5B00,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A10_BRATIO3A075_BRATIO4A025_BRATIO5B025,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A10_BRATIO3A075_BRATIO4A025_BRATIO5B05,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A10_BRATIO3A075_BRATIO4A025_BRATIO5B075,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A10_BRATIO3A075_BRATIO4A025_BRATIO5B10,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A10_BRATIO3A075_BRATIO4A05_BRATIO5B00,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A10_BRATIO3A075_BRATIO4A05_BRATIO5B025,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A10_BRATIO3A075_BRATIO4A05_BRATIO5B05,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A10_BRATIO3A075_BRATIO4A05_BRATIO5B075,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A10_BRATIO3A075_BRATIO4A05_BRATIO5B10,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A10_BRATIO3A075_BRATIO4A075_BRATIO5B00,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A10_BRATIO3A075_BRATIO4A075_BRATIO5B025,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A10_BRATIO3A075_BRATIO4A075_BRATIO5B05,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A10_BRATIO3A075_BRATIO4A075_BRATIO5B075,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A10_BRATIO3A075_BRATIO4A075_BRATIO5B10,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A10_BRATIO3A075_BRATIO4A10_BRATIO5B00,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A10_BRATIO3A075_BRATIO4A10_BRATIO5B025,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A10_BRATIO3A075_BRATIO4A10_BRATIO5B05,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A10_BRATIO3A075_BRATIO4A10_BRATIO5B075,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A10_BRATIO3A075_BRATIO4A10_BRATIO5B10,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A10_BRATIO3A10_BRATIO4A00_BRATIO5B00,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A10_BRATIO3A10_BRATIO4A00_BRATIO5B025,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A10_BRATIO3A10_BRATIO4A00_BRATIO5B05,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A10_BRATIO3A10_BRATIO4A00_BRATIO5B075,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A10_BRATIO3A10_BRATIO4A00_BRATIO5B10,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A10_BRATIO3A10_BRATIO4A025_BRATIO5B00,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A10_BRATIO3A10_BRATIO4A025_BRATIO5B025,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A10_BRATIO3A10_BRATIO4A025_BRATIO5B05,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A10_BRATIO3A10_BRATIO4A025_BRATIO5B075,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A10_BRATIO3A10_BRATIO4A025_BRATIO5B10,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A10_BRATIO3A10_BRATIO4A05_BRATIO5B00,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A10_BRATIO3A10_BRATIO4A05_BRATIO5B025,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A10_BRATIO3A10_BRATIO4A05_BRATIO5B05,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A10_BRATIO3A10_BRATIO4A05_BRATIO5B075,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A10_BRATIO3A10_BRATIO4A05_BRATIO5B10,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A10_BRATIO3A10_BRATIO4A075_BRATIO5B00,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A10_BRATIO3A10_BRATIO4A075_BRATIO5B025,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A10_BRATIO3A10_BRATIO4A075_BRATIO5B05,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A10_BRATIO3A10_BRATIO4A075_BRATIO5B075,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A10_BRATIO3A10_BRATIO4A075_BRATIO5B10,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A10_BRATIO3A10_BRATIO4A10_BRATIO5B00,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A10_BRATIO3A10_BRATIO4A10_BRATIO5B025,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A10_BRATIO3A10_BRATIO4A10_BRATIO5B05,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A10_BRATIO3A10_BRATIO4A10_BRATIO5B075,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A10_BRATIO3A10_BRATIO4A10_BRATIO5B10,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A00_BRATIO3A00_BRATIO4A00_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A00_BRATIO3A00_BRATIO4A00_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A00_BRATIO3A00_BRATIO4A00_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A00_BRATIO3A00_BRATIO4A00_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A00_BRATIO3A00_BRATIO4A00_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A00_BRATIO3A00_BRATIO4A025_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A00_BRATIO3A00_BRATIO4A025_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A00_BRATIO3A00_BRATIO4A025_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A00_BRATIO3A00_BRATIO4A025_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A00_BRATIO3A00_BRATIO4A025_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A00_BRATIO3A00_BRATIO4A05_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A00_BRATIO3A00_BRATIO4A05_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A00_BRATIO3A00_BRATIO4A05_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A00_BRATIO3A00_BRATIO4A05_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A00_BRATIO3A00_BRATIO4A05_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A00_BRATIO3A00_BRATIO4A075_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A00_BRATIO3A00_BRATIO4A075_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A00_BRATIO3A00_BRATIO4A075_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A00_BRATIO3A00_BRATIO4A075_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A00_BRATIO3A00_BRATIO4A075_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A00_BRATIO3A00_BRATIO4A10_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A00_BRATIO3A00_BRATIO4A10_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A00_BRATIO3A00_BRATIO4A10_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A00_BRATIO3A00_BRATIO4A10_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A00_BRATIO3A00_BRATIO4A10_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A00_BRATIO3A025_BRATIO4A00_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A00_BRATIO3A025_BRATIO4A00_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A00_BRATIO3A025_BRATIO4A00_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A00_BRATIO3A025_BRATIO4A00_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A00_BRATIO3A025_BRATIO4A00_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A00_BRATIO3A025_BRATIO4A025_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A00_BRATIO3A025_BRATIO4A025_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A00_BRATIO3A025_BRATIO4A025_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A00_BRATIO3A025_BRATIO4A025_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A00_BRATIO3A025_BRATIO4A025_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A00_BRATIO3A025_BRATIO4A05_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A00_BRATIO3A025_BRATIO4A05_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A00_BRATIO3A025_BRATIO4A05_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A00_BRATIO3A025_BRATIO4A05_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A00_BRATIO3A025_BRATIO4A05_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A00_BRATIO3A025_BRATIO4A075_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A00_BRATIO3A025_BRATIO4A075_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A00_BRATIO3A025_BRATIO4A075_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A00_BRATIO3A025_BRATIO4A075_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A00_BRATIO3A025_BRATIO4A075_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A00_BRATIO3A025_BRATIO4A10_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A00_BRATIO3A025_BRATIO4A10_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A00_BRATIO3A025_BRATIO4A10_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A00_BRATIO3A025_BRATIO4A10_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A00_BRATIO3A025_BRATIO4A10_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A00_BRATIO3A05_BRATIO4A00_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A00_BRATIO3A05_BRATIO4A00_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A00_BRATIO3A05_BRATIO4A00_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A00_BRATIO3A05_BRATIO4A00_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A00_BRATIO3A05_BRATIO4A00_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A00_BRATIO3A05_BRATIO4A025_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A00_BRATIO3A05_BRATIO4A025_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A00_BRATIO3A05_BRATIO4A025_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A00_BRATIO3A05_BRATIO4A025_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A00_BRATIO3A05_BRATIO4A025_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A00_BRATIO3A05_BRATIO4A05_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A00_BRATIO3A05_BRATIO4A05_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A00_BRATIO3A05_BRATIO4A05_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A00_BRATIO3A05_BRATIO4A05_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A00_BRATIO3A05_BRATIO4A05_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A00_BRATIO3A05_BRATIO4A075_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A00_BRATIO3A05_BRATIO4A075_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A00_BRATIO3A05_BRATIO4A075_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A00_BRATIO3A05_BRATIO4A075_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A00_BRATIO3A05_BRATIO4A075_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A00_BRATIO3A05_BRATIO4A10_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A00_BRATIO3A05_BRATIO4A10_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A00_BRATIO3A05_BRATIO4A10_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A00_BRATIO3A05_BRATIO4A10_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A00_BRATIO3A05_BRATIO4A10_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A00_BRATIO3A075_BRATIO4A00_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A00_BRATIO3A075_BRATIO4A00_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A00_BRATIO3A075_BRATIO4A00_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A00_BRATIO3A075_BRATIO4A00_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A00_BRATIO3A075_BRATIO4A00_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A00_BRATIO3A075_BRATIO4A025_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A00_BRATIO3A075_BRATIO4A025_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A00_BRATIO3A075_BRATIO4A025_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A00_BRATIO3A075_BRATIO4A025_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A00_BRATIO3A075_BRATIO4A025_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A00_BRATIO3A075_BRATIO4A05_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A00_BRATIO3A075_BRATIO4A05_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A00_BRATIO3A075_BRATIO4A05_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A00_BRATIO3A075_BRATIO4A05_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A00_BRATIO3A075_BRATIO4A05_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A00_BRATIO3A075_BRATIO4A075_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A00_BRATIO3A075_BRATIO4A075_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A00_BRATIO3A075_BRATIO4A075_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A00_BRATIO3A075_BRATIO4A075_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A00_BRATIO3A075_BRATIO4A075_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A00_BRATIO3A075_BRATIO4A10_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A00_BRATIO3A075_BRATIO4A10_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A00_BRATIO3A075_BRATIO4A10_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A00_BRATIO3A075_BRATIO4A10_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A00_BRATIO3A075_BRATIO4A10_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A00_BRATIO3A10_BRATIO4A00_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A00_BRATIO3A10_BRATIO4A00_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A00_BRATIO3A10_BRATIO4A00_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A00_BRATIO3A10_BRATIO4A00_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A00_BRATIO3A10_BRATIO4A00_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A00_BRATIO3A10_BRATIO4A025_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A00_BRATIO3A10_BRATIO4A025_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A00_BRATIO3A10_BRATIO4A025_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A00_BRATIO3A10_BRATIO4A025_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A00_BRATIO3A10_BRATIO4A025_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A00_BRATIO3A10_BRATIO4A05_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A00_BRATIO3A10_BRATIO4A05_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A00_BRATIO3A10_BRATIO4A05_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A00_BRATIO3A10_BRATIO4A05_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A00_BRATIO3A10_BRATIO4A05_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A00_BRATIO3A10_BRATIO4A075_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A00_BRATIO3A10_BRATIO4A075_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A00_BRATIO3A10_BRATIO4A075_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A00_BRATIO3A10_BRATIO4A075_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A00_BRATIO3A10_BRATIO4A075_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A00_BRATIO3A10_BRATIO4A10_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A00_BRATIO3A10_BRATIO4A10_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A00_BRATIO3A10_BRATIO4A10_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A00_BRATIO3A10_BRATIO4A10_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A00_BRATIO3A10_BRATIO4A10_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A025_BRATIO3A00_BRATIO4A00_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A025_BRATIO3A00_BRATIO4A00_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A025_BRATIO3A00_BRATIO4A00_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A025_BRATIO3A00_BRATIO4A00_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A025_BRATIO3A00_BRATIO4A00_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A025_BRATIO3A00_BRATIO4A025_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A025_BRATIO3A00_BRATIO4A025_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A025_BRATIO3A00_BRATIO4A025_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A025_BRATIO3A00_BRATIO4A025_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A025_BRATIO3A00_BRATIO4A025_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A025_BRATIO3A00_BRATIO4A05_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A025_BRATIO3A00_BRATIO4A05_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A025_BRATIO3A00_BRATIO4A05_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A025_BRATIO3A00_BRATIO4A05_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A025_BRATIO3A00_BRATIO4A05_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A025_BRATIO3A00_BRATIO4A075_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A025_BRATIO3A00_BRATIO4A075_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A025_BRATIO3A00_BRATIO4A075_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A025_BRATIO3A00_BRATIO4A075_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A025_BRATIO3A00_BRATIO4A075_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A025_BRATIO3A00_BRATIO4A10_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A025_BRATIO3A00_BRATIO4A10_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A025_BRATIO3A00_BRATIO4A10_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A025_BRATIO3A00_BRATIO4A10_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A025_BRATIO3A00_BRATIO4A10_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A025_BRATIO3A025_BRATIO4A00_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A025_BRATIO3A025_BRATIO4A00_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A025_BRATIO3A025_BRATIO4A00_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A025_BRATIO3A025_BRATIO4A00_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A025_BRATIO3A025_BRATIO4A00_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A025_BRATIO3A025_BRATIO4A025_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A025_BRATIO3A025_BRATIO4A025_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A025_BRATIO3A025_BRATIO4A025_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A025_BRATIO3A025_BRATIO4A025_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A025_BRATIO3A025_BRATIO4A025_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A025_BRATIO3A025_BRATIO4A05_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A025_BRATIO3A025_BRATIO4A05_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A025_BRATIO3A025_BRATIO4A05_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A025_BRATIO3A025_BRATIO4A05_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A025_BRATIO3A025_BRATIO4A05_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A025_BRATIO3A025_BRATIO4A075_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A025_BRATIO3A025_BRATIO4A075_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A025_BRATIO3A025_BRATIO4A075_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A025_BRATIO3A025_BRATIO4A075_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A025_BRATIO3A025_BRATIO4A075_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A025_BRATIO3A025_BRATIO4A10_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A025_BRATIO3A025_BRATIO4A10_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A025_BRATIO3A025_BRATIO4A10_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A025_BRATIO3A025_BRATIO4A10_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A025_BRATIO3A025_BRATIO4A10_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A025_BRATIO3A05_BRATIO4A00_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A025_BRATIO3A05_BRATIO4A00_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A025_BRATIO3A05_BRATIO4A00_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A025_BRATIO3A05_BRATIO4A00_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A025_BRATIO3A05_BRATIO4A00_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A025_BRATIO3A05_BRATIO4A025_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A025_BRATIO3A05_BRATIO4A025_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A025_BRATIO3A05_BRATIO4A025_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A025_BRATIO3A05_BRATIO4A025_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A025_BRATIO3A05_BRATIO4A025_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A025_BRATIO3A05_BRATIO4A05_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A025_BRATIO3A05_BRATIO4A05_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A025_BRATIO3A05_BRATIO4A05_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A025_BRATIO3A05_BRATIO4A05_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A025_BRATIO3A05_BRATIO4A05_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A025_BRATIO3A05_BRATIO4A075_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A025_BRATIO3A05_BRATIO4A075_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A025_BRATIO3A05_BRATIO4A075_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A025_BRATIO3A05_BRATIO4A075_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A025_BRATIO3A05_BRATIO4A075_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A025_BRATIO3A05_BRATIO4A10_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A025_BRATIO3A05_BRATIO4A10_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A025_BRATIO3A05_BRATIO4A10_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A025_BRATIO3A05_BRATIO4A10_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A025_BRATIO3A05_BRATIO4A10_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A025_BRATIO3A075_BRATIO4A00_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A025_BRATIO3A075_BRATIO4A00_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A025_BRATIO3A075_BRATIO4A00_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A025_BRATIO3A075_BRATIO4A00_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A025_BRATIO3A075_BRATIO4A00_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A025_BRATIO3A075_BRATIO4A025_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A025_BRATIO3A075_BRATIO4A025_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A025_BRATIO3A075_BRATIO4A025_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A025_BRATIO3A075_BRATIO4A025_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A025_BRATIO3A075_BRATIO4A025_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A025_BRATIO3A075_BRATIO4A05_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A025_BRATIO3A075_BRATIO4A05_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A025_BRATIO3A075_BRATIO4A05_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A025_BRATIO3A075_BRATIO4A05_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A025_BRATIO3A075_BRATIO4A05_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A025_BRATIO3A075_BRATIO4A075_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A025_BRATIO3A075_BRATIO4A075_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A025_BRATIO3A075_BRATIO4A075_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A025_BRATIO3A075_BRATIO4A075_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A025_BRATIO3A075_BRATIO4A075_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A025_BRATIO3A075_BRATIO4A10_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A025_BRATIO3A075_BRATIO4A10_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A025_BRATIO3A075_BRATIO4A10_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A025_BRATIO3A075_BRATIO4A10_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A025_BRATIO3A075_BRATIO4A10_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A025_BRATIO3A10_BRATIO4A00_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A025_BRATIO3A10_BRATIO4A00_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A025_BRATIO3A10_BRATIO4A00_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A025_BRATIO3A10_BRATIO4A00_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A025_BRATIO3A10_BRATIO4A00_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A025_BRATIO3A10_BRATIO4A025_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A025_BRATIO3A10_BRATIO4A025_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A025_BRATIO3A10_BRATIO4A025_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A025_BRATIO3A10_BRATIO4A025_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A025_BRATIO3A10_BRATIO4A025_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A025_BRATIO3A10_BRATIO4A05_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A025_BRATIO3A10_BRATIO4A05_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A025_BRATIO3A10_BRATIO4A05_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A025_BRATIO3A10_BRATIO4A05_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A025_BRATIO3A10_BRATIO4A05_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A025_BRATIO3A10_BRATIO4A075_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A025_BRATIO3A10_BRATIO4A075_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A025_BRATIO3A10_BRATIO4A075_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A025_BRATIO3A10_BRATIO4A075_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A025_BRATIO3A10_BRATIO4A075_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A025_BRATIO3A10_BRATIO4A10_BRATIO5B00,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A025_BRATIO3A10_BRATIO4A10_BRATIO5B025,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A025_BRATIO3A10_BRATIO4A10_BRATIO5B05,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A025_BRATIO3A10_BRATIO4A10_BRATIO5B075,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A025_BRATIO3A10_BRATIO4A10_BRATIO5B10,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A05_BRATIO3A00_BRATIO4A00_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A05_BRATIO3A00_BRATIO4A00_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A05_BRATIO3A00_BRATIO4A00_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A05_BRATIO3A00_BRATIO4A00_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A05_BRATIO3A00_BRATIO4A00_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A05_BRATIO3A00_BRATIO4A025_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A05_BRATIO3A00_BRATIO4A025_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A05_BRATIO3A00_BRATIO4A025_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A05_BRATIO3A00_BRATIO4A025_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A05_BRATIO3A00_BRATIO4A025_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A05_BRATIO3A00_BRATIO4A05_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A05_BRATIO3A00_BRATIO4A05_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A05_BRATIO3A00_BRATIO4A05_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A05_BRATIO3A00_BRATIO4A05_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A05_BRATIO3A00_BRATIO4A05_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A05_BRATIO3A00_BRATIO4A075_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A05_BRATIO3A00_BRATIO4A075_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A05_BRATIO3A00_BRATIO4A075_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A05_BRATIO3A00_BRATIO4A075_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A05_BRATIO3A00_BRATIO4A075_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A05_BRATIO3A00_BRATIO4A10_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A05_BRATIO3A00_BRATIO4A10_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A05_BRATIO3A00_BRATIO4A10_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A05_BRATIO3A00_BRATIO4A10_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A05_BRATIO3A00_BRATIO4A10_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A05_BRATIO3A025_BRATIO4A00_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A05_BRATIO3A025_BRATIO4A00_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A05_BRATIO3A025_BRATIO4A00_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A05_BRATIO3A025_BRATIO4A00_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A05_BRATIO3A025_BRATIO4A00_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A05_BRATIO3A025_BRATIO4A025_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A05_BRATIO3A025_BRATIO4A025_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A05_BRATIO3A025_BRATIO4A025_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A05_BRATIO3A025_BRATIO4A025_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A05_BRATIO3A025_BRATIO4A025_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A05_BRATIO3A025_BRATIO4A05_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A05_BRATIO3A025_BRATIO4A05_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A05_BRATIO3A025_BRATIO4A05_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A05_BRATIO3A025_BRATIO4A05_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A05_BRATIO3A025_BRATIO4A05_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A05_BRATIO3A025_BRATIO4A075_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A05_BRATIO3A025_BRATIO4A075_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A05_BRATIO3A025_BRATIO4A075_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A05_BRATIO3A025_BRATIO4A075_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A05_BRATIO3A025_BRATIO4A075_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A05_BRATIO3A025_BRATIO4A10_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A05_BRATIO3A025_BRATIO4A10_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A05_BRATIO3A025_BRATIO4A10_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A05_BRATIO3A025_BRATIO4A10_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A05_BRATIO3A025_BRATIO4A10_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A05_BRATIO3A05_BRATIO4A00_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A05_BRATIO3A05_BRATIO4A00_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A05_BRATIO3A05_BRATIO4A00_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A05_BRATIO3A05_BRATIO4A00_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A05_BRATIO3A05_BRATIO4A00_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A05_BRATIO3A05_BRATIO4A025_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A05_BRATIO3A05_BRATIO4A025_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A05_BRATIO3A05_BRATIO4A025_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A05_BRATIO3A05_BRATIO4A025_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A05_BRATIO3A05_BRATIO4A025_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A05_BRATIO3A05_BRATIO4A05_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A05_BRATIO3A05_BRATIO4A05_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A05_BRATIO3A05_BRATIO4A05_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A05_BRATIO3A05_BRATIO4A05_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A05_BRATIO3A05_BRATIO4A05_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A05_BRATIO3A05_BRATIO4A075_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A05_BRATIO3A05_BRATIO4A075_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A05_BRATIO3A05_BRATIO4A075_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A05_BRATIO3A05_BRATIO4A075_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A05_BRATIO3A05_BRATIO4A075_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A05_BRATIO3A05_BRATIO4A10_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A05_BRATIO3A05_BRATIO4A10_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A05_BRATIO3A05_BRATIO4A10_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A05_BRATIO3A05_BRATIO4A10_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A05_BRATIO3A05_BRATIO4A10_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A05_BRATIO3A075_BRATIO4A00_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A05_BRATIO3A075_BRATIO4A00_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A05_BRATIO3A075_BRATIO4A00_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A05_BRATIO3A075_BRATIO4A00_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A05_BRATIO3A075_BRATIO4A00_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A05_BRATIO3A075_BRATIO4A025_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A05_BRATIO3A075_BRATIO4A025_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A05_BRATIO3A075_BRATIO4A025_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A05_BRATIO3A075_BRATIO4A025_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A05_BRATIO3A075_BRATIO4A025_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A05_BRATIO3A075_BRATIO4A05_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A05_BRATIO3A075_BRATIO4A05_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A05_BRATIO3A075_BRATIO4A05_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A05_BRATIO3A075_BRATIO4A05_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A05_BRATIO3A075_BRATIO4A05_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A05_BRATIO3A075_BRATIO4A075_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A05_BRATIO3A075_BRATIO4A075_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A05_BRATIO3A075_BRATIO4A075_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A05_BRATIO3A075_BRATIO4A075_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A05_BRATIO3A075_BRATIO4A075_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A05_BRATIO3A075_BRATIO4A10_BRATIO5B00,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A05_BRATIO3A075_BRATIO4A10_BRATIO5B025,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A05_BRATIO3A075_BRATIO4A10_BRATIO5B05,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A05_BRATIO3A075_BRATIO4A10_BRATIO5B075,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A05_BRATIO3A075_BRATIO4A10_BRATIO5B10,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A05_BRATIO3A10_BRATIO4A00_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A05_BRATIO3A10_BRATIO4A00_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A05_BRATIO3A10_BRATIO4A00_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A05_BRATIO3A10_BRATIO4A00_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A05_BRATIO3A10_BRATIO4A00_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A05_BRATIO3A10_BRATIO4A025_BRATIO5B00,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A05_BRATIO3A10_BRATIO4A025_BRATIO5B025,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A05_BRATIO3A10_BRATIO4A025_BRATIO5B05,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A05_BRATIO3A10_BRATIO4A025_BRATIO5B075,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A05_BRATIO3A10_BRATIO4A025_BRATIO5B10,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A05_BRATIO3A10_BRATIO4A05_BRATIO5B00,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A05_BRATIO3A10_BRATIO4A05_BRATIO5B025,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A05_BRATIO3A10_BRATIO4A05_BRATIO5B05,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A05_BRATIO3A10_BRATIO4A05_BRATIO5B075,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A05_BRATIO3A10_BRATIO4A05_BRATIO5B10,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A05_BRATIO3A10_BRATIO4A075_BRATIO5B00,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A05_BRATIO3A10_BRATIO4A075_BRATIO5B025,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A05_BRATIO3A10_BRATIO4A075_BRATIO5B05,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A05_BRATIO3A10_BRATIO4A075_BRATIO5B075,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A05_BRATIO3A10_BRATIO4A075_BRATIO5B10,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A05_BRATIO3A10_BRATIO4A10_BRATIO5B00,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A05_BRATIO3A10_BRATIO4A10_BRATIO5B025,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A05_BRATIO3A10_BRATIO4A10_BRATIO5B05,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A05_BRATIO3A10_BRATIO4A10_BRATIO5B075,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A05_BRATIO3A10_BRATIO4A10_BRATIO5B10,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A075_BRATIO3A00_BRATIO4A00_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A075_BRATIO3A00_BRATIO4A00_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A075_BRATIO3A00_BRATIO4A00_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A075_BRATIO3A00_BRATIO4A00_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A075_BRATIO3A00_BRATIO4A00_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A075_BRATIO3A00_BRATIO4A025_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A075_BRATIO3A00_BRATIO4A025_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A075_BRATIO3A00_BRATIO4A025_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A075_BRATIO3A00_BRATIO4A025_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A075_BRATIO3A00_BRATIO4A025_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A075_BRATIO3A00_BRATIO4A05_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A075_BRATIO3A00_BRATIO4A05_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A075_BRATIO3A00_BRATIO4A05_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A075_BRATIO3A00_BRATIO4A05_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A075_BRATIO3A00_BRATIO4A05_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A075_BRATIO3A00_BRATIO4A075_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A075_BRATIO3A00_BRATIO4A075_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A075_BRATIO3A00_BRATIO4A075_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A075_BRATIO3A00_BRATIO4A075_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A075_BRATIO3A00_BRATIO4A075_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A075_BRATIO3A00_BRATIO4A10_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A075_BRATIO3A00_BRATIO4A10_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A075_BRATIO3A00_BRATIO4A10_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A075_BRATIO3A00_BRATIO4A10_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A075_BRATIO3A00_BRATIO4A10_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A075_BRATIO3A025_BRATIO4A00_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A075_BRATIO3A025_BRATIO4A00_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A075_BRATIO3A025_BRATIO4A00_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A075_BRATIO3A025_BRATIO4A00_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A075_BRATIO3A025_BRATIO4A00_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A075_BRATIO3A025_BRATIO4A025_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A075_BRATIO3A025_BRATIO4A025_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A075_BRATIO3A025_BRATIO4A025_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A075_BRATIO3A025_BRATIO4A025_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A075_BRATIO3A025_BRATIO4A025_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A075_BRATIO3A025_BRATIO4A05_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A075_BRATIO3A025_BRATIO4A05_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A075_BRATIO3A025_BRATIO4A05_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A075_BRATIO3A025_BRATIO4A05_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A075_BRATIO3A025_BRATIO4A05_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A075_BRATIO3A025_BRATIO4A075_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A075_BRATIO3A025_BRATIO4A075_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A075_BRATIO3A025_BRATIO4A075_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A075_BRATIO3A025_BRATIO4A075_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A075_BRATIO3A025_BRATIO4A075_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A075_BRATIO3A025_BRATIO4A10_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A075_BRATIO3A025_BRATIO4A10_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A075_BRATIO3A025_BRATIO4A10_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A075_BRATIO3A025_BRATIO4A10_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A075_BRATIO3A025_BRATIO4A10_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A075_BRATIO3A05_BRATIO4A00_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A075_BRATIO3A05_BRATIO4A00_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A075_BRATIO3A05_BRATIO4A00_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A075_BRATIO3A05_BRATIO4A00_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A075_BRATIO3A05_BRATIO4A00_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A075_BRATIO3A05_BRATIO4A025_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A075_BRATIO3A05_BRATIO4A025_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A075_BRATIO3A05_BRATIO4A025_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A075_BRATIO3A05_BRATIO4A025_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A075_BRATIO3A05_BRATIO4A025_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A075_BRATIO3A05_BRATIO4A05_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A075_BRATIO3A05_BRATIO4A05_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A075_BRATIO3A05_BRATIO4A05_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A075_BRATIO3A05_BRATIO4A05_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A075_BRATIO3A05_BRATIO4A05_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A075_BRATIO3A05_BRATIO4A075_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A075_BRATIO3A05_BRATIO4A075_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A075_BRATIO3A05_BRATIO4A075_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A075_BRATIO3A05_BRATIO4A075_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A075_BRATIO3A05_BRATIO4A075_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A075_BRATIO3A05_BRATIO4A10_BRATIO5B00,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A075_BRATIO3A05_BRATIO4A10_BRATIO5B025,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A075_BRATIO3A05_BRATIO4A10_BRATIO5B05,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A075_BRATIO3A05_BRATIO4A10_BRATIO5B075,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A075_BRATIO3A05_BRATIO4A10_BRATIO5B10,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A075_BRATIO3A075_BRATIO4A00_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A075_BRATIO3A075_BRATIO4A00_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A075_BRATIO3A075_BRATIO4A00_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A075_BRATIO3A075_BRATIO4A00_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A075_BRATIO3A075_BRATIO4A00_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A075_BRATIO3A075_BRATIO4A025_BRATIO5B00,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A075_BRATIO3A075_BRATIO4A025_BRATIO5B025,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A075_BRATIO3A075_BRATIO4A025_BRATIO5B05,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A075_BRATIO3A075_BRATIO4A025_BRATIO5B075,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A075_BRATIO3A075_BRATIO4A025_BRATIO5B10,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A075_BRATIO3A075_BRATIO4A05_BRATIO5B00,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A075_BRATIO3A075_BRATIO4A05_BRATIO5B025,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A075_BRATIO3A075_BRATIO4A05_BRATIO5B05,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A075_BRATIO3A075_BRATIO4A05_BRATIO5B075,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A075_BRATIO3A075_BRATIO4A05_BRATIO5B10,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A075_BRATIO3A075_BRATIO4A075_BRATIO5B00,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A075_BRATIO3A075_BRATIO4A075_BRATIO5B025,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A075_BRATIO3A075_BRATIO4A075_BRATIO5B05,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A075_BRATIO3A075_BRATIO4A075_BRATIO5B075,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A075_BRATIO3A075_BRATIO4A075_BRATIO5B10,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A075_BRATIO3A075_BRATIO4A10_BRATIO5B00,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A075_BRATIO3A075_BRATIO4A10_BRATIO5B025,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A075_BRATIO3A075_BRATIO4A10_BRATIO5B05,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A075_BRATIO3A075_BRATIO4A10_BRATIO5B075,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A075_BRATIO3A075_BRATIO4A10_BRATIO5B10,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A075_BRATIO3A10_BRATIO4A00_BRATIO5B00,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A075_BRATIO3A10_BRATIO4A00_BRATIO5B025,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A075_BRATIO3A10_BRATIO4A00_BRATIO5B05,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A075_BRATIO3A10_BRATIO4A00_BRATIO5B075,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A075_BRATIO3A10_BRATIO4A00_BRATIO5B10,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A075_BRATIO3A10_BRATIO4A025_BRATIO5B00,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A075_BRATIO3A10_BRATIO4A025_BRATIO5B025,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A075_BRATIO3A10_BRATIO4A025_BRATIO5B05,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A075_BRATIO3A10_BRATIO4A025_BRATIO5B075,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A075_BRATIO3A10_BRATIO4A025_BRATIO5B10,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A075_BRATIO3A10_BRATIO4A05_BRATIO5B00,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A075_BRATIO3A10_BRATIO4A05_BRATIO5B025,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A075_BRATIO3A10_BRATIO4A05_BRATIO5B05,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A075_BRATIO3A10_BRATIO4A05_BRATIO5B075,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A075_BRATIO3A10_BRATIO4A05_BRATIO5B10,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A075_BRATIO3A10_BRATIO4A075_BRATIO5B00,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A075_BRATIO3A10_BRATIO4A075_BRATIO5B025,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A075_BRATIO3A10_BRATIO4A075_BRATIO5B05,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A075_BRATIO3A10_BRATIO4A075_BRATIO5B075,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A075_BRATIO3A10_BRATIO4A075_BRATIO5B10,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A075_BRATIO3A10_BRATIO4A10_BRATIO5B00,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A075_BRATIO3A10_BRATIO4A10_BRATIO5B025,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A075_BRATIO3A10_BRATIO4A10_BRATIO5B05,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A075_BRATIO3A10_BRATIO4A10_BRATIO5B075,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A075_BRATIO3A10_BRATIO4A10_BRATIO5B10,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A10_BRATIO3A00_BRATIO4A00_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A10_BRATIO3A00_BRATIO4A00_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A10_BRATIO3A00_BRATIO4A00_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A10_BRATIO3A00_BRATIO4A00_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A10_BRATIO3A00_BRATIO4A00_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A10_BRATIO3A00_BRATIO4A025_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A10_BRATIO3A00_BRATIO4A025_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A10_BRATIO3A00_BRATIO4A025_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A10_BRATIO3A00_BRATIO4A025_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A10_BRATIO3A00_BRATIO4A025_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A10_BRATIO3A00_BRATIO4A05_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A10_BRATIO3A00_BRATIO4A05_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A10_BRATIO3A00_BRATIO4A05_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A10_BRATIO3A00_BRATIO4A05_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A10_BRATIO3A00_BRATIO4A05_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A10_BRATIO3A00_BRATIO4A075_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A10_BRATIO3A00_BRATIO4A075_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A10_BRATIO3A00_BRATIO4A075_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A10_BRATIO3A00_BRATIO4A075_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A10_BRATIO3A00_BRATIO4A075_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A10_BRATIO3A00_BRATIO4A10_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A10_BRATIO3A00_BRATIO4A10_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A10_BRATIO3A00_BRATIO4A10_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A10_BRATIO3A00_BRATIO4A10_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A10_BRATIO3A00_BRATIO4A10_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A10_BRATIO3A025_BRATIO4A00_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A10_BRATIO3A025_BRATIO4A00_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A10_BRATIO3A025_BRATIO4A00_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A10_BRATIO3A025_BRATIO4A00_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A10_BRATIO3A025_BRATIO4A00_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A10_BRATIO3A025_BRATIO4A025_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A10_BRATIO3A025_BRATIO4A025_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A10_BRATIO3A025_BRATIO4A025_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A10_BRATIO3A025_BRATIO4A025_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A10_BRATIO3A025_BRATIO4A025_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A10_BRATIO3A025_BRATIO4A05_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A10_BRATIO3A025_BRATIO4A05_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A10_BRATIO3A025_BRATIO4A05_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A10_BRATIO3A025_BRATIO4A05_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A10_BRATIO3A025_BRATIO4A05_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A10_BRATIO3A025_BRATIO4A075_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A10_BRATIO3A025_BRATIO4A075_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A10_BRATIO3A025_BRATIO4A075_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A10_BRATIO3A025_BRATIO4A075_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A10_BRATIO3A025_BRATIO4A075_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A10_BRATIO3A025_BRATIO4A10_BRATIO5B00,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A10_BRATIO3A025_BRATIO4A10_BRATIO5B025,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A10_BRATIO3A025_BRATIO4A10_BRATIO5B05,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A10_BRATIO3A025_BRATIO4A10_BRATIO5B075,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A10_BRATIO3A025_BRATIO4A10_BRATIO5B10,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A10_BRATIO3A05_BRATIO4A00_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A10_BRATIO3A05_BRATIO4A00_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A10_BRATIO3A05_BRATIO4A00_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A10_BRATIO3A05_BRATIO4A00_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A10_BRATIO3A05_BRATIO4A00_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A10_BRATIO3A05_BRATIO4A025_BRATIO5B00,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A10_BRATIO3A05_BRATIO4A025_BRATIO5B025,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A10_BRATIO3A05_BRATIO4A025_BRATIO5B05,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A10_BRATIO3A05_BRATIO4A025_BRATIO5B075,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A10_BRATIO3A05_BRATIO4A025_BRATIO5B10,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A10_BRATIO3A05_BRATIO4A05_BRATIO5B00,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A10_BRATIO3A05_BRATIO4A05_BRATIO5B025,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A10_BRATIO3A05_BRATIO4A05_BRATIO5B05,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A10_BRATIO3A05_BRATIO4A05_BRATIO5B075,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A10_BRATIO3A05_BRATIO4A05_BRATIO5B10,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A10_BRATIO3A05_BRATIO4A075_BRATIO5B00,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A10_BRATIO3A05_BRATIO4A075_BRATIO5B025,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A10_BRATIO3A05_BRATIO4A075_BRATIO5B05,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A10_BRATIO3A05_BRATIO4A075_BRATIO5B075,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A10_BRATIO3A05_BRATIO4A075_BRATIO5B10,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A10_BRATIO3A05_BRATIO4A10_BRATIO5B00,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A10_BRATIO3A05_BRATIO4A10_BRATIO5B025,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A10_BRATIO3A05_BRATIO4A10_BRATIO5B05,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A10_BRATIO3A05_BRATIO4A10_BRATIO5B075,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A10_BRATIO3A05_BRATIO4A10_BRATIO5B10,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A10_BRATIO3A075_BRATIO4A00_BRATIO5B00,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A10_BRATIO3A075_BRATIO4A00_BRATIO5B025,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A10_BRATIO3A075_BRATIO4A00_BRATIO5B05,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A10_BRATIO3A075_BRATIO4A00_BRATIO5B075,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A10_BRATIO3A075_BRATIO4A00_BRATIO5B10,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A10_BRATIO3A075_BRATIO4A025_BRATIO5B00,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A10_BRATIO3A075_BRATIO4A025_BRATIO5B025,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A10_BRATIO3A075_BRATIO4A025_BRATIO5B05,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A10_BRATIO3A075_BRATIO4A025_BRATIO5B075,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A10_BRATIO3A075_BRATIO4A025_BRATIO5B10,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A10_BRATIO3A075_BRATIO4A05_BRATIO5B00,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A10_BRATIO3A075_BRATIO4A05_BRATIO5B025,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A10_BRATIO3A075_BRATIO4A05_BRATIO5B05,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A10_BRATIO3A075_BRATIO4A05_BRATIO5B075,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A10_BRATIO3A075_BRATIO4A05_BRATIO5B10,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A10_BRATIO3A075_BRATIO4A075_BRATIO5B00,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A10_BRATIO3A075_BRATIO4A075_BRATIO5B025,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A10_BRATIO3A075_BRATIO4A075_BRATIO5B05,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A10_BRATIO3A075_BRATIO4A075_BRATIO5B075,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A10_BRATIO3A075_BRATIO4A075_BRATIO5B10,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A10_BRATIO3A075_BRATIO4A10_BRATIO5B00,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A10_BRATIO3A075_BRATIO4A10_BRATIO5B025,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A10_BRATIO3A075_BRATIO4A10_BRATIO5B05,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A10_BRATIO3A075_BRATIO4A10_BRATIO5B075,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A10_BRATIO3A075_BRATIO4A10_BRATIO5B10,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A10_BRATIO3A10_BRATIO4A00_BRATIO5B00,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A10_BRATIO3A10_BRATIO4A00_BRATIO5B025,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A10_BRATIO3A10_BRATIO4A00_BRATIO5B05,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A10_BRATIO3A10_BRATIO4A00_BRATIO5B075,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A10_BRATIO3A10_BRATIO4A00_BRATIO5B10,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A10_BRATIO3A10_BRATIO4A025_BRATIO5B00,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A10_BRATIO3A10_BRATIO4A025_BRATIO5B025,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A10_BRATIO3A10_BRATIO4A025_BRATIO5B05,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A10_BRATIO3A10_BRATIO4A025_BRATIO5B075,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A10_BRATIO3A10_BRATIO4A025_BRATIO5B10,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A10_BRATIO3A10_BRATIO4A05_BRATIO5B00,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A10_BRATIO3A10_BRATIO4A05_BRATIO5B025,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A10_BRATIO3A10_BRATIO4A05_BRATIO5B05,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A10_BRATIO3A10_BRATIO4A05_BRATIO5B075,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A10_BRATIO3A10_BRATIO4A05_BRATIO5B10,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A10_BRATIO3A10_BRATIO4A075_BRATIO5B00,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A10_BRATIO3A10_BRATIO4A075_BRATIO5B025,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A10_BRATIO3A10_BRATIO4A075_BRATIO5B05,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A10_BRATIO3A10_BRATIO4A075_BRATIO5B075,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A10_BRATIO3A10_BRATIO4A075_BRATIO5B10,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A10_BRATIO3A10_BRATIO4A10_BRATIO5B00,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A10_BRATIO3A10_BRATIO4A10_BRATIO5B025,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A10_BRATIO3A10_BRATIO4A10_BRATIO5B05,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A10_BRATIO3A10_BRATIO4A10_BRATIO5B075,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A10_BRATIO3A10_BRATIO4A10_BRATIO5B10,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A00_BRATIO3A00_BRATIO4A00_BRATIO5B00,0,0,0,1,0,0,1,0,1,1,3
_BRATIO1A10_BRATIO2A00_BRATIO3A00_BRATIO4A00_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A00_BRATIO3A00_BRATIO4A00_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A00_BRATIO3A00_BRATIO4A00_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A00_BRATIO3A00_BRATIO4A00_BRATIO5B10,0,0,0,1,0,0,1,0,1,1,3
_BRATIO1A10_BRATIO2A00_BRATIO3A00_BRATIO4A025_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A00_BRATIO3A00_BRATIO4A025_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A00_BRATIO3A00_BRATIO4A025_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A00_BRATIO3A00_BRATIO4A025_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A00_BRATIO3A00_BRATIO4A025_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A00_BRATIO3A00_BRATIO4A05_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A00_BRATIO3A00_BRATIO4A05_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A00_BRATIO3A00_BRATIO4A05_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A00_BRATIO3A00_BRATIO4A05_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A00_BRATIO3A00_BRATIO4A05_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A00_BRATIO3A00_BRATIO4A075_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A00_BRATIO3A00_BRATIO4A075_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A00_BRATIO3A00_BRATIO4A075_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A00_BRATIO3A00_BRATIO4A075_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A00_BRATIO3A00_BRATIO4A075_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A00_BRATIO3A00_BRATIO4A10_BRATIO5B00,0,0,0,1,0,0,1,0,1,1,3
_BRATIO1A10_BRATIO2A00_BRATIO3A00_BRATIO4A10_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A00_BRATIO3A00_BRATIO4A10_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A00_BRATIO3A00_BRATIO4A10_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A00_BRATIO3A00_BRATIO4A10_BRATIO5B10,0,0,0,1,0,0,1,0,1,1,3
_BRATIO1A10_BRATIO2A00_BRATIO3A025_BRATIO4A00_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A00_BRATIO3A025_BRATIO4A00_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A00_BRATIO3A025_BRATIO4A00_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A00_BRATIO3A025_BRATIO4A00_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A00_BRATIO3A025_BRATIO4A00_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A00_BRATIO3A025_BRATIO4A025_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A00_BRATIO3A025_BRATIO4A025_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A00_BRATIO3A025_BRATIO4A025_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A00_BRATIO3A025_BRATIO4A025_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A00_BRATIO3A025_BRATIO4A025_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A00_BRATIO3A025_BRATIO4A05_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A00_BRATIO3A025_BRATIO4A05_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A00_BRATIO3A025_BRATIO4A05_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A00_BRATIO3A025_BRATIO4A05_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A00_BRATIO3A025_BRATIO4A05_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A00_BRATIO3A025_BRATIO4A075_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A00_BRATIO3A025_BRATIO4A075_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A00_BRATIO3A025_BRATIO4A075_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A00_BRATIO3A025_BRATIO4A075_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A00_BRATIO3A025_BRATIO4A075_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A00_BRATIO3A025_BRATIO4A10_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A00_BRATIO3A025_BRATIO4A10_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A00_BRATIO3A025_BRATIO4A10_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A00_BRATIO3A025_BRATIO4A10_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A00_BRATIO3A025_BRATIO4A10_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A00_BRATIO3A05_BRATIO4A00_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A00_BRATIO3A05_BRATIO4A00_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A00_BRATIO3A05_BRATIO4A00_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A00_BRATIO3A05_BRATIO4A00_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A00_BRATIO3A05_BRATIO4A00_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A00_BRATIO3A05_BRATIO4A025_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A00_BRATIO3A05_BRATIO4A025_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A00_BRATIO3A05_BRATIO4A025_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A00_BRATIO3A05_BRATIO4A025_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A00_BRATIO3A05_BRATIO4A025_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A00_BRATIO3A05_BRATIO4A05_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A00_BRATIO3A05_BRATIO4A05_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A00_BRATIO3A05_BRATIO4A05_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A00_BRATIO3A05_BRATIO4A05_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A00_BRATIO3A05_BRATIO4A05_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A00_BRATIO3A05_BRATIO4A075_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A00_BRATIO3A05_BRATIO4A075_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A00_BRATIO3A05_BRATIO4A075_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A00_BRATIO3A05_BRATIO4A075_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A00_BRATIO3A05_BRATIO4A075_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A00_BRATIO3A05_BRATIO4A10_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A00_BRATIO3A05_BRATIO4A10_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A00_BRATIO3A05_BRATIO4A10_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A00_BRATIO3A05_BRATIO4A10_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A00_BRATIO3A05_BRATIO4A10_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A00_BRATIO3A075_BRATIO4A00_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A00_BRATIO3A075_BRATIO4A00_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A00_BRATIO3A075_BRATIO4A00_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A00_BRATIO3A075_BRATIO4A00_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A00_BRATIO3A075_BRATIO4A00_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A00_BRATIO3A075_BRATIO4A025_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A00_BRATIO3A075_BRATIO4A025_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A00_BRATIO3A075_BRATIO4A025_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A00_BRATIO3A075_BRATIO4A025_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A00_BRATIO3A075_BRATIO4A025_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A00_BRATIO3A075_BRATIO4A05_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A00_BRATIO3A075_BRATIO4A05_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A00_BRATIO3A075_BRATIO4A05_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A00_BRATIO3A075_BRATIO4A05_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A00_BRATIO3A075_BRATIO4A05_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A00_BRATIO3A075_BRATIO4A075_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A00_BRATIO3A075_BRATIO4A075_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A00_BRATIO3A075_BRATIO4A075_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A00_BRATIO3A075_BRATIO4A075_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A00_BRATIO3A075_BRATIO4A075_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A00_BRATIO3A075_BRATIO4A10_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A00_BRATIO3A075_BRATIO4A10_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A00_BRATIO3A075_BRATIO4A10_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A00_BRATIO3A075_BRATIO4A10_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A00_BRATIO3A075_BRATIO4A10_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A00_BRATIO3A10_BRATIO4A00_BRATIO5B00,0,0,0,1,0,0,1,0,1,1,3
_BRATIO1A10_BRATIO2A00_BRATIO3A10_BRATIO4A00_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A00_BRATIO3A10_BRATIO4A00_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A00_BRATIO3A10_BRATIO4A00_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A00_BRATIO3A10_BRATIO4A00_BRATIO5B10,0,0,0,1,0,0,1,0,1,1,3
_BRATIO1A10_BRATIO2A00_BRATIO3A10_BRATIO4A025_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A00_BRATIO3A10_BRATIO4A025_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A00_BRATIO3A10_BRATIO4A025_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A00_BRATIO3A10_BRATIO4A025_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A00_BRATIO3A10_BRATIO4A025_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A00_BRATIO3A10_BRATIO4A05_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A00_BRATIO3A10_BRATIO4A05_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A00_BRATIO3A10_BRATIO4A05_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A00_BRATIO3A10_BRATIO4A05_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A00_BRATIO3A10_BRATIO4A05_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A00_BRATIO3A10_BRATIO4A075_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A00_BRATIO3A10_BRATIO4A075_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A00_BRATIO3A10_BRATIO4A075_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A00_BRATIO3A10_BRATIO4A075_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A00_BRATIO3A10_BRATIO4A075_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A00_BRATIO3A10_BRATIO4A10_BRATIO5B00,0,0,0,1,1,0,1,0,1,1,2
_BRATIO1A10_BRATIO2A00_BRATIO3A10_BRATIO4A10_BRATIO5B025,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A00_BRATIO3A10_BRATIO4A10_BRATIO5B05,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A00_BRATIO3A10_BRATIO4A10_BRATIO5B075,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A00_BRATIO3A10_BRATIO4A10_BRATIO5B10,0,0,0,1,1,0,1,0,1,1,2
_BRATIO1A10_BRATIO2A025_BRATIO3A00_BRATIO4A00_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A025_BRATIO3A00_BRATIO4A00_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A025_BRATIO3A00_BRATIO4A00_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A025_BRATIO3A00_BRATIO4A00_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A025_BRATIO3A00_BRATIO4A00_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A025_BRATIO3A00_BRATIO4A025_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A025_BRATIO3A00_BRATIO4A025_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A025_BRATIO3A00_BRATIO4A025_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A025_BRATIO3A00_BRATIO4A025_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A025_BRATIO3A00_BRATIO4A025_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A025_BRATIO3A00_BRATIO4A05_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A025_BRATIO3A00_BRATIO4A05_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A025_BRATIO3A00_BRATIO4A05_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A025_BRATIO3A00_BRATIO4A05_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A025_BRATIO3A00_BRATIO4A05_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A025_BRATIO3A00_BRATIO4A075_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A025_BRATIO3A00_BRATIO4A075_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A025_BRATIO3A00_BRATIO4A075_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A025_BRATIO3A00_BRATIO4A075_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A025_BRATIO3A00_BRATIO4A075_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A025_BRATIO3A00_BRATIO4A10_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A025_BRATIO3A00_BRATIO4A10_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A025_BRATIO3A00_BRATIO4A10_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A025_BRATIO3A00_BRATIO4A10_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A025_BRATIO3A00_BRATIO4A10_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A025_BRATIO3A025_BRATIO4A00_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A025_BRATIO3A025_BRATIO4A00_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A025_BRATIO3A025_BRATIO4A00_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A025_BRATIO3A025_BRATIO4A00_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A025_BRATIO3A025_BRATIO4A00_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A025_BRATIO3A025_BRATIO4A025_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A025_BRATIO3A025_BRATIO4A025_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A025_BRATIO3A025_BRATIO4A025_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A025_BRATIO3A025_BRATIO4A025_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A025_BRATIO3A025_BRATIO4A025_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A025_BRATIO3A025_BRATIO4A05_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A025_BRATIO3A025_BRATIO4A05_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A025_BRATIO3A025_BRATIO4A05_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A025_BRATIO3A025_BRATIO4A05_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A025_BRATIO3A025_BRATIO4A05_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A025_BRATIO3A025_BRATIO4A075_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A025_BRATIO3A025_BRATIO4A075_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A025_BRATIO3A025_BRATIO4A075_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A025_BRATIO3A025_BRATIO4A075_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A025_BRATIO3A025_BRATIO4A075_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A025_BRATIO3A025_BRATIO4A10_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A025_BRATIO3A025_BRATIO4A10_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A025_BRATIO3A025_BRATIO4A10_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A025_BRATIO3A025_BRATIO4A10_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A025_BRATIO3A025_BRATIO4A10_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A025_BRATIO3A05_BRATIO4A00_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A025_BRATIO3A05_BRATIO4A00_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A025_BRATIO3A05_BRATIO4A00_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A025_BRATIO3A05_BRATIO4A00_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A025_BRATIO3A05_BRATIO4A00_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A025_BRATIO3A05_BRATIO4A025_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A025_BRATIO3A05_BRATIO4A025_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A025_BRATIO3A05_BRATIO4A025_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A025_BRATIO3A05_BRATIO4A025_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A025_BRATIO3A05_BRATIO4A025_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A025_BRATIO3A05_BRATIO4A05_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A025_BRATIO3A05_BRATIO4A05_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A025_BRATIO3A05_BRATIO4A05_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A025_BRATIO3A05_BRATIO4A05_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A025_BRATIO3A05_BRATIO4A05_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A025_BRATIO3A05_BRATIO4A075_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A025_BRATIO3A05_BRATIO4A075_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A025_BRATIO3A05_BRATIO4A075_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A025_BRATIO3A05_BRATIO4A075_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A025_BRATIO3A05_BRATIO4A075_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A025_BRATIO3A05_BRATIO4A10_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A025_BRATIO3A05_BRATIO4A10_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A025_BRATIO3A05_BRATIO4A10_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A025_BRATIO3A05_BRATIO4A10_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A025_BRATIO3A05_BRATIO4A10_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A025_BRATIO3A075_BRATIO4A00_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A025_BRATIO3A075_BRATIO4A00_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A025_BRATIO3A075_BRATIO4A00_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A025_BRATIO3A075_BRATIO4A00_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A025_BRATIO3A075_BRATIO4A00_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A025_BRATIO3A075_BRATIO4A025_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A025_BRATIO3A075_BRATIO4A025_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A025_BRATIO3A075_BRATIO4A025_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A025_BRATIO3A075_BRATIO4A025_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A025_BRATIO3A075_BRATIO4A025_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A025_BRATIO3A075_BRATIO4A05_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A025_BRATIO3A075_BRATIO4A05_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A025_BRATIO3A075_BRATIO4A05_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A025_BRATIO3A075_BRATIO4A05_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A025_BRATIO3A075_BRATIO4A05_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A025_BRATIO3A075_BRATIO4A075_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A025_BRATIO3A075_BRATIO4A075_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A025_BRATIO3A075_BRATIO4A075_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A025_BRATIO3A075_BRATIO4A075_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A025_BRATIO3A075_BRATIO4A075_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A025_BRATIO3A075_BRATIO4A10_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A025_BRATIO3A075_BRATIO4A10_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A025_BRATIO3A075_BRATIO4A10_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A025_BRATIO3A075_BRATIO4A10_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A025_BRATIO3A075_BRATIO4A10_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A025_BRATIO3A10_BRATIO4A00_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A025_BRATIO3A10_BRATIO4A00_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A025_BRATIO3A10_BRATIO4A00_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A025_BRATIO3A10_BRATIO4A00_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A025_BRATIO3A10_BRATIO4A00_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A025_BRATIO3A10_BRATIO4A025_BRATIO5B00,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A025_BRATIO3A10_BRATIO4A025_BRATIO5B025,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A025_BRATIO3A10_BRATIO4A025_BRATIO5B05,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A025_BRATIO3A10_BRATIO4A025_BRATIO5B075,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A025_BRATIO3A10_BRATIO4A025_BRATIO5B10,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A025_BRATIO3A10_BRATIO4A05_BRATIO5B00,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A025_BRATIO3A10_BRATIO4A05_BRATIO5B025,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A025_BRATIO3A10_BRATIO4A05_BRATIO5B05,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A025_BRATIO3A10_BRATIO4A05_BRATIO5B075,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A025_BRATIO3A10_BRATIO4A05_BRATIO5B10,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A025_BRATIO3A10_BRATIO4A075_BRATIO5B00,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A025_BRATIO3A10_BRATIO4A075_BRATIO5B025,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A025_BRATIO3A10_BRATIO4A075_BRATIO5B05,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A025_BRATIO3A10_BRATIO4A075_BRATIO5B075,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A025_BRATIO3A10_BRATIO4A075_BRATIO5B10,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A025_BRATIO3A10_BRATIO4A10_BRATIO5B00,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A025_BRATIO3A10_BRATIO4A10_BRATIO5B025,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A025_BRATIO3A10_BRATIO4A10_BRATIO5B05,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A025_BRATIO3A10_BRATIO4A10_BRATIO5B075,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A025_BRATIO3A10_BRATIO4A10_BRATIO5B10,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A05_BRATIO3A00_BRATIO4A00_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A05_BRATIO3A00_BRATIO4A00_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A05_BRATIO3A00_BRATIO4A00_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A05_BRATIO3A00_BRATIO4A00_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A05_BRATIO3A00_BRATIO4A00_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A05_BRATIO3A00_BRATIO4A025_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A05_BRATIO3A00_BRATIO4A025_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A05_BRATIO3A00_BRATIO4A025_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A05_BRATIO3A00_BRATIO4A025_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A05_BRATIO3A00_BRATIO4A025_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A05_BRATIO3A00_BRATIO4A05_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A05_BRATIO3A00_BRATIO4A05_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A05_BRATIO3A00_BRATIO4A05_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A05_BRATIO3A00_BRATIO4A05_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A05_BRATIO3A00_BRATIO4A05_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A05_BRATIO3A00_BRATIO4A075_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A05_BRATIO3A00_BRATIO4A075_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A05_BRATIO3A00_BRATIO4A075_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A05_BRATIO3A00_BRATIO4A075_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A05_BRATIO3A00_BRATIO4A075_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A05_BRATIO3A00_BRATIO4A10_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A05_BRATIO3A00_BRATIO4A10_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A05_BRATIO3A00_BRATIO4A10_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A05_BRATIO3A00_BRATIO4A10_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A05_BRATIO3A00_BRATIO4A10_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A05_BRATIO3A025_BRATIO4A00_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A05_BRATIO3A025_BRATIO4A00_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A05_BRATIO3A025_BRATIO4A00_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A05_BRATIO3A025_BRATIO4A00_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A05_BRATIO3A025_BRATIO4A00_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A05_BRATIO3A025_BRATIO4A025_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A05_BRATIO3A025_BRATIO4A025_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A05_BRATIO3A025_BRATIO4A025_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A05_BRATIO3A025_BRATIO4A025_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A05_BRATIO3A025_BRATIO4A025_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A05_BRATIO3A025_BRATIO4A05_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A05_BRATIO3A025_BRATIO4A05_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A05_BRATIO3A025_BRATIO4A05_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A05_BRATIO3A025_BRATIO4A05_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A05_BRATIO3A025_BRATIO4A05_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A05_BRATIO3A025_BRATIO4A075_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A05_BRATIO3A025_BRATIO4A075_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A05_BRATIO3A025_BRATIO4A075_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A05_BRATIO3A025_BRATIO4A075_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A05_BRATIO3A025_BRATIO4A075_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A05_BRATIO3A025_BRATIO4A10_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A05_BRATIO3A025_BRATIO4A10_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A05_BRATIO3A025_BRATIO4A10_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A05_BRATIO3A025_BRATIO4A10_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A05_BRATIO3A025_BRATIO4A10_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A05_BRATIO3A05_BRATIO4A00_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A05_BRATIO3A05_BRATIO4A00_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A05_BRATIO3A05_BRATIO4A00_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A05_BRATIO3A05_BRATIO4A00_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A05_BRATIO3A05_BRATIO4A00_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A05_BRATIO3A05_BRATIO4A025_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A05_BRATIO3A05_BRATIO4A025_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A05_BRATIO3A05_BRATIO4A025_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A05_BRATIO3A05_BRATIO4A025_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A05_BRATIO3A05_BRATIO4A025_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A05_BRATIO3A05_BRATIO4A05_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A05_BRATIO3A05_BRATIO4A05_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A05_BRATIO3A05_BRATIO4A05_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A05_BRATIO3A05_BRATIO4A05_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A05_BRATIO3A05_BRATIO4A05_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A05_BRATIO3A05_BRATIO4A075_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A05_BRATIO3A05_BRATIO4A075_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A05_BRATIO3A05_BRATIO4A075_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A05_BRATIO3A05_BRATIO4A075_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A05_BRATIO3A05_BRATIO4A075_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A05_BRATIO3A05_BRATIO4A10_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A05_BRATIO3A05_BRATIO4A10_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A05_BRATIO3A05_BRATIO4A10_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A05_BRATIO3A05_BRATIO4A10_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A05_BRATIO3A05_BRATIO4A10_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A05_BRATIO3A075_BRATIO4A00_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A05_BRATIO3A075_BRATIO4A00_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A05_BRATIO3A075_BRATIO4A00_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A05_BRATIO3A075_BRATIO4A00_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A05_BRATIO3A075_BRATIO4A00_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A05_BRATIO3A075_BRATIO4A025_BRATIO5B00,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A05_BRATIO3A075_BRATIO4A025_BRATIO5B025,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A05_BRATIO3A075_BRATIO4A025_BRATIO5B05,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A05_BRATIO3A075_BRATIO4A025_BRATIO5B075,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A05_BRATIO3A075_BRATIO4A025_BRATIO5B10,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A05_BRATIO3A075_BRATIO4A05_BRATIO5B00,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A05_BRATIO3A075_BRATIO4A05_BRATIO5B025,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A05_BRATIO3A075_BRATIO4A05_BRATIO5B05,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A05_BRATIO3A075_BRATIO4A05_BRATIO5B075,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A05_BRATIO3A075_BRATIO4A05_BRATIO5B10,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A05_BRATIO3A075_BRATIO4A075_BRATIO5B00,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A05_BRATIO3A075_BRATIO4A075_BRATIO5B025,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A05_BRATIO3A075_BRATIO4A075_BRATIO5B05,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A05_BRATIO3A075_BRATIO4A075_BRATIO5B075,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A05_BRATIO3A075_BRATIO4A075_BRATIO5B10,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A05_BRATIO3A075_BRATIO4A10_BRATIO5B00,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A05_BRATIO3A075_BRATIO4A10_BRATIO5B025,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A05_BRATIO3A075_BRATIO4A10_BRATIO5B05,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A05_BRATIO3A075_BRATIO4A10_BRATIO5B075,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A05_BRATIO3A075_BRATIO4A10_BRATIO5B10,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A05_BRATIO3A10_BRATIO4A00_BRATIO5B00,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A05_BRATIO3A10_BRATIO4A00_BRATIO5B025,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A05_BRATIO3A10_BRATIO4A00_BRATIO5B05,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A05_BRATIO3A10_BRATIO4A00_BRATIO5B075,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A05_BRATIO3A10_BRATIO4A00_BRATIO5B10,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A05_BRATIO3A10_BRATIO4A025_BRATIO5B00,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A05_BRATIO3A10_BRATIO4A025_BRATIO5B025,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A05_BRATIO3A10_BRATIO4A025_BRATIO5B05,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A05_BRATIO3A10_BRATIO4A025_BRATIO5B075,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A05_BRATIO3A10_BRATIO4A025_BRATIO5B10,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A05_BRATIO3A10_BRATIO4A05_BRATIO5B00,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A05_BRATIO3A10_BRATIO4A05_BRATIO5B025,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A05_BRATIO3A10_BRATIO4A05_BRATIO5B05,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A05_BRATIO3A10_BRATIO4A05_BRATIO5B075,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A05_BRATIO3A10_BRATIO4A05_BRATIO5B10,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A05_BRATIO3A10_BRATIO4A075_BRATIO5B00,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A05_BRATIO3A10_BRATIO4A075_BRATIO5B025,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A05_BRATIO3A10_BRATIO4A075_BRATIO5B05,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A05_BRATIO3A10_BRATIO4A075_BRATIO5B075,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A05_BRATIO3A10_BRATIO4A075_BRATIO5B10,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A05_BRATIO3A10_BRATIO4A10_BRATIO5B00,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A05_BRATIO3A10_BRATIO4A10_BRATIO5B025,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A05_BRATIO3A10_BRATIO4A10_BRATIO5B05,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A05_BRATIO3A10_BRATIO4A10_BRATIO5B075,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A05_BRATIO3A10_BRATIO4A10_BRATIO5B10,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A075_BRATIO3A00_BRATIO4A00_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A075_BRATIO3A00_BRATIO4A00_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A075_BRATIO3A00_BRATIO4A00_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A075_BRATIO3A00_BRATIO4A00_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A075_BRATIO3A00_BRATIO4A00_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A075_BRATIO3A00_BRATIO4A025_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A075_BRATIO3A00_BRATIO4A025_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A075_BRATIO3A00_BRATIO4A025_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A075_BRATIO3A00_BRATIO4A025_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A075_BRATIO3A00_BRATIO4A025_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A075_BRATIO3A00_BRATIO4A05_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A075_BRATIO3A00_BRATIO4A05_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A075_BRATIO3A00_BRATIO4A05_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A075_BRATIO3A00_BRATIO4A05_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A075_BRATIO3A00_BRATIO4A05_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A075_BRATIO3A00_BRATIO4A075_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A075_BRATIO3A00_BRATIO4A075_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A075_BRATIO3A00_BRATIO4A075_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A075_BRATIO3A00_BRATIO4A075_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A075_BRATIO3A00_BRATIO4A075_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A075_BRATIO3A00_BRATIO4A10_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A075_BRATIO3A00_BRATIO4A10_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A075_BRATIO3A00_BRATIO4A10_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A075_BRATIO3A00_BRATIO4A10_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A075_BRATIO3A00_BRATIO4A10_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A075_BRATIO3A025_BRATIO4A00_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A075_BRATIO3A025_BRATIO4A00_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A075_BRATIO3A025_BRATIO4A00_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A075_BRATIO3A025_BRATIO4A00_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A075_BRATIO3A025_BRATIO4A00_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A075_BRATIO3A025_BRATIO4A025_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A075_BRATIO3A025_BRATIO4A025_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A075_BRATIO3A025_BRATIO4A025_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A075_BRATIO3A025_BRATIO4A025_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A075_BRATIO3A025_BRATIO4A025_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A075_BRATIO3A025_BRATIO4A05_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A075_BRATIO3A025_BRATIO4A05_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A075_BRATIO3A025_BRATIO4A05_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A075_BRATIO3A025_BRATIO4A05_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A075_BRATIO3A025_BRATIO4A05_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A075_BRATIO3A025_BRATIO4A075_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A075_BRATIO3A025_BRATIO4A075_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A075_BRATIO3A025_BRATIO4A075_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A075_BRATIO3A025_BRATIO4A075_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A075_BRATIO3A025_BRATIO4A075_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A075_BRATIO3A025_BRATIO4A10_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A075_BRATIO3A025_BRATIO4A10_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A075_BRATIO3A025_BRATIO4A10_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A075_BRATIO3A025_BRATIO4A10_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A075_BRATIO3A025_BRATIO4A10_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A075_BRATIO3A05_BRATIO4A00_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A075_BRATIO3A05_BRATIO4A00_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A075_BRATIO3A05_BRATIO4A00_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A075_BRATIO3A05_BRATIO4A00_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A075_BRATIO3A05_BRATIO4A00_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A075_BRATIO3A05_BRATIO4A025_BRATIO5B00,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A075_BRATIO3A05_BRATIO4A025_BRATIO5B025,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A075_BRATIO3A05_BRATIO4A025_BRATIO5B05,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A075_BRATIO3A05_BRATIO4A025_BRATIO5B075,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A075_BRATIO3A05_BRATIO4A025_BRATIO5B10,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A075_BRATIO3A05_BRATIO4A05_BRATIO5B00,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A075_BRATIO3A05_BRATIO4A05_BRATIO5B025,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A075_BRATIO3A05_BRATIO4A05_BRATIO5B05,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A075_BRATIO3A05_BRATIO4A05_BRATIO5B075,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A075_BRATIO3A05_BRATIO4A05_BRATIO5B10,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A075_BRATIO3A05_BRATIO4A075_BRATIO5B00,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A075_BRATIO3A05_BRATIO4A075_BRATIO5B025,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A075_BRATIO3A05_BRATIO4A075_BRATIO5B05,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A075_BRATIO3A05_BRATIO4A075_BRATIO5B075,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A075_BRATIO3A05_BRATIO4A075_BRATIO5B10,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A075_BRATIO3A05_BRATIO4A10_BRATIO5B00,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A075_BRATIO3A05_BRATIO4A10_BRATIO5B025,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A075_BRATIO3A05_BRATIO4A10_BRATIO5B05,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A075_BRATIO3A05_BRATIO4A10_BRATIO5B075,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A075_BRATIO3A05_BRATIO4A10_BRATIO5B10,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A075_BRATIO3A075_BRATIO4A00_BRATIO5B00,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A075_BRATIO3A075_BRATIO4A00_BRATIO5B025,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A075_BRATIO3A075_BRATIO4A00_BRATIO5B05,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A075_BRATIO3A075_BRATIO4A00_BRATIO5B075,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A075_BRATIO3A075_BRATIO4A00_BRATIO5B10,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A075_BRATIO3A075_BRATIO4A025_BRATIO5B00,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A075_BRATIO3A075_BRATIO4A025_BRATIO5B025,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A075_BRATIO3A075_BRATIO4A025_BRATIO5B05,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A075_BRATIO3A075_BRATIO4A025_BRATIO5B075,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A075_BRATIO3A075_BRATIO4A025_BRATIO5B10,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A075_BRATIO3A075_BRATIO4A05_BRATIO5B00,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A075_BRATIO3A075_BRATIO4A05_BRATIO5B025,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A075_BRATIO3A075_BRATIO4A05_BRATIO5B05,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A075_BRATIO3A075_BRATIO4A05_BRATIO5B075,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A075_BRATIO3A075_BRATIO4A05_BRATIO5B10,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A075_BRATIO3A075_BRATIO4A075_BRATIO5B00,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A075_BRATIO3A075_BRATIO4A075_BRATIO5B025,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A075_BRATIO3A075_BRATIO4A075_BRATIO5B05,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A075_BRATIO3A075_BRATIO4A075_BRATIO5B075,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A075_BRATIO3A075_BRATIO4A075_BRATIO5B10,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A075_BRATIO3A075_BRATIO4A10_BRATIO5B00,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A075_BRATIO3A075_BRATIO4A10_BRATIO5B025,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A075_BRATIO3A075_BRATIO4A10_BRATIO5B05,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A075_BRATIO3A075_BRATIO4A10_BRATIO5B075,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A075_BRATIO3A075_BRATIO4A10_BRATIO5B10,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A075_BRATIO3A10_BRATIO4A00_BRATIO5B00,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A075_BRATIO3A10_BRATIO4A00_BRATIO5B025,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A075_BRATIO3A10_BRATIO4A00_BRATIO5B05,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A075_BRATIO3A10_BRATIO4A00_BRATIO5B075,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A075_BRATIO3A10_BRATIO4A00_BRATIO5B10,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A075_BRATIO3A10_BRATIO4A025_BRATIO5B00,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A075_BRATIO3A10_BRATIO4A025_BRATIO5B025,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A075_BRATIO3A10_BRATIO4A025_BRATIO5B05,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A075_BRATIO3A10_BRATIO4A025_BRATIO5B075,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A075_BRATIO3A10_BRATIO4A025_BRATIO5B10,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A075_BRATIO3A10_BRATIO4A05_BRATIO5B00,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A075_BRATIO3A10_BRATIO4A05_BRATIO5B025,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A075_BRATIO3A10_BRATIO4A05_BRATIO5B05,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A075_BRATIO3A10_BRATIO4A05_BRATIO5B075,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A075_BRATIO3A10_BRATIO4A05_BRATIO5B10,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A075_BRATIO3A10_BRATIO4A075_BRATIO5B00,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A075_BRATIO3A10_BRATIO4A075_BRATIO5B025,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A075_BRATIO3A10_BRATIO4A075_BRATIO5B05,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A075_BRATIO3A10_BRATIO4A075_BRATIO5B075,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A075_BRATIO3A10_BRATIO4A075_BRATIO5B10,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A075_BRATIO3A10_BRATIO4A10_BRATIO5B00,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A075_BRATIO3A10_BRATIO4A10_BRATIO5B025,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A075_BRATIO3A10_BRATIO4A10_BRATIO5B05,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A075_BRATIO3A10_BRATIO4A10_BRATIO5B075,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A075_BRATIO3A10_BRATIO4A10_BRATIO5B10,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A10_BRATIO3A00_BRATIO4A00_BRATIO5B00,0,0,0,1,0,0,1,0,1,1,3
_BRATIO1A10_BRATIO2A10_BRATIO3A00_BRATIO4A00_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A10_BRATIO3A00_BRATIO4A00_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A10_BRATIO3A00_BRATIO4A00_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A10_BRATIO3A00_BRATIO4A00_BRATIO5B10,0,0,0,1,0,0,1,0,1,1,3
_BRATIO1A10_BRATIO2A10_BRATIO3A00_BRATIO4A025_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A10_BRATIO3A00_BRATIO4A025_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A10_BRATIO3A00_BRATIO4A025_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A10_BRATIO3A00_BRATIO4A025_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A10_BRATIO3A00_BRATIO4A025_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A10_BRATIO3A00_BRATIO4A05_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A10_BRATIO3A00_BRATIO4A05_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A10_BRATIO3A00_BRATIO4A05_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A10_BRATIO3A00_BRATIO4A05_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A10_BRATIO3A00_BRATIO4A05_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A10_BRATIO3A00_BRATIO4A075_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A10_BRATIO3A00_BRATIO4A075_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A10_BRATIO3A00_BRATIO4A075_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A10_BRATIO3A00_BRATIO4A075_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A10_BRATIO3A00_BRATIO4A075_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A10_BRATIO3A00_BRATIO4A10_BRATIO5B00,0,0,0,1,0,0,1,0,1,1,3
_BRATIO1A10_BRATIO2A10_BRATIO3A00_BRATIO4A10_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A10_BRATIO3A00_BRATIO4A10_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A10_BRATIO3A00_BRATIO4A10_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A10_BRATIO3A00_BRATIO4A10_BRATIO5B10,0,0,0,1,0,0,1,0,1,1,3
_BRATIO1A10_BRATIO2A10_BRATIO3A025_BRATIO4A00_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A10_BRATIO3A025_BRATIO4A00_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A10_BRATIO3A025_BRATIO4A00_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A10_BRATIO3A025_BRATIO4A00_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A10_BRATIO3A025_BRATIO4A00_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A10_BRATIO3A025_BRATIO4A025_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A10_BRATIO3A025_BRATIO4A025_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A10_BRATIO3A025_BRATIO4A025_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A10_BRATIO3A025_BRATIO4A025_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A10_BRATIO3A025_BRATIO4A025_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A10_BRATIO3A025_BRATIO4A05_BRATIO5B00,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A10_BRATIO3A025_BRATIO4A05_BRATIO5B025,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A10_BRATIO3A025_BRATIO4A05_BRATIO5B05,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A10_BRATIO3A025_BRATIO4A05_BRATIO5B075,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A10_BRATIO3A025_BRATIO4A05_BRATIO5B10,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A10_BRATIO3A025_BRATIO4A075_BRATIO5B00,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A10_BRATIO3A025_BRATIO4A075_BRATIO5B025,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A10_BRATIO3A025_BRATIO4A075_BRATIO5B05,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A10_BRATIO3A025_BRATIO4A075_BRATIO5B075,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A10_BRATIO3A025_BRATIO4A075_BRATIO5B10,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A10_BRATIO3A025_BRATIO4A10_BRATIO5B00,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A10_BRATIO3A025_BRATIO4A10_BRATIO5B025,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A10_BRATIO3A025_BRATIO4A10_BRATIO5B05,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A10_BRATIO3A025_BRATIO4A10_BRATIO5B075,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A10_BRATIO3A025_BRATIO4A10_BRATIO5B10,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A10_BRATIO3A05_BRATIO4A00_BRATIO5B00,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A10_BRATIO3A05_BRATIO4A00_BRATIO5B025,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A10_BRATIO3A05_BRATIO4A00_BRATIO5B05,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A10_BRATIO3A05_BRATIO4A00_BRATIO5B075,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A10_BRATIO3A05_BRATIO4A00_BRATIO5B10,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A10_BRATIO3A05_BRATIO4A025_BRATIO5B00,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A10_BRATIO3A05_BRATIO4A025_BRATIO5B025,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A10_BRATIO3A05_BRATIO4A025_BRATIO5B05,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A10_BRATIO3A05_BRATIO4A025_BRATIO5B075,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A10_BRATIO3A05_BRATIO4A025_BRATIO5B10,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A10_BRATIO3A05_BRATIO4A05_BRATIO5B00,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A10_BRATIO3A05_BRATIO4A05_BRATIO5B025,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A10_BRATIO3A05_BRATIO4A05_BRATIO5B05,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A10_BRATIO3A05_BRATIO4A05_BRATIO5B075,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A10_BRATIO3A05_BRATIO4A05_BRATIO5B10,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A10_BRATIO3A05_BRATIO4A075_BRATIO5B00,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A10_BRATIO3A05_BRATIO4A075_BRATIO5B025,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A10_BRATIO3A05_BRATIO4A075_BRATIO5B05,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A10_BRATIO3A05_BRATIO4A075_BRATIO5B075,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A10_BRATIO3A05_BRATIO4A075_BRATIO5B10,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A10_BRATIO3A05_BRATIO4A10_BRATIO5B00,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A10_BRATIO3A05_BRATIO4A10_BRATIO5B025,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A10_BRATIO3A05_BRATIO4A10_BRATIO5B05,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A10_BRATIO3A05_BRATIO4A10_BRATIO5B075,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A10_BRATIO3A05_BRATIO4A10_BRATIO5B10,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A10_BRATIO3A075_BRATIO4A00_BRATIO5B00,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A10_BRATIO3A075_BRATIO4A00_BRATIO5B025,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A10_BRATIO3A075_BRATIO4A00_BRATIO5B05,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A10_BRATIO3A075_BRATIO4A00_BRATIO5B075,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A10_BRATIO3A075_BRATIO4A00_BRATIO5B10,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A10_BRATIO3A075_BRATIO4A025_BRATIO5B00,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A10_BRATIO3A075_BRATIO4A025_BRATIO5B025,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A10_BRATIO3A075_BRATIO4A025_BRATIO5B05,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A10_BRATIO3A075_BRATIO4A025_BRATIO5B075,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A10_BRATIO3A075_BRATIO4A025_BRATIO5B10,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A10_BRATIO3A075_BRATIO4A05_BRATIO5B00,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A10_BRATIO3A075_BRATIO4A05_BRATIO5B025,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A10_BRATIO3A075_BRATIO4A05_BRATIO5B05,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A10_BRATIO3A075_BRATIO4A05_BRATIO5B075,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A10_BRATIO3A075_BRATIO4A05_BRATIO5B10,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A10_BRATIO3A075_BRATIO4A075_BRATIO5B00,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A10_BRATIO3A075_BRATIO4A075_BRATIO5B025,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A10_BRATIO3A075_BRATIO4A075_BRATIO5B05,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A10_BRATIO3A075_BRATIO4A075_BRATIO5B075,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A10_BRATIO3A075_BRATIO4A075_BRATIO5B10,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A10_BRATIO3A075_BRATIO4A10_BRATIO5B00,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A10_BRATIO3A075_BRATIO4A10_BRATIO5B025,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A10_BRATIO3A075_BRATIO4A10_BRATIO5B05,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A10_BRATIO3A075_BRATIO4A10_BRATIO5B075,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A10_BRATIO3A075_BRATIO4A10_BRATIO5B10,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A10_BRATIO3A10_BRATIO4A00_BRATIO5B00,0,0,0,1,1,0,1,0,1,1,2
_BRATIO1A10_BRATIO2A10_BRATIO3A10_BRATIO4A00_BRATIO5B025,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A10_BRATIO3A10_BRATIO4A00_BRATIO5B05,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A10_BRATIO3A10_BRATIO4A00_BRATIO5B075,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A10_BRATIO3A10_BRATIO4A00_BRATIO5B10,0,0,0,1,1,0,1,0,1,1,2
_BRATIO1A10_BRATIO2A10_BRATIO3A10_BRATIO4A025_BRATIO5B00,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A10_BRATIO3A10_BRATIO4A025_BRATIO5B025,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A10_BRATIO3A10_BRATIO4A025_BRATIO5B05,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A10_BRATIO3A10_BRATIO4A025_BRATIO5B075,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A10_BRATIO3A10_BRATIO4A025_BRATIO5B10,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A10_BRATIO3A10_BRATIO4A05_BRATIO5B00,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A10_BRATIO3A10_BRATIO4A05_BRATIO5B025,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A10_BRATIO3A10_BRATIO4A05_BRATIO5B05,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A10_BRATIO3A10_BRATIO4A05_BRATIO5B075,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A10_BRATIO3A10_BRATIO4A05_BRATIO5B10,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A10_BRATIO3A10_BRATIO4A075_BRATIO5B00,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A10_BRATIO3A10_BRATIO4A075_BRATIO5B025,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A10_BRATIO3A10_BRATIO4A075_BRATIO5B05,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A10_BRATIO3A10_BRATIO4A075_BRATIO5B075,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A10_BRATIO3A10_BRATIO4A075_BRATIO5B10,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A10_BRATIO3A10_BRATIO4A10_BRATIO5B00,0,0,0,1,1,0,1,0,1,1,2
_BRATIO1A10_BRATIO2A10_BRATIO3A10_BRATIO4A10_BRATIO5B025,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A10_BRATIO3A10_BRATIO4A10_BRATIO5B05,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A10_BRATIO3A10_BRATIO4A10_BRATIO5B075,0,0,0,1,1,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A10_BRATIO3A10_BRATIO4A10_BRATIO5B10,0,0,0,1,1,0,1,0,1,1,2


==> graph/staticAnalysis-sweepBranch/sp1-mv2.csv <==
Test Name, Trans,Comp Int, Memory Coalescing, Branch Divergence, Control Density, Floating Point Mult, Kernel Size, Critical Path, SpeedUp
_BRATIO1A00_BRATIO2A00_BRATIO3A00_BRATIO4A00_BRATIO5B00,0,0,1,1,0,0,1,0,1,1,3
_BRATIO1A00_BRATIO2A00_BRATIO3A00_BRATIO4A00_BRATIO5B025,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A00_BRATIO3A00_BRATIO4A00_BRATIO5B05,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A00_BRATIO3A00_BRATIO4A00_BRATIO5B075,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A00_BRATIO3A00_BRATIO4A00_BRATIO5B10,0,0,1,1,0,0,1,0,1,1,3
_BRATIO1A00_BRATIO2A00_BRATIO3A00_BRATIO4A025_BRATIO5B00,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A00_BRATIO3A00_BRATIO4A025_BRATIO5B025,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A00_BRATIO3A00_BRATIO4A025_BRATIO5B05,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A00_BRATIO3A00_BRATIO4A025_BRATIO5B075,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A00_BRATIO3A00_BRATIO4A025_BRATIO5B10,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A00_BRATIO3A00_BRATIO4A05_BRATIO5B00,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A00_BRATIO3A00_BRATIO4A05_BRATIO5B025,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A00_BRATIO3A00_BRATIO4A05_BRATIO5B05,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A00_BRATIO3A00_BRATIO4A05_BRATIO5B075,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A00_BRATIO3A00_BRATIO4A05_BRATIO5B10,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A00_BRATIO3A00_BRATIO4A075_BRATIO5B00,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A00_BRATIO3A00_BRATIO4A075_BRATIO5B025,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A00_BRATIO3A00_BRATIO4A075_BRATIO5B05,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A00_BRATIO3A00_BRATIO4A075_BRATIO5B075,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A00_BRATIO3A00_BRATIO4A075_BRATIO5B10,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A00_BRATIO3A00_BRATIO4A10_BRATIO5B00,0,0,1,1,0,0,1,0,1,1,3
_BRATIO1A00_BRATIO2A00_BRATIO3A00_BRATIO4A10_BRATIO5B025,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A00_BRATIO3A00_BRATIO4A10_BRATIO5B05,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A00_BRATIO3A00_BRATIO4A10_BRATIO5B075,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A00_BRATIO3A00_BRATIO4A10_BRATIO5B10,0,0,1,1,0,0,1,0,1,1,3
_BRATIO1A00_BRATIO2A00_BRATIO3A025_BRATIO4A00_BRATIO5B00,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A00_BRATIO3A025_BRATIO4A00_BRATIO5B025,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A00_BRATIO3A025_BRATIO4A00_BRATIO5B05,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A00_BRATIO3A025_BRATIO4A00_BRATIO5B075,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A00_BRATIO3A025_BRATIO4A00_BRATIO5B10,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A00_BRATIO3A025_BRATIO4A025_BRATIO5B00,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A00_BRATIO3A025_BRATIO4A025_BRATIO5B025,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A00_BRATIO3A025_BRATIO4A025_BRATIO5B05,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A00_BRATIO3A025_BRATIO4A025_BRATIO5B075,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A00_BRATIO3A025_BRATIO4A025_BRATIO5B10,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A00_BRATIO3A025_BRATIO4A05_BRATIO5B00,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A00_BRATIO3A025_BRATIO4A05_BRATIO5B025,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A00_BRATIO3A025_BRATIO4A05_BRATIO5B05,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A00_BRATIO3A025_BRATIO4A05_BRATIO5B075,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A00_BRATIO3A025_BRATIO4A05_BRATIO5B10,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A00_BRATIO3A025_BRATIO4A075_BRATIO5B00,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A00_BRATIO3A025_BRATIO4A075_BRATIO5B025,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A00_BRATIO3A025_BRATIO4A075_BRATIO5B05,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A00_BRATIO3A025_BRATIO4A075_BRATIO5B075,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A00_BRATIO3A025_BRATIO4A075_BRATIO5B10,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A00_BRATIO3A025_BRATIO4A10_BRATIO5B00,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A00_BRATIO3A025_BRATIO4A10_BRATIO5B025,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A00_BRATIO3A025_BRATIO4A10_BRATIO5B05,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A00_BRATIO3A025_BRATIO4A10_BRATIO5B075,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A00_BRATIO3A025_BRATIO4A10_BRATIO5B10,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A00_BRATIO3A05_BRATIO4A00_BRATIO5B00,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A00_BRATIO3A05_BRATIO4A00_BRATIO5B025,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A00_BRATIO3A05_BRATIO4A00_BRATIO5B05,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A00_BRATIO3A05_BRATIO4A00_BRATIO5B075,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A00_BRATIO3A05_BRATIO4A00_BRATIO5B10,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A00_BRATIO3A05_BRATIO4A025_BRATIO5B00,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A00_BRATIO3A05_BRATIO4A025_BRATIO5B025,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A00_BRATIO3A05_BRATIO4A025_BRATIO5B05,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A00_BRATIO3A05_BRATIO4A025_BRATIO5B075,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A00_BRATIO3A05_BRATIO4A025_BRATIO5B10,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A00_BRATIO3A05_BRATIO4A05_BRATIO5B00,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A00_BRATIO3A05_BRATIO4A05_BRATIO5B025,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A00_BRATIO3A05_BRATIO4A05_BRATIO5B05,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A00_BRATIO3A05_BRATIO4A05_BRATIO5B075,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A00_BRATIO3A05_BRATIO4A05_BRATIO5B10,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A00_BRATIO3A05_BRATIO4A075_BRATIO5B00,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A00_BRATIO3A05_BRATIO4A075_BRATIO5B025,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A00_BRATIO3A05_BRATIO4A075_BRATIO5B05,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A00_BRATIO3A05_BRATIO4A075_BRATIO5B075,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A00_BRATIO3A05_BRATIO4A075_BRATIO5B10,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A00_BRATIO3A05_BRATIO4A10_BRATIO5B00,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A00_BRATIO3A05_BRATIO4A10_BRATIO5B025,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A00_BRATIO3A05_BRATIO4A10_BRATIO5B05,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A00_BRATIO3A05_BRATIO4A10_BRATIO5B075,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A00_BRATIO3A05_BRATIO4A10_BRATIO5B10,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A00_BRATIO3A075_BRATIO4A00_BRATIO5B00,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A00_BRATIO3A075_BRATIO4A00_BRATIO5B025,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A00_BRATIO3A075_BRATIO4A00_BRATIO5B05,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A00_BRATIO3A075_BRATIO4A00_BRATIO5B075,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A00_BRATIO3A075_BRATIO4A00_BRATIO5B10,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A00_BRATIO3A075_BRATIO4A025_BRATIO5B00,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A00_BRATIO3A075_BRATIO4A025_BRATIO5B025,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A00_BRATIO3A075_BRATIO4A025_BRATIO5B05,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A00_BRATIO3A075_BRATIO4A025_BRATIO5B075,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A00_BRATIO3A075_BRATIO4A025_BRATIO5B10,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A00_BRATIO3A075_BRATIO4A05_BRATIO5B00,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A00_BRATIO3A075_BRATIO4A05_BRATIO5B025,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A00_BRATIO3A075_BRATIO4A05_BRATIO5B05,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A00_BRATIO3A075_BRATIO4A05_BRATIO5B075,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A00_BRATIO3A075_BRATIO4A05_BRATIO5B10,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A00_BRATIO3A075_BRATIO4A075_BRATIO5B00,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A00_BRATIO3A075_BRATIO4A075_BRATIO5B025,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A00_BRATIO3A075_BRATIO4A075_BRATIO5B05,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A00_BRATIO3A075_BRATIO4A075_BRATIO5B075,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A00_BRATIO3A075_BRATIO4A075_BRATIO5B10,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A00_BRATIO3A075_BRATIO4A10_BRATIO5B00,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A00_BRATIO3A075_BRATIO4A10_BRATIO5B025,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A00_BRATIO3A075_BRATIO4A10_BRATIO5B05,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A00_BRATIO3A075_BRATIO4A10_BRATIO5B075,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A00_BRATIO3A075_BRATIO4A10_BRATIO5B10,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A00_BRATIO3A10_BRATIO4A00_BRATIO5B00,0,0,1,1,0,0,1,0,1,1,3
_BRATIO1A00_BRATIO2A00_BRATIO3A10_BRATIO4A00_BRATIO5B025,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A00_BRATIO3A10_BRATIO4A00_BRATIO5B05,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A00_BRATIO3A10_BRATIO4A00_BRATIO5B075,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A00_BRATIO3A10_BRATIO4A00_BRATIO5B10,0,0,1,1,0,0,1,0,1,1,3
_BRATIO1A00_BRATIO2A00_BRATIO3A10_BRATIO4A025_BRATIO5B00,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A00_BRATIO3A10_BRATIO4A025_BRATIO5B025,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A00_BRATIO3A10_BRATIO4A025_BRATIO5B05,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A00_BRATIO3A10_BRATIO4A025_BRATIO5B075,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A00_BRATIO3A10_BRATIO4A025_BRATIO5B10,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A00_BRATIO3A10_BRATIO4A05_BRATIO5B00,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A00_BRATIO3A10_BRATIO4A05_BRATIO5B025,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A00_BRATIO3A10_BRATIO4A05_BRATIO5B05,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A00_BRATIO3A10_BRATIO4A05_BRATIO5B075,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A00_BRATIO3A10_BRATIO4A05_BRATIO5B10,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A00_BRATIO3A10_BRATIO4A075_BRATIO5B00,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A00_BRATIO3A10_BRATIO4A075_BRATIO5B025,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A00_BRATIO3A10_BRATIO4A075_BRATIO5B05,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A00_BRATIO3A10_BRATIO4A075_BRATIO5B075,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A00_BRATIO3A10_BRATIO4A075_BRATIO5B10,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A00_BRATIO3A10_BRATIO4A10_BRATIO5B00,0,0,1,1,0,0,1,0,1,1,3
_BRATIO1A00_BRATIO2A00_BRATIO3A10_BRATIO4A10_BRATIO5B025,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A00_BRATIO3A10_BRATIO4A10_BRATIO5B05,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A00_BRATIO3A10_BRATIO4A10_BRATIO5B075,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A00_BRATIO3A10_BRATIO4A10_BRATIO5B10,0,0,1,1,0,0,1,0,1,1,3
_BRATIO1A00_BRATIO2A025_BRATIO3A00_BRATIO4A00_BRATIO5B00,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A025_BRATIO3A00_BRATIO4A00_BRATIO5B025,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A025_BRATIO3A00_BRATIO4A00_BRATIO5B05,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A025_BRATIO3A00_BRATIO4A00_BRATIO5B075,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A025_BRATIO3A00_BRATIO4A00_BRATIO5B10,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A025_BRATIO3A00_BRATIO4A025_BRATIO5B00,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A025_BRATIO3A00_BRATIO4A025_BRATIO5B025,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A025_BRATIO3A00_BRATIO4A025_BRATIO5B05,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A025_BRATIO3A00_BRATIO4A025_BRATIO5B075,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A025_BRATIO3A00_BRATIO4A025_BRATIO5B10,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A025_BRATIO3A00_BRATIO4A05_BRATIO5B00,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A025_BRATIO3A00_BRATIO4A05_BRATIO5B025,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A025_BRATIO3A00_BRATIO4A05_BRATIO5B05,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A025_BRATIO3A00_BRATIO4A05_BRATIO5B075,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A025_BRATIO3A00_BRATIO4A05_BRATIO5B10,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A025_BRATIO3A00_BRATIO4A075_BRATIO5B00,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A025_BRATIO3A00_BRATIO4A075_BRATIO5B025,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A025_BRATIO3A00_BRATIO4A075_BRATIO5B05,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A025_BRATIO3A00_BRATIO4A075_BRATIO5B075,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A025_BRATIO3A00_BRATIO4A075_BRATIO5B10,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A025_BRATIO3A00_BRATIO4A10_BRATIO5B00,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A025_BRATIO3A00_BRATIO4A10_BRATIO5B025,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A025_BRATIO3A00_BRATIO4A10_BRATIO5B05,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A025_BRATIO3A00_BRATIO4A10_BRATIO5B075,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A025_BRATIO3A00_BRATIO4A10_BRATIO5B10,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A025_BRATIO3A025_BRATIO4A00_BRATIO5B00,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A025_BRATIO3A025_BRATIO4A00_BRATIO5B025,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A025_BRATIO3A025_BRATIO4A00_BRATIO5B05,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A025_BRATIO3A025_BRATIO4A00_BRATIO5B075,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A025_BRATIO3A025_BRATIO4A00_BRATIO5B10,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A025_BRATIO3A025_BRATIO4A025_BRATIO5B00,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A025_BRATIO3A025_BRATIO4A025_BRATIO5B025,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A025_BRATIO3A025_BRATIO4A025_BRATIO5B05,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A025_BRATIO3A025_BRATIO4A025_BRATIO5B075,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A025_BRATIO3A025_BRATIO4A025_BRATIO5B10,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A025_BRATIO3A025_BRATIO4A05_BRATIO5B00,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A025_BRATIO3A025_BRATIO4A05_BRATIO5B025,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A025_BRATIO3A025_BRATIO4A05_BRATIO5B05,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A025_BRATIO3A025_BRATIO4A05_BRATIO5B075,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A025_BRATIO3A025_BRATIO4A05_BRATIO5B10,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A025_BRATIO3A025_BRATIO4A075_BRATIO5B00,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A025_BRATIO3A025_BRATIO4A075_BRATIO5B025,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A025_BRATIO3A025_BRATIO4A075_BRATIO5B05,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A025_BRATIO3A025_BRATIO4A075_BRATIO5B075,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A025_BRATIO3A025_BRATIO4A075_BRATIO5B10,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A025_BRATIO3A025_BRATIO4A10_BRATIO5B00,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A025_BRATIO3A025_BRATIO4A10_BRATIO5B025,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A025_BRATIO3A025_BRATIO4A10_BRATIO5B05,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A025_BRATIO3A025_BRATIO4A10_BRATIO5B075,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A025_BRATIO3A025_BRATIO4A10_BRATIO5B10,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A025_BRATIO3A05_BRATIO4A00_BRATIO5B00,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A025_BRATIO3A05_BRATIO4A00_BRATIO5B025,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A025_BRATIO3A05_BRATIO4A00_BRATIO5B05,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A025_BRATIO3A05_BRATIO4A00_BRATIO5B075,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A025_BRATIO3A05_BRATIO4A00_BRATIO5B10,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A025_BRATIO3A05_BRATIO4A025_BRATIO5B00,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A025_BRATIO3A05_BRATIO4A025_BRATIO5B025,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A025_BRATIO3A05_BRATIO4A025_BRATIO5B05,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A025_BRATIO3A05_BRATIO4A025_BRATIO5B075,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A025_BRATIO3A05_BRATIO4A025_BRATIO5B10,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A025_BRATIO3A05_BRATIO4A05_BRATIO5B00,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A025_BRATIO3A05_BRATIO4A05_BRATIO5B025,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A025_BRATIO3A05_BRATIO4A05_BRATIO5B05,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A025_BRATIO3A05_BRATIO4A05_BRATIO5B075,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A025_BRATIO3A05_BRATIO4A05_BRATIO5B10,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A025_BRATIO3A05_BRATIO4A075_BRATIO5B00,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A025_BRATIO3A05_BRATIO4A075_BRATIO5B025,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A025_BRATIO3A05_BRATIO4A075_BRATIO5B05,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A025_BRATIO3A05_BRATIO4A075_BRATIO5B075,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A025_BRATIO3A05_BRATIO4A075_BRATIO5B10,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A025_BRATIO3A05_BRATIO4A10_BRATIO5B00,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A025_BRATIO3A05_BRATIO4A10_BRATIO5B025,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A025_BRATIO3A05_BRATIO4A10_BRATIO5B05,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A025_BRATIO3A05_BRATIO4A10_BRATIO5B075,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A025_BRATIO3A05_BRATIO4A10_BRATIO5B10,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A025_BRATIO3A075_BRATIO4A00_BRATIO5B00,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A025_BRATIO3A075_BRATIO4A00_BRATIO5B025,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A025_BRATIO3A075_BRATIO4A00_BRATIO5B05,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A025_BRATIO3A075_BRATIO4A00_BRATIO5B075,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A025_BRATIO3A075_BRATIO4A00_BRATIO5B10,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A025_BRATIO3A075_BRATIO4A025_BRATIO5B00,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A025_BRATIO3A075_BRATIO4A025_BRATIO5B025,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A025_BRATIO3A075_BRATIO4A025_BRATIO5B05,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A025_BRATIO3A075_BRATIO4A025_BRATIO5B075,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A025_BRATIO3A075_BRATIO4A025_BRATIO5B10,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A025_BRATIO3A075_BRATIO4A05_BRATIO5B00,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A025_BRATIO3A075_BRATIO4A05_BRATIO5B025,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A025_BRATIO3A075_BRATIO4A05_BRATIO5B05,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A025_BRATIO3A075_BRATIO4A05_BRATIO5B075,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A025_BRATIO3A075_BRATIO4A05_BRATIO5B10,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A025_BRATIO3A075_BRATIO4A075_BRATIO5B00,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A025_BRATIO3A075_BRATIO4A075_BRATIO5B025,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A025_BRATIO3A075_BRATIO4A075_BRATIO5B05,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A025_BRATIO3A075_BRATIO4A075_BRATIO5B075,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A025_BRATIO3A075_BRATIO4A075_BRATIO5B10,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A025_BRATIO3A075_BRATIO4A10_BRATIO5B00,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A025_BRATIO3A075_BRATIO4A10_BRATIO5B025,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A025_BRATIO3A075_BRATIO4A10_BRATIO5B05,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A025_BRATIO3A075_BRATIO4A10_BRATIO5B075,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A025_BRATIO3A075_BRATIO4A10_BRATIO5B10,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A025_BRATIO3A10_BRATIO4A00_BRATIO5B00,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A025_BRATIO3A10_BRATIO4A00_BRATIO5B025,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A025_BRATIO3A10_BRATIO4A00_BRATIO5B05,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A025_BRATIO3A10_BRATIO4A00_BRATIO5B075,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A025_BRATIO3A10_BRATIO4A00_BRATIO5B10,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A025_BRATIO3A10_BRATIO4A025_BRATIO5B00,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A025_BRATIO3A10_BRATIO4A025_BRATIO5B025,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A025_BRATIO3A10_BRATIO4A025_BRATIO5B05,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A025_BRATIO3A10_BRATIO4A025_BRATIO5B075,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A025_BRATIO3A10_BRATIO4A025_BRATIO5B10,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A025_BRATIO3A10_BRATIO4A05_BRATIO5B00,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A025_BRATIO3A10_BRATIO4A05_BRATIO5B025,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A025_BRATIO3A10_BRATIO4A05_BRATIO5B05,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A025_BRATIO3A10_BRATIO4A05_BRATIO5B075,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A025_BRATIO3A10_BRATIO4A05_BRATIO5B10,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A025_BRATIO3A10_BRATIO4A075_BRATIO5B00,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A025_BRATIO3A10_BRATIO4A075_BRATIO5B025,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A025_BRATIO3A10_BRATIO4A075_BRATIO5B05,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A025_BRATIO3A10_BRATIO4A075_BRATIO5B075,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A025_BRATIO3A10_BRATIO4A075_BRATIO5B10,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A025_BRATIO3A10_BRATIO4A10_BRATIO5B00,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A025_BRATIO3A10_BRATIO4A10_BRATIO5B025,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A025_BRATIO3A10_BRATIO4A10_BRATIO5B05,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A025_BRATIO3A10_BRATIO4A10_BRATIO5B075,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A025_BRATIO3A10_BRATIO4A10_BRATIO5B10,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A05_BRATIO3A00_BRATIO4A00_BRATIO5B00,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A05_BRATIO3A00_BRATIO4A00_BRATIO5B025,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A05_BRATIO3A00_BRATIO4A00_BRATIO5B05,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A05_BRATIO3A00_BRATIO4A00_BRATIO5B075,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A05_BRATIO3A00_BRATIO4A00_BRATIO5B10,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A05_BRATIO3A00_BRATIO4A025_BRATIO5B00,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A05_BRATIO3A00_BRATIO4A025_BRATIO5B025,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A05_BRATIO3A00_BRATIO4A025_BRATIO5B05,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A05_BRATIO3A00_BRATIO4A025_BRATIO5B075,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A05_BRATIO3A00_BRATIO4A025_BRATIO5B10,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A05_BRATIO3A00_BRATIO4A05_BRATIO5B00,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A05_BRATIO3A00_BRATIO4A05_BRATIO5B025,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A05_BRATIO3A00_BRATIO4A05_BRATIO5B05,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A05_BRATIO3A00_BRATIO4A05_BRATIO5B075,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A05_BRATIO3A00_BRATIO4A05_BRATIO5B10,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A05_BRATIO3A00_BRATIO4A075_BRATIO5B00,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A05_BRATIO3A00_BRATIO4A075_BRATIO5B025,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A05_BRATIO3A00_BRATIO4A075_BRATIO5B05,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A05_BRATIO3A00_BRATIO4A075_BRATIO5B075,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A05_BRATIO3A00_BRATIO4A075_BRATIO5B10,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A05_BRATIO3A00_BRATIO4A10_BRATIO5B00,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A05_BRATIO3A00_BRATIO4A10_BRATIO5B025,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A05_BRATIO3A00_BRATIO4A10_BRATIO5B05,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A05_BRATIO3A00_BRATIO4A10_BRATIO5B075,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A05_BRATIO3A00_BRATIO4A10_BRATIO5B10,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A05_BRATIO3A025_BRATIO4A00_BRATIO5B00,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A05_BRATIO3A025_BRATIO4A00_BRATIO5B025,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A05_BRATIO3A025_BRATIO4A00_BRATIO5B05,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A05_BRATIO3A025_BRATIO4A00_BRATIO5B075,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A05_BRATIO3A025_BRATIO4A00_BRATIO5B10,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A05_BRATIO3A025_BRATIO4A025_BRATIO5B00,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A05_BRATIO3A025_BRATIO4A025_BRATIO5B025,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A05_BRATIO3A025_BRATIO4A025_BRATIO5B05,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A05_BRATIO3A025_BRATIO4A025_BRATIO5B075,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A05_BRATIO3A025_BRATIO4A025_BRATIO5B10,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A05_BRATIO3A025_BRATIO4A05_BRATIO5B00,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A05_BRATIO3A025_BRATIO4A05_BRATIO5B025,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A05_BRATIO3A025_BRATIO4A05_BRATIO5B05,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A05_BRATIO3A025_BRATIO4A05_BRATIO5B075,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A05_BRATIO3A025_BRATIO4A05_BRATIO5B10,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A05_BRATIO3A025_BRATIO4A075_BRATIO5B00,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A05_BRATIO3A025_BRATIO4A075_BRATIO5B025,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A05_BRATIO3A025_BRATIO4A075_BRATIO5B05,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A05_BRATIO3A025_BRATIO4A075_BRATIO5B075,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A05_BRATIO3A025_BRATIO4A075_BRATIO5B10,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A05_BRATIO3A025_BRATIO4A10_BRATIO5B00,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A05_BRATIO3A025_BRATIO4A10_BRATIO5B025,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A05_BRATIO3A025_BRATIO4A10_BRATIO5B05,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A05_BRATIO3A025_BRATIO4A10_BRATIO5B075,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A05_BRATIO3A025_BRATIO4A10_BRATIO5B10,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A05_BRATIO3A05_BRATIO4A00_BRATIO5B00,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A05_BRATIO3A05_BRATIO4A00_BRATIO5B025,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A05_BRATIO3A05_BRATIO4A00_BRATIO5B05,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A05_BRATIO3A05_BRATIO4A00_BRATIO5B075,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A05_BRATIO3A05_BRATIO4A00_BRATIO5B10,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A05_BRATIO3A05_BRATIO4A025_BRATIO5B00,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A05_BRATIO3A05_BRATIO4A025_BRATIO5B025,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A05_BRATIO3A05_BRATIO4A025_BRATIO5B05,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A05_BRATIO3A05_BRATIO4A025_BRATIO5B075,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A05_BRATIO3A05_BRATIO4A025_BRATIO5B10,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A05_BRATIO3A05_BRATIO4A05_BRATIO5B00,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A05_BRATIO3A05_BRATIO4A05_BRATIO5B025,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A05_BRATIO3A05_BRATIO4A05_BRATIO5B05,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A05_BRATIO3A05_BRATIO4A05_BRATIO5B075,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A05_BRATIO3A05_BRATIO4A05_BRATIO5B10,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A05_BRATIO3A05_BRATIO4A075_BRATIO5B00,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A05_BRATIO3A05_BRATIO4A075_BRATIO5B025,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A05_BRATIO3A05_BRATIO4A075_BRATIO5B05,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A05_BRATIO3A05_BRATIO4A075_BRATIO5B075,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A05_BRATIO3A05_BRATIO4A075_BRATIO5B10,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A05_BRATIO3A05_BRATIO4A10_BRATIO5B00,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A05_BRATIO3A05_BRATIO4A10_BRATIO5B025,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A05_BRATIO3A05_BRATIO4A10_BRATIO5B05,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A05_BRATIO3A05_BRATIO4A10_BRATIO5B075,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A05_BRATIO3A05_BRATIO4A10_BRATIO5B10,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A05_BRATIO3A075_BRATIO4A00_BRATIO5B00,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A05_BRATIO3A075_BRATIO4A00_BRATIO5B025,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A05_BRATIO3A075_BRATIO4A00_BRATIO5B05,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A05_BRATIO3A075_BRATIO4A00_BRATIO5B075,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A05_BRATIO3A075_BRATIO4A00_BRATIO5B10,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A05_BRATIO3A075_BRATIO4A025_BRATIO5B00,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A05_BRATIO3A075_BRATIO4A025_BRATIO5B025,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A05_BRATIO3A075_BRATIO4A025_BRATIO5B05,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A05_BRATIO3A075_BRATIO4A025_BRATIO5B075,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A05_BRATIO3A075_BRATIO4A025_BRATIO5B10,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A05_BRATIO3A075_BRATIO4A05_BRATIO5B00,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A05_BRATIO3A075_BRATIO4A05_BRATIO5B025,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A05_BRATIO3A075_BRATIO4A05_BRATIO5B05,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A05_BRATIO3A075_BRATIO4A05_BRATIO5B075,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A05_BRATIO3A075_BRATIO4A05_BRATIO5B10,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A05_BRATIO3A075_BRATIO4A075_BRATIO5B00,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A05_BRATIO3A075_BRATIO4A075_BRATIO5B025,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A05_BRATIO3A075_BRATIO4A075_BRATIO5B05,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A05_BRATIO3A075_BRATIO4A075_BRATIO5B075,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A05_BRATIO3A075_BRATIO4A075_BRATIO5B10,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A05_BRATIO3A075_BRATIO4A10_BRATIO5B00,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A05_BRATIO3A075_BRATIO4A10_BRATIO5B025,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A05_BRATIO3A075_BRATIO4A10_BRATIO5B05,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A05_BRATIO3A075_BRATIO4A10_BRATIO5B075,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A05_BRATIO3A075_BRATIO4A10_BRATIO5B10,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A05_BRATIO3A10_BRATIO4A00_BRATIO5B00,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A05_BRATIO3A10_BRATIO4A00_BRATIO5B025,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A05_BRATIO3A10_BRATIO4A00_BRATIO5B05,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A05_BRATIO3A10_BRATIO4A00_BRATIO5B075,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A05_BRATIO3A10_BRATIO4A00_BRATIO5B10,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A05_BRATIO3A10_BRATIO4A025_BRATIO5B00,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A05_BRATIO3A10_BRATIO4A025_BRATIO5B025,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A05_BRATIO3A10_BRATIO4A025_BRATIO5B05,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A05_BRATIO3A10_BRATIO4A025_BRATIO5B075,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A05_BRATIO3A10_BRATIO4A025_BRATIO5B10,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A05_BRATIO3A10_BRATIO4A05_BRATIO5B00,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A05_BRATIO3A10_BRATIO4A05_BRATIO5B025,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A05_BRATIO3A10_BRATIO4A05_BRATIO5B05,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A05_BRATIO3A10_BRATIO4A05_BRATIO5B075,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A05_BRATIO3A10_BRATIO4A05_BRATIO5B10,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A05_BRATIO3A10_BRATIO4A075_BRATIO5B00,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A05_BRATIO3A10_BRATIO4A075_BRATIO5B025,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A05_BRATIO3A10_BRATIO4A075_BRATIO5B05,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A05_BRATIO3A10_BRATIO4A075_BRATIO5B075,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A05_BRATIO3A10_BRATIO4A075_BRATIO5B10,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A05_BRATIO3A10_BRATIO4A10_BRATIO5B00,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A05_BRATIO3A10_BRATIO4A10_BRATIO5B025,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A05_BRATIO3A10_BRATIO4A10_BRATIO5B05,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A05_BRATIO3A10_BRATIO4A10_BRATIO5B075,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A05_BRATIO3A10_BRATIO4A10_BRATIO5B10,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A075_BRATIO3A00_BRATIO4A00_BRATIO5B00,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A075_BRATIO3A00_BRATIO4A00_BRATIO5B025,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A075_BRATIO3A00_BRATIO4A00_BRATIO5B05,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A075_BRATIO3A00_BRATIO4A00_BRATIO5B075,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A075_BRATIO3A00_BRATIO4A00_BRATIO5B10,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A075_BRATIO3A00_BRATIO4A025_BRATIO5B00,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A075_BRATIO3A00_BRATIO4A025_BRATIO5B025,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A075_BRATIO3A00_BRATIO4A025_BRATIO5B05,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A075_BRATIO3A00_BRATIO4A025_BRATIO5B075,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A075_BRATIO3A00_BRATIO4A025_BRATIO5B10,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A075_BRATIO3A00_BRATIO4A05_BRATIO5B00,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A075_BRATIO3A00_BRATIO4A05_BRATIO5B025,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A075_BRATIO3A00_BRATIO4A05_BRATIO5B05,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A075_BRATIO3A00_BRATIO4A05_BRATIO5B075,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A075_BRATIO3A00_BRATIO4A05_BRATIO5B10,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A075_BRATIO3A00_BRATIO4A075_BRATIO5B00,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A075_BRATIO3A00_BRATIO4A075_BRATIO5B025,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A075_BRATIO3A00_BRATIO4A075_BRATIO5B05,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A075_BRATIO3A00_BRATIO4A075_BRATIO5B075,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A075_BRATIO3A00_BRATIO4A075_BRATIO5B10,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A075_BRATIO3A00_BRATIO4A10_BRATIO5B00,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A075_BRATIO3A00_BRATIO4A10_BRATIO5B025,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A075_BRATIO3A00_BRATIO4A10_BRATIO5B05,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A075_BRATIO3A00_BRATIO4A10_BRATIO5B075,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A075_BRATIO3A00_BRATIO4A10_BRATIO5B10,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A075_BRATIO3A025_BRATIO4A00_BRATIO5B00,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A075_BRATIO3A025_BRATIO4A00_BRATIO5B025,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A075_BRATIO3A025_BRATIO4A00_BRATIO5B05,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A075_BRATIO3A025_BRATIO4A00_BRATIO5B075,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A075_BRATIO3A025_BRATIO4A00_BRATIO5B10,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A075_BRATIO3A025_BRATIO4A025_BRATIO5B00,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A075_BRATIO3A025_BRATIO4A025_BRATIO5B025,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A075_BRATIO3A025_BRATIO4A025_BRATIO5B05,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A075_BRATIO3A025_BRATIO4A025_BRATIO5B075,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A075_BRATIO3A025_BRATIO4A025_BRATIO5B10,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A075_BRATIO3A025_BRATIO4A05_BRATIO5B00,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A075_BRATIO3A025_BRATIO4A05_BRATIO5B025,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A075_BRATIO3A025_BRATIO4A05_BRATIO5B05,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A075_BRATIO3A025_BRATIO4A05_BRATIO5B075,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A075_BRATIO3A025_BRATIO4A05_BRATIO5B10,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A075_BRATIO3A025_BRATIO4A075_BRATIO5B00,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A075_BRATIO3A025_BRATIO4A075_BRATIO5B025,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A075_BRATIO3A025_BRATIO4A075_BRATIO5B05,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A075_BRATIO3A025_BRATIO4A075_BRATIO5B075,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A075_BRATIO3A025_BRATIO4A075_BRATIO5B10,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A075_BRATIO3A025_BRATIO4A10_BRATIO5B00,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A075_BRATIO3A025_BRATIO4A10_BRATIO5B025,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A075_BRATIO3A025_BRATIO4A10_BRATIO5B05,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A075_BRATIO3A025_BRATIO4A10_BRATIO5B075,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A075_BRATIO3A025_BRATIO4A10_BRATIO5B10,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A075_BRATIO3A05_BRATIO4A00_BRATIO5B00,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A075_BRATIO3A05_BRATIO4A00_BRATIO5B025,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A075_BRATIO3A05_BRATIO4A00_BRATIO5B05,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A075_BRATIO3A05_BRATIO4A00_BRATIO5B075,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A075_BRATIO3A05_BRATIO4A00_BRATIO5B10,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A075_BRATIO3A05_BRATIO4A025_BRATIO5B00,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A075_BRATIO3A05_BRATIO4A025_BRATIO5B025,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A075_BRATIO3A05_BRATIO4A025_BRATIO5B05,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A075_BRATIO3A05_BRATIO4A025_BRATIO5B075,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A075_BRATIO3A05_BRATIO4A025_BRATIO5B10,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A075_BRATIO3A05_BRATIO4A05_BRATIO5B00,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A075_BRATIO3A05_BRATIO4A05_BRATIO5B025,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A075_BRATIO3A05_BRATIO4A05_BRATIO5B05,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A075_BRATIO3A05_BRATIO4A05_BRATIO5B075,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A075_BRATIO3A05_BRATIO4A05_BRATIO5B10,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A075_BRATIO3A05_BRATIO4A075_BRATIO5B00,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A075_BRATIO3A05_BRATIO4A075_BRATIO5B025,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A075_BRATIO3A05_BRATIO4A075_BRATIO5B05,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A075_BRATIO3A05_BRATIO4A075_BRATIO5B075,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A075_BRATIO3A05_BRATIO4A075_BRATIO5B10,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A075_BRATIO3A05_BRATIO4A10_BRATIO5B00,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A075_BRATIO3A05_BRATIO4A10_BRATIO5B025,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A075_BRATIO3A05_BRATIO4A10_BRATIO5B05,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A075_BRATIO3A05_BRATIO4A10_BRATIO5B075,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A075_BRATIO3A05_BRATIO4A10_BRATIO5B10,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A075_BRATIO3A075_BRATIO4A00_BRATIO5B00,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A075_BRATIO3A075_BRATIO4A00_BRATIO5B025,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A075_BRATIO3A075_BRATIO4A00_BRATIO5B05,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A075_BRATIO3A075_BRATIO4A00_BRATIO5B075,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A075_BRATIO3A075_BRATIO4A00_BRATIO5B10,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A075_BRATIO3A075_BRATIO4A025_BRATIO5B00,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A075_BRATIO3A075_BRATIO4A025_BRATIO5B025,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A075_BRATIO3A075_BRATIO4A025_BRATIO5B05,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A075_BRATIO3A075_BRATIO4A025_BRATIO5B075,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A075_BRATIO3A075_BRATIO4A025_BRATIO5B10,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A075_BRATIO3A075_BRATIO4A05_BRATIO5B00,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A075_BRATIO3A075_BRATIO4A05_BRATIO5B025,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A075_BRATIO3A075_BRATIO4A05_BRATIO5B05,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A075_BRATIO3A075_BRATIO4A05_BRATIO5B075,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A075_BRATIO3A075_BRATIO4A05_BRATIO5B10,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A075_BRATIO3A075_BRATIO4A075_BRATIO5B00,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A075_BRATIO3A075_BRATIO4A075_BRATIO5B025,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A075_BRATIO3A075_BRATIO4A075_BRATIO5B05,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A075_BRATIO3A075_BRATIO4A075_BRATIO5B075,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A075_BRATIO3A075_BRATIO4A075_BRATIO5B10,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A075_BRATIO3A075_BRATIO4A10_BRATIO5B00,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A075_BRATIO3A075_BRATIO4A10_BRATIO5B025,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A075_BRATIO3A075_BRATIO4A10_BRATIO5B05,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A075_BRATIO3A075_BRATIO4A10_BRATIO5B075,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A075_BRATIO3A075_BRATIO4A10_BRATIO5B10,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A075_BRATIO3A10_BRATIO4A00_BRATIO5B00,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A075_BRATIO3A10_BRATIO4A00_BRATIO5B025,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A075_BRATIO3A10_BRATIO4A00_BRATIO5B05,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A075_BRATIO3A10_BRATIO4A00_BRATIO5B075,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A075_BRATIO3A10_BRATIO4A00_BRATIO5B10,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A075_BRATIO3A10_BRATIO4A025_BRATIO5B00,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A075_BRATIO3A10_BRATIO4A025_BRATIO5B025,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A075_BRATIO3A10_BRATIO4A025_BRATIO5B05,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A075_BRATIO3A10_BRATIO4A025_BRATIO5B075,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A075_BRATIO3A10_BRATIO4A025_BRATIO5B10,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A075_BRATIO3A10_BRATIO4A05_BRATIO5B00,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A075_BRATIO3A10_BRATIO4A05_BRATIO5B025,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A075_BRATIO3A10_BRATIO4A05_BRATIO5B05,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A075_BRATIO3A10_BRATIO4A05_BRATIO5B075,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A075_BRATIO3A10_BRATIO4A05_BRATIO5B10,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A075_BRATIO3A10_BRATIO4A075_BRATIO5B00,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A075_BRATIO3A10_BRATIO4A075_BRATIO5B025,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A075_BRATIO3A10_BRATIO4A075_BRATIO5B05,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A075_BRATIO3A10_BRATIO4A075_BRATIO5B075,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A075_BRATIO3A10_BRATIO4A075_BRATIO5B10,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A075_BRATIO3A10_BRATIO4A10_BRATIO5B00,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A075_BRATIO3A10_BRATIO4A10_BRATIO5B025,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A075_BRATIO3A10_BRATIO4A10_BRATIO5B05,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A075_BRATIO3A10_BRATIO4A10_BRATIO5B075,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A075_BRATIO3A10_BRATIO4A10_BRATIO5B10,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A10_BRATIO3A00_BRATIO4A00_BRATIO5B00,0,0,1,1,0,0,1,0,1,1,3
_BRATIO1A00_BRATIO2A10_BRATIO3A00_BRATIO4A00_BRATIO5B025,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A10_BRATIO3A00_BRATIO4A00_BRATIO5B05,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A10_BRATIO3A00_BRATIO4A00_BRATIO5B075,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A10_BRATIO3A00_BRATIO4A00_BRATIO5B10,0,0,1,1,0,0,1,0,1,1,3
_BRATIO1A00_BRATIO2A10_BRATIO3A00_BRATIO4A025_BRATIO5B00,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A10_BRATIO3A00_BRATIO4A025_BRATIO5B025,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A10_BRATIO3A00_BRATIO4A025_BRATIO5B05,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A10_BRATIO3A00_BRATIO4A025_BRATIO5B075,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A10_BRATIO3A00_BRATIO4A025_BRATIO5B10,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A10_BRATIO3A00_BRATIO4A05_BRATIO5B00,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A10_BRATIO3A00_BRATIO4A05_BRATIO5B025,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A10_BRATIO3A00_BRATIO4A05_BRATIO5B05,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A10_BRATIO3A00_BRATIO4A05_BRATIO5B075,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A10_BRATIO3A00_BRATIO4A05_BRATIO5B10,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A10_BRATIO3A00_BRATIO4A075_BRATIO5B00,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A10_BRATIO3A00_BRATIO4A075_BRATIO5B025,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A10_BRATIO3A00_BRATIO4A075_BRATIO5B05,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A10_BRATIO3A00_BRATIO4A075_BRATIO5B075,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A10_BRATIO3A00_BRATIO4A075_BRATIO5B10,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A10_BRATIO3A00_BRATIO4A10_BRATIO5B00,0,0,1,1,0,0,1,0,1,1,3
_BRATIO1A00_BRATIO2A10_BRATIO3A00_BRATIO4A10_BRATIO5B025,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A10_BRATIO3A00_BRATIO4A10_BRATIO5B05,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A10_BRATIO3A00_BRATIO4A10_BRATIO5B075,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A10_BRATIO3A00_BRATIO4A10_BRATIO5B10,0,0,1,1,0,0,1,0,1,1,3
_BRATIO1A00_BRATIO2A10_BRATIO3A025_BRATIO4A00_BRATIO5B00,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A10_BRATIO3A025_BRATIO4A00_BRATIO5B025,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A10_BRATIO3A025_BRATIO4A00_BRATIO5B05,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A10_BRATIO3A025_BRATIO4A00_BRATIO5B075,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A10_BRATIO3A025_BRATIO4A00_BRATIO5B10,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A10_BRATIO3A025_BRATIO4A025_BRATIO5B00,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A10_BRATIO3A025_BRATIO4A025_BRATIO5B025,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A10_BRATIO3A025_BRATIO4A025_BRATIO5B05,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A10_BRATIO3A025_BRATIO4A025_BRATIO5B075,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A10_BRATIO3A025_BRATIO4A025_BRATIO5B10,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A10_BRATIO3A025_BRATIO4A05_BRATIO5B00,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A10_BRATIO3A025_BRATIO4A05_BRATIO5B025,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A10_BRATIO3A025_BRATIO4A05_BRATIO5B05,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A10_BRATIO3A025_BRATIO4A05_BRATIO5B075,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A10_BRATIO3A025_BRATIO4A05_BRATIO5B10,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A10_BRATIO3A025_BRATIO4A075_BRATIO5B00,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A10_BRATIO3A025_BRATIO4A075_BRATIO5B025,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A10_BRATIO3A025_BRATIO4A075_BRATIO5B05,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A10_BRATIO3A025_BRATIO4A075_BRATIO5B075,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A10_BRATIO3A025_BRATIO4A075_BRATIO5B10,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A10_BRATIO3A025_BRATIO4A10_BRATIO5B00,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A10_BRATIO3A025_BRATIO4A10_BRATIO5B025,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A10_BRATIO3A025_BRATIO4A10_BRATIO5B05,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A10_BRATIO3A025_BRATIO4A10_BRATIO5B075,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A10_BRATIO3A025_BRATIO4A10_BRATIO5B10,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A10_BRATIO3A05_BRATIO4A00_BRATIO5B00,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A10_BRATIO3A05_BRATIO4A00_BRATIO5B025,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A10_BRATIO3A05_BRATIO4A00_BRATIO5B05,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A10_BRATIO3A05_BRATIO4A00_BRATIO5B075,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A10_BRATIO3A05_BRATIO4A00_BRATIO5B10,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A10_BRATIO3A05_BRATIO4A025_BRATIO5B00,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A10_BRATIO3A05_BRATIO4A025_BRATIO5B025,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A10_BRATIO3A05_BRATIO4A025_BRATIO5B05,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A10_BRATIO3A05_BRATIO4A025_BRATIO5B075,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A10_BRATIO3A05_BRATIO4A025_BRATIO5B10,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A10_BRATIO3A05_BRATIO4A05_BRATIO5B00,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A10_BRATIO3A05_BRATIO4A05_BRATIO5B025,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A10_BRATIO3A05_BRATIO4A05_BRATIO5B05,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A10_BRATIO3A05_BRATIO4A05_BRATIO5B075,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A10_BRATIO3A05_BRATIO4A05_BRATIO5B10,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A10_BRATIO3A05_BRATIO4A075_BRATIO5B00,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A10_BRATIO3A05_BRATIO4A075_BRATIO5B025,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A10_BRATIO3A05_BRATIO4A075_BRATIO5B05,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A10_BRATIO3A05_BRATIO4A075_BRATIO5B075,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A10_BRATIO3A05_BRATIO4A075_BRATIO5B10,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A10_BRATIO3A05_BRATIO4A10_BRATIO5B00,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A10_BRATIO3A05_BRATIO4A10_BRATIO5B025,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A10_BRATIO3A05_BRATIO4A10_BRATIO5B05,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A10_BRATIO3A05_BRATIO4A10_BRATIO5B075,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A10_BRATIO3A05_BRATIO4A10_BRATIO5B10,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A10_BRATIO3A075_BRATIO4A00_BRATIO5B00,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A10_BRATIO3A075_BRATIO4A00_BRATIO5B025,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A10_BRATIO3A075_BRATIO4A00_BRATIO5B05,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A10_BRATIO3A075_BRATIO4A00_BRATIO5B075,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A10_BRATIO3A075_BRATIO4A00_BRATIO5B10,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A10_BRATIO3A075_BRATIO4A025_BRATIO5B00,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A10_BRATIO3A075_BRATIO4A025_BRATIO5B025,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A10_BRATIO3A075_BRATIO4A025_BRATIO5B05,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A10_BRATIO3A075_BRATIO4A025_BRATIO5B075,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A10_BRATIO3A075_BRATIO4A025_BRATIO5B10,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A10_BRATIO3A075_BRATIO4A05_BRATIO5B00,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A10_BRATIO3A075_BRATIO4A05_BRATIO5B025,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A10_BRATIO3A075_BRATIO4A05_BRATIO5B05,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A10_BRATIO3A075_BRATIO4A05_BRATIO5B075,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A10_BRATIO3A075_BRATIO4A05_BRATIO5B10,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A10_BRATIO3A075_BRATIO4A075_BRATIO5B00,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A10_BRATIO3A075_BRATIO4A075_BRATIO5B025,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A10_BRATIO3A075_BRATIO4A075_BRATIO5B05,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A10_BRATIO3A075_BRATIO4A075_BRATIO5B075,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A10_BRATIO3A075_BRATIO4A075_BRATIO5B10,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A10_BRATIO3A075_BRATIO4A10_BRATIO5B00,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A10_BRATIO3A075_BRATIO4A10_BRATIO5B025,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A10_BRATIO3A075_BRATIO4A10_BRATIO5B05,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A10_BRATIO3A075_BRATIO4A10_BRATIO5B075,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A10_BRATIO3A075_BRATIO4A10_BRATIO5B10,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A10_BRATIO3A10_BRATIO4A00_BRATIO5B00,0,0,1,1,0,0,1,0,1,1,3
_BRATIO1A00_BRATIO2A10_BRATIO3A10_BRATIO4A00_BRATIO5B025,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A10_BRATIO3A10_BRATIO4A00_BRATIO5B05,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A10_BRATIO3A10_BRATIO4A00_BRATIO5B075,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A10_BRATIO3A10_BRATIO4A00_BRATIO5B10,0,0,1,1,0,0,1,0,1,1,3
_BRATIO1A00_BRATIO2A10_BRATIO3A10_BRATIO4A025_BRATIO5B00,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A10_BRATIO3A10_BRATIO4A025_BRATIO5B025,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A10_BRATIO3A10_BRATIO4A025_BRATIO5B05,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A10_BRATIO3A10_BRATIO4A025_BRATIO5B075,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A10_BRATIO3A10_BRATIO4A025_BRATIO5B10,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A10_BRATIO3A10_BRATIO4A05_BRATIO5B00,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A10_BRATIO3A10_BRATIO4A05_BRATIO5B025,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A10_BRATIO3A10_BRATIO4A05_BRATIO5B05,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A10_BRATIO3A10_BRATIO4A05_BRATIO5B075,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A10_BRATIO3A10_BRATIO4A05_BRATIO5B10,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A10_BRATIO3A10_BRATIO4A075_BRATIO5B00,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A10_BRATIO3A10_BRATIO4A075_BRATIO5B025,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A10_BRATIO3A10_BRATIO4A075_BRATIO5B05,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A10_BRATIO3A10_BRATIO4A075_BRATIO5B075,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A10_BRATIO3A10_BRATIO4A075_BRATIO5B10,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A10_BRATIO3A10_BRATIO4A10_BRATIO5B00,0,0,1,1,0,0,1,0,1,1,3
_BRATIO1A00_BRATIO2A10_BRATIO3A10_BRATIO4A10_BRATIO5B025,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A10_BRATIO3A10_BRATIO4A10_BRATIO5B05,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A10_BRATIO3A10_BRATIO4A10_BRATIO5B075,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A10_BRATIO3A10_BRATIO4A10_BRATIO5B10,0,0,1,1,0,0,1,0,1,1,3
_BRATIO1A025_BRATIO2A00_BRATIO3A00_BRATIO4A00_BRATIO5B00,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A00_BRATIO3A00_BRATIO4A00_BRATIO5B025,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A00_BRATIO3A00_BRATIO4A00_BRATIO5B05,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A00_BRATIO3A00_BRATIO4A00_BRATIO5B075,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A00_BRATIO3A00_BRATIO4A00_BRATIO5B10,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A00_BRATIO3A00_BRATIO4A025_BRATIO5B00,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A00_BRATIO3A00_BRATIO4A025_BRATIO5B025,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A00_BRATIO3A00_BRATIO4A025_BRATIO5B05,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A00_BRATIO3A00_BRATIO4A025_BRATIO5B075,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A00_BRATIO3A00_BRATIO4A025_BRATIO5B10,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A00_BRATIO3A00_BRATIO4A05_BRATIO5B00,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A00_BRATIO3A00_BRATIO4A05_BRATIO5B025,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A00_BRATIO3A00_BRATIO4A05_BRATIO5B05,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A00_BRATIO3A00_BRATIO4A05_BRATIO5B075,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A00_BRATIO3A00_BRATIO4A05_BRATIO5B10,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A00_BRATIO3A00_BRATIO4A075_BRATIO5B00,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A00_BRATIO3A00_BRATIO4A075_BRATIO5B025,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A00_BRATIO3A00_BRATIO4A075_BRATIO5B05,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A00_BRATIO3A00_BRATIO4A075_BRATIO5B075,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A00_BRATIO3A00_BRATIO4A075_BRATIO5B10,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A00_BRATIO3A00_BRATIO4A10_BRATIO5B00,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A00_BRATIO3A00_BRATIO4A10_BRATIO5B025,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A00_BRATIO3A00_BRATIO4A10_BRATIO5B05,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A00_BRATIO3A00_BRATIO4A10_BRATIO5B075,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A00_BRATIO3A00_BRATIO4A10_BRATIO5B10,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A00_BRATIO3A025_BRATIO4A00_BRATIO5B00,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A00_BRATIO3A025_BRATIO4A00_BRATIO5B025,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A00_BRATIO3A025_BRATIO4A00_BRATIO5B05,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A00_BRATIO3A025_BRATIO4A00_BRATIO5B075,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A00_BRATIO3A025_BRATIO4A00_BRATIO5B10,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A00_BRATIO3A025_BRATIO4A025_BRATIO5B00,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A00_BRATIO3A025_BRATIO4A025_BRATIO5B025,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A00_BRATIO3A025_BRATIO4A025_BRATIO5B05,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A00_BRATIO3A025_BRATIO4A025_BRATIO5B075,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A00_BRATIO3A025_BRATIO4A025_BRATIO5B10,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A00_BRATIO3A025_BRATIO4A05_BRATIO5B00,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A00_BRATIO3A025_BRATIO4A05_BRATIO5B025,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A00_BRATIO3A025_BRATIO4A05_BRATIO5B05,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A00_BRATIO3A025_BRATIO4A05_BRATIO5B075,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A00_BRATIO3A025_BRATIO4A05_BRATIO5B10,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A00_BRATIO3A025_BRATIO4A075_BRATIO5B00,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A00_BRATIO3A025_BRATIO4A075_BRATIO5B025,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A00_BRATIO3A025_BRATIO4A075_BRATIO5B05,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A00_BRATIO3A025_BRATIO4A075_BRATIO5B075,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A00_BRATIO3A025_BRATIO4A075_BRATIO5B10,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A00_BRATIO3A025_BRATIO4A10_BRATIO5B00,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A00_BRATIO3A025_BRATIO4A10_BRATIO5B025,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A00_BRATIO3A025_BRATIO4A10_BRATIO5B05,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A00_BRATIO3A025_BRATIO4A10_BRATIO5B075,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A00_BRATIO3A025_BRATIO4A10_BRATIO5B10,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A00_BRATIO3A05_BRATIO4A00_BRATIO5B00,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A00_BRATIO3A05_BRATIO4A00_BRATIO5B025,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A00_BRATIO3A05_BRATIO4A00_BRATIO5B05,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A00_BRATIO3A05_BRATIO4A00_BRATIO5B075,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A00_BRATIO3A05_BRATIO4A00_BRATIO5B10,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A00_BRATIO3A05_BRATIO4A025_BRATIO5B00,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A00_BRATIO3A05_BRATIO4A025_BRATIO5B025,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A00_BRATIO3A05_BRATIO4A025_BRATIO5B05,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A00_BRATIO3A05_BRATIO4A025_BRATIO5B075,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A00_BRATIO3A05_BRATIO4A025_BRATIO5B10,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A00_BRATIO3A05_BRATIO4A05_BRATIO5B00,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A00_BRATIO3A05_BRATIO4A05_BRATIO5B025,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A00_BRATIO3A05_BRATIO4A05_BRATIO5B05,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A00_BRATIO3A05_BRATIO4A05_BRATIO5B075,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A00_BRATIO3A05_BRATIO4A05_BRATIO5B10,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A00_BRATIO3A05_BRATIO4A075_BRATIO5B00,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A00_BRATIO3A05_BRATIO4A075_BRATIO5B025,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A00_BRATIO3A05_BRATIO4A075_BRATIO5B05,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A00_BRATIO3A05_BRATIO4A075_BRATIO5B075,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A00_BRATIO3A05_BRATIO4A075_BRATIO5B10,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A00_BRATIO3A05_BRATIO4A10_BRATIO5B00,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A00_BRATIO3A05_BRATIO4A10_BRATIO5B025,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A00_BRATIO3A05_BRATIO4A10_BRATIO5B05,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A00_BRATIO3A05_BRATIO4A10_BRATIO5B075,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A00_BRATIO3A05_BRATIO4A10_BRATIO5B10,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A00_BRATIO3A075_BRATIO4A00_BRATIO5B00,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A00_BRATIO3A075_BRATIO4A00_BRATIO5B025,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A00_BRATIO3A075_BRATIO4A00_BRATIO5B05,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A00_BRATIO3A075_BRATIO4A00_BRATIO5B075,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A00_BRATIO3A075_BRATIO4A00_BRATIO5B10,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A00_BRATIO3A075_BRATIO4A025_BRATIO5B00,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A00_BRATIO3A075_BRATIO4A025_BRATIO5B025,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A00_BRATIO3A075_BRATIO4A025_BRATIO5B05,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A00_BRATIO3A075_BRATIO4A025_BRATIO5B075,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A00_BRATIO3A075_BRATIO4A025_BRATIO5B10,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A00_BRATIO3A075_BRATIO4A05_BRATIO5B00,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A00_BRATIO3A075_BRATIO4A05_BRATIO5B025,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A00_BRATIO3A075_BRATIO4A05_BRATIO5B05,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A00_BRATIO3A075_BRATIO4A05_BRATIO5B075,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A00_BRATIO3A075_BRATIO4A05_BRATIO5B10,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A00_BRATIO3A075_BRATIO4A075_BRATIO5B00,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A00_BRATIO3A075_BRATIO4A075_BRATIO5B025,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A00_BRATIO3A075_BRATIO4A075_BRATIO5B05,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A00_BRATIO3A075_BRATIO4A075_BRATIO5B075,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A00_BRATIO3A075_BRATIO4A075_BRATIO5B10,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A00_BRATIO3A075_BRATIO4A10_BRATIO5B00,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A00_BRATIO3A075_BRATIO4A10_BRATIO5B025,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A00_BRATIO3A075_BRATIO4A10_BRATIO5B05,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A00_BRATIO3A075_BRATIO4A10_BRATIO5B075,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A00_BRATIO3A075_BRATIO4A10_BRATIO5B10,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A00_BRATIO3A10_BRATIO4A00_BRATIO5B00,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A00_BRATIO3A10_BRATIO4A00_BRATIO5B025,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A00_BRATIO3A10_BRATIO4A00_BRATIO5B05,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A00_BRATIO3A10_BRATIO4A00_BRATIO5B075,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A00_BRATIO3A10_BRATIO4A00_BRATIO5B10,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A00_BRATIO3A10_BRATIO4A025_BRATIO5B00,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A00_BRATIO3A10_BRATIO4A025_BRATIO5B025,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A00_BRATIO3A10_BRATIO4A025_BRATIO5B05,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A00_BRATIO3A10_BRATIO4A025_BRATIO5B075,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A00_BRATIO3A10_BRATIO4A025_BRATIO5B10,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A00_BRATIO3A10_BRATIO4A05_BRATIO5B00,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A00_BRATIO3A10_BRATIO4A05_BRATIO5B025,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A00_BRATIO3A10_BRATIO4A05_BRATIO5B05,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A00_BRATIO3A10_BRATIO4A05_BRATIO5B075,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A00_BRATIO3A10_BRATIO4A05_BRATIO5B10,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A00_BRATIO3A10_BRATIO4A075_BRATIO5B00,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A00_BRATIO3A10_BRATIO4A075_BRATIO5B025,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A00_BRATIO3A10_BRATIO4A075_BRATIO5B05,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A00_BRATIO3A10_BRATIO4A075_BRATIO5B075,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A00_BRATIO3A10_BRATIO4A075_BRATIO5B10,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A00_BRATIO3A10_BRATIO4A10_BRATIO5B00,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A00_BRATIO3A10_BRATIO4A10_BRATIO5B025,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A00_BRATIO3A10_BRATIO4A10_BRATIO5B05,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A00_BRATIO3A10_BRATIO4A10_BRATIO5B075,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A00_BRATIO3A10_BRATIO4A10_BRATIO5B10,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A025_BRATIO3A00_BRATIO4A00_BRATIO5B00,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A025_BRATIO3A00_BRATIO4A00_BRATIO5B025,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A025_BRATIO3A00_BRATIO4A00_BRATIO5B05,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A025_BRATIO3A00_BRATIO4A00_BRATIO5B075,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A025_BRATIO3A00_BRATIO4A00_BRATIO5B10,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A025_BRATIO3A00_BRATIO4A025_BRATIO5B00,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A025_BRATIO3A00_BRATIO4A025_BRATIO5B025,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A025_BRATIO3A00_BRATIO4A025_BRATIO5B05,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A025_BRATIO3A00_BRATIO4A025_BRATIO5B075,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A025_BRATIO3A00_BRATIO4A025_BRATIO5B10,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A025_BRATIO3A00_BRATIO4A05_BRATIO5B00,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A025_BRATIO3A00_BRATIO4A05_BRATIO5B025,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A025_BRATIO3A00_BRATIO4A05_BRATIO5B05,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A025_BRATIO3A00_BRATIO4A05_BRATIO5B075,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A025_BRATIO3A00_BRATIO4A05_BRATIO5B10,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A025_BRATIO3A00_BRATIO4A075_BRATIO5B00,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A025_BRATIO3A00_BRATIO4A075_BRATIO5B025,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A025_BRATIO3A00_BRATIO4A075_BRATIO5B05,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A025_BRATIO3A00_BRATIO4A075_BRATIO5B075,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A025_BRATIO3A00_BRATIO4A075_BRATIO5B10,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A025_BRATIO3A00_BRATIO4A10_BRATIO5B00,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A025_BRATIO3A00_BRATIO4A10_BRATIO5B025,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A025_BRATIO3A00_BRATIO4A10_BRATIO5B05,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A025_BRATIO3A00_BRATIO4A10_BRATIO5B075,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A025_BRATIO3A00_BRATIO4A10_BRATIO5B10,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A025_BRATIO3A025_BRATIO4A00_BRATIO5B00,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A025_BRATIO3A025_BRATIO4A00_BRATIO5B025,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A025_BRATIO3A025_BRATIO4A00_BRATIO5B05,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A025_BRATIO3A025_BRATIO4A00_BRATIO5B075,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A025_BRATIO3A025_BRATIO4A00_BRATIO5B10,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A025_BRATIO3A025_BRATIO4A025_BRATIO5B00,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A025_BRATIO3A025_BRATIO4A025_BRATIO5B025,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A025_BRATIO3A025_BRATIO4A025_BRATIO5B05,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A025_BRATIO3A025_BRATIO4A025_BRATIO5B075,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A025_BRATIO3A025_BRATIO4A025_BRATIO5B10,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A025_BRATIO3A025_BRATIO4A05_BRATIO5B00,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A025_BRATIO3A025_BRATIO4A05_BRATIO5B025,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A025_BRATIO3A025_BRATIO4A05_BRATIO5B05,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A025_BRATIO3A025_BRATIO4A05_BRATIO5B075,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A025_BRATIO3A025_BRATIO4A05_BRATIO5B10,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A025_BRATIO3A025_BRATIO4A075_BRATIO5B00,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A025_BRATIO3A025_BRATIO4A075_BRATIO5B025,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A025_BRATIO3A025_BRATIO4A075_BRATIO5B05,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A025_BRATIO3A025_BRATIO4A075_BRATIO5B075,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A025_BRATIO3A025_BRATIO4A075_BRATIO5B10,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A025_BRATIO3A025_BRATIO4A10_BRATIO5B00,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A025_BRATIO3A025_BRATIO4A10_BRATIO5B025,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A025_BRATIO3A025_BRATIO4A10_BRATIO5B05,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A025_BRATIO3A025_BRATIO4A10_BRATIO5B075,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A025_BRATIO3A025_BRATIO4A10_BRATIO5B10,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A025_BRATIO3A05_BRATIO4A00_BRATIO5B00,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A025_BRATIO3A05_BRATIO4A00_BRATIO5B025,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A025_BRATIO3A05_BRATIO4A00_BRATIO5B05,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A025_BRATIO3A05_BRATIO4A00_BRATIO5B075,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A025_BRATIO3A05_BRATIO4A00_BRATIO5B10,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A025_BRATIO3A05_BRATIO4A025_BRATIO5B00,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A025_BRATIO3A05_BRATIO4A025_BRATIO5B025,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A025_BRATIO3A05_BRATIO4A025_BRATIO5B05,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A025_BRATIO3A05_BRATIO4A025_BRATIO5B075,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A025_BRATIO3A05_BRATIO4A025_BRATIO5B10,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A025_BRATIO3A05_BRATIO4A05_BRATIO5B00,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A025_BRATIO3A05_BRATIO4A05_BRATIO5B025,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A025_BRATIO3A05_BRATIO4A05_BRATIO5B05,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A025_BRATIO3A05_BRATIO4A05_BRATIO5B075,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A025_BRATIO3A05_BRATIO4A05_BRATIO5B10,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A025_BRATIO3A05_BRATIO4A075_BRATIO5B00,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A025_BRATIO3A05_BRATIO4A075_BRATIO5B025,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A025_BRATIO3A05_BRATIO4A075_BRATIO5B05,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A025_BRATIO3A05_BRATIO4A075_BRATIO5B075,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A025_BRATIO3A05_BRATIO4A075_BRATIO5B10,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A025_BRATIO3A05_BRATIO4A10_BRATIO5B00,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A025_BRATIO3A05_BRATIO4A10_BRATIO5B025,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A025_BRATIO3A05_BRATIO4A10_BRATIO5B05,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A025_BRATIO3A05_BRATIO4A10_BRATIO5B075,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A025_BRATIO3A05_BRATIO4A10_BRATIO5B10,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A025_BRATIO3A075_BRATIO4A00_BRATIO5B00,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A025_BRATIO3A075_BRATIO4A00_BRATIO5B025,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A025_BRATIO3A075_BRATIO4A00_BRATIO5B05,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A025_BRATIO3A075_BRATIO4A00_BRATIO5B075,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A025_BRATIO3A075_BRATIO4A00_BRATIO5B10,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A025_BRATIO3A075_BRATIO4A025_BRATIO5B00,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A025_BRATIO3A075_BRATIO4A025_BRATIO5B025,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A025_BRATIO3A075_BRATIO4A025_BRATIO5B05,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A025_BRATIO3A075_BRATIO4A025_BRATIO5B075,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A025_BRATIO3A075_BRATIO4A025_BRATIO5B10,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A025_BRATIO3A075_BRATIO4A05_BRATIO5B00,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A025_BRATIO3A075_BRATIO4A05_BRATIO5B025,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A025_BRATIO3A075_BRATIO4A05_BRATIO5B05,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A025_BRATIO3A075_BRATIO4A05_BRATIO5B075,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A025_BRATIO3A075_BRATIO4A05_BRATIO5B10,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A025_BRATIO3A075_BRATIO4A075_BRATIO5B00,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A025_BRATIO3A075_BRATIO4A075_BRATIO5B025,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A025_BRATIO3A075_BRATIO4A075_BRATIO5B05,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A025_BRATIO3A075_BRATIO4A075_BRATIO5B075,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A025_BRATIO3A075_BRATIO4A075_BRATIO5B10,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A025_BRATIO3A075_BRATIO4A10_BRATIO5B00,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A025_BRATIO3A075_BRATIO4A10_BRATIO5B025,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A025_BRATIO3A075_BRATIO4A10_BRATIO5B05,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A025_BRATIO3A075_BRATIO4A10_BRATIO5B075,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A025_BRATIO3A075_BRATIO4A10_BRATIO5B10,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A025_BRATIO3A10_BRATIO4A00_BRATIO5B00,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A025_BRATIO3A10_BRATIO4A00_BRATIO5B025,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A025_BRATIO3A10_BRATIO4A00_BRATIO5B05,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A025_BRATIO3A10_BRATIO4A00_BRATIO5B075,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A025_BRATIO3A10_BRATIO4A00_BRATIO5B10,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A025_BRATIO3A10_BRATIO4A025_BRATIO5B00,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A025_BRATIO3A10_BRATIO4A025_BRATIO5B025,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A025_BRATIO3A10_BRATIO4A025_BRATIO5B05,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A025_BRATIO3A10_BRATIO4A025_BRATIO5B075,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A025_BRATIO3A10_BRATIO4A025_BRATIO5B10,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A025_BRATIO3A10_BRATIO4A05_BRATIO5B00,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A025_BRATIO3A10_BRATIO4A05_BRATIO5B025,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A025_BRATIO3A10_BRATIO4A05_BRATIO5B05,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A025_BRATIO3A10_BRATIO4A05_BRATIO5B075,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A025_BRATIO3A10_BRATIO4A05_BRATIO5B10,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A025_BRATIO3A10_BRATIO4A075_BRATIO5B00,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A025_BRATIO3A10_BRATIO4A075_BRATIO5B025,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A025_BRATIO3A10_BRATIO4A075_BRATIO5B05,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A025_BRATIO3A10_BRATIO4A075_BRATIO5B075,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A025_BRATIO3A10_BRATIO4A075_BRATIO5B10,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A025_BRATIO3A10_BRATIO4A10_BRATIO5B00,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A025_BRATIO3A10_BRATIO4A10_BRATIO5B025,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A025_BRATIO3A10_BRATIO4A10_BRATIO5B05,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A025_BRATIO3A10_BRATIO4A10_BRATIO5B075,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A025_BRATIO3A10_BRATIO4A10_BRATIO5B10,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A05_BRATIO3A00_BRATIO4A00_BRATIO5B00,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A05_BRATIO3A00_BRATIO4A00_BRATIO5B025,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A05_BRATIO3A00_BRATIO4A00_BRATIO5B05,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A05_BRATIO3A00_BRATIO4A00_BRATIO5B075,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A05_BRATIO3A00_BRATIO4A00_BRATIO5B10,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A05_BRATIO3A00_BRATIO4A025_BRATIO5B00,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A05_BRATIO3A00_BRATIO4A025_BRATIO5B025,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A05_BRATIO3A00_BRATIO4A025_BRATIO5B05,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A05_BRATIO3A00_BRATIO4A025_BRATIO5B075,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A05_BRATIO3A00_BRATIO4A025_BRATIO5B10,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A05_BRATIO3A00_BRATIO4A05_BRATIO5B00,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A05_BRATIO3A00_BRATIO4A05_BRATIO5B025,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A05_BRATIO3A00_BRATIO4A05_BRATIO5B05,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A05_BRATIO3A00_BRATIO4A05_BRATIO5B075,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A05_BRATIO3A00_BRATIO4A05_BRATIO5B10,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A05_BRATIO3A00_BRATIO4A075_BRATIO5B00,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A05_BRATIO3A00_BRATIO4A075_BRATIO5B025,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A05_BRATIO3A00_BRATIO4A075_BRATIO5B05,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A05_BRATIO3A00_BRATIO4A075_BRATIO5B075,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A05_BRATIO3A00_BRATIO4A075_BRATIO5B10,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A05_BRATIO3A00_BRATIO4A10_BRATIO5B00,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A05_BRATIO3A00_BRATIO4A10_BRATIO5B025,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A05_BRATIO3A00_BRATIO4A10_BRATIO5B05,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A05_BRATIO3A00_BRATIO4A10_BRATIO5B075,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A05_BRATIO3A00_BRATIO4A10_BRATIO5B10,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A05_BRATIO3A025_BRATIO4A00_BRATIO5B00,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A05_BRATIO3A025_BRATIO4A00_BRATIO5B025,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A05_BRATIO3A025_BRATIO4A00_BRATIO5B05,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A05_BRATIO3A025_BRATIO4A00_BRATIO5B075,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A05_BRATIO3A025_BRATIO4A00_BRATIO5B10,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A05_BRATIO3A025_BRATIO4A025_BRATIO5B00,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A05_BRATIO3A025_BRATIO4A025_BRATIO5B025,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A05_BRATIO3A025_BRATIO4A025_BRATIO5B05,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A05_BRATIO3A025_BRATIO4A025_BRATIO5B075,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A05_BRATIO3A025_BRATIO4A025_BRATIO5B10,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A05_BRATIO3A025_BRATIO4A05_BRATIO5B00,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A05_BRATIO3A025_BRATIO4A05_BRATIO5B025,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A05_BRATIO3A025_BRATIO4A05_BRATIO5B05,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A05_BRATIO3A025_BRATIO4A05_BRATIO5B075,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A05_BRATIO3A025_BRATIO4A05_BRATIO5B10,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A05_BRATIO3A025_BRATIO4A075_BRATIO5B00,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A05_BRATIO3A025_BRATIO4A075_BRATIO5B025,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A05_BRATIO3A025_BRATIO4A075_BRATIO5B05,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A05_BRATIO3A025_BRATIO4A075_BRATIO5B075,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A05_BRATIO3A025_BRATIO4A075_BRATIO5B10,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A05_BRATIO3A025_BRATIO4A10_BRATIO5B00,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A05_BRATIO3A025_BRATIO4A10_BRATIO5B025,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A05_BRATIO3A025_BRATIO4A10_BRATIO5B05,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A05_BRATIO3A025_BRATIO4A10_BRATIO5B075,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A05_BRATIO3A025_BRATIO4A10_BRATIO5B10,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A05_BRATIO3A05_BRATIO4A00_BRATIO5B00,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A05_BRATIO3A05_BRATIO4A00_BRATIO5B025,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A05_BRATIO3A05_BRATIO4A00_BRATIO5B05,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A05_BRATIO3A05_BRATIO4A00_BRATIO5B075,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A05_BRATIO3A05_BRATIO4A00_BRATIO5B10,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A05_BRATIO3A05_BRATIO4A025_BRATIO5B00,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A05_BRATIO3A05_BRATIO4A025_BRATIO5B025,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A05_BRATIO3A05_BRATIO4A025_BRATIO5B05,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A05_BRATIO3A05_BRATIO4A025_BRATIO5B075,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A05_BRATIO3A05_BRATIO4A025_BRATIO5B10,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A05_BRATIO3A05_BRATIO4A05_BRATIO5B00,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A05_BRATIO3A05_BRATIO4A05_BRATIO5B025,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A05_BRATIO3A05_BRATIO4A05_BRATIO5B05,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A05_BRATIO3A05_BRATIO4A05_BRATIO5B075,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A05_BRATIO3A05_BRATIO4A05_BRATIO5B10,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A05_BRATIO3A05_BRATIO4A075_BRATIO5B00,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A05_BRATIO3A05_BRATIO4A075_BRATIO5B025,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A05_BRATIO3A05_BRATIO4A075_BRATIO5B05,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A05_BRATIO3A05_BRATIO4A075_BRATIO5B075,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A05_BRATIO3A05_BRATIO4A075_BRATIO5B10,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A05_BRATIO3A05_BRATIO4A10_BRATIO5B00,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A05_BRATIO3A05_BRATIO4A10_BRATIO5B025,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A05_BRATIO3A05_BRATIO4A10_BRATIO5B05,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A05_BRATIO3A05_BRATIO4A10_BRATIO5B075,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A05_BRATIO3A05_BRATIO4A10_BRATIO5B10,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A05_BRATIO3A075_BRATIO4A00_BRATIO5B00,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A05_BRATIO3A075_BRATIO4A00_BRATIO5B025,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A05_BRATIO3A075_BRATIO4A00_BRATIO5B05,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A05_BRATIO3A075_BRATIO4A00_BRATIO5B075,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A05_BRATIO3A075_BRATIO4A00_BRATIO5B10,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A05_BRATIO3A075_BRATIO4A025_BRATIO5B00,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A05_BRATIO3A075_BRATIO4A025_BRATIO5B025,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A05_BRATIO3A075_BRATIO4A025_BRATIO5B05,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A05_BRATIO3A075_BRATIO4A025_BRATIO5B075,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A05_BRATIO3A075_BRATIO4A025_BRATIO5B10,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A05_BRATIO3A075_BRATIO4A05_BRATIO5B00,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A05_BRATIO3A075_BRATIO4A05_BRATIO5B025,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A05_BRATIO3A075_BRATIO4A05_BRATIO5B05,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A05_BRATIO3A075_BRATIO4A05_BRATIO5B075,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A05_BRATIO3A075_BRATIO4A05_BRATIO5B10,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A05_BRATIO3A075_BRATIO4A075_BRATIO5B00,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A05_BRATIO3A075_BRATIO4A075_BRATIO5B025,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A05_BRATIO3A075_BRATIO4A075_BRATIO5B05,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A05_BRATIO3A075_BRATIO4A075_BRATIO5B075,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A05_BRATIO3A075_BRATIO4A075_BRATIO5B10,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A05_BRATIO3A075_BRATIO4A10_BRATIO5B00,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A05_BRATIO3A075_BRATIO4A10_BRATIO5B025,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A05_BRATIO3A075_BRATIO4A10_BRATIO5B05,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A05_BRATIO3A075_BRATIO4A10_BRATIO5B075,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A05_BRATIO3A075_BRATIO4A10_BRATIO5B10,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A05_BRATIO3A10_BRATIO4A00_BRATIO5B00,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A05_BRATIO3A10_BRATIO4A00_BRATIO5B025,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A05_BRATIO3A10_BRATIO4A00_BRATIO5B05,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A05_BRATIO3A10_BRATIO4A00_BRATIO5B075,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A05_BRATIO3A10_BRATIO4A00_BRATIO5B10,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A05_BRATIO3A10_BRATIO4A025_BRATIO5B00,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A05_BRATIO3A10_BRATIO4A025_BRATIO5B025,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A05_BRATIO3A10_BRATIO4A025_BRATIO5B05,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A05_BRATIO3A10_BRATIO4A025_BRATIO5B075,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A05_BRATIO3A10_BRATIO4A025_BRATIO5B10,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A05_BRATIO3A10_BRATIO4A05_BRATIO5B00,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A05_BRATIO3A10_BRATIO4A05_BRATIO5B025,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A05_BRATIO3A10_BRATIO4A05_BRATIO5B05,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A05_BRATIO3A10_BRATIO4A05_BRATIO5B075,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A05_BRATIO3A10_BRATIO4A05_BRATIO5B10,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A05_BRATIO3A10_BRATIO4A075_BRATIO5B00,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A05_BRATIO3A10_BRATIO4A075_BRATIO5B025,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A05_BRATIO3A10_BRATIO4A075_BRATIO5B05,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A05_BRATIO3A10_BRATIO4A075_BRATIO5B075,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A05_BRATIO3A10_BRATIO4A075_BRATIO5B10,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A05_BRATIO3A10_BRATIO4A10_BRATIO5B00,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A05_BRATIO3A10_BRATIO4A10_BRATIO5B025,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A05_BRATIO3A10_BRATIO4A10_BRATIO5B05,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A05_BRATIO3A10_BRATIO4A10_BRATIO5B075,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A05_BRATIO3A10_BRATIO4A10_BRATIO5B10,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A075_BRATIO3A00_BRATIO4A00_BRATIO5B00,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A075_BRATIO3A00_BRATIO4A00_BRATIO5B025,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A075_BRATIO3A00_BRATIO4A00_BRATIO5B05,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A075_BRATIO3A00_BRATIO4A00_BRATIO5B075,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A075_BRATIO3A00_BRATIO4A00_BRATIO5B10,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A075_BRATIO3A00_BRATIO4A025_BRATIO5B00,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A075_BRATIO3A00_BRATIO4A025_BRATIO5B025,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A075_BRATIO3A00_BRATIO4A025_BRATIO5B05,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A075_BRATIO3A00_BRATIO4A025_BRATIO5B075,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A075_BRATIO3A00_BRATIO4A025_BRATIO5B10,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A075_BRATIO3A00_BRATIO4A05_BRATIO5B00,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A075_BRATIO3A00_BRATIO4A05_BRATIO5B025,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A075_BRATIO3A00_BRATIO4A05_BRATIO5B05,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A075_BRATIO3A00_BRATIO4A05_BRATIO5B075,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A075_BRATIO3A00_BRATIO4A05_BRATIO5B10,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A075_BRATIO3A00_BRATIO4A075_BRATIO5B00,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A075_BRATIO3A00_BRATIO4A075_BRATIO5B025,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A075_BRATIO3A00_BRATIO4A075_BRATIO5B05,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A075_BRATIO3A00_BRATIO4A075_BRATIO5B075,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A075_BRATIO3A00_BRATIO4A075_BRATIO5B10,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A075_BRATIO3A00_BRATIO4A10_BRATIO5B00,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A075_BRATIO3A00_BRATIO4A10_BRATIO5B025,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A075_BRATIO3A00_BRATIO4A10_BRATIO5B05,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A075_BRATIO3A00_BRATIO4A10_BRATIO5B075,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A075_BRATIO3A00_BRATIO4A10_BRATIO5B10,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A075_BRATIO3A025_BRATIO4A00_BRATIO5B00,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A075_BRATIO3A025_BRATIO4A00_BRATIO5B025,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A075_BRATIO3A025_BRATIO4A00_BRATIO5B05,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A075_BRATIO3A025_BRATIO4A00_BRATIO5B075,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A075_BRATIO3A025_BRATIO4A00_BRATIO5B10,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A075_BRATIO3A025_BRATIO4A025_BRATIO5B00,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A075_BRATIO3A025_BRATIO4A025_BRATIO5B025,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A075_BRATIO3A025_BRATIO4A025_BRATIO5B05,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A075_BRATIO3A025_BRATIO4A025_BRATIO5B075,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A075_BRATIO3A025_BRATIO4A025_BRATIO5B10,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A075_BRATIO3A025_BRATIO4A05_BRATIO5B00,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A075_BRATIO3A025_BRATIO4A05_BRATIO5B025,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A075_BRATIO3A025_BRATIO4A05_BRATIO5B05,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A075_BRATIO3A025_BRATIO4A05_BRATIO5B075,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A075_BRATIO3A025_BRATIO4A05_BRATIO5B10,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A075_BRATIO3A025_BRATIO4A075_BRATIO5B00,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A075_BRATIO3A025_BRATIO4A075_BRATIO5B025,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A075_BRATIO3A025_BRATIO4A075_BRATIO5B05,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A075_BRATIO3A025_BRATIO4A075_BRATIO5B075,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A075_BRATIO3A025_BRATIO4A075_BRATIO5B10,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A075_BRATIO3A025_BRATIO4A10_BRATIO5B00,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A075_BRATIO3A025_BRATIO4A10_BRATIO5B025,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A075_BRATIO3A025_BRATIO4A10_BRATIO5B05,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A075_BRATIO3A025_BRATIO4A10_BRATIO5B075,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A075_BRATIO3A025_BRATIO4A10_BRATIO5B10,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A075_BRATIO3A05_BRATIO4A00_BRATIO5B00,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A075_BRATIO3A05_BRATIO4A00_BRATIO5B025,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A075_BRATIO3A05_BRATIO4A00_BRATIO5B05,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A075_BRATIO3A05_BRATIO4A00_BRATIO5B075,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A075_BRATIO3A05_BRATIO4A00_BRATIO5B10,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A075_BRATIO3A05_BRATIO4A025_BRATIO5B00,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A075_BRATIO3A05_BRATIO4A025_BRATIO5B025,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A075_BRATIO3A05_BRATIO4A025_BRATIO5B05,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A075_BRATIO3A05_BRATIO4A025_BRATIO5B075,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A075_BRATIO3A05_BRATIO4A025_BRATIO5B10,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A075_BRATIO3A05_BRATIO4A05_BRATIO5B00,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A075_BRATIO3A05_BRATIO4A05_BRATIO5B025,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A075_BRATIO3A05_BRATIO4A05_BRATIO5B05,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A075_BRATIO3A05_BRATIO4A05_BRATIO5B075,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A075_BRATIO3A05_BRATIO4A05_BRATIO5B10,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A075_BRATIO3A05_BRATIO4A075_BRATIO5B00,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A075_BRATIO3A05_BRATIO4A075_BRATIO5B025,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A075_BRATIO3A05_BRATIO4A075_BRATIO5B05,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A075_BRATIO3A05_BRATIO4A075_BRATIO5B075,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A075_BRATIO3A05_BRATIO4A075_BRATIO5B10,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A075_BRATIO3A05_BRATIO4A10_BRATIO5B00,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A075_BRATIO3A05_BRATIO4A10_BRATIO5B025,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A075_BRATIO3A05_BRATIO4A10_BRATIO5B05,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A075_BRATIO3A05_BRATIO4A10_BRATIO5B075,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A075_BRATIO3A05_BRATIO4A10_BRATIO5B10,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A075_BRATIO3A075_BRATIO4A00_BRATIO5B00,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A075_BRATIO3A075_BRATIO4A00_BRATIO5B025,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A075_BRATIO3A075_BRATIO4A00_BRATIO5B05,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A075_BRATIO3A075_BRATIO4A00_BRATIO5B075,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A075_BRATIO3A075_BRATIO4A00_BRATIO5B10,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A075_BRATIO3A075_BRATIO4A025_BRATIO5B00,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A075_BRATIO3A075_BRATIO4A025_BRATIO5B025,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A075_BRATIO3A075_BRATIO4A025_BRATIO5B05,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A075_BRATIO3A075_BRATIO4A025_BRATIO5B075,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A075_BRATIO3A075_BRATIO4A025_BRATIO5B10,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A075_BRATIO3A075_BRATIO4A05_BRATIO5B00,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A075_BRATIO3A075_BRATIO4A05_BRATIO5B025,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A075_BRATIO3A075_BRATIO4A05_BRATIO5B05,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A075_BRATIO3A075_BRATIO4A05_BRATIO5B075,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A075_BRATIO3A075_BRATIO4A05_BRATIO5B10,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A075_BRATIO3A075_BRATIO4A075_BRATIO5B00,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A075_BRATIO3A075_BRATIO4A075_BRATIO5B025,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A075_BRATIO3A075_BRATIO4A075_BRATIO5B05,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A075_BRATIO3A075_BRATIO4A075_BRATIO5B075,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A075_BRATIO3A075_BRATIO4A075_BRATIO5B10,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A075_BRATIO3A075_BRATIO4A10_BRATIO5B00,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A075_BRATIO3A075_BRATIO4A10_BRATIO5B025,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A075_BRATIO3A075_BRATIO4A10_BRATIO5B05,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A075_BRATIO3A075_BRATIO4A10_BRATIO5B075,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A075_BRATIO3A075_BRATIO4A10_BRATIO5B10,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A075_BRATIO3A10_BRATIO4A00_BRATIO5B00,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A075_BRATIO3A10_BRATIO4A00_BRATIO5B025,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A075_BRATIO3A10_BRATIO4A00_BRATIO5B05,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A075_BRATIO3A10_BRATIO4A00_BRATIO5B075,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A075_BRATIO3A10_BRATIO4A00_BRATIO5B10,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A075_BRATIO3A10_BRATIO4A025_BRATIO5B00,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A075_BRATIO3A10_BRATIO4A025_BRATIO5B025,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A075_BRATIO3A10_BRATIO4A025_BRATIO5B05,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A075_BRATIO3A10_BRATIO4A025_BRATIO5B075,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A075_BRATIO3A10_BRATIO4A025_BRATIO5B10,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A075_BRATIO3A10_BRATIO4A05_BRATIO5B00,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A075_BRATIO3A10_BRATIO4A05_BRATIO5B025,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A075_BRATIO3A10_BRATIO4A05_BRATIO5B05,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A075_BRATIO3A10_BRATIO4A05_BRATIO5B075,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A075_BRATIO3A10_BRATIO4A05_BRATIO5B10,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A075_BRATIO3A10_BRATIO4A075_BRATIO5B00,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A075_BRATIO3A10_BRATIO4A075_BRATIO5B025,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A075_BRATIO3A10_BRATIO4A075_BRATIO5B05,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A075_BRATIO3A10_BRATIO4A075_BRATIO5B075,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A075_BRATIO3A10_BRATIO4A075_BRATIO5B10,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A075_BRATIO3A10_BRATIO4A10_BRATIO5B00,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A075_BRATIO3A10_BRATIO4A10_BRATIO5B025,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A075_BRATIO3A10_BRATIO4A10_BRATIO5B05,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A075_BRATIO3A10_BRATIO4A10_BRATIO5B075,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A075_BRATIO3A10_BRATIO4A10_BRATIO5B10,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A10_BRATIO3A00_BRATIO4A00_BRATIO5B00,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A10_BRATIO3A00_BRATIO4A00_BRATIO5B025,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A10_BRATIO3A00_BRATIO4A00_BRATIO5B05,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A10_BRATIO3A00_BRATIO4A00_BRATIO5B075,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A10_BRATIO3A00_BRATIO4A00_BRATIO5B10,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A10_BRATIO3A00_BRATIO4A025_BRATIO5B00,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A10_BRATIO3A00_BRATIO4A025_BRATIO5B025,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A10_BRATIO3A00_BRATIO4A025_BRATIO5B05,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A10_BRATIO3A00_BRATIO4A025_BRATIO5B075,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A10_BRATIO3A00_BRATIO4A025_BRATIO5B10,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A10_BRATIO3A00_BRATIO4A05_BRATIO5B00,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A10_BRATIO3A00_BRATIO4A05_BRATIO5B025,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A10_BRATIO3A00_BRATIO4A05_BRATIO5B05,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A10_BRATIO3A00_BRATIO4A05_BRATIO5B075,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A10_BRATIO3A00_BRATIO4A05_BRATIO5B10,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A10_BRATIO3A00_BRATIO4A075_BRATIO5B00,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A10_BRATIO3A00_BRATIO4A075_BRATIO5B025,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A10_BRATIO3A00_BRATIO4A075_BRATIO5B05,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A10_BRATIO3A00_BRATIO4A075_BRATIO5B075,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A10_BRATIO3A00_BRATIO4A075_BRATIO5B10,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A10_BRATIO3A00_BRATIO4A10_BRATIO5B00,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A10_BRATIO3A00_BRATIO4A10_BRATIO5B025,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A10_BRATIO3A00_BRATIO4A10_BRATIO5B05,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A10_BRATIO3A00_BRATIO4A10_BRATIO5B075,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A10_BRATIO3A00_BRATIO4A10_BRATIO5B10,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A10_BRATIO3A025_BRATIO4A00_BRATIO5B00,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A10_BRATIO3A025_BRATIO4A00_BRATIO5B025,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A10_BRATIO3A025_BRATIO4A00_BRATIO5B05,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A10_BRATIO3A025_BRATIO4A00_BRATIO5B075,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A10_BRATIO3A025_BRATIO4A00_BRATIO5B10,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A10_BRATIO3A025_BRATIO4A025_BRATIO5B00,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A10_BRATIO3A025_BRATIO4A025_BRATIO5B025,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A10_BRATIO3A025_BRATIO4A025_BRATIO5B05,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A10_BRATIO3A025_BRATIO4A025_BRATIO5B075,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A10_BRATIO3A025_BRATIO4A025_BRATIO5B10,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A10_BRATIO3A025_BRATIO4A05_BRATIO5B00,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A10_BRATIO3A025_BRATIO4A05_BRATIO5B025,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A10_BRATIO3A025_BRATIO4A05_BRATIO5B05,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A10_BRATIO3A025_BRATIO4A05_BRATIO5B075,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A10_BRATIO3A025_BRATIO4A05_BRATIO5B10,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A10_BRATIO3A025_BRATIO4A075_BRATIO5B00,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A10_BRATIO3A025_BRATIO4A075_BRATIO5B025,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A10_BRATIO3A025_BRATIO4A075_BRATIO5B05,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A10_BRATIO3A025_BRATIO4A075_BRATIO5B075,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A10_BRATIO3A025_BRATIO4A075_BRATIO5B10,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A10_BRATIO3A025_BRATIO4A10_BRATIO5B00,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A10_BRATIO3A025_BRATIO4A10_BRATIO5B025,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A10_BRATIO3A025_BRATIO4A10_BRATIO5B05,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A10_BRATIO3A025_BRATIO4A10_BRATIO5B075,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A10_BRATIO3A025_BRATIO4A10_BRATIO5B10,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A10_BRATIO3A05_BRATIO4A00_BRATIO5B00,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A10_BRATIO3A05_BRATIO4A00_BRATIO5B025,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A10_BRATIO3A05_BRATIO4A00_BRATIO5B05,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A10_BRATIO3A05_BRATIO4A00_BRATIO5B075,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A10_BRATIO3A05_BRATIO4A00_BRATIO5B10,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A10_BRATIO3A05_BRATIO4A025_BRATIO5B00,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A10_BRATIO3A05_BRATIO4A025_BRATIO5B025,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A10_BRATIO3A05_BRATIO4A025_BRATIO5B05,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A10_BRATIO3A05_BRATIO4A025_BRATIO5B075,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A10_BRATIO3A05_BRATIO4A025_BRATIO5B10,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A10_BRATIO3A05_BRATIO4A05_BRATIO5B00,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A10_BRATIO3A05_BRATIO4A05_BRATIO5B025,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A10_BRATIO3A05_BRATIO4A05_BRATIO5B05,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A10_BRATIO3A05_BRATIO4A05_BRATIO5B075,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A10_BRATIO3A05_BRATIO4A05_BRATIO5B10,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A10_BRATIO3A05_BRATIO4A075_BRATIO5B00,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A10_BRATIO3A05_BRATIO4A075_BRATIO5B025,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A10_BRATIO3A05_BRATIO4A075_BRATIO5B05,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A10_BRATIO3A05_BRATIO4A075_BRATIO5B075,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A10_BRATIO3A05_BRATIO4A075_BRATIO5B10,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A10_BRATIO3A05_BRATIO4A10_BRATIO5B00,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A10_BRATIO3A05_BRATIO4A10_BRATIO5B025,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A10_BRATIO3A05_BRATIO4A10_BRATIO5B05,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A10_BRATIO3A05_BRATIO4A10_BRATIO5B075,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A10_BRATIO3A05_BRATIO4A10_BRATIO5B10,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A10_BRATIO3A075_BRATIO4A00_BRATIO5B00,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A10_BRATIO3A075_BRATIO4A00_BRATIO5B025,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A10_BRATIO3A075_BRATIO4A00_BRATIO5B05,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A10_BRATIO3A075_BRATIO4A00_BRATIO5B075,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A10_BRATIO3A075_BRATIO4A00_BRATIO5B10,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A10_BRATIO3A075_BRATIO4A025_BRATIO5B00,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A10_BRATIO3A075_BRATIO4A025_BRATIO5B025,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A10_BRATIO3A075_BRATIO4A025_BRATIO5B05,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A10_BRATIO3A075_BRATIO4A025_BRATIO5B075,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A10_BRATIO3A075_BRATIO4A025_BRATIO5B10,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A10_BRATIO3A075_BRATIO4A05_BRATIO5B00,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A10_BRATIO3A075_BRATIO4A05_BRATIO5B025,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A10_BRATIO3A075_BRATIO4A05_BRATIO5B05,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A10_BRATIO3A075_BRATIO4A05_BRATIO5B075,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A10_BRATIO3A075_BRATIO4A05_BRATIO5B10,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A10_BRATIO3A075_BRATIO4A075_BRATIO5B00,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A10_BRATIO3A075_BRATIO4A075_BRATIO5B025,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A10_BRATIO3A075_BRATIO4A075_BRATIO5B05,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A10_BRATIO3A075_BRATIO4A075_BRATIO5B075,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A10_BRATIO3A075_BRATIO4A075_BRATIO5B10,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A10_BRATIO3A075_BRATIO4A10_BRATIO5B00,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A10_BRATIO3A075_BRATIO4A10_BRATIO5B025,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A10_BRATIO3A075_BRATIO4A10_BRATIO5B05,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A10_BRATIO3A075_BRATIO4A10_BRATIO5B075,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A10_BRATIO3A075_BRATIO4A10_BRATIO5B10,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A10_BRATIO3A10_BRATIO4A00_BRATIO5B00,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A10_BRATIO3A10_BRATIO4A00_BRATIO5B025,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A10_BRATIO3A10_BRATIO4A00_BRATIO5B05,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A10_BRATIO3A10_BRATIO4A00_BRATIO5B075,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A10_BRATIO3A10_BRATIO4A00_BRATIO5B10,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A10_BRATIO3A10_BRATIO4A025_BRATIO5B00,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A10_BRATIO3A10_BRATIO4A025_BRATIO5B025,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A10_BRATIO3A10_BRATIO4A025_BRATIO5B05,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A10_BRATIO3A10_BRATIO4A025_BRATIO5B075,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A10_BRATIO3A10_BRATIO4A025_BRATIO5B10,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A10_BRATIO3A10_BRATIO4A05_BRATIO5B00,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A10_BRATIO3A10_BRATIO4A05_BRATIO5B025,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A10_BRATIO3A10_BRATIO4A05_BRATIO5B05,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A10_BRATIO3A10_BRATIO4A05_BRATIO5B075,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A10_BRATIO3A10_BRATIO4A05_BRATIO5B10,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A10_BRATIO3A10_BRATIO4A075_BRATIO5B00,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A10_BRATIO3A10_BRATIO4A075_BRATIO5B025,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A10_BRATIO3A10_BRATIO4A075_BRATIO5B05,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A10_BRATIO3A10_BRATIO4A075_BRATIO5B075,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A10_BRATIO3A10_BRATIO4A075_BRATIO5B10,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A10_BRATIO3A10_BRATIO4A10_BRATIO5B00,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A10_BRATIO3A10_BRATIO4A10_BRATIO5B025,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A10_BRATIO3A10_BRATIO4A10_BRATIO5B05,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A10_BRATIO3A10_BRATIO4A10_BRATIO5B075,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A10_BRATIO3A10_BRATIO4A10_BRATIO5B10,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A00_BRATIO3A00_BRATIO4A00_BRATIO5B00,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A00_BRATIO3A00_BRATIO4A00_BRATIO5B025,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A00_BRATIO3A00_BRATIO4A00_BRATIO5B05,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A00_BRATIO3A00_BRATIO4A00_BRATIO5B075,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A00_BRATIO3A00_BRATIO4A00_BRATIO5B10,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A00_BRATIO3A00_BRATIO4A025_BRATIO5B00,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A00_BRATIO3A00_BRATIO4A025_BRATIO5B025,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A00_BRATIO3A00_BRATIO4A025_BRATIO5B05,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A00_BRATIO3A00_BRATIO4A025_BRATIO5B075,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A00_BRATIO3A00_BRATIO4A025_BRATIO5B10,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A00_BRATIO3A00_BRATIO4A05_BRATIO5B00,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A00_BRATIO3A00_BRATIO4A05_BRATIO5B025,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A00_BRATIO3A00_BRATIO4A05_BRATIO5B05,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A00_BRATIO3A00_BRATIO4A05_BRATIO5B075,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A00_BRATIO3A00_BRATIO4A05_BRATIO5B10,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A00_BRATIO3A00_BRATIO4A075_BRATIO5B00,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A00_BRATIO3A00_BRATIO4A075_BRATIO5B025,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A00_BRATIO3A00_BRATIO4A075_BRATIO5B05,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A00_BRATIO3A00_BRATIO4A075_BRATIO5B075,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A00_BRATIO3A00_BRATIO4A075_BRATIO5B10,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A00_BRATIO3A00_BRATIO4A10_BRATIO5B00,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A00_BRATIO3A00_BRATIO4A10_BRATIO5B025,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A00_BRATIO3A00_BRATIO4A10_BRATIO5B05,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A00_BRATIO3A00_BRATIO4A10_BRATIO5B075,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A00_BRATIO3A00_BRATIO4A10_BRATIO5B10,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A00_BRATIO3A025_BRATIO4A00_BRATIO5B00,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A00_BRATIO3A025_BRATIO4A00_BRATIO5B025,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A00_BRATIO3A025_BRATIO4A00_BRATIO5B05,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A00_BRATIO3A025_BRATIO4A00_BRATIO5B075,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A00_BRATIO3A025_BRATIO4A00_BRATIO5B10,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A00_BRATIO3A025_BRATIO4A025_BRATIO5B00,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A00_BRATIO3A025_BRATIO4A025_BRATIO5B025,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A00_BRATIO3A025_BRATIO4A025_BRATIO5B05,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A00_BRATIO3A025_BRATIO4A025_BRATIO5B075,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A00_BRATIO3A025_BRATIO4A025_BRATIO5B10,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A00_BRATIO3A025_BRATIO4A05_BRATIO5B00,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A00_BRATIO3A025_BRATIO4A05_BRATIO5B025,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A00_BRATIO3A025_BRATIO4A05_BRATIO5B05,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A00_BRATIO3A025_BRATIO4A05_BRATIO5B075,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A00_BRATIO3A025_BRATIO4A05_BRATIO5B10,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A00_BRATIO3A025_BRATIO4A075_BRATIO5B00,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A00_BRATIO3A025_BRATIO4A075_BRATIO5B025,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A00_BRATIO3A025_BRATIO4A075_BRATIO5B05,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A00_BRATIO3A025_BRATIO4A075_BRATIO5B075,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A00_BRATIO3A025_BRATIO4A075_BRATIO5B10,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A00_BRATIO3A025_BRATIO4A10_BRATIO5B00,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A00_BRATIO3A025_BRATIO4A10_BRATIO5B025,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A00_BRATIO3A025_BRATIO4A10_BRATIO5B05,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A00_BRATIO3A025_BRATIO4A10_BRATIO5B075,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A00_BRATIO3A025_BRATIO4A10_BRATIO5B10,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A00_BRATIO3A05_BRATIO4A00_BRATIO5B00,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A00_BRATIO3A05_BRATIO4A00_BRATIO5B025,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A00_BRATIO3A05_BRATIO4A00_BRATIO5B05,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A00_BRATIO3A05_BRATIO4A00_BRATIO5B075,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A00_BRATIO3A05_BRATIO4A00_BRATIO5B10,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A00_BRATIO3A05_BRATIO4A025_BRATIO5B00,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A00_BRATIO3A05_BRATIO4A025_BRATIO5B025,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A00_BRATIO3A05_BRATIO4A025_BRATIO5B05,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A00_BRATIO3A05_BRATIO4A025_BRATIO5B075,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A00_BRATIO3A05_BRATIO4A025_BRATIO5B10,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A00_BRATIO3A05_BRATIO4A05_BRATIO5B00,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A00_BRATIO3A05_BRATIO4A05_BRATIO5B025,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A00_BRATIO3A05_BRATIO4A05_BRATIO5B05,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A00_BRATIO3A05_BRATIO4A05_BRATIO5B075,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A00_BRATIO3A05_BRATIO4A05_BRATIO5B10,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A00_BRATIO3A05_BRATIO4A075_BRATIO5B00,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A00_BRATIO3A05_BRATIO4A075_BRATIO5B025,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A00_BRATIO3A05_BRATIO4A075_BRATIO5B05,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A00_BRATIO3A05_BRATIO4A075_BRATIO5B075,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A00_BRATIO3A05_BRATIO4A075_BRATIO5B10,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A00_BRATIO3A05_BRATIO4A10_BRATIO5B00,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A00_BRATIO3A05_BRATIO4A10_BRATIO5B025,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A00_BRATIO3A05_BRATIO4A10_BRATIO5B05,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A00_BRATIO3A05_BRATIO4A10_BRATIO5B075,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A00_BRATIO3A05_BRATIO4A10_BRATIO5B10,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A00_BRATIO3A075_BRATIO4A00_BRATIO5B00,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A00_BRATIO3A075_BRATIO4A00_BRATIO5B025,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A00_BRATIO3A075_BRATIO4A00_BRATIO5B05,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A00_BRATIO3A075_BRATIO4A00_BRATIO5B075,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A00_BRATIO3A075_BRATIO4A00_BRATIO5B10,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A00_BRATIO3A075_BRATIO4A025_BRATIO5B00,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A00_BRATIO3A075_BRATIO4A025_BRATIO5B025,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A00_BRATIO3A075_BRATIO4A025_BRATIO5B05,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A00_BRATIO3A075_BRATIO4A025_BRATIO5B075,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A00_BRATIO3A075_BRATIO4A025_BRATIO5B10,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A00_BRATIO3A075_BRATIO4A05_BRATIO5B00,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A00_BRATIO3A075_BRATIO4A05_BRATIO5B025,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A00_BRATIO3A075_BRATIO4A05_BRATIO5B05,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A00_BRATIO3A075_BRATIO4A05_BRATIO5B075,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A00_BRATIO3A075_BRATIO4A05_BRATIO5B10,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A00_BRATIO3A075_BRATIO4A075_BRATIO5B00,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A00_BRATIO3A075_BRATIO4A075_BRATIO5B025,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A00_BRATIO3A075_BRATIO4A075_BRATIO5B05,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A00_BRATIO3A075_BRATIO4A075_BRATIO5B075,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A00_BRATIO3A075_BRATIO4A075_BRATIO5B10,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A00_BRATIO3A075_BRATIO4A10_BRATIO5B00,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A00_BRATIO3A075_BRATIO4A10_BRATIO5B025,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A00_BRATIO3A075_BRATIO4A10_BRATIO5B05,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A00_BRATIO3A075_BRATIO4A10_BRATIO5B075,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A00_BRATIO3A075_BRATIO4A10_BRATIO5B10,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A00_BRATIO3A10_BRATIO4A00_BRATIO5B00,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A00_BRATIO3A10_BRATIO4A00_BRATIO5B025,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A00_BRATIO3A10_BRATIO4A00_BRATIO5B05,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A00_BRATIO3A10_BRATIO4A00_BRATIO5B075,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A00_BRATIO3A10_BRATIO4A00_BRATIO5B10,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A00_BRATIO3A10_BRATIO4A025_BRATIO5B00,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A00_BRATIO3A10_BRATIO4A025_BRATIO5B025,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A00_BRATIO3A10_BRATIO4A025_BRATIO5B05,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A00_BRATIO3A10_BRATIO4A025_BRATIO5B075,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A00_BRATIO3A10_BRATIO4A025_BRATIO5B10,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A00_BRATIO3A10_BRATIO4A05_BRATIO5B00,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A00_BRATIO3A10_BRATIO4A05_BRATIO5B025,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A00_BRATIO3A10_BRATIO4A05_BRATIO5B05,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A00_BRATIO3A10_BRATIO4A05_BRATIO5B075,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A00_BRATIO3A10_BRATIO4A05_BRATIO5B10,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A00_BRATIO3A10_BRATIO4A075_BRATIO5B00,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A00_BRATIO3A10_BRATIO4A075_BRATIO5B025,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A00_BRATIO3A10_BRATIO4A075_BRATIO5B05,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A00_BRATIO3A10_BRATIO4A075_BRATIO5B075,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A00_BRATIO3A10_BRATIO4A075_BRATIO5B10,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A00_BRATIO3A10_BRATIO4A10_BRATIO5B00,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A00_BRATIO3A10_BRATIO4A10_BRATIO5B025,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A00_BRATIO3A10_BRATIO4A10_BRATIO5B05,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A00_BRATIO3A10_BRATIO4A10_BRATIO5B075,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A00_BRATIO3A10_BRATIO4A10_BRATIO5B10,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A025_BRATIO3A00_BRATIO4A00_BRATIO5B00,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A025_BRATIO3A00_BRATIO4A00_BRATIO5B025,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A025_BRATIO3A00_BRATIO4A00_BRATIO5B05,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A025_BRATIO3A00_BRATIO4A00_BRATIO5B075,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A025_BRATIO3A00_BRATIO4A00_BRATIO5B10,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A025_BRATIO3A00_BRATIO4A025_BRATIO5B00,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A025_BRATIO3A00_BRATIO4A025_BRATIO5B025,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A025_BRATIO3A00_BRATIO4A025_BRATIO5B05,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A025_BRATIO3A00_BRATIO4A025_BRATIO5B075,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A025_BRATIO3A00_BRATIO4A025_BRATIO5B10,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A025_BRATIO3A00_BRATIO4A05_BRATIO5B00,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A025_BRATIO3A00_BRATIO4A05_BRATIO5B025,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A025_BRATIO3A00_BRATIO4A05_BRATIO5B05,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A025_BRATIO3A00_BRATIO4A05_BRATIO5B075,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A025_BRATIO3A00_BRATIO4A05_BRATIO5B10,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A025_BRATIO3A00_BRATIO4A075_BRATIO5B00,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A025_BRATIO3A00_BRATIO4A075_BRATIO5B025,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A025_BRATIO3A00_BRATIO4A075_BRATIO5B05,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A025_BRATIO3A00_BRATIO4A075_BRATIO5B075,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A025_BRATIO3A00_BRATIO4A075_BRATIO5B10,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A025_BRATIO3A00_BRATIO4A10_BRATIO5B00,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A025_BRATIO3A00_BRATIO4A10_BRATIO5B025,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A025_BRATIO3A00_BRATIO4A10_BRATIO5B05,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A025_BRATIO3A00_BRATIO4A10_BRATIO5B075,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A025_BRATIO3A00_BRATIO4A10_BRATIO5B10,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A025_BRATIO3A025_BRATIO4A00_BRATIO5B00,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A025_BRATIO3A025_BRATIO4A00_BRATIO5B025,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A025_BRATIO3A025_BRATIO4A00_BRATIO5B05,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A025_BRATIO3A025_BRATIO4A00_BRATIO5B075,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A025_BRATIO3A025_BRATIO4A00_BRATIO5B10,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A025_BRATIO3A025_BRATIO4A025_BRATIO5B00,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A025_BRATIO3A025_BRATIO4A025_BRATIO5B025,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A025_BRATIO3A025_BRATIO4A025_BRATIO5B05,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A025_BRATIO3A025_BRATIO4A025_BRATIO5B075,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A025_BRATIO3A025_BRATIO4A025_BRATIO5B10,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A025_BRATIO3A025_BRATIO4A05_BRATIO5B00,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A025_BRATIO3A025_BRATIO4A05_BRATIO5B025,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A025_BRATIO3A025_BRATIO4A05_BRATIO5B05,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A025_BRATIO3A025_BRATIO4A05_BRATIO5B075,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A025_BRATIO3A025_BRATIO4A05_BRATIO5B10,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A025_BRATIO3A025_BRATIO4A075_BRATIO5B00,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A025_BRATIO3A025_BRATIO4A075_BRATIO5B025,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A025_BRATIO3A025_BRATIO4A075_BRATIO5B05,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A025_BRATIO3A025_BRATIO4A075_BRATIO5B075,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A025_BRATIO3A025_BRATIO4A075_BRATIO5B10,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A025_BRATIO3A025_BRATIO4A10_BRATIO5B00,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A025_BRATIO3A025_BRATIO4A10_BRATIO5B025,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A025_BRATIO3A025_BRATIO4A10_BRATIO5B05,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A025_BRATIO3A025_BRATIO4A10_BRATIO5B075,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A025_BRATIO3A025_BRATIO4A10_BRATIO5B10,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A025_BRATIO3A05_BRATIO4A00_BRATIO5B00,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A025_BRATIO3A05_BRATIO4A00_BRATIO5B025,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A025_BRATIO3A05_BRATIO4A00_BRATIO5B05,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A025_BRATIO3A05_BRATIO4A00_BRATIO5B075,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A025_BRATIO3A05_BRATIO4A00_BRATIO5B10,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A025_BRATIO3A05_BRATIO4A025_BRATIO5B00,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A025_BRATIO3A05_BRATIO4A025_BRATIO5B025,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A025_BRATIO3A05_BRATIO4A025_BRATIO5B05,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A025_BRATIO3A05_BRATIO4A025_BRATIO5B075,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A025_BRATIO3A05_BRATIO4A025_BRATIO5B10,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A025_BRATIO3A05_BRATIO4A05_BRATIO5B00,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A025_BRATIO3A05_BRATIO4A05_BRATIO5B025,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A025_BRATIO3A05_BRATIO4A05_BRATIO5B05,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A025_BRATIO3A05_BRATIO4A05_BRATIO5B075,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A025_BRATIO3A05_BRATIO4A05_BRATIO5B10,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A025_BRATIO3A05_BRATIO4A075_BRATIO5B00,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A025_BRATIO3A05_BRATIO4A075_BRATIO5B025,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A025_BRATIO3A05_BRATIO4A075_BRATIO5B05,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A025_BRATIO3A05_BRATIO4A075_BRATIO5B075,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A025_BRATIO3A05_BRATIO4A075_BRATIO5B10,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A025_BRATIO3A05_BRATIO4A10_BRATIO5B00,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A025_BRATIO3A05_BRATIO4A10_BRATIO5B025,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A025_BRATIO3A05_BRATIO4A10_BRATIO5B05,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A025_BRATIO3A05_BRATIO4A10_BRATIO5B075,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A025_BRATIO3A05_BRATIO4A10_BRATIO5B10,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A025_BRATIO3A075_BRATIO4A00_BRATIO5B00,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A025_BRATIO3A075_BRATIO4A00_BRATIO5B025,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A025_BRATIO3A075_BRATIO4A00_BRATIO5B05,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A025_BRATIO3A075_BRATIO4A00_BRATIO5B075,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A025_BRATIO3A075_BRATIO4A00_BRATIO5B10,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A025_BRATIO3A075_BRATIO4A025_BRATIO5B00,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A025_BRATIO3A075_BRATIO4A025_BRATIO5B025,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A025_BRATIO3A075_BRATIO4A025_BRATIO5B05,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A025_BRATIO3A075_BRATIO4A025_BRATIO5B075,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A025_BRATIO3A075_BRATIO4A025_BRATIO5B10,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A025_BRATIO3A075_BRATIO4A05_BRATIO5B00,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A025_BRATIO3A075_BRATIO4A05_BRATIO5B025,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A025_BRATIO3A075_BRATIO4A05_BRATIO5B05,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A025_BRATIO3A075_BRATIO4A05_BRATIO5B075,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A025_BRATIO3A075_BRATIO4A05_BRATIO5B10,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A025_BRATIO3A075_BRATIO4A075_BRATIO5B00,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A025_BRATIO3A075_BRATIO4A075_BRATIO5B025,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A025_BRATIO3A075_BRATIO4A075_BRATIO5B05,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A025_BRATIO3A075_BRATIO4A075_BRATIO5B075,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A025_BRATIO3A075_BRATIO4A075_BRATIO5B10,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A025_BRATIO3A075_BRATIO4A10_BRATIO5B00,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A025_BRATIO3A075_BRATIO4A10_BRATIO5B025,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A025_BRATIO3A075_BRATIO4A10_BRATIO5B05,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A025_BRATIO3A075_BRATIO4A10_BRATIO5B075,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A025_BRATIO3A075_BRATIO4A10_BRATIO5B10,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A025_BRATIO3A10_BRATIO4A00_BRATIO5B00,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A025_BRATIO3A10_BRATIO4A00_BRATIO5B025,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A025_BRATIO3A10_BRATIO4A00_BRATIO5B05,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A025_BRATIO3A10_BRATIO4A00_BRATIO5B075,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A025_BRATIO3A10_BRATIO4A00_BRATIO5B10,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A025_BRATIO3A10_BRATIO4A025_BRATIO5B00,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A025_BRATIO3A10_BRATIO4A025_BRATIO5B025,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A025_BRATIO3A10_BRATIO4A025_BRATIO5B05,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A025_BRATIO3A10_BRATIO4A025_BRATIO5B075,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A025_BRATIO3A10_BRATIO4A025_BRATIO5B10,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A025_BRATIO3A10_BRATIO4A05_BRATIO5B00,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A025_BRATIO3A10_BRATIO4A05_BRATIO5B025,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A025_BRATIO3A10_BRATIO4A05_BRATIO5B05,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A025_BRATIO3A10_BRATIO4A05_BRATIO5B075,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A025_BRATIO3A10_BRATIO4A05_BRATIO5B10,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A025_BRATIO3A10_BRATIO4A075_BRATIO5B00,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A025_BRATIO3A10_BRATIO4A075_BRATIO5B025,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A025_BRATIO3A10_BRATIO4A075_BRATIO5B05,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A025_BRATIO3A10_BRATIO4A075_BRATIO5B075,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A025_BRATIO3A10_BRATIO4A075_BRATIO5B10,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A025_BRATIO3A10_BRATIO4A10_BRATIO5B00,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A025_BRATIO3A10_BRATIO4A10_BRATIO5B025,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A025_BRATIO3A10_BRATIO4A10_BRATIO5B05,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A025_BRATIO3A10_BRATIO4A10_BRATIO5B075,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A025_BRATIO3A10_BRATIO4A10_BRATIO5B10,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A05_BRATIO3A00_BRATIO4A00_BRATIO5B00,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A05_BRATIO3A00_BRATIO4A00_BRATIO5B025,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A05_BRATIO3A00_BRATIO4A00_BRATIO5B05,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A05_BRATIO3A00_BRATIO4A00_BRATIO5B075,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A05_BRATIO3A00_BRATIO4A00_BRATIO5B10,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A05_BRATIO3A00_BRATIO4A025_BRATIO5B00,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A05_BRATIO3A00_BRATIO4A025_BRATIO5B025,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A05_BRATIO3A00_BRATIO4A025_BRATIO5B05,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A05_BRATIO3A00_BRATIO4A025_BRATIO5B075,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A05_BRATIO3A00_BRATIO4A025_BRATIO5B10,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A05_BRATIO3A00_BRATIO4A05_BRATIO5B00,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A05_BRATIO3A00_BRATIO4A05_BRATIO5B025,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A05_BRATIO3A00_BRATIO4A05_BRATIO5B05,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A05_BRATIO3A00_BRATIO4A05_BRATIO5B075,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A05_BRATIO3A00_BRATIO4A05_BRATIO5B10,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A05_BRATIO3A00_BRATIO4A075_BRATIO5B00,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A05_BRATIO3A00_BRATIO4A075_BRATIO5B025,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A05_BRATIO3A00_BRATIO4A075_BRATIO5B05,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A05_BRATIO3A00_BRATIO4A075_BRATIO5B075,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A05_BRATIO3A00_BRATIO4A075_BRATIO5B10,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A05_BRATIO3A00_BRATIO4A10_BRATIO5B00,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A05_BRATIO3A00_BRATIO4A10_BRATIO5B025,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A05_BRATIO3A00_BRATIO4A10_BRATIO5B05,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A05_BRATIO3A00_BRATIO4A10_BRATIO5B075,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A05_BRATIO3A00_BRATIO4A10_BRATIO5B10,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A05_BRATIO3A025_BRATIO4A00_BRATIO5B00,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A05_BRATIO3A025_BRATIO4A00_BRATIO5B025,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A05_BRATIO3A025_BRATIO4A00_BRATIO5B05,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A05_BRATIO3A025_BRATIO4A00_BRATIO5B075,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A05_BRATIO3A025_BRATIO4A00_BRATIO5B10,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A05_BRATIO3A025_BRATIO4A025_BRATIO5B00,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A05_BRATIO3A025_BRATIO4A025_BRATIO5B025,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A05_BRATIO3A025_BRATIO4A025_BRATIO5B05,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A05_BRATIO3A025_BRATIO4A025_BRATIO5B075,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A05_BRATIO3A025_BRATIO4A025_BRATIO5B10,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A05_BRATIO3A025_BRATIO4A05_BRATIO5B00,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A05_BRATIO3A025_BRATIO4A05_BRATIO5B025,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A05_BRATIO3A025_BRATIO4A05_BRATIO5B05,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A05_BRATIO3A025_BRATIO4A05_BRATIO5B075,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A05_BRATIO3A025_BRATIO4A05_BRATIO5B10,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A05_BRATIO3A025_BRATIO4A075_BRATIO5B00,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A05_BRATIO3A025_BRATIO4A075_BRATIO5B025,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A05_BRATIO3A025_BRATIO4A075_BRATIO5B05,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A05_BRATIO3A025_BRATIO4A075_BRATIO5B075,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A05_BRATIO3A025_BRATIO4A075_BRATIO5B10,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A05_BRATIO3A025_BRATIO4A10_BRATIO5B00,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A05_BRATIO3A025_BRATIO4A10_BRATIO5B025,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A05_BRATIO3A025_BRATIO4A10_BRATIO5B05,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A05_BRATIO3A025_BRATIO4A10_BRATIO5B075,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A05_BRATIO3A025_BRATIO4A10_BRATIO5B10,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A05_BRATIO3A05_BRATIO4A00_BRATIO5B00,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A05_BRATIO3A05_BRATIO4A00_BRATIO5B025,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A05_BRATIO3A05_BRATIO4A00_BRATIO5B05,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A05_BRATIO3A05_BRATIO4A00_BRATIO5B075,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A05_BRATIO3A05_BRATIO4A00_BRATIO5B10,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A05_BRATIO3A05_BRATIO4A025_BRATIO5B00,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A05_BRATIO3A05_BRATIO4A025_BRATIO5B025,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A05_BRATIO3A05_BRATIO4A025_BRATIO5B05,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A05_BRATIO3A05_BRATIO4A025_BRATIO5B075,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A05_BRATIO3A05_BRATIO4A025_BRATIO5B10,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A05_BRATIO3A05_BRATIO4A05_BRATIO5B00,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A05_BRATIO3A05_BRATIO4A05_BRATIO5B025,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A05_BRATIO3A05_BRATIO4A05_BRATIO5B05,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A05_BRATIO3A05_BRATIO4A05_BRATIO5B075,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A05_BRATIO3A05_BRATIO4A05_BRATIO5B10,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A05_BRATIO3A05_BRATIO4A075_BRATIO5B00,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A05_BRATIO3A05_BRATIO4A075_BRATIO5B025,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A05_BRATIO3A05_BRATIO4A075_BRATIO5B05,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A05_BRATIO3A05_BRATIO4A075_BRATIO5B075,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A05_BRATIO3A05_BRATIO4A075_BRATIO5B10,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A05_BRATIO3A05_BRATIO4A10_BRATIO5B00,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A05_BRATIO3A05_BRATIO4A10_BRATIO5B025,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A05_BRATIO3A05_BRATIO4A10_BRATIO5B05,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A05_BRATIO3A05_BRATIO4A10_BRATIO5B075,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A05_BRATIO3A05_BRATIO4A10_BRATIO5B10,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A05_BRATIO3A075_BRATIO4A00_BRATIO5B00,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A05_BRATIO3A075_BRATIO4A00_BRATIO5B025,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A05_BRATIO3A075_BRATIO4A00_BRATIO5B05,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A05_BRATIO3A075_BRATIO4A00_BRATIO5B075,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A05_BRATIO3A075_BRATIO4A00_BRATIO5B10,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A05_BRATIO3A075_BRATIO4A025_BRATIO5B00,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A05_BRATIO3A075_BRATIO4A025_BRATIO5B025,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A05_BRATIO3A075_BRATIO4A025_BRATIO5B05,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A05_BRATIO3A075_BRATIO4A025_BRATIO5B075,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A05_BRATIO3A075_BRATIO4A025_BRATIO5B10,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A05_BRATIO3A075_BRATIO4A05_BRATIO5B00,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A05_BRATIO3A075_BRATIO4A05_BRATIO5B025,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A05_BRATIO3A075_BRATIO4A05_BRATIO5B05,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A05_BRATIO3A075_BRATIO4A05_BRATIO5B075,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A05_BRATIO3A075_BRATIO4A05_BRATIO5B10,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A05_BRATIO3A075_BRATIO4A075_BRATIO5B00,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A05_BRATIO3A075_BRATIO4A075_BRATIO5B025,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A05_BRATIO3A075_BRATIO4A075_BRATIO5B05,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A05_BRATIO3A075_BRATIO4A075_BRATIO5B075,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A05_BRATIO3A075_BRATIO4A075_BRATIO5B10,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A05_BRATIO3A075_BRATIO4A10_BRATIO5B00,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A05_BRATIO3A075_BRATIO4A10_BRATIO5B025,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A05_BRATIO3A075_BRATIO4A10_BRATIO5B05,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A05_BRATIO3A075_BRATIO4A10_BRATIO5B075,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A05_BRATIO3A075_BRATIO4A10_BRATIO5B10,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A05_BRATIO3A10_BRATIO4A00_BRATIO5B00,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A05_BRATIO3A10_BRATIO4A00_BRATIO5B025,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A05_BRATIO3A10_BRATIO4A00_BRATIO5B05,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A05_BRATIO3A10_BRATIO4A00_BRATIO5B075,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A05_BRATIO3A10_BRATIO4A00_BRATIO5B10,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A05_BRATIO3A10_BRATIO4A025_BRATIO5B00,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A05_BRATIO3A10_BRATIO4A025_BRATIO5B025,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A05_BRATIO3A10_BRATIO4A025_BRATIO5B05,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A05_BRATIO3A10_BRATIO4A025_BRATIO5B075,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A05_BRATIO3A10_BRATIO4A025_BRATIO5B10,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A05_BRATIO3A10_BRATIO4A05_BRATIO5B00,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A05_BRATIO3A10_BRATIO4A05_BRATIO5B025,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A05_BRATIO3A10_BRATIO4A05_BRATIO5B05,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A05_BRATIO3A10_BRATIO4A05_BRATIO5B075,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A05_BRATIO3A10_BRATIO4A05_BRATIO5B10,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A05_BRATIO3A10_BRATIO4A075_BRATIO5B00,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A05_BRATIO3A10_BRATIO4A075_BRATIO5B025,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A05_BRATIO3A10_BRATIO4A075_BRATIO5B05,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A05_BRATIO3A10_BRATIO4A075_BRATIO5B075,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A05_BRATIO3A10_BRATIO4A075_BRATIO5B10,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A05_BRATIO3A10_BRATIO4A10_BRATIO5B00,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A05_BRATIO3A10_BRATIO4A10_BRATIO5B025,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A05_BRATIO3A10_BRATIO4A10_BRATIO5B05,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A05_BRATIO3A10_BRATIO4A10_BRATIO5B075,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A05_BRATIO3A10_BRATIO4A10_BRATIO5B10,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A075_BRATIO3A00_BRATIO4A00_BRATIO5B00,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A075_BRATIO3A00_BRATIO4A00_BRATIO5B025,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A075_BRATIO3A00_BRATIO4A00_BRATIO5B05,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A075_BRATIO3A00_BRATIO4A00_BRATIO5B075,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A075_BRATIO3A00_BRATIO4A00_BRATIO5B10,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A075_BRATIO3A00_BRATIO4A025_BRATIO5B00,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A075_BRATIO3A00_BRATIO4A025_BRATIO5B025,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A075_BRATIO3A00_BRATIO4A025_BRATIO5B05,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A075_BRATIO3A00_BRATIO4A025_BRATIO5B075,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A075_BRATIO3A00_BRATIO4A025_BRATIO5B10,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A075_BRATIO3A00_BRATIO4A05_BRATIO5B00,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A075_BRATIO3A00_BRATIO4A05_BRATIO5B025,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A075_BRATIO3A00_BRATIO4A05_BRATIO5B05,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A075_BRATIO3A00_BRATIO4A05_BRATIO5B075,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A075_BRATIO3A00_BRATIO4A05_BRATIO5B10,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A075_BRATIO3A00_BRATIO4A075_BRATIO5B00,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A075_BRATIO3A00_BRATIO4A075_BRATIO5B025,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A075_BRATIO3A00_BRATIO4A075_BRATIO5B05,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A075_BRATIO3A00_BRATIO4A075_BRATIO5B075,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A075_BRATIO3A00_BRATIO4A075_BRATIO5B10,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A075_BRATIO3A00_BRATIO4A10_BRATIO5B00,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A075_BRATIO3A00_BRATIO4A10_BRATIO5B025,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A075_BRATIO3A00_BRATIO4A10_BRATIO5B05,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A075_BRATIO3A00_BRATIO4A10_BRATIO5B075,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A075_BRATIO3A00_BRATIO4A10_BRATIO5B10,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A075_BRATIO3A025_BRATIO4A00_BRATIO5B00,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A075_BRATIO3A025_BRATIO4A00_BRATIO5B025,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A075_BRATIO3A025_BRATIO4A00_BRATIO5B05,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A075_BRATIO3A025_BRATIO4A00_BRATIO5B075,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A075_BRATIO3A025_BRATIO4A00_BRATIO5B10,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A075_BRATIO3A025_BRATIO4A025_BRATIO5B00,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A075_BRATIO3A025_BRATIO4A025_BRATIO5B025,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A075_BRATIO3A025_BRATIO4A025_BRATIO5B05,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A075_BRATIO3A025_BRATIO4A025_BRATIO5B075,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A075_BRATIO3A025_BRATIO4A025_BRATIO5B10,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A075_BRATIO3A025_BRATIO4A05_BRATIO5B00,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A075_BRATIO3A025_BRATIO4A05_BRATIO5B025,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A075_BRATIO3A025_BRATIO4A05_BRATIO5B05,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A075_BRATIO3A025_BRATIO4A05_BRATIO5B075,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A075_BRATIO3A025_BRATIO4A05_BRATIO5B10,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A075_BRATIO3A025_BRATIO4A075_BRATIO5B00,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A075_BRATIO3A025_BRATIO4A075_BRATIO5B025,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A075_BRATIO3A025_BRATIO4A075_BRATIO5B05,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A075_BRATIO3A025_BRATIO4A075_BRATIO5B075,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A075_BRATIO3A025_BRATIO4A075_BRATIO5B10,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A075_BRATIO3A025_BRATIO4A10_BRATIO5B00,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A075_BRATIO3A025_BRATIO4A10_BRATIO5B025,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A075_BRATIO3A025_BRATIO4A10_BRATIO5B05,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A075_BRATIO3A025_BRATIO4A10_BRATIO5B075,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A075_BRATIO3A025_BRATIO4A10_BRATIO5B10,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A075_BRATIO3A05_BRATIO4A00_BRATIO5B00,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A075_BRATIO3A05_BRATIO4A00_BRATIO5B025,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A075_BRATIO3A05_BRATIO4A00_BRATIO5B05,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A075_BRATIO3A05_BRATIO4A00_BRATIO5B075,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A075_BRATIO3A05_BRATIO4A00_BRATIO5B10,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A075_BRATIO3A05_BRATIO4A025_BRATIO5B00,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A075_BRATIO3A05_BRATIO4A025_BRATIO5B025,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A075_BRATIO3A05_BRATIO4A025_BRATIO5B05,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A075_BRATIO3A05_BRATIO4A025_BRATIO5B075,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A075_BRATIO3A05_BRATIO4A025_BRATIO5B10,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A075_BRATIO3A05_BRATIO4A05_BRATIO5B00,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A075_BRATIO3A05_BRATIO4A05_BRATIO5B025,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A075_BRATIO3A05_BRATIO4A05_BRATIO5B05,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A075_BRATIO3A05_BRATIO4A05_BRATIO5B075,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A075_BRATIO3A05_BRATIO4A05_BRATIO5B10,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A075_BRATIO3A05_BRATIO4A075_BRATIO5B00,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A075_BRATIO3A05_BRATIO4A075_BRATIO5B025,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A075_BRATIO3A05_BRATIO4A075_BRATIO5B05,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A075_BRATIO3A05_BRATIO4A075_BRATIO5B075,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A075_BRATIO3A05_BRATIO4A075_BRATIO5B10,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A075_BRATIO3A05_BRATIO4A10_BRATIO5B00,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A075_BRATIO3A05_BRATIO4A10_BRATIO5B025,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A075_BRATIO3A05_BRATIO4A10_BRATIO5B05,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A075_BRATIO3A05_BRATIO4A10_BRATIO5B075,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A075_BRATIO3A05_BRATIO4A10_BRATIO5B10,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A075_BRATIO3A075_BRATIO4A00_BRATIO5B00,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A075_BRATIO3A075_BRATIO4A00_BRATIO5B025,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A075_BRATIO3A075_BRATIO4A00_BRATIO5B05,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A075_BRATIO3A075_BRATIO4A00_BRATIO5B075,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A075_BRATIO3A075_BRATIO4A00_BRATIO5B10,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A075_BRATIO3A075_BRATIO4A025_BRATIO5B00,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A075_BRATIO3A075_BRATIO4A025_BRATIO5B025,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A075_BRATIO3A075_BRATIO4A025_BRATIO5B05,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A075_BRATIO3A075_BRATIO4A025_BRATIO5B075,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A075_BRATIO3A075_BRATIO4A025_BRATIO5B10,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A075_BRATIO3A075_BRATIO4A05_BRATIO5B00,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A075_BRATIO3A075_BRATIO4A05_BRATIO5B025,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A075_BRATIO3A075_BRATIO4A05_BRATIO5B05,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A075_BRATIO3A075_BRATIO4A05_BRATIO5B075,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A075_BRATIO3A075_BRATIO4A05_BRATIO5B10,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A075_BRATIO3A075_BRATIO4A075_BRATIO5B00,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A075_BRATIO3A075_BRATIO4A075_BRATIO5B025,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A075_BRATIO3A075_BRATIO4A075_BRATIO5B05,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A075_BRATIO3A075_BRATIO4A075_BRATIO5B075,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A075_BRATIO3A075_BRATIO4A075_BRATIO5B10,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A075_BRATIO3A075_BRATIO4A10_BRATIO5B00,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A075_BRATIO3A075_BRATIO4A10_BRATIO5B025,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A075_BRATIO3A075_BRATIO4A10_BRATIO5B05,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A075_BRATIO3A075_BRATIO4A10_BRATIO5B075,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A075_BRATIO3A075_BRATIO4A10_BRATIO5B10,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A075_BRATIO3A10_BRATIO4A00_BRATIO5B00,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A075_BRATIO3A10_BRATIO4A00_BRATIO5B025,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A075_BRATIO3A10_BRATIO4A00_BRATIO5B05,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A075_BRATIO3A10_BRATIO4A00_BRATIO5B075,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A075_BRATIO3A10_BRATIO4A00_BRATIO5B10,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A075_BRATIO3A10_BRATIO4A025_BRATIO5B00,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A075_BRATIO3A10_BRATIO4A025_BRATIO5B025,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A075_BRATIO3A10_BRATIO4A025_BRATIO5B05,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A075_BRATIO3A10_BRATIO4A025_BRATIO5B075,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A075_BRATIO3A10_BRATIO4A025_BRATIO5B10,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A075_BRATIO3A10_BRATIO4A05_BRATIO5B00,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A075_BRATIO3A10_BRATIO4A05_BRATIO5B025,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A075_BRATIO3A10_BRATIO4A05_BRATIO5B05,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A075_BRATIO3A10_BRATIO4A05_BRATIO5B075,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A075_BRATIO3A10_BRATIO4A05_BRATIO5B10,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A075_BRATIO3A10_BRATIO4A075_BRATIO5B00,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A075_BRATIO3A10_BRATIO4A075_BRATIO5B025,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A075_BRATIO3A10_BRATIO4A075_BRATIO5B05,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A075_BRATIO3A10_BRATIO4A075_BRATIO5B075,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A075_BRATIO3A10_BRATIO4A075_BRATIO5B10,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A075_BRATIO3A10_BRATIO4A10_BRATIO5B00,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A075_BRATIO3A10_BRATIO4A10_BRATIO5B025,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A075_BRATIO3A10_BRATIO4A10_BRATIO5B05,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A075_BRATIO3A10_BRATIO4A10_BRATIO5B075,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A075_BRATIO3A10_BRATIO4A10_BRATIO5B10,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A10_BRATIO3A00_BRATIO4A00_BRATIO5B00,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A10_BRATIO3A00_BRATIO4A00_BRATIO5B025,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A10_BRATIO3A00_BRATIO4A00_BRATIO5B05,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A10_BRATIO3A00_BRATIO4A00_BRATIO5B075,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A10_BRATIO3A00_BRATIO4A00_BRATIO5B10,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A10_BRATIO3A00_BRATIO4A025_BRATIO5B00,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A10_BRATIO3A00_BRATIO4A025_BRATIO5B025,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A10_BRATIO3A00_BRATIO4A025_BRATIO5B05,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A10_BRATIO3A00_BRATIO4A025_BRATIO5B075,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A10_BRATIO3A00_BRATIO4A025_BRATIO5B10,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A10_BRATIO3A00_BRATIO4A05_BRATIO5B00,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A10_BRATIO3A00_BRATIO4A05_BRATIO5B025,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A10_BRATIO3A00_BRATIO4A05_BRATIO5B05,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A10_BRATIO3A00_BRATIO4A05_BRATIO5B075,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A10_BRATIO3A00_BRATIO4A05_BRATIO5B10,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A10_BRATIO3A00_BRATIO4A075_BRATIO5B00,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A10_BRATIO3A00_BRATIO4A075_BRATIO5B025,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A10_BRATIO3A00_BRATIO4A075_BRATIO5B05,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A10_BRATIO3A00_BRATIO4A075_BRATIO5B075,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A10_BRATIO3A00_BRATIO4A075_BRATIO5B10,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A10_BRATIO3A00_BRATIO4A10_BRATIO5B00,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A10_BRATIO3A00_BRATIO4A10_BRATIO5B025,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A10_BRATIO3A00_BRATIO4A10_BRATIO5B05,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A10_BRATIO3A00_BRATIO4A10_BRATIO5B075,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A10_BRATIO3A00_BRATIO4A10_BRATIO5B10,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A10_BRATIO3A025_BRATIO4A00_BRATIO5B00,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A10_BRATIO3A025_BRATIO4A00_BRATIO5B025,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A10_BRATIO3A025_BRATIO4A00_BRATIO5B05,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A10_BRATIO3A025_BRATIO4A00_BRATIO5B075,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A10_BRATIO3A025_BRATIO4A00_BRATIO5B10,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A10_BRATIO3A025_BRATIO4A025_BRATIO5B00,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A10_BRATIO3A025_BRATIO4A025_BRATIO5B025,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A10_BRATIO3A025_BRATIO4A025_BRATIO5B05,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A10_BRATIO3A025_BRATIO4A025_BRATIO5B075,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A10_BRATIO3A025_BRATIO4A025_BRATIO5B10,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A10_BRATIO3A025_BRATIO4A05_BRATIO5B00,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A10_BRATIO3A025_BRATIO4A05_BRATIO5B025,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A10_BRATIO3A025_BRATIO4A05_BRATIO5B05,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A10_BRATIO3A025_BRATIO4A05_BRATIO5B075,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A10_BRATIO3A025_BRATIO4A05_BRATIO5B10,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A10_BRATIO3A025_BRATIO4A075_BRATIO5B00,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A10_BRATIO3A025_BRATIO4A075_BRATIO5B025,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A10_BRATIO3A025_BRATIO4A075_BRATIO5B05,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A10_BRATIO3A025_BRATIO4A075_BRATIO5B075,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A10_BRATIO3A025_BRATIO4A075_BRATIO5B10,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A10_BRATIO3A025_BRATIO4A10_BRATIO5B00,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A10_BRATIO3A025_BRATIO4A10_BRATIO5B025,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A10_BRATIO3A025_BRATIO4A10_BRATIO5B05,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A10_BRATIO3A025_BRATIO4A10_BRATIO5B075,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A10_BRATIO3A025_BRATIO4A10_BRATIO5B10,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A10_BRATIO3A05_BRATIO4A00_BRATIO5B00,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A10_BRATIO3A05_BRATIO4A00_BRATIO5B025,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A10_BRATIO3A05_BRATIO4A00_BRATIO5B05,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A10_BRATIO3A05_BRATIO4A00_BRATIO5B075,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A10_BRATIO3A05_BRATIO4A00_BRATIO5B10,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A10_BRATIO3A05_BRATIO4A025_BRATIO5B00,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A10_BRATIO3A05_BRATIO4A025_BRATIO5B025,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A10_BRATIO3A05_BRATIO4A025_BRATIO5B05,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A10_BRATIO3A05_BRATIO4A025_BRATIO5B075,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A10_BRATIO3A05_BRATIO4A025_BRATIO5B10,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A10_BRATIO3A05_BRATIO4A05_BRATIO5B00,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A10_BRATIO3A05_BRATIO4A05_BRATIO5B025,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A10_BRATIO3A05_BRATIO4A05_BRATIO5B05,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A10_BRATIO3A05_BRATIO4A05_BRATIO5B075,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A10_BRATIO3A05_BRATIO4A05_BRATIO5B10,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A10_BRATIO3A05_BRATIO4A075_BRATIO5B00,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A10_BRATIO3A05_BRATIO4A075_BRATIO5B025,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A10_BRATIO3A05_BRATIO4A075_BRATIO5B05,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A10_BRATIO3A05_BRATIO4A075_BRATIO5B075,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A10_BRATIO3A05_BRATIO4A075_BRATIO5B10,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A10_BRATIO3A05_BRATIO4A10_BRATIO5B00,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A10_BRATIO3A05_BRATIO4A10_BRATIO5B025,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A10_BRATIO3A05_BRATIO4A10_BRATIO5B05,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A10_BRATIO3A05_BRATIO4A10_BRATIO5B075,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A10_BRATIO3A05_BRATIO4A10_BRATIO5B10,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A10_BRATIO3A075_BRATIO4A00_BRATIO5B00,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A10_BRATIO3A075_BRATIO4A00_BRATIO5B025,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A10_BRATIO3A075_BRATIO4A00_BRATIO5B05,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A10_BRATIO3A075_BRATIO4A00_BRATIO5B075,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A10_BRATIO3A075_BRATIO4A00_BRATIO5B10,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A10_BRATIO3A075_BRATIO4A025_BRATIO5B00,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A10_BRATIO3A075_BRATIO4A025_BRATIO5B025,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A10_BRATIO3A075_BRATIO4A025_BRATIO5B05,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A10_BRATIO3A075_BRATIO4A025_BRATIO5B075,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A10_BRATIO3A075_BRATIO4A025_BRATIO5B10,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A10_BRATIO3A075_BRATIO4A05_BRATIO5B00,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A10_BRATIO3A075_BRATIO4A05_BRATIO5B025,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A10_BRATIO3A075_BRATIO4A05_BRATIO5B05,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A10_BRATIO3A075_BRATIO4A05_BRATIO5B075,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A10_BRATIO3A075_BRATIO4A05_BRATIO5B10,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A10_BRATIO3A075_BRATIO4A075_BRATIO5B00,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A10_BRATIO3A075_BRATIO4A075_BRATIO5B025,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A10_BRATIO3A075_BRATIO4A075_BRATIO5B05,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A10_BRATIO3A075_BRATIO4A075_BRATIO5B075,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A10_BRATIO3A075_BRATIO4A075_BRATIO5B10,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A10_BRATIO3A075_BRATIO4A10_BRATIO5B00,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A10_BRATIO3A075_BRATIO4A10_BRATIO5B025,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A10_BRATIO3A075_BRATIO4A10_BRATIO5B05,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A10_BRATIO3A075_BRATIO4A10_BRATIO5B075,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A10_BRATIO3A075_BRATIO4A10_BRATIO5B10,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A10_BRATIO3A10_BRATIO4A00_BRATIO5B00,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A10_BRATIO3A10_BRATIO4A00_BRATIO5B025,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A10_BRATIO3A10_BRATIO4A00_BRATIO5B05,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A10_BRATIO3A10_BRATIO4A00_BRATIO5B075,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A10_BRATIO3A10_BRATIO4A00_BRATIO5B10,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A10_BRATIO3A10_BRATIO4A025_BRATIO5B00,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A10_BRATIO3A10_BRATIO4A025_BRATIO5B025,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A10_BRATIO3A10_BRATIO4A025_BRATIO5B05,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A10_BRATIO3A10_BRATIO4A025_BRATIO5B075,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A10_BRATIO3A10_BRATIO4A025_BRATIO5B10,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A10_BRATIO3A10_BRATIO4A05_BRATIO5B00,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A10_BRATIO3A10_BRATIO4A05_BRATIO5B025,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A10_BRATIO3A10_BRATIO4A05_BRATIO5B05,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A10_BRATIO3A10_BRATIO4A05_BRATIO5B075,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A10_BRATIO3A10_BRATIO4A05_BRATIO5B10,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A10_BRATIO3A10_BRATIO4A075_BRATIO5B00,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A10_BRATIO3A10_BRATIO4A075_BRATIO5B025,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A10_BRATIO3A10_BRATIO4A075_BRATIO5B05,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A10_BRATIO3A10_BRATIO4A075_BRATIO5B075,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A10_BRATIO3A10_BRATIO4A075_BRATIO5B10,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A10_BRATIO3A10_BRATIO4A10_BRATIO5B00,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A10_BRATIO3A10_BRATIO4A10_BRATIO5B025,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A10_BRATIO3A10_BRATIO4A10_BRATIO5B05,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A10_BRATIO3A10_BRATIO4A10_BRATIO5B075,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A10_BRATIO3A10_BRATIO4A10_BRATIO5B10,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A00_BRATIO3A00_BRATIO4A00_BRATIO5B00,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A00_BRATIO3A00_BRATIO4A00_BRATIO5B025,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A00_BRATIO3A00_BRATIO4A00_BRATIO5B05,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A00_BRATIO3A00_BRATIO4A00_BRATIO5B075,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A00_BRATIO3A00_BRATIO4A00_BRATIO5B10,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A00_BRATIO3A00_BRATIO4A025_BRATIO5B00,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A00_BRATIO3A00_BRATIO4A025_BRATIO5B025,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A00_BRATIO3A00_BRATIO4A025_BRATIO5B05,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A00_BRATIO3A00_BRATIO4A025_BRATIO5B075,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A00_BRATIO3A00_BRATIO4A025_BRATIO5B10,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A00_BRATIO3A00_BRATIO4A05_BRATIO5B00,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A00_BRATIO3A00_BRATIO4A05_BRATIO5B025,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A00_BRATIO3A00_BRATIO4A05_BRATIO5B05,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A00_BRATIO3A00_BRATIO4A05_BRATIO5B075,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A00_BRATIO3A00_BRATIO4A05_BRATIO5B10,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A00_BRATIO3A00_BRATIO4A075_BRATIO5B00,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A00_BRATIO3A00_BRATIO4A075_BRATIO5B025,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A00_BRATIO3A00_BRATIO4A075_BRATIO5B05,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A00_BRATIO3A00_BRATIO4A075_BRATIO5B075,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A00_BRATIO3A00_BRATIO4A075_BRATIO5B10,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A00_BRATIO3A00_BRATIO4A10_BRATIO5B00,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A00_BRATIO3A00_BRATIO4A10_BRATIO5B025,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A00_BRATIO3A00_BRATIO4A10_BRATIO5B05,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A00_BRATIO3A00_BRATIO4A10_BRATIO5B075,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A00_BRATIO3A00_BRATIO4A10_BRATIO5B10,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A00_BRATIO3A025_BRATIO4A00_BRATIO5B00,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A00_BRATIO3A025_BRATIO4A00_BRATIO5B025,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A00_BRATIO3A025_BRATIO4A00_BRATIO5B05,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A00_BRATIO3A025_BRATIO4A00_BRATIO5B075,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A00_BRATIO3A025_BRATIO4A00_BRATIO5B10,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A00_BRATIO3A025_BRATIO4A025_BRATIO5B00,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A00_BRATIO3A025_BRATIO4A025_BRATIO5B025,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A00_BRATIO3A025_BRATIO4A025_BRATIO5B05,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A00_BRATIO3A025_BRATIO4A025_BRATIO5B075,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A00_BRATIO3A025_BRATIO4A025_BRATIO5B10,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A00_BRATIO3A025_BRATIO4A05_BRATIO5B00,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A00_BRATIO3A025_BRATIO4A05_BRATIO5B025,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A00_BRATIO3A025_BRATIO4A05_BRATIO5B05,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A00_BRATIO3A025_BRATIO4A05_BRATIO5B075,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A00_BRATIO3A025_BRATIO4A05_BRATIO5B10,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A00_BRATIO3A025_BRATIO4A075_BRATIO5B00,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A00_BRATIO3A025_BRATIO4A075_BRATIO5B025,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A00_BRATIO3A025_BRATIO4A075_BRATIO5B05,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A00_BRATIO3A025_BRATIO4A075_BRATIO5B075,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A00_BRATIO3A025_BRATIO4A075_BRATIO5B10,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A00_BRATIO3A025_BRATIO4A10_BRATIO5B00,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A00_BRATIO3A025_BRATIO4A10_BRATIO5B025,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A00_BRATIO3A025_BRATIO4A10_BRATIO5B05,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A00_BRATIO3A025_BRATIO4A10_BRATIO5B075,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A00_BRATIO3A025_BRATIO4A10_BRATIO5B10,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A00_BRATIO3A05_BRATIO4A00_BRATIO5B00,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A00_BRATIO3A05_BRATIO4A00_BRATIO5B025,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A00_BRATIO3A05_BRATIO4A00_BRATIO5B05,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A00_BRATIO3A05_BRATIO4A00_BRATIO5B075,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A00_BRATIO3A05_BRATIO4A00_BRATIO5B10,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A00_BRATIO3A05_BRATIO4A025_BRATIO5B00,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A00_BRATIO3A05_BRATIO4A025_BRATIO5B025,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A00_BRATIO3A05_BRATIO4A025_BRATIO5B05,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A00_BRATIO3A05_BRATIO4A025_BRATIO5B075,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A00_BRATIO3A05_BRATIO4A025_BRATIO5B10,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A00_BRATIO3A05_BRATIO4A05_BRATIO5B00,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A00_BRATIO3A05_BRATIO4A05_BRATIO5B025,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A00_BRATIO3A05_BRATIO4A05_BRATIO5B05,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A00_BRATIO3A05_BRATIO4A05_BRATIO5B075,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A00_BRATIO3A05_BRATIO4A05_BRATIO5B10,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A00_BRATIO3A05_BRATIO4A075_BRATIO5B00,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A00_BRATIO3A05_BRATIO4A075_BRATIO5B025,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A00_BRATIO3A05_BRATIO4A075_BRATIO5B05,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A00_BRATIO3A05_BRATIO4A075_BRATIO5B075,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A00_BRATIO3A05_BRATIO4A075_BRATIO5B10,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A00_BRATIO3A05_BRATIO4A10_BRATIO5B00,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A00_BRATIO3A05_BRATIO4A10_BRATIO5B025,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A00_BRATIO3A05_BRATIO4A10_BRATIO5B05,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A00_BRATIO3A05_BRATIO4A10_BRATIO5B075,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A00_BRATIO3A05_BRATIO4A10_BRATIO5B10,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A00_BRATIO3A075_BRATIO4A00_BRATIO5B00,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A00_BRATIO3A075_BRATIO4A00_BRATIO5B025,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A00_BRATIO3A075_BRATIO4A00_BRATIO5B05,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A00_BRATIO3A075_BRATIO4A00_BRATIO5B075,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A00_BRATIO3A075_BRATIO4A00_BRATIO5B10,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A00_BRATIO3A075_BRATIO4A025_BRATIO5B00,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A00_BRATIO3A075_BRATIO4A025_BRATIO5B025,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A00_BRATIO3A075_BRATIO4A025_BRATIO5B05,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A00_BRATIO3A075_BRATIO4A025_BRATIO5B075,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A00_BRATIO3A075_BRATIO4A025_BRATIO5B10,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A00_BRATIO3A075_BRATIO4A05_BRATIO5B00,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A00_BRATIO3A075_BRATIO4A05_BRATIO5B025,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A00_BRATIO3A075_BRATIO4A05_BRATIO5B05,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A00_BRATIO3A075_BRATIO4A05_BRATIO5B075,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A00_BRATIO3A075_BRATIO4A05_BRATIO5B10,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A00_BRATIO3A075_BRATIO4A075_BRATIO5B00,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A00_BRATIO3A075_BRATIO4A075_BRATIO5B025,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A00_BRATIO3A075_BRATIO4A075_BRATIO5B05,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A00_BRATIO3A075_BRATIO4A075_BRATIO5B075,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A00_BRATIO3A075_BRATIO4A075_BRATIO5B10,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A00_BRATIO3A075_BRATIO4A10_BRATIO5B00,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A00_BRATIO3A075_BRATIO4A10_BRATIO5B025,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A00_BRATIO3A075_BRATIO4A10_BRATIO5B05,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A00_BRATIO3A075_BRATIO4A10_BRATIO5B075,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A00_BRATIO3A075_BRATIO4A10_BRATIO5B10,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A00_BRATIO3A10_BRATIO4A00_BRATIO5B00,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A00_BRATIO3A10_BRATIO4A00_BRATIO5B025,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A00_BRATIO3A10_BRATIO4A00_BRATIO5B05,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A00_BRATIO3A10_BRATIO4A00_BRATIO5B075,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A00_BRATIO3A10_BRATIO4A00_BRATIO5B10,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A00_BRATIO3A10_BRATIO4A025_BRATIO5B00,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A00_BRATIO3A10_BRATIO4A025_BRATIO5B025,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A00_BRATIO3A10_BRATIO4A025_BRATIO5B05,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A00_BRATIO3A10_BRATIO4A025_BRATIO5B075,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A00_BRATIO3A10_BRATIO4A025_BRATIO5B10,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A00_BRATIO3A10_BRATIO4A05_BRATIO5B00,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A00_BRATIO3A10_BRATIO4A05_BRATIO5B025,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A00_BRATIO3A10_BRATIO4A05_BRATIO5B05,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A00_BRATIO3A10_BRATIO4A05_BRATIO5B075,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A00_BRATIO3A10_BRATIO4A05_BRATIO5B10,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A00_BRATIO3A10_BRATIO4A075_BRATIO5B00,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A00_BRATIO3A10_BRATIO4A075_BRATIO5B025,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A00_BRATIO3A10_BRATIO4A075_BRATIO5B05,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A00_BRATIO3A10_BRATIO4A075_BRATIO5B075,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A00_BRATIO3A10_BRATIO4A075_BRATIO5B10,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A00_BRATIO3A10_BRATIO4A10_BRATIO5B00,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A00_BRATIO3A10_BRATIO4A10_BRATIO5B025,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A00_BRATIO3A10_BRATIO4A10_BRATIO5B05,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A00_BRATIO3A10_BRATIO4A10_BRATIO5B075,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A00_BRATIO3A10_BRATIO4A10_BRATIO5B10,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A025_BRATIO3A00_BRATIO4A00_BRATIO5B00,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A025_BRATIO3A00_BRATIO4A00_BRATIO5B025,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A025_BRATIO3A00_BRATIO4A00_BRATIO5B05,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A025_BRATIO3A00_BRATIO4A00_BRATIO5B075,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A025_BRATIO3A00_BRATIO4A00_BRATIO5B10,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A025_BRATIO3A00_BRATIO4A025_BRATIO5B00,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A025_BRATIO3A00_BRATIO4A025_BRATIO5B025,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A025_BRATIO3A00_BRATIO4A025_BRATIO5B05,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A025_BRATIO3A00_BRATIO4A025_BRATIO5B075,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A025_BRATIO3A00_BRATIO4A025_BRATIO5B10,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A025_BRATIO3A00_BRATIO4A05_BRATIO5B00,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A025_BRATIO3A00_BRATIO4A05_BRATIO5B025,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A025_BRATIO3A00_BRATIO4A05_BRATIO5B05,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A025_BRATIO3A00_BRATIO4A05_BRATIO5B075,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A025_BRATIO3A00_BRATIO4A05_BRATIO5B10,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A025_BRATIO3A00_BRATIO4A075_BRATIO5B00,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A025_BRATIO3A00_BRATIO4A075_BRATIO5B025,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A025_BRATIO3A00_BRATIO4A075_BRATIO5B05,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A025_BRATIO3A00_BRATIO4A075_BRATIO5B075,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A025_BRATIO3A00_BRATIO4A075_BRATIO5B10,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A025_BRATIO3A00_BRATIO4A10_BRATIO5B00,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A025_BRATIO3A00_BRATIO4A10_BRATIO5B025,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A025_BRATIO3A00_BRATIO4A10_BRATIO5B05,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A025_BRATIO3A00_BRATIO4A10_BRATIO5B075,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A025_BRATIO3A00_BRATIO4A10_BRATIO5B10,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A025_BRATIO3A025_BRATIO4A00_BRATIO5B00,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A025_BRATIO3A025_BRATIO4A00_BRATIO5B025,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A025_BRATIO3A025_BRATIO4A00_BRATIO5B05,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A025_BRATIO3A025_BRATIO4A00_BRATIO5B075,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A025_BRATIO3A025_BRATIO4A00_BRATIO5B10,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A025_BRATIO3A025_BRATIO4A025_BRATIO5B00,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A025_BRATIO3A025_BRATIO4A025_BRATIO5B025,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A025_BRATIO3A025_BRATIO4A025_BRATIO5B05,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A025_BRATIO3A025_BRATIO4A025_BRATIO5B075,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A025_BRATIO3A025_BRATIO4A025_BRATIO5B10,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A025_BRATIO3A025_BRATIO4A05_BRATIO5B00,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A025_BRATIO3A025_BRATIO4A05_BRATIO5B025,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A025_BRATIO3A025_BRATIO4A05_BRATIO5B05,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A025_BRATIO3A025_BRATIO4A05_BRATIO5B075,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A025_BRATIO3A025_BRATIO4A05_BRATIO5B10,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A025_BRATIO3A025_BRATIO4A075_BRATIO5B00,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A025_BRATIO3A025_BRATIO4A075_BRATIO5B025,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A025_BRATIO3A025_BRATIO4A075_BRATIO5B05,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A025_BRATIO3A025_BRATIO4A075_BRATIO5B075,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A025_BRATIO3A025_BRATIO4A075_BRATIO5B10,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A025_BRATIO3A025_BRATIO4A10_BRATIO5B00,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A025_BRATIO3A025_BRATIO4A10_BRATIO5B025,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A025_BRATIO3A025_BRATIO4A10_BRATIO5B05,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A025_BRATIO3A025_BRATIO4A10_BRATIO5B075,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A025_BRATIO3A025_BRATIO4A10_BRATIO5B10,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A025_BRATIO3A05_BRATIO4A00_BRATIO5B00,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A025_BRATIO3A05_BRATIO4A00_BRATIO5B025,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A025_BRATIO3A05_BRATIO4A00_BRATIO5B05,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A025_BRATIO3A05_BRATIO4A00_BRATIO5B075,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A025_BRATIO3A05_BRATIO4A00_BRATIO5B10,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A025_BRATIO3A05_BRATIO4A025_BRATIO5B00,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A025_BRATIO3A05_BRATIO4A025_BRATIO5B025,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A025_BRATIO3A05_BRATIO4A025_BRATIO5B05,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A025_BRATIO3A05_BRATIO4A025_BRATIO5B075,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A025_BRATIO3A05_BRATIO4A025_BRATIO5B10,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A025_BRATIO3A05_BRATIO4A05_BRATIO5B00,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A025_BRATIO3A05_BRATIO4A05_BRATIO5B025,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A025_BRATIO3A05_BRATIO4A05_BRATIO5B05,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A025_BRATIO3A05_BRATIO4A05_BRATIO5B075,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A025_BRATIO3A05_BRATIO4A05_BRATIO5B10,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A025_BRATIO3A05_BRATIO4A075_BRATIO5B00,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A025_BRATIO3A05_BRATIO4A075_BRATIO5B025,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A025_BRATIO3A05_BRATIO4A075_BRATIO5B05,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A025_BRATIO3A05_BRATIO4A075_BRATIO5B075,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A025_BRATIO3A05_BRATIO4A075_BRATIO5B10,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A025_BRATIO3A05_BRATIO4A10_BRATIO5B00,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A025_BRATIO3A05_BRATIO4A10_BRATIO5B025,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A025_BRATIO3A05_BRATIO4A10_BRATIO5B05,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A025_BRATIO3A05_BRATIO4A10_BRATIO5B075,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A025_BRATIO3A05_BRATIO4A10_BRATIO5B10,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A025_BRATIO3A075_BRATIO4A00_BRATIO5B00,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A025_BRATIO3A075_BRATIO4A00_BRATIO5B025,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A025_BRATIO3A075_BRATIO4A00_BRATIO5B05,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A025_BRATIO3A075_BRATIO4A00_BRATIO5B075,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A025_BRATIO3A075_BRATIO4A00_BRATIO5B10,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A025_BRATIO3A075_BRATIO4A025_BRATIO5B00,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A025_BRATIO3A075_BRATIO4A025_BRATIO5B025,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A025_BRATIO3A075_BRATIO4A025_BRATIO5B05,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A025_BRATIO3A075_BRATIO4A025_BRATIO5B075,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A025_BRATIO3A075_BRATIO4A025_BRATIO5B10,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A025_BRATIO3A075_BRATIO4A05_BRATIO5B00,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A025_BRATIO3A075_BRATIO4A05_BRATIO5B025,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A025_BRATIO3A075_BRATIO4A05_BRATIO5B05,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A025_BRATIO3A075_BRATIO4A05_BRATIO5B075,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A025_BRATIO3A075_BRATIO4A05_BRATIO5B10,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A025_BRATIO3A075_BRATIO4A075_BRATIO5B00,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A025_BRATIO3A075_BRATIO4A075_BRATIO5B025,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A025_BRATIO3A075_BRATIO4A075_BRATIO5B05,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A025_BRATIO3A075_BRATIO4A075_BRATIO5B075,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A025_BRATIO3A075_BRATIO4A075_BRATIO5B10,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A025_BRATIO3A075_BRATIO4A10_BRATIO5B00,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A025_BRATIO3A075_BRATIO4A10_BRATIO5B025,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A025_BRATIO3A075_BRATIO4A10_BRATIO5B05,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A025_BRATIO3A075_BRATIO4A10_BRATIO5B075,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A025_BRATIO3A075_BRATIO4A10_BRATIO5B10,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A025_BRATIO3A10_BRATIO4A00_BRATIO5B00,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A025_BRATIO3A10_BRATIO4A00_BRATIO5B025,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A025_BRATIO3A10_BRATIO4A00_BRATIO5B05,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A025_BRATIO3A10_BRATIO4A00_BRATIO5B075,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A025_BRATIO3A10_BRATIO4A00_BRATIO5B10,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A025_BRATIO3A10_BRATIO4A025_BRATIO5B00,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A025_BRATIO3A10_BRATIO4A025_BRATIO5B025,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A025_BRATIO3A10_BRATIO4A025_BRATIO5B05,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A025_BRATIO3A10_BRATIO4A025_BRATIO5B075,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A025_BRATIO3A10_BRATIO4A025_BRATIO5B10,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A025_BRATIO3A10_BRATIO4A05_BRATIO5B00,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A025_BRATIO3A10_BRATIO4A05_BRATIO5B025,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A025_BRATIO3A10_BRATIO4A05_BRATIO5B05,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A025_BRATIO3A10_BRATIO4A05_BRATIO5B075,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A025_BRATIO3A10_BRATIO4A05_BRATIO5B10,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A025_BRATIO3A10_BRATIO4A075_BRATIO5B00,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A025_BRATIO3A10_BRATIO4A075_BRATIO5B025,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A025_BRATIO3A10_BRATIO4A075_BRATIO5B05,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A025_BRATIO3A10_BRATIO4A075_BRATIO5B075,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A025_BRATIO3A10_BRATIO4A075_BRATIO5B10,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A025_BRATIO3A10_BRATIO4A10_BRATIO5B00,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A025_BRATIO3A10_BRATIO4A10_BRATIO5B025,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A025_BRATIO3A10_BRATIO4A10_BRATIO5B05,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A025_BRATIO3A10_BRATIO4A10_BRATIO5B075,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A025_BRATIO3A10_BRATIO4A10_BRATIO5B10,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A05_BRATIO3A00_BRATIO4A00_BRATIO5B00,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A05_BRATIO3A00_BRATIO4A00_BRATIO5B025,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A05_BRATIO3A00_BRATIO4A00_BRATIO5B05,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A05_BRATIO3A00_BRATIO4A00_BRATIO5B075,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A05_BRATIO3A00_BRATIO4A00_BRATIO5B10,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A05_BRATIO3A00_BRATIO4A025_BRATIO5B00,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A05_BRATIO3A00_BRATIO4A025_BRATIO5B025,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A05_BRATIO3A00_BRATIO4A025_BRATIO5B05,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A05_BRATIO3A00_BRATIO4A025_BRATIO5B075,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A05_BRATIO3A00_BRATIO4A025_BRATIO5B10,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A05_BRATIO3A00_BRATIO4A05_BRATIO5B00,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A05_BRATIO3A00_BRATIO4A05_BRATIO5B025,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A05_BRATIO3A00_BRATIO4A05_BRATIO5B05,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A05_BRATIO3A00_BRATIO4A05_BRATIO5B075,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A05_BRATIO3A00_BRATIO4A05_BRATIO5B10,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A05_BRATIO3A00_BRATIO4A075_BRATIO5B00,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A05_BRATIO3A00_BRATIO4A075_BRATIO5B025,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A05_BRATIO3A00_BRATIO4A075_BRATIO5B05,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A05_BRATIO3A00_BRATIO4A075_BRATIO5B075,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A05_BRATIO3A00_BRATIO4A075_BRATIO5B10,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A05_BRATIO3A00_BRATIO4A10_BRATIO5B00,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A05_BRATIO3A00_BRATIO4A10_BRATIO5B025,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A05_BRATIO3A00_BRATIO4A10_BRATIO5B05,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A05_BRATIO3A00_BRATIO4A10_BRATIO5B075,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A05_BRATIO3A00_BRATIO4A10_BRATIO5B10,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A05_BRATIO3A025_BRATIO4A00_BRATIO5B00,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A05_BRATIO3A025_BRATIO4A00_BRATIO5B025,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A05_BRATIO3A025_BRATIO4A00_BRATIO5B05,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A05_BRATIO3A025_BRATIO4A00_BRATIO5B075,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A05_BRATIO3A025_BRATIO4A00_BRATIO5B10,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A05_BRATIO3A025_BRATIO4A025_BRATIO5B00,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A05_BRATIO3A025_BRATIO4A025_BRATIO5B025,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A05_BRATIO3A025_BRATIO4A025_BRATIO5B05,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A05_BRATIO3A025_BRATIO4A025_BRATIO5B075,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A05_BRATIO3A025_BRATIO4A025_BRATIO5B10,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A05_BRATIO3A025_BRATIO4A05_BRATIO5B00,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A05_BRATIO3A025_BRATIO4A05_BRATIO5B025,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A05_BRATIO3A025_BRATIO4A05_BRATIO5B05,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A05_BRATIO3A025_BRATIO4A05_BRATIO5B075,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A05_BRATIO3A025_BRATIO4A05_BRATIO5B10,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A05_BRATIO3A025_BRATIO4A075_BRATIO5B00,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A05_BRATIO3A025_BRATIO4A075_BRATIO5B025,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A05_BRATIO3A025_BRATIO4A075_BRATIO5B05,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A05_BRATIO3A025_BRATIO4A075_BRATIO5B075,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A05_BRATIO3A025_BRATIO4A075_BRATIO5B10,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A05_BRATIO3A025_BRATIO4A10_BRATIO5B00,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A05_BRATIO3A025_BRATIO4A10_BRATIO5B025,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A05_BRATIO3A025_BRATIO4A10_BRATIO5B05,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A05_BRATIO3A025_BRATIO4A10_BRATIO5B075,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A05_BRATIO3A025_BRATIO4A10_BRATIO5B10,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A05_BRATIO3A05_BRATIO4A00_BRATIO5B00,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A05_BRATIO3A05_BRATIO4A00_BRATIO5B025,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A05_BRATIO3A05_BRATIO4A00_BRATIO5B05,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A05_BRATIO3A05_BRATIO4A00_BRATIO5B075,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A05_BRATIO3A05_BRATIO4A00_BRATIO5B10,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A05_BRATIO3A05_BRATIO4A025_BRATIO5B00,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A05_BRATIO3A05_BRATIO4A025_BRATIO5B025,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A05_BRATIO3A05_BRATIO4A025_BRATIO5B05,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A05_BRATIO3A05_BRATIO4A025_BRATIO5B075,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A05_BRATIO3A05_BRATIO4A025_BRATIO5B10,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A05_BRATIO3A05_BRATIO4A05_BRATIO5B00,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A05_BRATIO3A05_BRATIO4A05_BRATIO5B025,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A05_BRATIO3A05_BRATIO4A05_BRATIO5B05,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A05_BRATIO3A05_BRATIO4A05_BRATIO5B075,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A05_BRATIO3A05_BRATIO4A05_BRATIO5B10,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A05_BRATIO3A05_BRATIO4A075_BRATIO5B00,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A05_BRATIO3A05_BRATIO4A075_BRATIO5B025,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A05_BRATIO3A05_BRATIO4A075_BRATIO5B05,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A05_BRATIO3A05_BRATIO4A075_BRATIO5B075,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A05_BRATIO3A05_BRATIO4A075_BRATIO5B10,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A05_BRATIO3A05_BRATIO4A10_BRATIO5B00,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A05_BRATIO3A05_BRATIO4A10_BRATIO5B025,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A05_BRATIO3A05_BRATIO4A10_BRATIO5B05,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A05_BRATIO3A05_BRATIO4A10_BRATIO5B075,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A05_BRATIO3A05_BRATIO4A10_BRATIO5B10,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A05_BRATIO3A075_BRATIO4A00_BRATIO5B00,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A05_BRATIO3A075_BRATIO4A00_BRATIO5B025,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A05_BRATIO3A075_BRATIO4A00_BRATIO5B05,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A05_BRATIO3A075_BRATIO4A00_BRATIO5B075,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A05_BRATIO3A075_BRATIO4A00_BRATIO5B10,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A05_BRATIO3A075_BRATIO4A025_BRATIO5B00,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A05_BRATIO3A075_BRATIO4A025_BRATIO5B025,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A05_BRATIO3A075_BRATIO4A025_BRATIO5B05,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A05_BRATIO3A075_BRATIO4A025_BRATIO5B075,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A05_BRATIO3A075_BRATIO4A025_BRATIO5B10,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A05_BRATIO3A075_BRATIO4A05_BRATIO5B00,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A05_BRATIO3A075_BRATIO4A05_BRATIO5B025,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A05_BRATIO3A075_BRATIO4A05_BRATIO5B05,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A05_BRATIO3A075_BRATIO4A05_BRATIO5B075,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A05_BRATIO3A075_BRATIO4A05_BRATIO5B10,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A05_BRATIO3A075_BRATIO4A075_BRATIO5B00,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A05_BRATIO3A075_BRATIO4A075_BRATIO5B025,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A05_BRATIO3A075_BRATIO4A075_BRATIO5B05,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A05_BRATIO3A075_BRATIO4A075_BRATIO5B075,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A05_BRATIO3A075_BRATIO4A075_BRATIO5B10,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A05_BRATIO3A075_BRATIO4A10_BRATIO5B00,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A05_BRATIO3A075_BRATIO4A10_BRATIO5B025,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A05_BRATIO3A075_BRATIO4A10_BRATIO5B05,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A05_BRATIO3A075_BRATIO4A10_BRATIO5B075,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A05_BRATIO3A075_BRATIO4A10_BRATIO5B10,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A05_BRATIO3A10_BRATIO4A00_BRATIO5B00,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A05_BRATIO3A10_BRATIO4A00_BRATIO5B025,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A05_BRATIO3A10_BRATIO4A00_BRATIO5B05,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A05_BRATIO3A10_BRATIO4A00_BRATIO5B075,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A05_BRATIO3A10_BRATIO4A00_BRATIO5B10,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A05_BRATIO3A10_BRATIO4A025_BRATIO5B00,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A05_BRATIO3A10_BRATIO4A025_BRATIO5B025,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A05_BRATIO3A10_BRATIO4A025_BRATIO5B05,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A05_BRATIO3A10_BRATIO4A025_BRATIO5B075,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A05_BRATIO3A10_BRATIO4A025_BRATIO5B10,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A05_BRATIO3A10_BRATIO4A05_BRATIO5B00,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A05_BRATIO3A10_BRATIO4A05_BRATIO5B025,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A05_BRATIO3A10_BRATIO4A05_BRATIO5B05,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A05_BRATIO3A10_BRATIO4A05_BRATIO5B075,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A05_BRATIO3A10_BRATIO4A05_BRATIO5B10,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A05_BRATIO3A10_BRATIO4A075_BRATIO5B00,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A05_BRATIO3A10_BRATIO4A075_BRATIO5B025,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A05_BRATIO3A10_BRATIO4A075_BRATIO5B05,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A05_BRATIO3A10_BRATIO4A075_BRATIO5B075,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A05_BRATIO3A10_BRATIO4A075_BRATIO5B10,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A05_BRATIO3A10_BRATIO4A10_BRATIO5B00,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A05_BRATIO3A10_BRATIO4A10_BRATIO5B025,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A05_BRATIO3A10_BRATIO4A10_BRATIO5B05,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A05_BRATIO3A10_BRATIO4A10_BRATIO5B075,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A05_BRATIO3A10_BRATIO4A10_BRATIO5B10,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A075_BRATIO3A00_BRATIO4A00_BRATIO5B00,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A075_BRATIO3A00_BRATIO4A00_BRATIO5B025,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A075_BRATIO3A00_BRATIO4A00_BRATIO5B05,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A075_BRATIO3A00_BRATIO4A00_BRATIO5B075,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A075_BRATIO3A00_BRATIO4A00_BRATIO5B10,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A075_BRATIO3A00_BRATIO4A025_BRATIO5B00,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A075_BRATIO3A00_BRATIO4A025_BRATIO5B025,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A075_BRATIO3A00_BRATIO4A025_BRATIO5B05,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A075_BRATIO3A00_BRATIO4A025_BRATIO5B075,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A075_BRATIO3A00_BRATIO4A025_BRATIO5B10,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A075_BRATIO3A00_BRATIO4A05_BRATIO5B00,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A075_BRATIO3A00_BRATIO4A05_BRATIO5B025,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A075_BRATIO3A00_BRATIO4A05_BRATIO5B05,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A075_BRATIO3A00_BRATIO4A05_BRATIO5B075,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A075_BRATIO3A00_BRATIO4A05_BRATIO5B10,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A075_BRATIO3A00_BRATIO4A075_BRATIO5B00,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A075_BRATIO3A00_BRATIO4A075_BRATIO5B025,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A075_BRATIO3A00_BRATIO4A075_BRATIO5B05,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A075_BRATIO3A00_BRATIO4A075_BRATIO5B075,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A075_BRATIO3A00_BRATIO4A075_BRATIO5B10,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A075_BRATIO3A00_BRATIO4A10_BRATIO5B00,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A075_BRATIO3A00_BRATIO4A10_BRATIO5B025,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A075_BRATIO3A00_BRATIO4A10_BRATIO5B05,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A075_BRATIO3A00_BRATIO4A10_BRATIO5B075,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A075_BRATIO3A00_BRATIO4A10_BRATIO5B10,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A075_BRATIO3A025_BRATIO4A00_BRATIO5B00,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A075_BRATIO3A025_BRATIO4A00_BRATIO5B025,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A075_BRATIO3A025_BRATIO4A00_BRATIO5B05,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A075_BRATIO3A025_BRATIO4A00_BRATIO5B075,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A075_BRATIO3A025_BRATIO4A00_BRATIO5B10,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A075_BRATIO3A025_BRATIO4A025_BRATIO5B00,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A075_BRATIO3A025_BRATIO4A025_BRATIO5B025,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A075_BRATIO3A025_BRATIO4A025_BRATIO5B05,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A075_BRATIO3A025_BRATIO4A025_BRATIO5B075,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A075_BRATIO3A025_BRATIO4A025_BRATIO5B10,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A075_BRATIO3A025_BRATIO4A05_BRATIO5B00,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A075_BRATIO3A025_BRATIO4A05_BRATIO5B025,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A075_BRATIO3A025_BRATIO4A05_BRATIO5B05,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A075_BRATIO3A025_BRATIO4A05_BRATIO5B075,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A075_BRATIO3A025_BRATIO4A05_BRATIO5B10,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A075_BRATIO3A025_BRATIO4A075_BRATIO5B00,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A075_BRATIO3A025_BRATIO4A075_BRATIO5B025,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A075_BRATIO3A025_BRATIO4A075_BRATIO5B05,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A075_BRATIO3A025_BRATIO4A075_BRATIO5B075,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A075_BRATIO3A025_BRATIO4A075_BRATIO5B10,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A075_BRATIO3A025_BRATIO4A10_BRATIO5B00,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A075_BRATIO3A025_BRATIO4A10_BRATIO5B025,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A075_BRATIO3A025_BRATIO4A10_BRATIO5B05,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A075_BRATIO3A025_BRATIO4A10_BRATIO5B075,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A075_BRATIO3A025_BRATIO4A10_BRATIO5B10,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A075_BRATIO3A05_BRATIO4A00_BRATIO5B00,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A075_BRATIO3A05_BRATIO4A00_BRATIO5B025,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A075_BRATIO3A05_BRATIO4A00_BRATIO5B05,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A075_BRATIO3A05_BRATIO4A00_BRATIO5B075,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A075_BRATIO3A05_BRATIO4A00_BRATIO5B10,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A075_BRATIO3A05_BRATIO4A025_BRATIO5B00,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A075_BRATIO3A05_BRATIO4A025_BRATIO5B025,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A075_BRATIO3A05_BRATIO4A025_BRATIO5B05,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A075_BRATIO3A05_BRATIO4A025_BRATIO5B075,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A075_BRATIO3A05_BRATIO4A025_BRATIO5B10,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A075_BRATIO3A05_BRATIO4A05_BRATIO5B00,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A075_BRATIO3A05_BRATIO4A05_BRATIO5B025,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A075_BRATIO3A05_BRATIO4A05_BRATIO5B05,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A075_BRATIO3A05_BRATIO4A05_BRATIO5B075,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A075_BRATIO3A05_BRATIO4A05_BRATIO5B10,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A075_BRATIO3A05_BRATIO4A075_BRATIO5B00,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A075_BRATIO3A05_BRATIO4A075_BRATIO5B025,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A075_BRATIO3A05_BRATIO4A075_BRATIO5B05,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A075_BRATIO3A05_BRATIO4A075_BRATIO5B075,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A075_BRATIO3A05_BRATIO4A075_BRATIO5B10,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A075_BRATIO3A05_BRATIO4A10_BRATIO5B00,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A075_BRATIO3A05_BRATIO4A10_BRATIO5B025,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A075_BRATIO3A05_BRATIO4A10_BRATIO5B05,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A075_BRATIO3A05_BRATIO4A10_BRATIO5B075,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A075_BRATIO3A05_BRATIO4A10_BRATIO5B10,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A075_BRATIO3A075_BRATIO4A00_BRATIO5B00,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A075_BRATIO3A075_BRATIO4A00_BRATIO5B025,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A075_BRATIO3A075_BRATIO4A00_BRATIO5B05,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A075_BRATIO3A075_BRATIO4A00_BRATIO5B075,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A075_BRATIO3A075_BRATIO4A00_BRATIO5B10,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A075_BRATIO3A075_BRATIO4A025_BRATIO5B00,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A075_BRATIO3A075_BRATIO4A025_BRATIO5B025,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A075_BRATIO3A075_BRATIO4A025_BRATIO5B05,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A075_BRATIO3A075_BRATIO4A025_BRATIO5B075,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A075_BRATIO3A075_BRATIO4A025_BRATIO5B10,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A075_BRATIO3A075_BRATIO4A05_BRATIO5B00,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A075_BRATIO3A075_BRATIO4A05_BRATIO5B025,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A075_BRATIO3A075_BRATIO4A05_BRATIO5B05,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A075_BRATIO3A075_BRATIO4A05_BRATIO5B075,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A075_BRATIO3A075_BRATIO4A05_BRATIO5B10,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A075_BRATIO3A075_BRATIO4A075_BRATIO5B00,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A075_BRATIO3A075_BRATIO4A075_BRATIO5B025,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A075_BRATIO3A075_BRATIO4A075_BRATIO5B05,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A075_BRATIO3A075_BRATIO4A075_BRATIO5B075,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A075_BRATIO3A075_BRATIO4A075_BRATIO5B10,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A075_BRATIO3A075_BRATIO4A10_BRATIO5B00,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A075_BRATIO3A075_BRATIO4A10_BRATIO5B025,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A075_BRATIO3A075_BRATIO4A10_BRATIO5B05,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A075_BRATIO3A075_BRATIO4A10_BRATIO5B075,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A075_BRATIO3A075_BRATIO4A10_BRATIO5B10,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A075_BRATIO3A10_BRATIO4A00_BRATIO5B00,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A075_BRATIO3A10_BRATIO4A00_BRATIO5B025,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A075_BRATIO3A10_BRATIO4A00_BRATIO5B05,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A075_BRATIO3A10_BRATIO4A00_BRATIO5B075,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A075_BRATIO3A10_BRATIO4A00_BRATIO5B10,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A075_BRATIO3A10_BRATIO4A025_BRATIO5B00,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A075_BRATIO3A10_BRATIO4A025_BRATIO5B025,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A075_BRATIO3A10_BRATIO4A025_BRATIO5B05,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A075_BRATIO3A10_BRATIO4A025_BRATIO5B075,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A075_BRATIO3A10_BRATIO4A025_BRATIO5B10,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A075_BRATIO3A10_BRATIO4A05_BRATIO5B00,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A075_BRATIO3A10_BRATIO4A05_BRATIO5B025,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A075_BRATIO3A10_BRATIO4A05_BRATIO5B05,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A075_BRATIO3A10_BRATIO4A05_BRATIO5B075,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A075_BRATIO3A10_BRATIO4A05_BRATIO5B10,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A075_BRATIO3A10_BRATIO4A075_BRATIO5B00,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A075_BRATIO3A10_BRATIO4A075_BRATIO5B025,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A075_BRATIO3A10_BRATIO4A075_BRATIO5B05,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A075_BRATIO3A10_BRATIO4A075_BRATIO5B075,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A075_BRATIO3A10_BRATIO4A075_BRATIO5B10,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A075_BRATIO3A10_BRATIO4A10_BRATIO5B00,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A075_BRATIO3A10_BRATIO4A10_BRATIO5B025,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A075_BRATIO3A10_BRATIO4A10_BRATIO5B05,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A075_BRATIO3A10_BRATIO4A10_BRATIO5B075,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A075_BRATIO3A10_BRATIO4A10_BRATIO5B10,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A10_BRATIO3A00_BRATIO4A00_BRATIO5B00,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A10_BRATIO3A00_BRATIO4A00_BRATIO5B025,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A10_BRATIO3A00_BRATIO4A00_BRATIO5B05,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A10_BRATIO3A00_BRATIO4A00_BRATIO5B075,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A10_BRATIO3A00_BRATIO4A00_BRATIO5B10,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A10_BRATIO3A00_BRATIO4A025_BRATIO5B00,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A10_BRATIO3A00_BRATIO4A025_BRATIO5B025,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A10_BRATIO3A00_BRATIO4A025_BRATIO5B05,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A10_BRATIO3A00_BRATIO4A025_BRATIO5B075,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A10_BRATIO3A00_BRATIO4A025_BRATIO5B10,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A10_BRATIO3A00_BRATIO4A05_BRATIO5B00,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A10_BRATIO3A00_BRATIO4A05_BRATIO5B025,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A10_BRATIO3A00_BRATIO4A05_BRATIO5B05,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A10_BRATIO3A00_BRATIO4A05_BRATIO5B075,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A10_BRATIO3A00_BRATIO4A05_BRATIO5B10,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A10_BRATIO3A00_BRATIO4A075_BRATIO5B00,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A10_BRATIO3A00_BRATIO4A075_BRATIO5B025,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A10_BRATIO3A00_BRATIO4A075_BRATIO5B05,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A10_BRATIO3A00_BRATIO4A075_BRATIO5B075,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A10_BRATIO3A00_BRATIO4A075_BRATIO5B10,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A10_BRATIO3A00_BRATIO4A10_BRATIO5B00,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A10_BRATIO3A00_BRATIO4A10_BRATIO5B025,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A10_BRATIO3A00_BRATIO4A10_BRATIO5B05,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A10_BRATIO3A00_BRATIO4A10_BRATIO5B075,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A10_BRATIO3A00_BRATIO4A10_BRATIO5B10,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A10_BRATIO3A025_BRATIO4A00_BRATIO5B00,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A10_BRATIO3A025_BRATIO4A00_BRATIO5B025,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A10_BRATIO3A025_BRATIO4A00_BRATIO5B05,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A10_BRATIO3A025_BRATIO4A00_BRATIO5B075,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A10_BRATIO3A025_BRATIO4A00_BRATIO5B10,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A10_BRATIO3A025_BRATIO4A025_BRATIO5B00,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A10_BRATIO3A025_BRATIO4A025_BRATIO5B025,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A10_BRATIO3A025_BRATIO4A025_BRATIO5B05,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A10_BRATIO3A025_BRATIO4A025_BRATIO5B075,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A10_BRATIO3A025_BRATIO4A025_BRATIO5B10,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A10_BRATIO3A025_BRATIO4A05_BRATIO5B00,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A10_BRATIO3A025_BRATIO4A05_BRATIO5B025,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A10_BRATIO3A025_BRATIO4A05_BRATIO5B05,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A10_BRATIO3A025_BRATIO4A05_BRATIO5B075,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A10_BRATIO3A025_BRATIO4A05_BRATIO5B10,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A10_BRATIO3A025_BRATIO4A075_BRATIO5B00,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A10_BRATIO3A025_BRATIO4A075_BRATIO5B025,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A10_BRATIO3A025_BRATIO4A075_BRATIO5B05,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A10_BRATIO3A025_BRATIO4A075_BRATIO5B075,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A10_BRATIO3A025_BRATIO4A075_BRATIO5B10,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A10_BRATIO3A025_BRATIO4A10_BRATIO5B00,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A10_BRATIO3A025_BRATIO4A10_BRATIO5B025,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A10_BRATIO3A025_BRATIO4A10_BRATIO5B05,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A10_BRATIO3A025_BRATIO4A10_BRATIO5B075,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A10_BRATIO3A025_BRATIO4A10_BRATIO5B10,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A10_BRATIO3A05_BRATIO4A00_BRATIO5B00,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A10_BRATIO3A05_BRATIO4A00_BRATIO5B025,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A10_BRATIO3A05_BRATIO4A00_BRATIO5B05,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A10_BRATIO3A05_BRATIO4A00_BRATIO5B075,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A10_BRATIO3A05_BRATIO4A00_BRATIO5B10,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A10_BRATIO3A05_BRATIO4A025_BRATIO5B00,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A10_BRATIO3A05_BRATIO4A025_BRATIO5B025,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A10_BRATIO3A05_BRATIO4A025_BRATIO5B05,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A10_BRATIO3A05_BRATIO4A025_BRATIO5B075,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A10_BRATIO3A05_BRATIO4A025_BRATIO5B10,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A10_BRATIO3A05_BRATIO4A05_BRATIO5B00,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A10_BRATIO3A05_BRATIO4A05_BRATIO5B025,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A10_BRATIO3A05_BRATIO4A05_BRATIO5B05,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A10_BRATIO3A05_BRATIO4A05_BRATIO5B075,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A10_BRATIO3A05_BRATIO4A05_BRATIO5B10,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A10_BRATIO3A05_BRATIO4A075_BRATIO5B00,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A10_BRATIO3A05_BRATIO4A075_BRATIO5B025,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A10_BRATIO3A05_BRATIO4A075_BRATIO5B05,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A10_BRATIO3A05_BRATIO4A075_BRATIO5B075,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A10_BRATIO3A05_BRATIO4A075_BRATIO5B10,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A10_BRATIO3A05_BRATIO4A10_BRATIO5B00,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A10_BRATIO3A05_BRATIO4A10_BRATIO5B025,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A10_BRATIO3A05_BRATIO4A10_BRATIO5B05,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A10_BRATIO3A05_BRATIO4A10_BRATIO5B075,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A10_BRATIO3A05_BRATIO4A10_BRATIO5B10,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A10_BRATIO3A075_BRATIO4A00_BRATIO5B00,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A10_BRATIO3A075_BRATIO4A00_BRATIO5B025,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A10_BRATIO3A075_BRATIO4A00_BRATIO5B05,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A10_BRATIO3A075_BRATIO4A00_BRATIO5B075,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A10_BRATIO3A075_BRATIO4A00_BRATIO5B10,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A10_BRATIO3A075_BRATIO4A025_BRATIO5B00,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A10_BRATIO3A075_BRATIO4A025_BRATIO5B025,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A10_BRATIO3A075_BRATIO4A025_BRATIO5B05,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A10_BRATIO3A075_BRATIO4A025_BRATIO5B075,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A10_BRATIO3A075_BRATIO4A025_BRATIO5B10,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A10_BRATIO3A075_BRATIO4A05_BRATIO5B00,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A10_BRATIO3A075_BRATIO4A05_BRATIO5B025,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A10_BRATIO3A075_BRATIO4A05_BRATIO5B05,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A10_BRATIO3A075_BRATIO4A05_BRATIO5B075,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A10_BRATIO3A075_BRATIO4A05_BRATIO5B10,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A10_BRATIO3A075_BRATIO4A075_BRATIO5B00,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A10_BRATIO3A075_BRATIO4A075_BRATIO5B025,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A10_BRATIO3A075_BRATIO4A075_BRATIO5B05,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A10_BRATIO3A075_BRATIO4A075_BRATIO5B075,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A10_BRATIO3A075_BRATIO4A075_BRATIO5B10,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A10_BRATIO3A075_BRATIO4A10_BRATIO5B00,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A10_BRATIO3A075_BRATIO4A10_BRATIO5B025,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A10_BRATIO3A075_BRATIO4A10_BRATIO5B05,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A10_BRATIO3A075_BRATIO4A10_BRATIO5B075,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A10_BRATIO3A075_BRATIO4A10_BRATIO5B10,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A10_BRATIO3A10_BRATIO4A00_BRATIO5B00,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A10_BRATIO3A10_BRATIO4A00_BRATIO5B025,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A10_BRATIO3A10_BRATIO4A00_BRATIO5B05,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A10_BRATIO3A10_BRATIO4A00_BRATIO5B075,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A10_BRATIO3A10_BRATIO4A00_BRATIO5B10,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A10_BRATIO3A10_BRATIO4A025_BRATIO5B00,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A10_BRATIO3A10_BRATIO4A025_BRATIO5B025,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A10_BRATIO3A10_BRATIO4A025_BRATIO5B05,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A10_BRATIO3A10_BRATIO4A025_BRATIO5B075,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A10_BRATIO3A10_BRATIO4A025_BRATIO5B10,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A10_BRATIO3A10_BRATIO4A05_BRATIO5B00,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A10_BRATIO3A10_BRATIO4A05_BRATIO5B025,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A10_BRATIO3A10_BRATIO4A05_BRATIO5B05,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A10_BRATIO3A10_BRATIO4A05_BRATIO5B075,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A10_BRATIO3A10_BRATIO4A05_BRATIO5B10,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A10_BRATIO3A10_BRATIO4A075_BRATIO5B00,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A10_BRATIO3A10_BRATIO4A075_BRATIO5B025,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A10_BRATIO3A10_BRATIO4A075_BRATIO5B05,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A10_BRATIO3A10_BRATIO4A075_BRATIO5B075,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A10_BRATIO3A10_BRATIO4A075_BRATIO5B10,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A10_BRATIO3A10_BRATIO4A10_BRATIO5B00,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A10_BRATIO3A10_BRATIO4A10_BRATIO5B025,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A10_BRATIO3A10_BRATIO4A10_BRATIO5B05,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A10_BRATIO3A10_BRATIO4A10_BRATIO5B075,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A10_BRATIO3A10_BRATIO4A10_BRATIO5B10,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A00_BRATIO3A00_BRATIO4A00_BRATIO5B00,0,0,1,1,0,0,1,0,1,1,3
_BRATIO1A10_BRATIO2A00_BRATIO3A00_BRATIO4A00_BRATIO5B025,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A00_BRATIO3A00_BRATIO4A00_BRATIO5B05,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A00_BRATIO3A00_BRATIO4A00_BRATIO5B075,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A00_BRATIO3A00_BRATIO4A00_BRATIO5B10,0,0,1,1,0,0,1,0,1,1,3
_BRATIO1A10_BRATIO2A00_BRATIO3A00_BRATIO4A025_BRATIO5B00,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A00_BRATIO3A00_BRATIO4A025_BRATIO5B025,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A00_BRATIO3A00_BRATIO4A025_BRATIO5B05,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A00_BRATIO3A00_BRATIO4A025_BRATIO5B075,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A00_BRATIO3A00_BRATIO4A025_BRATIO5B10,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A00_BRATIO3A00_BRATIO4A05_BRATIO5B00,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A00_BRATIO3A00_BRATIO4A05_BRATIO5B025,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A00_BRATIO3A00_BRATIO4A05_BRATIO5B05,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A00_BRATIO3A00_BRATIO4A05_BRATIO5B075,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A00_BRATIO3A00_BRATIO4A05_BRATIO5B10,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A00_BRATIO3A00_BRATIO4A075_BRATIO5B00,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A00_BRATIO3A00_BRATIO4A075_BRATIO5B025,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A00_BRATIO3A00_BRATIO4A075_BRATIO5B05,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A00_BRATIO3A00_BRATIO4A075_BRATIO5B075,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A00_BRATIO3A00_BRATIO4A075_BRATIO5B10,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A00_BRATIO3A00_BRATIO4A10_BRATIO5B00,0,0,1,1,0,0,1,0,1,1,3
_BRATIO1A10_BRATIO2A00_BRATIO3A00_BRATIO4A10_BRATIO5B025,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A00_BRATIO3A00_BRATIO4A10_BRATIO5B05,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A00_BRATIO3A00_BRATIO4A10_BRATIO5B075,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A00_BRATIO3A00_BRATIO4A10_BRATIO5B10,0,0,1,1,0,0,1,0,1,1,3
_BRATIO1A10_BRATIO2A00_BRATIO3A025_BRATIO4A00_BRATIO5B00,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A00_BRATIO3A025_BRATIO4A00_BRATIO5B025,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A00_BRATIO3A025_BRATIO4A00_BRATIO5B05,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A00_BRATIO3A025_BRATIO4A00_BRATIO5B075,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A00_BRATIO3A025_BRATIO4A00_BRATIO5B10,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A00_BRATIO3A025_BRATIO4A025_BRATIO5B00,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A00_BRATIO3A025_BRATIO4A025_BRATIO5B025,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A00_BRATIO3A025_BRATIO4A025_BRATIO5B05,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A00_BRATIO3A025_BRATIO4A025_BRATIO5B075,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A00_BRATIO3A025_BRATIO4A025_BRATIO5B10,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A00_BRATIO3A025_BRATIO4A05_BRATIO5B00,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A00_BRATIO3A025_BRATIO4A05_BRATIO5B025,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A00_BRATIO3A025_BRATIO4A05_BRATIO5B05,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A00_BRATIO3A025_BRATIO4A05_BRATIO5B075,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A00_BRATIO3A025_BRATIO4A05_BRATIO5B10,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A00_BRATIO3A025_BRATIO4A075_BRATIO5B00,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A00_BRATIO3A025_BRATIO4A075_BRATIO5B025,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A00_BRATIO3A025_BRATIO4A075_BRATIO5B05,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A00_BRATIO3A025_BRATIO4A075_BRATIO5B075,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A00_BRATIO3A025_BRATIO4A075_BRATIO5B10,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A00_BRATIO3A025_BRATIO4A10_BRATIO5B00,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A00_BRATIO3A025_BRATIO4A10_BRATIO5B025,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A00_BRATIO3A025_BRATIO4A10_BRATIO5B05,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A00_BRATIO3A025_BRATIO4A10_BRATIO5B075,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A00_BRATIO3A025_BRATIO4A10_BRATIO5B10,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A00_BRATIO3A05_BRATIO4A00_BRATIO5B00,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A00_BRATIO3A05_BRATIO4A00_BRATIO5B025,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A00_BRATIO3A05_BRATIO4A00_BRATIO5B05,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A00_BRATIO3A05_BRATIO4A00_BRATIO5B075,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A00_BRATIO3A05_BRATIO4A00_BRATIO5B10,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A00_BRATIO3A05_BRATIO4A025_BRATIO5B00,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A00_BRATIO3A05_BRATIO4A025_BRATIO5B025,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A00_BRATIO3A05_BRATIO4A025_BRATIO5B05,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A00_BRATIO3A05_BRATIO4A025_BRATIO5B075,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A00_BRATIO3A05_BRATIO4A025_BRATIO5B10,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A00_BRATIO3A05_BRATIO4A05_BRATIO5B00,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A00_BRATIO3A05_BRATIO4A05_BRATIO5B025,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A00_BRATIO3A05_BRATIO4A05_BRATIO5B05,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A00_BRATIO3A05_BRATIO4A05_BRATIO5B075,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A00_BRATIO3A05_BRATIO4A05_BRATIO5B10,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A00_BRATIO3A05_BRATIO4A075_BRATIO5B00,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A00_BRATIO3A05_BRATIO4A075_BRATIO5B025,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A00_BRATIO3A05_BRATIO4A075_BRATIO5B05,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A00_BRATIO3A05_BRATIO4A075_BRATIO5B075,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A00_BRATIO3A05_BRATIO4A075_BRATIO5B10,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A00_BRATIO3A05_BRATIO4A10_BRATIO5B00,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A00_BRATIO3A05_BRATIO4A10_BRATIO5B025,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A00_BRATIO3A05_BRATIO4A10_BRATIO5B05,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A00_BRATIO3A05_BRATIO4A10_BRATIO5B075,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A00_BRATIO3A05_BRATIO4A10_BRATIO5B10,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A00_BRATIO3A075_BRATIO4A00_BRATIO5B00,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A00_BRATIO3A075_BRATIO4A00_BRATIO5B025,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A00_BRATIO3A075_BRATIO4A00_BRATIO5B05,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A00_BRATIO3A075_BRATIO4A00_BRATIO5B075,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A00_BRATIO3A075_BRATIO4A00_BRATIO5B10,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A00_BRATIO3A075_BRATIO4A025_BRATIO5B00,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A00_BRATIO3A075_BRATIO4A025_BRATIO5B025,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A00_BRATIO3A075_BRATIO4A025_BRATIO5B05,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A00_BRATIO3A075_BRATIO4A025_BRATIO5B075,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A00_BRATIO3A075_BRATIO4A025_BRATIO5B10,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A00_BRATIO3A075_BRATIO4A05_BRATIO5B00,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A00_BRATIO3A075_BRATIO4A05_BRATIO5B025,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A00_BRATIO3A075_BRATIO4A05_BRATIO5B05,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A00_BRATIO3A075_BRATIO4A05_BRATIO5B075,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A00_BRATIO3A075_BRATIO4A05_BRATIO5B10,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A00_BRATIO3A075_BRATIO4A075_BRATIO5B00,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A00_BRATIO3A075_BRATIO4A075_BRATIO5B025,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A00_BRATIO3A075_BRATIO4A075_BRATIO5B05,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A00_BRATIO3A075_BRATIO4A075_BRATIO5B075,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A00_BRATIO3A075_BRATIO4A075_BRATIO5B10,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A00_BRATIO3A075_BRATIO4A10_BRATIO5B00,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A00_BRATIO3A075_BRATIO4A10_BRATIO5B025,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A00_BRATIO3A075_BRATIO4A10_BRATIO5B05,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A00_BRATIO3A075_BRATIO4A10_BRATIO5B075,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A00_BRATIO3A075_BRATIO4A10_BRATIO5B10,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A00_BRATIO3A10_BRATIO4A00_BRATIO5B00,0,0,1,1,0,0,1,0,1,1,3
_BRATIO1A10_BRATIO2A00_BRATIO3A10_BRATIO4A00_BRATIO5B025,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A00_BRATIO3A10_BRATIO4A00_BRATIO5B05,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A00_BRATIO3A10_BRATIO4A00_BRATIO5B075,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A00_BRATIO3A10_BRATIO4A00_BRATIO5B10,0,0,1,1,0,0,1,0,1,1,3
_BRATIO1A10_BRATIO2A00_BRATIO3A10_BRATIO4A025_BRATIO5B00,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A00_BRATIO3A10_BRATIO4A025_BRATIO5B025,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A00_BRATIO3A10_BRATIO4A025_BRATIO5B05,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A00_BRATIO3A10_BRATIO4A025_BRATIO5B075,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A00_BRATIO3A10_BRATIO4A025_BRATIO5B10,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A00_BRATIO3A10_BRATIO4A05_BRATIO5B00,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A00_BRATIO3A10_BRATIO4A05_BRATIO5B025,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A00_BRATIO3A10_BRATIO4A05_BRATIO5B05,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A00_BRATIO3A10_BRATIO4A05_BRATIO5B075,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A00_BRATIO3A10_BRATIO4A05_BRATIO5B10,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A00_BRATIO3A10_BRATIO4A075_BRATIO5B00,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A00_BRATIO3A10_BRATIO4A075_BRATIO5B025,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A00_BRATIO3A10_BRATIO4A075_BRATIO5B05,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A00_BRATIO3A10_BRATIO4A075_BRATIO5B075,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A00_BRATIO3A10_BRATIO4A075_BRATIO5B10,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A00_BRATIO3A10_BRATIO4A10_BRATIO5B00,0,0,1,1,0,0,1,0,1,1,3
_BRATIO1A10_BRATIO2A00_BRATIO3A10_BRATIO4A10_BRATIO5B025,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A00_BRATIO3A10_BRATIO4A10_BRATIO5B05,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A00_BRATIO3A10_BRATIO4A10_BRATIO5B075,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A00_BRATIO3A10_BRATIO4A10_BRATIO5B10,0,0,1,1,0,0,1,0,1,1,3
_BRATIO1A10_BRATIO2A025_BRATIO3A00_BRATIO4A00_BRATIO5B00,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A025_BRATIO3A00_BRATIO4A00_BRATIO5B025,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A025_BRATIO3A00_BRATIO4A00_BRATIO5B05,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A025_BRATIO3A00_BRATIO4A00_BRATIO5B075,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A025_BRATIO3A00_BRATIO4A00_BRATIO5B10,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A025_BRATIO3A00_BRATIO4A025_BRATIO5B00,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A025_BRATIO3A00_BRATIO4A025_BRATIO5B025,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A025_BRATIO3A00_BRATIO4A025_BRATIO5B05,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A025_BRATIO3A00_BRATIO4A025_BRATIO5B075,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A025_BRATIO3A00_BRATIO4A025_BRATIO5B10,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A025_BRATIO3A00_BRATIO4A05_BRATIO5B00,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A025_BRATIO3A00_BRATIO4A05_BRATIO5B025,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A025_BRATIO3A00_BRATIO4A05_BRATIO5B05,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A025_BRATIO3A00_BRATIO4A05_BRATIO5B075,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A025_BRATIO3A00_BRATIO4A05_BRATIO5B10,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A025_BRATIO3A00_BRATIO4A075_BRATIO5B00,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A025_BRATIO3A00_BRATIO4A075_BRATIO5B025,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A025_BRATIO3A00_BRATIO4A075_BRATIO5B05,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A025_BRATIO3A00_BRATIO4A075_BRATIO5B075,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A025_BRATIO3A00_BRATIO4A075_BRATIO5B10,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A025_BRATIO3A00_BRATIO4A10_BRATIO5B00,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A025_BRATIO3A00_BRATIO4A10_BRATIO5B025,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A025_BRATIO3A00_BRATIO4A10_BRATIO5B05,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A025_BRATIO3A00_BRATIO4A10_BRATIO5B075,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A025_BRATIO3A00_BRATIO4A10_BRATIO5B10,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A025_BRATIO3A025_BRATIO4A00_BRATIO5B00,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A025_BRATIO3A025_BRATIO4A00_BRATIO5B025,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A025_BRATIO3A025_BRATIO4A00_BRATIO5B05,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A025_BRATIO3A025_BRATIO4A00_BRATIO5B075,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A025_BRATIO3A025_BRATIO4A00_BRATIO5B10,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A025_BRATIO3A025_BRATIO4A025_BRATIO5B00,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A025_BRATIO3A025_BRATIO4A025_BRATIO5B025,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A025_BRATIO3A025_BRATIO4A025_BRATIO5B05,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A025_BRATIO3A025_BRATIO4A025_BRATIO5B075,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A025_BRATIO3A025_BRATIO4A025_BRATIO5B10,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A025_BRATIO3A025_BRATIO4A05_BRATIO5B00,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A025_BRATIO3A025_BRATIO4A05_BRATIO5B025,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A025_BRATIO3A025_BRATIO4A05_BRATIO5B05,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A025_BRATIO3A025_BRATIO4A05_BRATIO5B075,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A025_BRATIO3A025_BRATIO4A05_BRATIO5B10,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A025_BRATIO3A025_BRATIO4A075_BRATIO5B00,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A025_BRATIO3A025_BRATIO4A075_BRATIO5B025,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A025_BRATIO3A025_BRATIO4A075_BRATIO5B05,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A025_BRATIO3A025_BRATIO4A075_BRATIO5B075,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A025_BRATIO3A025_BRATIO4A075_BRATIO5B10,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A025_BRATIO3A025_BRATIO4A10_BRATIO5B00,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A025_BRATIO3A025_BRATIO4A10_BRATIO5B025,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A025_BRATIO3A025_BRATIO4A10_BRATIO5B05,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A025_BRATIO3A025_BRATIO4A10_BRATIO5B075,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A025_BRATIO3A025_BRATIO4A10_BRATIO5B10,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A025_BRATIO3A05_BRATIO4A00_BRATIO5B00,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A025_BRATIO3A05_BRATIO4A00_BRATIO5B025,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A025_BRATIO3A05_BRATIO4A00_BRATIO5B05,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A025_BRATIO3A05_BRATIO4A00_BRATIO5B075,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A025_BRATIO3A05_BRATIO4A00_BRATIO5B10,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A025_BRATIO3A05_BRATIO4A025_BRATIO5B00,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A025_BRATIO3A05_BRATIO4A025_BRATIO5B025,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A025_BRATIO3A05_BRATIO4A025_BRATIO5B05,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A025_BRATIO3A05_BRATIO4A025_BRATIO5B075,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A025_BRATIO3A05_BRATIO4A025_BRATIO5B10,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A025_BRATIO3A05_BRATIO4A05_BRATIO5B00,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A025_BRATIO3A05_BRATIO4A05_BRATIO5B025,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A025_BRATIO3A05_BRATIO4A05_BRATIO5B05,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A025_BRATIO3A05_BRATIO4A05_BRATIO5B075,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A025_BRATIO3A05_BRATIO4A05_BRATIO5B10,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A025_BRATIO3A05_BRATIO4A075_BRATIO5B00,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A025_BRATIO3A05_BRATIO4A075_BRATIO5B025,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A025_BRATIO3A05_BRATIO4A075_BRATIO5B05,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A025_BRATIO3A05_BRATIO4A075_BRATIO5B075,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A025_BRATIO3A05_BRATIO4A075_BRATIO5B10,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A025_BRATIO3A05_BRATIO4A10_BRATIO5B00,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A025_BRATIO3A05_BRATIO4A10_BRATIO5B025,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A025_BRATIO3A05_BRATIO4A10_BRATIO5B05,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A025_BRATIO3A05_BRATIO4A10_BRATIO5B075,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A025_BRATIO3A05_BRATIO4A10_BRATIO5B10,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A025_BRATIO3A075_BRATIO4A00_BRATIO5B00,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A025_BRATIO3A075_BRATIO4A00_BRATIO5B025,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A025_BRATIO3A075_BRATIO4A00_BRATIO5B05,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A025_BRATIO3A075_BRATIO4A00_BRATIO5B075,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A025_BRATIO3A075_BRATIO4A00_BRATIO5B10,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A025_BRATIO3A075_BRATIO4A025_BRATIO5B00,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A025_BRATIO3A075_BRATIO4A025_BRATIO5B025,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A025_BRATIO3A075_BRATIO4A025_BRATIO5B05,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A025_BRATIO3A075_BRATIO4A025_BRATIO5B075,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A025_BRATIO3A075_BRATIO4A025_BRATIO5B10,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A025_BRATIO3A075_BRATIO4A05_BRATIO5B00,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A025_BRATIO3A075_BRATIO4A05_BRATIO5B025,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A025_BRATIO3A075_BRATIO4A05_BRATIO5B05,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A025_BRATIO3A075_BRATIO4A05_BRATIO5B075,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A025_BRATIO3A075_BRATIO4A05_BRATIO5B10,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A025_BRATIO3A075_BRATIO4A075_BRATIO5B00,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A025_BRATIO3A075_BRATIO4A075_BRATIO5B025,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A025_BRATIO3A075_BRATIO4A075_BRATIO5B05,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A025_BRATIO3A075_BRATIO4A075_BRATIO5B075,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A025_BRATIO3A075_BRATIO4A075_BRATIO5B10,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A025_BRATIO3A075_BRATIO4A10_BRATIO5B00,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A025_BRATIO3A075_BRATIO4A10_BRATIO5B025,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A025_BRATIO3A075_BRATIO4A10_BRATIO5B05,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A025_BRATIO3A075_BRATIO4A10_BRATIO5B075,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A025_BRATIO3A075_BRATIO4A10_BRATIO5B10,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A025_BRATIO3A10_BRATIO4A00_BRATIO5B00,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A025_BRATIO3A10_BRATIO4A00_BRATIO5B025,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A025_BRATIO3A10_BRATIO4A00_BRATIO5B05,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A025_BRATIO3A10_BRATIO4A00_BRATIO5B075,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A025_BRATIO3A10_BRATIO4A00_BRATIO5B10,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A025_BRATIO3A10_BRATIO4A025_BRATIO5B00,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A025_BRATIO3A10_BRATIO4A025_BRATIO5B025,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A025_BRATIO3A10_BRATIO4A025_BRATIO5B05,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A025_BRATIO3A10_BRATIO4A025_BRATIO5B075,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A025_BRATIO3A10_BRATIO4A025_BRATIO5B10,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A025_BRATIO3A10_BRATIO4A05_BRATIO5B00,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A025_BRATIO3A10_BRATIO4A05_BRATIO5B025,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A025_BRATIO3A10_BRATIO4A05_BRATIO5B05,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A025_BRATIO3A10_BRATIO4A05_BRATIO5B075,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A025_BRATIO3A10_BRATIO4A05_BRATIO5B10,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A025_BRATIO3A10_BRATIO4A075_BRATIO5B00,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A025_BRATIO3A10_BRATIO4A075_BRATIO5B025,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A025_BRATIO3A10_BRATIO4A075_BRATIO5B05,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A025_BRATIO3A10_BRATIO4A075_BRATIO5B075,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A025_BRATIO3A10_BRATIO4A075_BRATIO5B10,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A025_BRATIO3A10_BRATIO4A10_BRATIO5B00,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A025_BRATIO3A10_BRATIO4A10_BRATIO5B025,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A025_BRATIO3A10_BRATIO4A10_BRATIO5B05,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A025_BRATIO3A10_BRATIO4A10_BRATIO5B075,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A025_BRATIO3A10_BRATIO4A10_BRATIO5B10,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A05_BRATIO3A00_BRATIO4A00_BRATIO5B00,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A05_BRATIO3A00_BRATIO4A00_BRATIO5B025,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A05_BRATIO3A00_BRATIO4A00_BRATIO5B05,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A05_BRATIO3A00_BRATIO4A00_BRATIO5B075,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A05_BRATIO3A00_BRATIO4A00_BRATIO5B10,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A05_BRATIO3A00_BRATIO4A025_BRATIO5B00,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A05_BRATIO3A00_BRATIO4A025_BRATIO5B025,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A05_BRATIO3A00_BRATIO4A025_BRATIO5B05,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A05_BRATIO3A00_BRATIO4A025_BRATIO5B075,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A05_BRATIO3A00_BRATIO4A025_BRATIO5B10,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A05_BRATIO3A00_BRATIO4A05_BRATIO5B00,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A05_BRATIO3A00_BRATIO4A05_BRATIO5B025,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A05_BRATIO3A00_BRATIO4A05_BRATIO5B05,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A05_BRATIO3A00_BRATIO4A05_BRATIO5B075,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A05_BRATIO3A00_BRATIO4A05_BRATIO5B10,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A05_BRATIO3A00_BRATIO4A075_BRATIO5B00,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A05_BRATIO3A00_BRATIO4A075_BRATIO5B025,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A05_BRATIO3A00_BRATIO4A075_BRATIO5B05,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A05_BRATIO3A00_BRATIO4A075_BRATIO5B075,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A05_BRATIO3A00_BRATIO4A075_BRATIO5B10,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A05_BRATIO3A00_BRATIO4A10_BRATIO5B00,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A05_BRATIO3A00_BRATIO4A10_BRATIO5B025,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A05_BRATIO3A00_BRATIO4A10_BRATIO5B05,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A05_BRATIO3A00_BRATIO4A10_BRATIO5B075,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A05_BRATIO3A00_BRATIO4A10_BRATIO5B10,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A05_BRATIO3A025_BRATIO4A00_BRATIO5B00,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A05_BRATIO3A025_BRATIO4A00_BRATIO5B025,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A05_BRATIO3A025_BRATIO4A00_BRATIO5B05,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A05_BRATIO3A025_BRATIO4A00_BRATIO5B075,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A05_BRATIO3A025_BRATIO4A00_BRATIO5B10,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A05_BRATIO3A025_BRATIO4A025_BRATIO5B00,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A05_BRATIO3A025_BRATIO4A025_BRATIO5B025,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A05_BRATIO3A025_BRATIO4A025_BRATIO5B05,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A05_BRATIO3A025_BRATIO4A025_BRATIO5B075,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A05_BRATIO3A025_BRATIO4A025_BRATIO5B10,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A05_BRATIO3A025_BRATIO4A05_BRATIO5B00,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A05_BRATIO3A025_BRATIO4A05_BRATIO5B025,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A05_BRATIO3A025_BRATIO4A05_BRATIO5B05,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A05_BRATIO3A025_BRATIO4A05_BRATIO5B075,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A05_BRATIO3A025_BRATIO4A05_BRATIO5B10,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A05_BRATIO3A025_BRATIO4A075_BRATIO5B00,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A05_BRATIO3A025_BRATIO4A075_BRATIO5B025,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A05_BRATIO3A025_BRATIO4A075_BRATIO5B05,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A05_BRATIO3A025_BRATIO4A075_BRATIO5B075,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A05_BRATIO3A025_BRATIO4A075_BRATIO5B10,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A05_BRATIO3A025_BRATIO4A10_BRATIO5B00,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A05_BRATIO3A025_BRATIO4A10_BRATIO5B025,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A05_BRATIO3A025_BRATIO4A10_BRATIO5B05,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A05_BRATIO3A025_BRATIO4A10_BRATIO5B075,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A05_BRATIO3A025_BRATIO4A10_BRATIO5B10,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A05_BRATIO3A05_BRATIO4A00_BRATIO5B00,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A05_BRATIO3A05_BRATIO4A00_BRATIO5B025,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A05_BRATIO3A05_BRATIO4A00_BRATIO5B05,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A05_BRATIO3A05_BRATIO4A00_BRATIO5B075,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A05_BRATIO3A05_BRATIO4A00_BRATIO5B10,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A05_BRATIO3A05_BRATIO4A025_BRATIO5B00,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A05_BRATIO3A05_BRATIO4A025_BRATIO5B025,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A05_BRATIO3A05_BRATIO4A025_BRATIO5B05,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A05_BRATIO3A05_BRATIO4A025_BRATIO5B075,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A05_BRATIO3A05_BRATIO4A025_BRATIO5B10,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A05_BRATIO3A05_BRATIO4A05_BRATIO5B00,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A05_BRATIO3A05_BRATIO4A05_BRATIO5B025,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A05_BRATIO3A05_BRATIO4A05_BRATIO5B05,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A05_BRATIO3A05_BRATIO4A05_BRATIO5B075,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A05_BRATIO3A05_BRATIO4A05_BRATIO5B10,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A05_BRATIO3A05_BRATIO4A075_BRATIO5B00,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A05_BRATIO3A05_BRATIO4A075_BRATIO5B025,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A05_BRATIO3A05_BRATIO4A075_BRATIO5B05,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A05_BRATIO3A05_BRATIO4A075_BRATIO5B075,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A05_BRATIO3A05_BRATIO4A075_BRATIO5B10,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A05_BRATIO3A05_BRATIO4A10_BRATIO5B00,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A05_BRATIO3A05_BRATIO4A10_BRATIO5B025,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A05_BRATIO3A05_BRATIO4A10_BRATIO5B05,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A05_BRATIO3A05_BRATIO4A10_BRATIO5B075,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A05_BRATIO3A05_BRATIO4A10_BRATIO5B10,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A05_BRATIO3A075_BRATIO4A00_BRATIO5B00,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A05_BRATIO3A075_BRATIO4A00_BRATIO5B025,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A05_BRATIO3A075_BRATIO4A00_BRATIO5B05,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A05_BRATIO3A075_BRATIO4A00_BRATIO5B075,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A05_BRATIO3A075_BRATIO4A00_BRATIO5B10,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A05_BRATIO3A075_BRATIO4A025_BRATIO5B00,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A05_BRATIO3A075_BRATIO4A025_BRATIO5B025,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A05_BRATIO3A075_BRATIO4A025_BRATIO5B05,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A05_BRATIO3A075_BRATIO4A025_BRATIO5B075,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A05_BRATIO3A075_BRATIO4A025_BRATIO5B10,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A05_BRATIO3A075_BRATIO4A05_BRATIO5B00,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A05_BRATIO3A075_BRATIO4A05_BRATIO5B025,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A05_BRATIO3A075_BRATIO4A05_BRATIO5B05,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A05_BRATIO3A075_BRATIO4A05_BRATIO5B075,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A05_BRATIO3A075_BRATIO4A05_BRATIO5B10,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A05_BRATIO3A075_BRATIO4A075_BRATIO5B00,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A05_BRATIO3A075_BRATIO4A075_BRATIO5B025,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A05_BRATIO3A075_BRATIO4A075_BRATIO5B05,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A05_BRATIO3A075_BRATIO4A075_BRATIO5B075,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A05_BRATIO3A075_BRATIO4A075_BRATIO5B10,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A05_BRATIO3A075_BRATIO4A10_BRATIO5B00,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A05_BRATIO3A075_BRATIO4A10_BRATIO5B025,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A05_BRATIO3A075_BRATIO4A10_BRATIO5B05,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A05_BRATIO3A075_BRATIO4A10_BRATIO5B075,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A05_BRATIO3A075_BRATIO4A10_BRATIO5B10,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A05_BRATIO3A10_BRATIO4A00_BRATIO5B00,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A05_BRATIO3A10_BRATIO4A00_BRATIO5B025,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A05_BRATIO3A10_BRATIO4A00_BRATIO5B05,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A05_BRATIO3A10_BRATIO4A00_BRATIO5B075,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A05_BRATIO3A10_BRATIO4A00_BRATIO5B10,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A05_BRATIO3A10_BRATIO4A025_BRATIO5B00,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A05_BRATIO3A10_BRATIO4A025_BRATIO5B025,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A05_BRATIO3A10_BRATIO4A025_BRATIO5B05,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A05_BRATIO3A10_BRATIO4A025_BRATIO5B075,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A05_BRATIO3A10_BRATIO4A025_BRATIO5B10,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A05_BRATIO3A10_BRATIO4A05_BRATIO5B00,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A05_BRATIO3A10_BRATIO4A05_BRATIO5B025,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A05_BRATIO3A10_BRATIO4A05_BRATIO5B05,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A05_BRATIO3A10_BRATIO4A05_BRATIO5B075,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A05_BRATIO3A10_BRATIO4A05_BRATIO5B10,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A05_BRATIO3A10_BRATIO4A075_BRATIO5B00,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A05_BRATIO3A10_BRATIO4A075_BRATIO5B025,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A05_BRATIO3A10_BRATIO4A075_BRATIO5B05,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A05_BRATIO3A10_BRATIO4A075_BRATIO5B075,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A05_BRATIO3A10_BRATIO4A075_BRATIO5B10,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A05_BRATIO3A10_BRATIO4A10_BRATIO5B00,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A05_BRATIO3A10_BRATIO4A10_BRATIO5B025,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A05_BRATIO3A10_BRATIO4A10_BRATIO5B05,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A05_BRATIO3A10_BRATIO4A10_BRATIO5B075,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A05_BRATIO3A10_BRATIO4A10_BRATIO5B10,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A075_BRATIO3A00_BRATIO4A00_BRATIO5B00,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A075_BRATIO3A00_BRATIO4A00_BRATIO5B025,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A075_BRATIO3A00_BRATIO4A00_BRATIO5B05,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A075_BRATIO3A00_BRATIO4A00_BRATIO5B075,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A075_BRATIO3A00_BRATIO4A00_BRATIO5B10,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A075_BRATIO3A00_BRATIO4A025_BRATIO5B00,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A075_BRATIO3A00_BRATIO4A025_BRATIO5B025,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A075_BRATIO3A00_BRATIO4A025_BRATIO5B05,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A075_BRATIO3A00_BRATIO4A025_BRATIO5B075,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A075_BRATIO3A00_BRATIO4A025_BRATIO5B10,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A075_BRATIO3A00_BRATIO4A05_BRATIO5B00,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A075_BRATIO3A00_BRATIO4A05_BRATIO5B025,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A075_BRATIO3A00_BRATIO4A05_BRATIO5B05,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A075_BRATIO3A00_BRATIO4A05_BRATIO5B075,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A075_BRATIO3A00_BRATIO4A05_BRATIO5B10,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A075_BRATIO3A00_BRATIO4A075_BRATIO5B00,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A075_BRATIO3A00_BRATIO4A075_BRATIO5B025,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A075_BRATIO3A00_BRATIO4A075_BRATIO5B05,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A075_BRATIO3A00_BRATIO4A075_BRATIO5B075,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A075_BRATIO3A00_BRATIO4A075_BRATIO5B10,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A075_BRATIO3A00_BRATIO4A10_BRATIO5B00,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A075_BRATIO3A00_BRATIO4A10_BRATIO5B025,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A075_BRATIO3A00_BRATIO4A10_BRATIO5B05,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A075_BRATIO3A00_BRATIO4A10_BRATIO5B075,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A075_BRATIO3A00_BRATIO4A10_BRATIO5B10,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A075_BRATIO3A025_BRATIO4A00_BRATIO5B00,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A075_BRATIO3A025_BRATIO4A00_BRATIO5B025,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A075_BRATIO3A025_BRATIO4A00_BRATIO5B05,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A075_BRATIO3A025_BRATIO4A00_BRATIO5B075,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A075_BRATIO3A025_BRATIO4A00_BRATIO5B10,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A075_BRATIO3A025_BRATIO4A025_BRATIO5B00,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A075_BRATIO3A025_BRATIO4A025_BRATIO5B025,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A075_BRATIO3A025_BRATIO4A025_BRATIO5B05,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A075_BRATIO3A025_BRATIO4A025_BRATIO5B075,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A075_BRATIO3A025_BRATIO4A025_BRATIO5B10,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A075_BRATIO3A025_BRATIO4A05_BRATIO5B00,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A075_BRATIO3A025_BRATIO4A05_BRATIO5B025,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A075_BRATIO3A025_BRATIO4A05_BRATIO5B05,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A075_BRATIO3A025_BRATIO4A05_BRATIO5B075,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A075_BRATIO3A025_BRATIO4A05_BRATIO5B10,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A075_BRATIO3A025_BRATIO4A075_BRATIO5B00,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A075_BRATIO3A025_BRATIO4A075_BRATIO5B025,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A075_BRATIO3A025_BRATIO4A075_BRATIO5B05,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A075_BRATIO3A025_BRATIO4A075_BRATIO5B075,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A075_BRATIO3A025_BRATIO4A075_BRATIO5B10,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A075_BRATIO3A025_BRATIO4A10_BRATIO5B00,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A075_BRATIO3A025_BRATIO4A10_BRATIO5B025,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A075_BRATIO3A025_BRATIO4A10_BRATIO5B05,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A075_BRATIO3A025_BRATIO4A10_BRATIO5B075,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A075_BRATIO3A025_BRATIO4A10_BRATIO5B10,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A075_BRATIO3A05_BRATIO4A00_BRATIO5B00,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A075_BRATIO3A05_BRATIO4A00_BRATIO5B025,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A075_BRATIO3A05_BRATIO4A00_BRATIO5B05,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A075_BRATIO3A05_BRATIO4A00_BRATIO5B075,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A075_BRATIO3A05_BRATIO4A00_BRATIO5B10,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A075_BRATIO3A05_BRATIO4A025_BRATIO5B00,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A075_BRATIO3A05_BRATIO4A025_BRATIO5B025,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A075_BRATIO3A05_BRATIO4A025_BRATIO5B05,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A075_BRATIO3A05_BRATIO4A025_BRATIO5B075,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A075_BRATIO3A05_BRATIO4A025_BRATIO5B10,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A075_BRATIO3A05_BRATIO4A05_BRATIO5B00,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A075_BRATIO3A05_BRATIO4A05_BRATIO5B025,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A075_BRATIO3A05_BRATIO4A05_BRATIO5B05,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A075_BRATIO3A05_BRATIO4A05_BRATIO5B075,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A075_BRATIO3A05_BRATIO4A05_BRATIO5B10,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A075_BRATIO3A05_BRATIO4A075_BRATIO5B00,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A075_BRATIO3A05_BRATIO4A075_BRATIO5B025,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A075_BRATIO3A05_BRATIO4A075_BRATIO5B05,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A075_BRATIO3A05_BRATIO4A075_BRATIO5B075,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A075_BRATIO3A05_BRATIO4A075_BRATIO5B10,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A075_BRATIO3A05_BRATIO4A10_BRATIO5B00,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A075_BRATIO3A05_BRATIO4A10_BRATIO5B025,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A075_BRATIO3A05_BRATIO4A10_BRATIO5B05,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A075_BRATIO3A05_BRATIO4A10_BRATIO5B075,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A075_BRATIO3A05_BRATIO4A10_BRATIO5B10,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A075_BRATIO3A075_BRATIO4A00_BRATIO5B00,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A075_BRATIO3A075_BRATIO4A00_BRATIO5B025,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A075_BRATIO3A075_BRATIO4A00_BRATIO5B05,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A075_BRATIO3A075_BRATIO4A00_BRATIO5B075,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A075_BRATIO3A075_BRATIO4A00_BRATIO5B10,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A075_BRATIO3A075_BRATIO4A025_BRATIO5B00,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A075_BRATIO3A075_BRATIO4A025_BRATIO5B025,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A075_BRATIO3A075_BRATIO4A025_BRATIO5B05,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A075_BRATIO3A075_BRATIO4A025_BRATIO5B075,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A075_BRATIO3A075_BRATIO4A025_BRATIO5B10,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A075_BRATIO3A075_BRATIO4A05_BRATIO5B00,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A075_BRATIO3A075_BRATIO4A05_BRATIO5B025,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A075_BRATIO3A075_BRATIO4A05_BRATIO5B05,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A075_BRATIO3A075_BRATIO4A05_BRATIO5B075,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A075_BRATIO3A075_BRATIO4A05_BRATIO5B10,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A075_BRATIO3A075_BRATIO4A075_BRATIO5B00,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A075_BRATIO3A075_BRATIO4A075_BRATIO5B025,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A075_BRATIO3A075_BRATIO4A075_BRATIO5B05,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A075_BRATIO3A075_BRATIO4A075_BRATIO5B075,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A075_BRATIO3A075_BRATIO4A075_BRATIO5B10,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A075_BRATIO3A075_BRATIO4A10_BRATIO5B00,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A075_BRATIO3A075_BRATIO4A10_BRATIO5B025,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A075_BRATIO3A075_BRATIO4A10_BRATIO5B05,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A075_BRATIO3A075_BRATIO4A10_BRATIO5B075,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A075_BRATIO3A075_BRATIO4A10_BRATIO5B10,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A075_BRATIO3A10_BRATIO4A00_BRATIO5B00,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A075_BRATIO3A10_BRATIO4A00_BRATIO5B025,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A075_BRATIO3A10_BRATIO4A00_BRATIO5B05,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A075_BRATIO3A10_BRATIO4A00_BRATIO5B075,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A075_BRATIO3A10_BRATIO4A00_BRATIO5B10,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A075_BRATIO3A10_BRATIO4A025_BRATIO5B00,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A075_BRATIO3A10_BRATIO4A025_BRATIO5B025,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A075_BRATIO3A10_BRATIO4A025_BRATIO5B05,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A075_BRATIO3A10_BRATIO4A025_BRATIO5B075,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A075_BRATIO3A10_BRATIO4A025_BRATIO5B10,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A075_BRATIO3A10_BRATIO4A05_BRATIO5B00,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A075_BRATIO3A10_BRATIO4A05_BRATIO5B025,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A075_BRATIO3A10_BRATIO4A05_BRATIO5B05,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A075_BRATIO3A10_BRATIO4A05_BRATIO5B075,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A075_BRATIO3A10_BRATIO4A05_BRATIO5B10,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A075_BRATIO3A10_BRATIO4A075_BRATIO5B00,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A075_BRATIO3A10_BRATIO4A075_BRATIO5B025,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A075_BRATIO3A10_BRATIO4A075_BRATIO5B05,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A075_BRATIO3A10_BRATIO4A075_BRATIO5B075,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A075_BRATIO3A10_BRATIO4A075_BRATIO5B10,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A075_BRATIO3A10_BRATIO4A10_BRATIO5B00,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A075_BRATIO3A10_BRATIO4A10_BRATIO5B025,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A075_BRATIO3A10_BRATIO4A10_BRATIO5B05,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A075_BRATIO3A10_BRATIO4A10_BRATIO5B075,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A075_BRATIO3A10_BRATIO4A10_BRATIO5B10,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A10_BRATIO3A00_BRATIO4A00_BRATIO5B00,0,0,1,1,0,0,1,0,1,1,3
_BRATIO1A10_BRATIO2A10_BRATIO3A00_BRATIO4A00_BRATIO5B025,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A10_BRATIO3A00_BRATIO4A00_BRATIO5B05,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A10_BRATIO3A00_BRATIO4A00_BRATIO5B075,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A10_BRATIO3A00_BRATIO4A00_BRATIO5B10,0,0,1,1,0,0,1,0,1,1,3
_BRATIO1A10_BRATIO2A10_BRATIO3A00_BRATIO4A025_BRATIO5B00,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A10_BRATIO3A00_BRATIO4A025_BRATIO5B025,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A10_BRATIO3A00_BRATIO4A025_BRATIO5B05,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A10_BRATIO3A00_BRATIO4A025_BRATIO5B075,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A10_BRATIO3A00_BRATIO4A025_BRATIO5B10,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A10_BRATIO3A00_BRATIO4A05_BRATIO5B00,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A10_BRATIO3A00_BRATIO4A05_BRATIO5B025,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A10_BRATIO3A00_BRATIO4A05_BRATIO5B05,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A10_BRATIO3A00_BRATIO4A05_BRATIO5B075,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A10_BRATIO3A00_BRATIO4A05_BRATIO5B10,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A10_BRATIO3A00_BRATIO4A075_BRATIO5B00,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A10_BRATIO3A00_BRATIO4A075_BRATIO5B025,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A10_BRATIO3A00_BRATIO4A075_BRATIO5B05,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A10_BRATIO3A00_BRATIO4A075_BRATIO5B075,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A10_BRATIO3A00_BRATIO4A075_BRATIO5B10,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A10_BRATIO3A00_BRATIO4A10_BRATIO5B00,0,0,1,1,0,0,1,0,1,1,3
_BRATIO1A10_BRATIO2A10_BRATIO3A00_BRATIO4A10_BRATIO5B025,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A10_BRATIO3A00_BRATIO4A10_BRATIO5B05,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A10_BRATIO3A00_BRATIO4A10_BRATIO5B075,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A10_BRATIO3A00_BRATIO4A10_BRATIO5B10,0,0,1,1,0,0,1,0,1,1,3
_BRATIO1A10_BRATIO2A10_BRATIO3A025_BRATIO4A00_BRATIO5B00,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A10_BRATIO3A025_BRATIO4A00_BRATIO5B025,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A10_BRATIO3A025_BRATIO4A00_BRATIO5B05,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A10_BRATIO3A025_BRATIO4A00_BRATIO5B075,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A10_BRATIO3A025_BRATIO4A00_BRATIO5B10,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A10_BRATIO3A025_BRATIO4A025_BRATIO5B00,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A10_BRATIO3A025_BRATIO4A025_BRATIO5B025,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A10_BRATIO3A025_BRATIO4A025_BRATIO5B05,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A10_BRATIO3A025_BRATIO4A025_BRATIO5B075,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A10_BRATIO3A025_BRATIO4A025_BRATIO5B10,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A10_BRATIO3A025_BRATIO4A05_BRATIO5B00,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A10_BRATIO3A025_BRATIO4A05_BRATIO5B025,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A10_BRATIO3A025_BRATIO4A05_BRATIO5B05,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A10_BRATIO3A025_BRATIO4A05_BRATIO5B075,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A10_BRATIO3A025_BRATIO4A05_BRATIO5B10,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A10_BRATIO3A025_BRATIO4A075_BRATIO5B00,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A10_BRATIO3A025_BRATIO4A075_BRATIO5B025,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A10_BRATIO3A025_BRATIO4A075_BRATIO5B05,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A10_BRATIO3A025_BRATIO4A075_BRATIO5B075,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A10_BRATIO3A025_BRATIO4A075_BRATIO5B10,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A10_BRATIO3A025_BRATIO4A10_BRATIO5B00,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A10_BRATIO3A025_BRATIO4A10_BRATIO5B025,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A10_BRATIO3A025_BRATIO4A10_BRATIO5B05,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A10_BRATIO3A025_BRATIO4A10_BRATIO5B075,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A10_BRATIO3A025_BRATIO4A10_BRATIO5B10,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A10_BRATIO3A05_BRATIO4A00_BRATIO5B00,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A10_BRATIO3A05_BRATIO4A00_BRATIO5B025,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A10_BRATIO3A05_BRATIO4A00_BRATIO5B05,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A10_BRATIO3A05_BRATIO4A00_BRATIO5B075,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A10_BRATIO3A05_BRATIO4A00_BRATIO5B10,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A10_BRATIO3A05_BRATIO4A025_BRATIO5B00,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A10_BRATIO3A05_BRATIO4A025_BRATIO5B025,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A10_BRATIO3A05_BRATIO4A025_BRATIO5B05,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A10_BRATIO3A05_BRATIO4A025_BRATIO5B075,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A10_BRATIO3A05_BRATIO4A025_BRATIO5B10,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A10_BRATIO3A05_BRATIO4A05_BRATIO5B00,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A10_BRATIO3A05_BRATIO4A05_BRATIO5B025,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A10_BRATIO3A05_BRATIO4A05_BRATIO5B05,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A10_BRATIO3A05_BRATIO4A05_BRATIO5B075,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A10_BRATIO3A05_BRATIO4A05_BRATIO5B10,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A10_BRATIO3A05_BRATIO4A075_BRATIO5B00,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A10_BRATIO3A05_BRATIO4A075_BRATIO5B025,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A10_BRATIO3A05_BRATIO4A075_BRATIO5B05,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A10_BRATIO3A05_BRATIO4A075_BRATIO5B075,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A10_BRATIO3A05_BRATIO4A075_BRATIO5B10,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A10_BRATIO3A05_BRATIO4A10_BRATIO5B00,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A10_BRATIO3A05_BRATIO4A10_BRATIO5B025,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A10_BRATIO3A05_BRATIO4A10_BRATIO5B05,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A10_BRATIO3A05_BRATIO4A10_BRATIO5B075,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A10_BRATIO3A05_BRATIO4A10_BRATIO5B10,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A10_BRATIO3A075_BRATIO4A00_BRATIO5B00,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A10_BRATIO3A075_BRATIO4A00_BRATIO5B025,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A10_BRATIO3A075_BRATIO4A00_BRATIO5B05,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A10_BRATIO3A075_BRATIO4A00_BRATIO5B075,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A10_BRATIO3A075_BRATIO4A00_BRATIO5B10,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A10_BRATIO3A075_BRATIO4A025_BRATIO5B00,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A10_BRATIO3A075_BRATIO4A025_BRATIO5B025,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A10_BRATIO3A075_BRATIO4A025_BRATIO5B05,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A10_BRATIO3A075_BRATIO4A025_BRATIO5B075,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A10_BRATIO3A075_BRATIO4A025_BRATIO5B10,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A10_BRATIO3A075_BRATIO4A05_BRATIO5B00,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A10_BRATIO3A075_BRATIO4A05_BRATIO5B025,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A10_BRATIO3A075_BRATIO4A05_BRATIO5B05,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A10_BRATIO3A075_BRATIO4A05_BRATIO5B075,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A10_BRATIO3A075_BRATIO4A05_BRATIO5B10,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A10_BRATIO3A075_BRATIO4A075_BRATIO5B00,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A10_BRATIO3A075_BRATIO4A075_BRATIO5B025,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A10_BRATIO3A075_BRATIO4A075_BRATIO5B05,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A10_BRATIO3A075_BRATIO4A075_BRATIO5B075,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A10_BRATIO3A075_BRATIO4A075_BRATIO5B10,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A10_BRATIO3A075_BRATIO4A10_BRATIO5B00,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A10_BRATIO3A075_BRATIO4A10_BRATIO5B025,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A10_BRATIO3A075_BRATIO4A10_BRATIO5B05,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A10_BRATIO3A075_BRATIO4A10_BRATIO5B075,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A10_BRATIO3A075_BRATIO4A10_BRATIO5B10,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A10_BRATIO3A10_BRATIO4A00_BRATIO5B00,0,0,1,1,0,0,1,0,1,1,3
_BRATIO1A10_BRATIO2A10_BRATIO3A10_BRATIO4A00_BRATIO5B025,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A10_BRATIO3A10_BRATIO4A00_BRATIO5B05,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A10_BRATIO3A10_BRATIO4A00_BRATIO5B075,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A10_BRATIO3A10_BRATIO4A00_BRATIO5B10,0,0,1,1,0,0,1,0,1,1,3
_BRATIO1A10_BRATIO2A10_BRATIO3A10_BRATIO4A025_BRATIO5B00,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A10_BRATIO3A10_BRATIO4A025_BRATIO5B025,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A10_BRATIO3A10_BRATIO4A025_BRATIO5B05,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A10_BRATIO3A10_BRATIO4A025_BRATIO5B075,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A10_BRATIO3A10_BRATIO4A025_BRATIO5B10,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A10_BRATIO3A10_BRATIO4A05_BRATIO5B00,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A10_BRATIO3A10_BRATIO4A05_BRATIO5B025,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A10_BRATIO3A10_BRATIO4A05_BRATIO5B05,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A10_BRATIO3A10_BRATIO4A05_BRATIO5B075,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A10_BRATIO3A10_BRATIO4A05_BRATIO5B10,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A10_BRATIO3A10_BRATIO4A075_BRATIO5B00,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A10_BRATIO3A10_BRATIO4A075_BRATIO5B025,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A10_BRATIO3A10_BRATIO4A075_BRATIO5B05,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A10_BRATIO3A10_BRATIO4A075_BRATIO5B075,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A10_BRATIO3A10_BRATIO4A075_BRATIO5B10,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A10_BRATIO3A10_BRATIO4A10_BRATIO5B00,0,0,1,1,0,0,1,0,1,1,3
_BRATIO1A10_BRATIO2A10_BRATIO3A10_BRATIO4A10_BRATIO5B025,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A10_BRATIO3A10_BRATIO4A10_BRATIO5B05,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A10_BRATIO3A10_BRATIO4A10_BRATIO5B075,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A10_BRATIO3A10_BRATIO4A10_BRATIO5B10,0,0,1,1,0,0,1,0,1,1,3


==> graph/staticAnalysis-sweepBranch/sp1-mv3.csv <==
Test Name, Trans,Comp Int, Memory Coalescing, Branch Divergence, Control Density, Floating Point Mult, Kernel Size, Critical Path, SpeedUp
_BRATIO1A00_BRATIO2A00_BRATIO3A00_BRATIO4A00_BRATIO5B00,0,0,0,1,0,0,1,0,1,1,3
_BRATIO1A00_BRATIO2A00_BRATIO3A00_BRATIO4A00_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A00_BRATIO3A00_BRATIO4A00_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A00_BRATIO3A00_BRATIO4A00_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A00_BRATIO3A00_BRATIO4A00_BRATIO5B10,0,0,0,1,0,0,1,0,1,1,3
_BRATIO1A00_BRATIO2A00_BRATIO3A00_BRATIO4A025_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A00_BRATIO3A00_BRATIO4A025_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A00_BRATIO3A00_BRATIO4A025_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A00_BRATIO3A00_BRATIO4A025_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A00_BRATIO3A00_BRATIO4A025_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A00_BRATIO3A00_BRATIO4A05_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A00_BRATIO3A00_BRATIO4A05_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A00_BRATIO3A00_BRATIO4A05_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A00_BRATIO3A00_BRATIO4A05_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A00_BRATIO3A00_BRATIO4A05_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A00_BRATIO3A00_BRATIO4A075_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A00_BRATIO3A00_BRATIO4A075_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A00_BRATIO3A00_BRATIO4A075_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A00_BRATIO3A00_BRATIO4A075_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A00_BRATIO3A00_BRATIO4A075_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A00_BRATIO3A00_BRATIO4A10_BRATIO5B00,0,0,0,1,0,0,1,0,1,1,3
_BRATIO1A00_BRATIO2A00_BRATIO3A00_BRATIO4A10_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A00_BRATIO3A00_BRATIO4A10_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A00_BRATIO3A00_BRATIO4A10_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A00_BRATIO3A00_BRATIO4A10_BRATIO5B10,0,0,0,1,0,0,1,0,1,1,3
_BRATIO1A00_BRATIO2A00_BRATIO3A025_BRATIO4A00_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A00_BRATIO3A025_BRATIO4A00_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A00_BRATIO3A025_BRATIO4A00_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A00_BRATIO3A025_BRATIO4A00_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A00_BRATIO3A025_BRATIO4A00_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A00_BRATIO3A025_BRATIO4A025_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A00_BRATIO3A025_BRATIO4A025_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A00_BRATIO3A025_BRATIO4A025_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A00_BRATIO3A025_BRATIO4A025_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A00_BRATIO3A025_BRATIO4A025_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A00_BRATIO3A025_BRATIO4A05_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A00_BRATIO3A025_BRATIO4A05_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A00_BRATIO3A025_BRATIO4A05_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A00_BRATIO3A025_BRATIO4A05_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A00_BRATIO3A025_BRATIO4A05_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A00_BRATIO3A025_BRATIO4A075_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A00_BRATIO3A025_BRATIO4A075_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A00_BRATIO3A025_BRATIO4A075_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A00_BRATIO3A025_BRATIO4A075_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A00_BRATIO3A025_BRATIO4A075_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A00_BRATIO3A025_BRATIO4A10_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A00_BRATIO3A025_BRATIO4A10_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A00_BRATIO3A025_BRATIO4A10_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A00_BRATIO3A025_BRATIO4A10_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A00_BRATIO3A025_BRATIO4A10_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A00_BRATIO3A05_BRATIO4A00_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A00_BRATIO3A05_BRATIO4A00_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A00_BRATIO3A05_BRATIO4A00_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A00_BRATIO3A05_BRATIO4A00_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A00_BRATIO3A05_BRATIO4A00_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A00_BRATIO3A05_BRATIO4A025_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A00_BRATIO3A05_BRATIO4A025_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A00_BRATIO3A05_BRATIO4A025_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A00_BRATIO3A05_BRATIO4A025_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A00_BRATIO3A05_BRATIO4A025_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A00_BRATIO3A05_BRATIO4A05_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A00_BRATIO3A05_BRATIO4A05_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A00_BRATIO3A05_BRATIO4A05_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A00_BRATIO3A05_BRATIO4A05_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A00_BRATIO3A05_BRATIO4A05_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A00_BRATIO3A05_BRATIO4A075_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A00_BRATIO3A05_BRATIO4A075_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A00_BRATIO3A05_BRATIO4A075_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A00_BRATIO3A05_BRATIO4A075_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A00_BRATIO3A05_BRATIO4A075_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A00_BRATIO3A05_BRATIO4A10_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A00_BRATIO3A05_BRATIO4A10_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A00_BRATIO3A05_BRATIO4A10_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A00_BRATIO3A05_BRATIO4A10_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A00_BRATIO3A05_BRATIO4A10_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A00_BRATIO3A075_BRATIO4A00_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A00_BRATIO3A075_BRATIO4A00_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A00_BRATIO3A075_BRATIO4A00_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A00_BRATIO3A075_BRATIO4A00_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A00_BRATIO3A075_BRATIO4A00_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A00_BRATIO3A075_BRATIO4A025_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A00_BRATIO3A075_BRATIO4A025_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A00_BRATIO3A075_BRATIO4A025_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A00_BRATIO3A075_BRATIO4A025_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A00_BRATIO3A075_BRATIO4A025_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A00_BRATIO3A075_BRATIO4A05_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A00_BRATIO3A075_BRATIO4A05_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A00_BRATIO3A075_BRATIO4A05_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A00_BRATIO3A075_BRATIO4A05_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A00_BRATIO3A075_BRATIO4A05_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A00_BRATIO3A075_BRATIO4A075_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A00_BRATIO3A075_BRATIO4A075_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A00_BRATIO3A075_BRATIO4A075_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A00_BRATIO3A075_BRATIO4A075_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A00_BRATIO3A075_BRATIO4A075_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A00_BRATIO3A075_BRATIO4A10_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A00_BRATIO3A075_BRATIO4A10_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A00_BRATIO3A075_BRATIO4A10_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A00_BRATIO3A075_BRATIO4A10_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A00_BRATIO3A075_BRATIO4A10_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A00_BRATIO3A10_BRATIO4A00_BRATIO5B00,0,0,0,1,0,0,1,0,1,1,3
_BRATIO1A00_BRATIO2A00_BRATIO3A10_BRATIO4A00_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A00_BRATIO3A10_BRATIO4A00_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A00_BRATIO3A10_BRATIO4A00_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A00_BRATIO3A10_BRATIO4A00_BRATIO5B10,0,0,0,1,0,0,1,0,1,1,3
_BRATIO1A00_BRATIO2A00_BRATIO3A10_BRATIO4A025_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A00_BRATIO3A10_BRATIO4A025_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A00_BRATIO3A10_BRATIO4A025_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A00_BRATIO3A10_BRATIO4A025_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A00_BRATIO3A10_BRATIO4A025_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A00_BRATIO3A10_BRATIO4A05_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A00_BRATIO3A10_BRATIO4A05_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A00_BRATIO3A10_BRATIO4A05_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A00_BRATIO3A10_BRATIO4A05_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A00_BRATIO3A10_BRATIO4A05_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A00_BRATIO3A10_BRATIO4A075_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A00_BRATIO3A10_BRATIO4A075_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A00_BRATIO3A10_BRATIO4A075_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A00_BRATIO3A10_BRATIO4A075_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A00_BRATIO3A10_BRATIO4A075_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A00_BRATIO3A10_BRATIO4A10_BRATIO5B00,0,0,0,1,0,0,1,0,1,1,3
_BRATIO1A00_BRATIO2A00_BRATIO3A10_BRATIO4A10_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A00_BRATIO3A10_BRATIO4A10_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A00_BRATIO3A10_BRATIO4A10_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A00_BRATIO3A10_BRATIO4A10_BRATIO5B10,0,0,0,1,0,0,1,0,1,1,3
_BRATIO1A00_BRATIO2A025_BRATIO3A00_BRATIO4A00_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A025_BRATIO3A00_BRATIO4A00_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A025_BRATIO3A00_BRATIO4A00_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A025_BRATIO3A00_BRATIO4A00_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A025_BRATIO3A00_BRATIO4A00_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A025_BRATIO3A00_BRATIO4A025_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A025_BRATIO3A00_BRATIO4A025_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A025_BRATIO3A00_BRATIO4A025_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A025_BRATIO3A00_BRATIO4A025_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A025_BRATIO3A00_BRATIO4A025_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A025_BRATIO3A00_BRATIO4A05_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A025_BRATIO3A00_BRATIO4A05_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A025_BRATIO3A00_BRATIO4A05_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A025_BRATIO3A00_BRATIO4A05_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A025_BRATIO3A00_BRATIO4A05_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A025_BRATIO3A00_BRATIO4A075_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A025_BRATIO3A00_BRATIO4A075_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A025_BRATIO3A00_BRATIO4A075_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A025_BRATIO3A00_BRATIO4A075_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A025_BRATIO3A00_BRATIO4A075_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A025_BRATIO3A00_BRATIO4A10_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A025_BRATIO3A00_BRATIO4A10_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A025_BRATIO3A00_BRATIO4A10_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A025_BRATIO3A00_BRATIO4A10_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A025_BRATIO3A00_BRATIO4A10_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A025_BRATIO3A025_BRATIO4A00_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A025_BRATIO3A025_BRATIO4A00_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A025_BRATIO3A025_BRATIO4A00_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A025_BRATIO3A025_BRATIO4A00_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A025_BRATIO3A025_BRATIO4A00_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A025_BRATIO3A025_BRATIO4A025_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A025_BRATIO3A025_BRATIO4A025_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A025_BRATIO3A025_BRATIO4A025_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A025_BRATIO3A025_BRATIO4A025_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A025_BRATIO3A025_BRATIO4A025_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A025_BRATIO3A025_BRATIO4A05_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A025_BRATIO3A025_BRATIO4A05_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A025_BRATIO3A025_BRATIO4A05_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A025_BRATIO3A025_BRATIO4A05_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A025_BRATIO3A025_BRATIO4A05_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A025_BRATIO3A025_BRATIO4A075_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A025_BRATIO3A025_BRATIO4A075_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A025_BRATIO3A025_BRATIO4A075_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A025_BRATIO3A025_BRATIO4A075_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A025_BRATIO3A025_BRATIO4A075_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A025_BRATIO3A025_BRATIO4A10_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A025_BRATIO3A025_BRATIO4A10_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A025_BRATIO3A025_BRATIO4A10_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A025_BRATIO3A025_BRATIO4A10_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A025_BRATIO3A025_BRATIO4A10_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A025_BRATIO3A05_BRATIO4A00_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A025_BRATIO3A05_BRATIO4A00_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A025_BRATIO3A05_BRATIO4A00_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A025_BRATIO3A05_BRATIO4A00_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A025_BRATIO3A05_BRATIO4A00_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A025_BRATIO3A05_BRATIO4A025_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A025_BRATIO3A05_BRATIO4A025_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A025_BRATIO3A05_BRATIO4A025_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A025_BRATIO3A05_BRATIO4A025_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A025_BRATIO3A05_BRATIO4A025_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A025_BRATIO3A05_BRATIO4A05_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A025_BRATIO3A05_BRATIO4A05_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A025_BRATIO3A05_BRATIO4A05_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A025_BRATIO3A05_BRATIO4A05_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A025_BRATIO3A05_BRATIO4A05_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A025_BRATIO3A05_BRATIO4A075_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A025_BRATIO3A05_BRATIO4A075_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A025_BRATIO3A05_BRATIO4A075_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A025_BRATIO3A05_BRATIO4A075_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A025_BRATIO3A05_BRATIO4A075_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A025_BRATIO3A05_BRATIO4A10_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A025_BRATIO3A05_BRATIO4A10_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A025_BRATIO3A05_BRATIO4A10_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A025_BRATIO3A05_BRATIO4A10_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A025_BRATIO3A05_BRATIO4A10_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A025_BRATIO3A075_BRATIO4A00_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A025_BRATIO3A075_BRATIO4A00_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A025_BRATIO3A075_BRATIO4A00_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A025_BRATIO3A075_BRATIO4A00_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A025_BRATIO3A075_BRATIO4A00_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A025_BRATIO3A075_BRATIO4A025_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A025_BRATIO3A075_BRATIO4A025_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A025_BRATIO3A075_BRATIO4A025_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A025_BRATIO3A075_BRATIO4A025_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A025_BRATIO3A075_BRATIO4A025_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A025_BRATIO3A075_BRATIO4A05_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A025_BRATIO3A075_BRATIO4A05_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A025_BRATIO3A075_BRATIO4A05_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A025_BRATIO3A075_BRATIO4A05_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A025_BRATIO3A075_BRATIO4A05_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A025_BRATIO3A075_BRATIO4A075_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A025_BRATIO3A075_BRATIO4A075_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A025_BRATIO3A075_BRATIO4A075_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A025_BRATIO3A075_BRATIO4A075_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A025_BRATIO3A075_BRATIO4A075_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A025_BRATIO3A075_BRATIO4A10_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A025_BRATIO3A075_BRATIO4A10_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A025_BRATIO3A075_BRATIO4A10_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A025_BRATIO3A075_BRATIO4A10_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A025_BRATIO3A075_BRATIO4A10_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A025_BRATIO3A10_BRATIO4A00_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A025_BRATIO3A10_BRATIO4A00_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A025_BRATIO3A10_BRATIO4A00_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A025_BRATIO3A10_BRATIO4A00_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A025_BRATIO3A10_BRATIO4A00_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A025_BRATIO3A10_BRATIO4A025_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A025_BRATIO3A10_BRATIO4A025_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A025_BRATIO3A10_BRATIO4A025_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A025_BRATIO3A10_BRATIO4A025_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A025_BRATIO3A10_BRATIO4A025_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A025_BRATIO3A10_BRATIO4A05_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A025_BRATIO3A10_BRATIO4A05_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A025_BRATIO3A10_BRATIO4A05_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A025_BRATIO3A10_BRATIO4A05_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A025_BRATIO3A10_BRATIO4A05_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A025_BRATIO3A10_BRATIO4A075_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A025_BRATIO3A10_BRATIO4A075_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A025_BRATIO3A10_BRATIO4A075_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A025_BRATIO3A10_BRATIO4A075_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A025_BRATIO3A10_BRATIO4A075_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A025_BRATIO3A10_BRATIO4A10_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A025_BRATIO3A10_BRATIO4A10_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A025_BRATIO3A10_BRATIO4A10_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A025_BRATIO3A10_BRATIO4A10_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A025_BRATIO3A10_BRATIO4A10_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A05_BRATIO3A00_BRATIO4A00_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A05_BRATIO3A00_BRATIO4A00_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A05_BRATIO3A00_BRATIO4A00_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A05_BRATIO3A00_BRATIO4A00_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A05_BRATIO3A00_BRATIO4A00_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A05_BRATIO3A00_BRATIO4A025_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A05_BRATIO3A00_BRATIO4A025_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A05_BRATIO3A00_BRATIO4A025_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A05_BRATIO3A00_BRATIO4A025_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A05_BRATIO3A00_BRATIO4A025_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A05_BRATIO3A00_BRATIO4A05_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A05_BRATIO3A00_BRATIO4A05_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A05_BRATIO3A00_BRATIO4A05_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A05_BRATIO3A00_BRATIO4A05_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A05_BRATIO3A00_BRATIO4A05_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A05_BRATIO3A00_BRATIO4A075_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A05_BRATIO3A00_BRATIO4A075_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A05_BRATIO3A00_BRATIO4A075_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A05_BRATIO3A00_BRATIO4A075_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A05_BRATIO3A00_BRATIO4A075_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A05_BRATIO3A00_BRATIO4A10_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A05_BRATIO3A00_BRATIO4A10_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A05_BRATIO3A00_BRATIO4A10_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A05_BRATIO3A00_BRATIO4A10_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A05_BRATIO3A00_BRATIO4A10_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A05_BRATIO3A025_BRATIO4A00_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A05_BRATIO3A025_BRATIO4A00_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A05_BRATIO3A025_BRATIO4A00_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A05_BRATIO3A025_BRATIO4A00_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A05_BRATIO3A025_BRATIO4A00_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A05_BRATIO3A025_BRATIO4A025_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A05_BRATIO3A025_BRATIO4A025_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A05_BRATIO3A025_BRATIO4A025_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A05_BRATIO3A025_BRATIO4A025_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A05_BRATIO3A025_BRATIO4A025_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A05_BRATIO3A025_BRATIO4A05_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A05_BRATIO3A025_BRATIO4A05_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A05_BRATIO3A025_BRATIO4A05_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A05_BRATIO3A025_BRATIO4A05_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A05_BRATIO3A025_BRATIO4A05_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A05_BRATIO3A025_BRATIO4A075_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A05_BRATIO3A025_BRATIO4A075_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A05_BRATIO3A025_BRATIO4A075_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A05_BRATIO3A025_BRATIO4A075_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A05_BRATIO3A025_BRATIO4A075_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A05_BRATIO3A025_BRATIO4A10_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A05_BRATIO3A025_BRATIO4A10_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A05_BRATIO3A025_BRATIO4A10_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A05_BRATIO3A025_BRATIO4A10_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A05_BRATIO3A025_BRATIO4A10_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A05_BRATIO3A05_BRATIO4A00_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A05_BRATIO3A05_BRATIO4A00_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A05_BRATIO3A05_BRATIO4A00_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A05_BRATIO3A05_BRATIO4A00_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A05_BRATIO3A05_BRATIO4A00_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A05_BRATIO3A05_BRATIO4A025_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A05_BRATIO3A05_BRATIO4A025_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A05_BRATIO3A05_BRATIO4A025_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A05_BRATIO3A05_BRATIO4A025_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A05_BRATIO3A05_BRATIO4A025_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A05_BRATIO3A05_BRATIO4A05_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A05_BRATIO3A05_BRATIO4A05_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A05_BRATIO3A05_BRATIO4A05_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A05_BRATIO3A05_BRATIO4A05_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A05_BRATIO3A05_BRATIO4A05_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A05_BRATIO3A05_BRATIO4A075_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A05_BRATIO3A05_BRATIO4A075_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A05_BRATIO3A05_BRATIO4A075_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A05_BRATIO3A05_BRATIO4A075_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A05_BRATIO3A05_BRATIO4A075_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A05_BRATIO3A05_BRATIO4A10_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A05_BRATIO3A05_BRATIO4A10_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A05_BRATIO3A05_BRATIO4A10_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A05_BRATIO3A05_BRATIO4A10_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A05_BRATIO3A05_BRATIO4A10_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A05_BRATIO3A075_BRATIO4A00_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A05_BRATIO3A075_BRATIO4A00_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A05_BRATIO3A075_BRATIO4A00_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A05_BRATIO3A075_BRATIO4A00_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A05_BRATIO3A075_BRATIO4A00_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A05_BRATIO3A075_BRATIO4A025_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A05_BRATIO3A075_BRATIO4A025_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A05_BRATIO3A075_BRATIO4A025_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A05_BRATIO3A075_BRATIO4A025_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A05_BRATIO3A075_BRATIO4A025_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A05_BRATIO3A075_BRATIO4A05_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A05_BRATIO3A075_BRATIO4A05_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A05_BRATIO3A075_BRATIO4A05_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A05_BRATIO3A075_BRATIO4A05_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A05_BRATIO3A075_BRATIO4A05_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A05_BRATIO3A075_BRATIO4A075_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A05_BRATIO3A075_BRATIO4A075_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A05_BRATIO3A075_BRATIO4A075_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A05_BRATIO3A075_BRATIO4A075_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A05_BRATIO3A075_BRATIO4A075_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A05_BRATIO3A075_BRATIO4A10_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A05_BRATIO3A075_BRATIO4A10_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A05_BRATIO3A075_BRATIO4A10_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A05_BRATIO3A075_BRATIO4A10_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A05_BRATIO3A075_BRATIO4A10_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A05_BRATIO3A10_BRATIO4A00_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A05_BRATIO3A10_BRATIO4A00_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A05_BRATIO3A10_BRATIO4A00_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A05_BRATIO3A10_BRATIO4A00_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A05_BRATIO3A10_BRATIO4A00_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A05_BRATIO3A10_BRATIO4A025_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A05_BRATIO3A10_BRATIO4A025_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A05_BRATIO3A10_BRATIO4A025_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A05_BRATIO3A10_BRATIO4A025_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A05_BRATIO3A10_BRATIO4A025_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A05_BRATIO3A10_BRATIO4A05_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A05_BRATIO3A10_BRATIO4A05_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A05_BRATIO3A10_BRATIO4A05_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A05_BRATIO3A10_BRATIO4A05_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A05_BRATIO3A10_BRATIO4A05_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A05_BRATIO3A10_BRATIO4A075_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A05_BRATIO3A10_BRATIO4A075_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A05_BRATIO3A10_BRATIO4A075_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A05_BRATIO3A10_BRATIO4A075_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A05_BRATIO3A10_BRATIO4A075_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A05_BRATIO3A10_BRATIO4A10_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A05_BRATIO3A10_BRATIO4A10_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A05_BRATIO3A10_BRATIO4A10_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A05_BRATIO3A10_BRATIO4A10_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A05_BRATIO3A10_BRATIO4A10_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A075_BRATIO3A00_BRATIO4A00_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A075_BRATIO3A00_BRATIO4A00_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A075_BRATIO3A00_BRATIO4A00_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A075_BRATIO3A00_BRATIO4A00_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A075_BRATIO3A00_BRATIO4A00_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A075_BRATIO3A00_BRATIO4A025_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A075_BRATIO3A00_BRATIO4A025_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A075_BRATIO3A00_BRATIO4A025_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A075_BRATIO3A00_BRATIO4A025_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A075_BRATIO3A00_BRATIO4A025_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A075_BRATIO3A00_BRATIO4A05_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A075_BRATIO3A00_BRATIO4A05_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A075_BRATIO3A00_BRATIO4A05_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A075_BRATIO3A00_BRATIO4A05_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A075_BRATIO3A00_BRATIO4A05_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A075_BRATIO3A00_BRATIO4A075_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A075_BRATIO3A00_BRATIO4A075_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A075_BRATIO3A00_BRATIO4A075_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A075_BRATIO3A00_BRATIO4A075_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A075_BRATIO3A00_BRATIO4A075_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A075_BRATIO3A00_BRATIO4A10_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A075_BRATIO3A00_BRATIO4A10_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A075_BRATIO3A00_BRATIO4A10_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A075_BRATIO3A00_BRATIO4A10_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A075_BRATIO3A00_BRATIO4A10_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A075_BRATIO3A025_BRATIO4A00_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A075_BRATIO3A025_BRATIO4A00_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A075_BRATIO3A025_BRATIO4A00_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A075_BRATIO3A025_BRATIO4A00_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A075_BRATIO3A025_BRATIO4A00_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A075_BRATIO3A025_BRATIO4A025_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A075_BRATIO3A025_BRATIO4A025_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A075_BRATIO3A025_BRATIO4A025_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A075_BRATIO3A025_BRATIO4A025_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A075_BRATIO3A025_BRATIO4A025_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A075_BRATIO3A025_BRATIO4A05_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A075_BRATIO3A025_BRATIO4A05_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A075_BRATIO3A025_BRATIO4A05_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A075_BRATIO3A025_BRATIO4A05_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A075_BRATIO3A025_BRATIO4A05_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A075_BRATIO3A025_BRATIO4A075_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A075_BRATIO3A025_BRATIO4A075_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A075_BRATIO3A025_BRATIO4A075_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A075_BRATIO3A025_BRATIO4A075_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A075_BRATIO3A025_BRATIO4A075_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A075_BRATIO3A025_BRATIO4A10_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A075_BRATIO3A025_BRATIO4A10_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A075_BRATIO3A025_BRATIO4A10_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A075_BRATIO3A025_BRATIO4A10_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A075_BRATIO3A025_BRATIO4A10_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A075_BRATIO3A05_BRATIO4A00_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A075_BRATIO3A05_BRATIO4A00_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A075_BRATIO3A05_BRATIO4A00_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A075_BRATIO3A05_BRATIO4A00_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A075_BRATIO3A05_BRATIO4A00_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A075_BRATIO3A05_BRATIO4A025_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A075_BRATIO3A05_BRATIO4A025_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A075_BRATIO3A05_BRATIO4A025_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A075_BRATIO3A05_BRATIO4A025_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A075_BRATIO3A05_BRATIO4A025_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A075_BRATIO3A05_BRATIO4A05_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A075_BRATIO3A05_BRATIO4A05_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A075_BRATIO3A05_BRATIO4A05_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A075_BRATIO3A05_BRATIO4A05_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A075_BRATIO3A05_BRATIO4A05_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A075_BRATIO3A05_BRATIO4A075_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A075_BRATIO3A05_BRATIO4A075_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A075_BRATIO3A05_BRATIO4A075_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A075_BRATIO3A05_BRATIO4A075_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A075_BRATIO3A05_BRATIO4A075_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A075_BRATIO3A05_BRATIO4A10_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A075_BRATIO3A05_BRATIO4A10_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A075_BRATIO3A05_BRATIO4A10_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A075_BRATIO3A05_BRATIO4A10_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A075_BRATIO3A05_BRATIO4A10_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A075_BRATIO3A075_BRATIO4A00_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A075_BRATIO3A075_BRATIO4A00_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A075_BRATIO3A075_BRATIO4A00_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A075_BRATIO3A075_BRATIO4A00_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A075_BRATIO3A075_BRATIO4A00_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A075_BRATIO3A075_BRATIO4A025_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A075_BRATIO3A075_BRATIO4A025_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A075_BRATIO3A075_BRATIO4A025_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A075_BRATIO3A075_BRATIO4A025_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A075_BRATIO3A075_BRATIO4A025_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A075_BRATIO3A075_BRATIO4A05_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A075_BRATIO3A075_BRATIO4A05_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A075_BRATIO3A075_BRATIO4A05_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A075_BRATIO3A075_BRATIO4A05_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A075_BRATIO3A075_BRATIO4A05_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A075_BRATIO3A075_BRATIO4A075_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A075_BRATIO3A075_BRATIO4A075_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A075_BRATIO3A075_BRATIO4A075_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A075_BRATIO3A075_BRATIO4A075_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A075_BRATIO3A075_BRATIO4A075_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A075_BRATIO3A075_BRATIO4A10_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A075_BRATIO3A075_BRATIO4A10_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A075_BRATIO3A075_BRATIO4A10_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A075_BRATIO3A075_BRATIO4A10_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A075_BRATIO3A075_BRATIO4A10_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A075_BRATIO3A10_BRATIO4A00_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A075_BRATIO3A10_BRATIO4A00_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A075_BRATIO3A10_BRATIO4A00_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A075_BRATIO3A10_BRATIO4A00_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A075_BRATIO3A10_BRATIO4A00_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A075_BRATIO3A10_BRATIO4A025_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A075_BRATIO3A10_BRATIO4A025_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A075_BRATIO3A10_BRATIO4A025_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A075_BRATIO3A10_BRATIO4A025_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A075_BRATIO3A10_BRATIO4A025_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A075_BRATIO3A10_BRATIO4A05_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A075_BRATIO3A10_BRATIO4A05_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A075_BRATIO3A10_BRATIO4A05_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A075_BRATIO3A10_BRATIO4A05_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A075_BRATIO3A10_BRATIO4A05_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A075_BRATIO3A10_BRATIO4A075_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A075_BRATIO3A10_BRATIO4A075_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A075_BRATIO3A10_BRATIO4A075_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A075_BRATIO3A10_BRATIO4A075_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A075_BRATIO3A10_BRATIO4A075_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A075_BRATIO3A10_BRATIO4A10_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A075_BRATIO3A10_BRATIO4A10_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A075_BRATIO3A10_BRATIO4A10_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A075_BRATIO3A10_BRATIO4A10_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A075_BRATIO3A10_BRATIO4A10_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A10_BRATIO3A00_BRATIO4A00_BRATIO5B00,0,0,0,1,0,0,1,0,1,1,3
_BRATIO1A00_BRATIO2A10_BRATIO3A00_BRATIO4A00_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A10_BRATIO3A00_BRATIO4A00_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A10_BRATIO3A00_BRATIO4A00_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A10_BRATIO3A00_BRATIO4A00_BRATIO5B10,0,0,0,1,0,0,1,0,1,1,3
_BRATIO1A00_BRATIO2A10_BRATIO3A00_BRATIO4A025_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A10_BRATIO3A00_BRATIO4A025_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A10_BRATIO3A00_BRATIO4A025_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A10_BRATIO3A00_BRATIO4A025_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A10_BRATIO3A00_BRATIO4A025_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A10_BRATIO3A00_BRATIO4A05_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A10_BRATIO3A00_BRATIO4A05_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A10_BRATIO3A00_BRATIO4A05_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A10_BRATIO3A00_BRATIO4A05_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A10_BRATIO3A00_BRATIO4A05_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A10_BRATIO3A00_BRATIO4A075_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A10_BRATIO3A00_BRATIO4A075_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A10_BRATIO3A00_BRATIO4A075_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A10_BRATIO3A00_BRATIO4A075_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A10_BRATIO3A00_BRATIO4A075_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A10_BRATIO3A00_BRATIO4A10_BRATIO5B00,0,0,0,1,0,0,1,0,1,1,3
_BRATIO1A00_BRATIO2A10_BRATIO3A00_BRATIO4A10_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A10_BRATIO3A00_BRATIO4A10_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A10_BRATIO3A00_BRATIO4A10_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A10_BRATIO3A00_BRATIO4A10_BRATIO5B10,0,0,0,1,0,0,1,0,1,1,3
_BRATIO1A00_BRATIO2A10_BRATIO3A025_BRATIO4A00_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A10_BRATIO3A025_BRATIO4A00_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A10_BRATIO3A025_BRATIO4A00_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A10_BRATIO3A025_BRATIO4A00_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A10_BRATIO3A025_BRATIO4A00_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A10_BRATIO3A025_BRATIO4A025_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A10_BRATIO3A025_BRATIO4A025_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A10_BRATIO3A025_BRATIO4A025_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A10_BRATIO3A025_BRATIO4A025_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A10_BRATIO3A025_BRATIO4A025_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A10_BRATIO3A025_BRATIO4A05_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A10_BRATIO3A025_BRATIO4A05_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A10_BRATIO3A025_BRATIO4A05_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A10_BRATIO3A025_BRATIO4A05_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A10_BRATIO3A025_BRATIO4A05_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A10_BRATIO3A025_BRATIO4A075_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A10_BRATIO3A025_BRATIO4A075_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A10_BRATIO3A025_BRATIO4A075_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A10_BRATIO3A025_BRATIO4A075_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A10_BRATIO3A025_BRATIO4A075_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A10_BRATIO3A025_BRATIO4A10_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A10_BRATIO3A025_BRATIO4A10_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A10_BRATIO3A025_BRATIO4A10_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A10_BRATIO3A025_BRATIO4A10_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A10_BRATIO3A025_BRATIO4A10_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A10_BRATIO3A05_BRATIO4A00_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A10_BRATIO3A05_BRATIO4A00_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A10_BRATIO3A05_BRATIO4A00_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A10_BRATIO3A05_BRATIO4A00_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A10_BRATIO3A05_BRATIO4A00_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A10_BRATIO3A05_BRATIO4A025_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A10_BRATIO3A05_BRATIO4A025_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A10_BRATIO3A05_BRATIO4A025_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A10_BRATIO3A05_BRATIO4A025_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A10_BRATIO3A05_BRATIO4A025_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A10_BRATIO3A05_BRATIO4A05_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A10_BRATIO3A05_BRATIO4A05_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A10_BRATIO3A05_BRATIO4A05_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A10_BRATIO3A05_BRATIO4A05_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A10_BRATIO3A05_BRATIO4A05_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A10_BRATIO3A05_BRATIO4A075_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A10_BRATIO3A05_BRATIO4A075_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A10_BRATIO3A05_BRATIO4A075_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A10_BRATIO3A05_BRATIO4A075_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A10_BRATIO3A05_BRATIO4A075_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A10_BRATIO3A05_BRATIO4A10_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A10_BRATIO3A05_BRATIO4A10_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A10_BRATIO3A05_BRATIO4A10_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A10_BRATIO3A05_BRATIO4A10_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A10_BRATIO3A05_BRATIO4A10_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A10_BRATIO3A075_BRATIO4A00_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A10_BRATIO3A075_BRATIO4A00_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A10_BRATIO3A075_BRATIO4A00_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A10_BRATIO3A075_BRATIO4A00_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A10_BRATIO3A075_BRATIO4A00_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A10_BRATIO3A075_BRATIO4A025_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A10_BRATIO3A075_BRATIO4A025_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A10_BRATIO3A075_BRATIO4A025_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A10_BRATIO3A075_BRATIO4A025_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A10_BRATIO3A075_BRATIO4A025_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A10_BRATIO3A075_BRATIO4A05_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A10_BRATIO3A075_BRATIO4A05_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A10_BRATIO3A075_BRATIO4A05_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A10_BRATIO3A075_BRATIO4A05_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A10_BRATIO3A075_BRATIO4A05_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A10_BRATIO3A075_BRATIO4A075_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A10_BRATIO3A075_BRATIO4A075_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A10_BRATIO3A075_BRATIO4A075_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A10_BRATIO3A075_BRATIO4A075_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A10_BRATIO3A075_BRATIO4A075_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A10_BRATIO3A075_BRATIO4A10_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A10_BRATIO3A075_BRATIO4A10_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A10_BRATIO3A075_BRATIO4A10_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A10_BRATIO3A075_BRATIO4A10_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A10_BRATIO3A075_BRATIO4A10_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A10_BRATIO3A10_BRATIO4A00_BRATIO5B00,0,0,0,1,0,0,1,0,1,1,3
_BRATIO1A00_BRATIO2A10_BRATIO3A10_BRATIO4A00_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A10_BRATIO3A10_BRATIO4A00_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A10_BRATIO3A10_BRATIO4A00_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A10_BRATIO3A10_BRATIO4A00_BRATIO5B10,0,0,0,1,0,0,1,0,1,1,3
_BRATIO1A00_BRATIO2A10_BRATIO3A10_BRATIO4A025_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A10_BRATIO3A10_BRATIO4A025_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A10_BRATIO3A10_BRATIO4A025_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A10_BRATIO3A10_BRATIO4A025_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A10_BRATIO3A10_BRATIO4A025_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A10_BRATIO3A10_BRATIO4A05_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A10_BRATIO3A10_BRATIO4A05_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A10_BRATIO3A10_BRATIO4A05_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A10_BRATIO3A10_BRATIO4A05_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A10_BRATIO3A10_BRATIO4A05_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A10_BRATIO3A10_BRATIO4A075_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A10_BRATIO3A10_BRATIO4A075_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A10_BRATIO3A10_BRATIO4A075_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A10_BRATIO3A10_BRATIO4A075_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A10_BRATIO3A10_BRATIO4A075_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A10_BRATIO3A10_BRATIO4A10_BRATIO5B00,0,0,0,1,0,0,1,0,1,1,3
_BRATIO1A00_BRATIO2A10_BRATIO3A10_BRATIO4A10_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A10_BRATIO3A10_BRATIO4A10_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A10_BRATIO3A10_BRATIO4A10_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A10_BRATIO3A10_BRATIO4A10_BRATIO5B10,0,0,0,1,0,0,1,0,1,1,3
_BRATIO1A025_BRATIO2A00_BRATIO3A00_BRATIO4A00_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A00_BRATIO3A00_BRATIO4A00_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A00_BRATIO3A00_BRATIO4A00_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A00_BRATIO3A00_BRATIO4A00_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A00_BRATIO3A00_BRATIO4A00_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A00_BRATIO3A00_BRATIO4A025_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A00_BRATIO3A00_BRATIO4A025_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A00_BRATIO3A00_BRATIO4A025_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A00_BRATIO3A00_BRATIO4A025_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A00_BRATIO3A00_BRATIO4A025_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A00_BRATIO3A00_BRATIO4A05_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A00_BRATIO3A00_BRATIO4A05_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A00_BRATIO3A00_BRATIO4A05_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A00_BRATIO3A00_BRATIO4A05_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A00_BRATIO3A00_BRATIO4A05_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A00_BRATIO3A00_BRATIO4A075_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A00_BRATIO3A00_BRATIO4A075_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A00_BRATIO3A00_BRATIO4A075_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A00_BRATIO3A00_BRATIO4A075_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A00_BRATIO3A00_BRATIO4A075_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A00_BRATIO3A00_BRATIO4A10_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A00_BRATIO3A00_BRATIO4A10_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A00_BRATIO3A00_BRATIO4A10_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A00_BRATIO3A00_BRATIO4A10_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A00_BRATIO3A00_BRATIO4A10_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A00_BRATIO3A025_BRATIO4A00_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A00_BRATIO3A025_BRATIO4A00_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A00_BRATIO3A025_BRATIO4A00_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A00_BRATIO3A025_BRATIO4A00_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A00_BRATIO3A025_BRATIO4A00_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A00_BRATIO3A025_BRATIO4A025_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A00_BRATIO3A025_BRATIO4A025_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A00_BRATIO3A025_BRATIO4A025_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A00_BRATIO3A025_BRATIO4A025_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A00_BRATIO3A025_BRATIO4A025_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A00_BRATIO3A025_BRATIO4A05_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A00_BRATIO3A025_BRATIO4A05_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A00_BRATIO3A025_BRATIO4A05_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A00_BRATIO3A025_BRATIO4A05_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A00_BRATIO3A025_BRATIO4A05_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A00_BRATIO3A025_BRATIO4A075_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A00_BRATIO3A025_BRATIO4A075_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A00_BRATIO3A025_BRATIO4A075_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A00_BRATIO3A025_BRATIO4A075_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A00_BRATIO3A025_BRATIO4A075_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A00_BRATIO3A025_BRATIO4A10_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A00_BRATIO3A025_BRATIO4A10_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A00_BRATIO3A025_BRATIO4A10_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A00_BRATIO3A025_BRATIO4A10_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A00_BRATIO3A025_BRATIO4A10_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A00_BRATIO3A05_BRATIO4A00_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A00_BRATIO3A05_BRATIO4A00_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A00_BRATIO3A05_BRATIO4A00_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A00_BRATIO3A05_BRATIO4A00_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A00_BRATIO3A05_BRATIO4A00_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A00_BRATIO3A05_BRATIO4A025_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A00_BRATIO3A05_BRATIO4A025_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A00_BRATIO3A05_BRATIO4A025_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A00_BRATIO3A05_BRATIO4A025_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A00_BRATIO3A05_BRATIO4A025_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A00_BRATIO3A05_BRATIO4A05_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A00_BRATIO3A05_BRATIO4A05_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A00_BRATIO3A05_BRATIO4A05_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A00_BRATIO3A05_BRATIO4A05_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A00_BRATIO3A05_BRATIO4A05_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A00_BRATIO3A05_BRATIO4A075_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A00_BRATIO3A05_BRATIO4A075_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A00_BRATIO3A05_BRATIO4A075_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A00_BRATIO3A05_BRATIO4A075_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A00_BRATIO3A05_BRATIO4A075_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A00_BRATIO3A05_BRATIO4A10_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A00_BRATIO3A05_BRATIO4A10_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A00_BRATIO3A05_BRATIO4A10_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A00_BRATIO3A05_BRATIO4A10_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A00_BRATIO3A05_BRATIO4A10_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A00_BRATIO3A075_BRATIO4A00_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A00_BRATIO3A075_BRATIO4A00_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A00_BRATIO3A075_BRATIO4A00_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A00_BRATIO3A075_BRATIO4A00_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A00_BRATIO3A075_BRATIO4A00_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A00_BRATIO3A075_BRATIO4A025_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A00_BRATIO3A075_BRATIO4A025_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A00_BRATIO3A075_BRATIO4A025_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A00_BRATIO3A075_BRATIO4A025_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A00_BRATIO3A075_BRATIO4A025_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A00_BRATIO3A075_BRATIO4A05_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A00_BRATIO3A075_BRATIO4A05_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A00_BRATIO3A075_BRATIO4A05_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A00_BRATIO3A075_BRATIO4A05_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A00_BRATIO3A075_BRATIO4A05_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A00_BRATIO3A075_BRATIO4A075_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A00_BRATIO3A075_BRATIO4A075_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A00_BRATIO3A075_BRATIO4A075_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A00_BRATIO3A075_BRATIO4A075_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A00_BRATIO3A075_BRATIO4A075_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A00_BRATIO3A075_BRATIO4A10_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A00_BRATIO3A075_BRATIO4A10_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A00_BRATIO3A075_BRATIO4A10_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A00_BRATIO3A075_BRATIO4A10_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A00_BRATIO3A075_BRATIO4A10_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A00_BRATIO3A10_BRATIO4A00_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A00_BRATIO3A10_BRATIO4A00_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A00_BRATIO3A10_BRATIO4A00_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A00_BRATIO3A10_BRATIO4A00_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A00_BRATIO3A10_BRATIO4A00_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A00_BRATIO3A10_BRATIO4A025_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A00_BRATIO3A10_BRATIO4A025_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A00_BRATIO3A10_BRATIO4A025_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A00_BRATIO3A10_BRATIO4A025_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A00_BRATIO3A10_BRATIO4A025_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A00_BRATIO3A10_BRATIO4A05_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A00_BRATIO3A10_BRATIO4A05_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A00_BRATIO3A10_BRATIO4A05_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A00_BRATIO3A10_BRATIO4A05_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A00_BRATIO3A10_BRATIO4A05_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A00_BRATIO3A10_BRATIO4A075_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A00_BRATIO3A10_BRATIO4A075_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A00_BRATIO3A10_BRATIO4A075_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A00_BRATIO3A10_BRATIO4A075_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A00_BRATIO3A10_BRATIO4A075_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A00_BRATIO3A10_BRATIO4A10_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A00_BRATIO3A10_BRATIO4A10_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A00_BRATIO3A10_BRATIO4A10_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A00_BRATIO3A10_BRATIO4A10_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A00_BRATIO3A10_BRATIO4A10_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A025_BRATIO3A00_BRATIO4A00_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A025_BRATIO3A00_BRATIO4A00_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A025_BRATIO3A00_BRATIO4A00_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A025_BRATIO3A00_BRATIO4A00_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A025_BRATIO3A00_BRATIO4A00_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A025_BRATIO3A00_BRATIO4A025_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A025_BRATIO3A00_BRATIO4A025_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A025_BRATIO3A00_BRATIO4A025_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A025_BRATIO3A00_BRATIO4A025_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A025_BRATIO3A00_BRATIO4A025_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A025_BRATIO3A00_BRATIO4A05_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A025_BRATIO3A00_BRATIO4A05_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A025_BRATIO3A00_BRATIO4A05_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A025_BRATIO3A00_BRATIO4A05_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A025_BRATIO3A00_BRATIO4A05_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A025_BRATIO3A00_BRATIO4A075_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A025_BRATIO3A00_BRATIO4A075_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A025_BRATIO3A00_BRATIO4A075_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A025_BRATIO3A00_BRATIO4A075_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A025_BRATIO3A00_BRATIO4A075_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A025_BRATIO3A00_BRATIO4A10_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A025_BRATIO3A00_BRATIO4A10_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A025_BRATIO3A00_BRATIO4A10_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A025_BRATIO3A00_BRATIO4A10_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A025_BRATIO3A00_BRATIO4A10_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A025_BRATIO3A025_BRATIO4A00_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A025_BRATIO3A025_BRATIO4A00_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A025_BRATIO3A025_BRATIO4A00_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A025_BRATIO3A025_BRATIO4A00_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A025_BRATIO3A025_BRATIO4A00_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A025_BRATIO3A025_BRATIO4A025_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A025_BRATIO3A025_BRATIO4A025_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A025_BRATIO3A025_BRATIO4A025_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A025_BRATIO3A025_BRATIO4A025_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A025_BRATIO3A025_BRATIO4A025_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A025_BRATIO3A025_BRATIO4A05_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A025_BRATIO3A025_BRATIO4A05_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A025_BRATIO3A025_BRATIO4A05_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A025_BRATIO3A025_BRATIO4A05_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A025_BRATIO3A025_BRATIO4A05_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A025_BRATIO3A025_BRATIO4A075_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A025_BRATIO3A025_BRATIO4A075_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A025_BRATIO3A025_BRATIO4A075_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A025_BRATIO3A025_BRATIO4A075_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A025_BRATIO3A025_BRATIO4A075_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A025_BRATIO3A025_BRATIO4A10_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A025_BRATIO3A025_BRATIO4A10_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A025_BRATIO3A025_BRATIO4A10_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A025_BRATIO3A025_BRATIO4A10_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A025_BRATIO3A025_BRATIO4A10_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A025_BRATIO3A05_BRATIO4A00_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A025_BRATIO3A05_BRATIO4A00_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A025_BRATIO3A05_BRATIO4A00_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A025_BRATIO3A05_BRATIO4A00_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A025_BRATIO3A05_BRATIO4A00_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A025_BRATIO3A05_BRATIO4A025_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A025_BRATIO3A05_BRATIO4A025_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A025_BRATIO3A05_BRATIO4A025_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A025_BRATIO3A05_BRATIO4A025_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A025_BRATIO3A05_BRATIO4A025_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A025_BRATIO3A05_BRATIO4A05_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A025_BRATIO3A05_BRATIO4A05_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A025_BRATIO3A05_BRATIO4A05_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A025_BRATIO3A05_BRATIO4A05_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A025_BRATIO3A05_BRATIO4A05_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A025_BRATIO3A05_BRATIO4A075_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A025_BRATIO3A05_BRATIO4A075_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A025_BRATIO3A05_BRATIO4A075_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A025_BRATIO3A05_BRATIO4A075_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A025_BRATIO3A05_BRATIO4A075_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A025_BRATIO3A05_BRATIO4A10_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A025_BRATIO3A05_BRATIO4A10_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A025_BRATIO3A05_BRATIO4A10_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A025_BRATIO3A05_BRATIO4A10_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A025_BRATIO3A05_BRATIO4A10_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A025_BRATIO3A075_BRATIO4A00_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A025_BRATIO3A075_BRATIO4A00_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A025_BRATIO3A075_BRATIO4A00_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A025_BRATIO3A075_BRATIO4A00_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A025_BRATIO3A075_BRATIO4A00_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A025_BRATIO3A075_BRATIO4A025_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A025_BRATIO3A075_BRATIO4A025_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A025_BRATIO3A075_BRATIO4A025_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A025_BRATIO3A075_BRATIO4A025_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A025_BRATIO3A075_BRATIO4A025_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A025_BRATIO3A075_BRATIO4A05_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A025_BRATIO3A075_BRATIO4A05_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A025_BRATIO3A075_BRATIO4A05_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A025_BRATIO3A075_BRATIO4A05_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A025_BRATIO3A075_BRATIO4A05_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A025_BRATIO3A075_BRATIO4A075_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A025_BRATIO3A075_BRATIO4A075_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A025_BRATIO3A075_BRATIO4A075_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A025_BRATIO3A075_BRATIO4A075_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A025_BRATIO3A075_BRATIO4A075_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A025_BRATIO3A075_BRATIO4A10_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A025_BRATIO3A075_BRATIO4A10_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A025_BRATIO3A075_BRATIO4A10_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A025_BRATIO3A075_BRATIO4A10_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A025_BRATIO3A075_BRATIO4A10_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A025_BRATIO3A10_BRATIO4A00_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A025_BRATIO3A10_BRATIO4A00_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A025_BRATIO3A10_BRATIO4A00_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A025_BRATIO3A10_BRATIO4A00_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A025_BRATIO3A10_BRATIO4A00_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A025_BRATIO3A10_BRATIO4A025_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A025_BRATIO3A10_BRATIO4A025_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A025_BRATIO3A10_BRATIO4A025_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A025_BRATIO3A10_BRATIO4A025_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A025_BRATIO3A10_BRATIO4A025_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A025_BRATIO3A10_BRATIO4A05_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A025_BRATIO3A10_BRATIO4A05_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A025_BRATIO3A10_BRATIO4A05_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A025_BRATIO3A10_BRATIO4A05_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A025_BRATIO3A10_BRATIO4A05_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A025_BRATIO3A10_BRATIO4A075_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A025_BRATIO3A10_BRATIO4A075_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A025_BRATIO3A10_BRATIO4A075_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A025_BRATIO3A10_BRATIO4A075_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A025_BRATIO3A10_BRATIO4A075_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A025_BRATIO3A10_BRATIO4A10_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A025_BRATIO3A10_BRATIO4A10_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A025_BRATIO3A10_BRATIO4A10_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A025_BRATIO3A10_BRATIO4A10_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A025_BRATIO3A10_BRATIO4A10_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A05_BRATIO3A00_BRATIO4A00_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A05_BRATIO3A00_BRATIO4A00_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A05_BRATIO3A00_BRATIO4A00_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A05_BRATIO3A00_BRATIO4A00_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A05_BRATIO3A00_BRATIO4A00_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A05_BRATIO3A00_BRATIO4A025_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A05_BRATIO3A00_BRATIO4A025_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A05_BRATIO3A00_BRATIO4A025_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A05_BRATIO3A00_BRATIO4A025_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A05_BRATIO3A00_BRATIO4A025_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A05_BRATIO3A00_BRATIO4A05_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A05_BRATIO3A00_BRATIO4A05_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A05_BRATIO3A00_BRATIO4A05_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A05_BRATIO3A00_BRATIO4A05_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A05_BRATIO3A00_BRATIO4A05_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A05_BRATIO3A00_BRATIO4A075_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A05_BRATIO3A00_BRATIO4A075_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A05_BRATIO3A00_BRATIO4A075_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A05_BRATIO3A00_BRATIO4A075_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A05_BRATIO3A00_BRATIO4A075_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A05_BRATIO3A00_BRATIO4A10_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A05_BRATIO3A00_BRATIO4A10_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A05_BRATIO3A00_BRATIO4A10_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A05_BRATIO3A00_BRATIO4A10_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A05_BRATIO3A00_BRATIO4A10_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A05_BRATIO3A025_BRATIO4A00_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A05_BRATIO3A025_BRATIO4A00_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A05_BRATIO3A025_BRATIO4A00_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A05_BRATIO3A025_BRATIO4A00_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A05_BRATIO3A025_BRATIO4A00_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A05_BRATIO3A025_BRATIO4A025_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A05_BRATIO3A025_BRATIO4A025_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A05_BRATIO3A025_BRATIO4A025_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A05_BRATIO3A025_BRATIO4A025_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A05_BRATIO3A025_BRATIO4A025_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A05_BRATIO3A025_BRATIO4A05_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A05_BRATIO3A025_BRATIO4A05_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A05_BRATIO3A025_BRATIO4A05_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A05_BRATIO3A025_BRATIO4A05_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A05_BRATIO3A025_BRATIO4A05_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A05_BRATIO3A025_BRATIO4A075_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A05_BRATIO3A025_BRATIO4A075_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A05_BRATIO3A025_BRATIO4A075_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A05_BRATIO3A025_BRATIO4A075_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A05_BRATIO3A025_BRATIO4A075_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A05_BRATIO3A025_BRATIO4A10_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A05_BRATIO3A025_BRATIO4A10_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A05_BRATIO3A025_BRATIO4A10_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A05_BRATIO3A025_BRATIO4A10_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A05_BRATIO3A025_BRATIO4A10_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A05_BRATIO3A05_BRATIO4A00_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A05_BRATIO3A05_BRATIO4A00_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A05_BRATIO3A05_BRATIO4A00_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A05_BRATIO3A05_BRATIO4A00_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A05_BRATIO3A05_BRATIO4A00_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A05_BRATIO3A05_BRATIO4A025_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A05_BRATIO3A05_BRATIO4A025_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A05_BRATIO3A05_BRATIO4A025_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A05_BRATIO3A05_BRATIO4A025_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A05_BRATIO3A05_BRATIO4A025_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A05_BRATIO3A05_BRATIO4A05_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A05_BRATIO3A05_BRATIO4A05_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A05_BRATIO3A05_BRATIO4A05_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A05_BRATIO3A05_BRATIO4A05_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A05_BRATIO3A05_BRATIO4A05_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A05_BRATIO3A05_BRATIO4A075_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A05_BRATIO3A05_BRATIO4A075_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A05_BRATIO3A05_BRATIO4A075_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A05_BRATIO3A05_BRATIO4A075_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A05_BRATIO3A05_BRATIO4A075_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A05_BRATIO3A05_BRATIO4A10_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A05_BRATIO3A05_BRATIO4A10_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A05_BRATIO3A05_BRATIO4A10_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A05_BRATIO3A05_BRATIO4A10_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A05_BRATIO3A05_BRATIO4A10_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A05_BRATIO3A075_BRATIO4A00_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A05_BRATIO3A075_BRATIO4A00_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A05_BRATIO3A075_BRATIO4A00_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A05_BRATIO3A075_BRATIO4A00_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A05_BRATIO3A075_BRATIO4A00_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A05_BRATIO3A075_BRATIO4A025_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A05_BRATIO3A075_BRATIO4A025_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A05_BRATIO3A075_BRATIO4A025_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A05_BRATIO3A075_BRATIO4A025_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A05_BRATIO3A075_BRATIO4A025_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A05_BRATIO3A075_BRATIO4A05_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A05_BRATIO3A075_BRATIO4A05_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A05_BRATIO3A075_BRATIO4A05_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A05_BRATIO3A075_BRATIO4A05_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A05_BRATIO3A075_BRATIO4A05_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A05_BRATIO3A075_BRATIO4A075_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A05_BRATIO3A075_BRATIO4A075_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A05_BRATIO3A075_BRATIO4A075_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A05_BRATIO3A075_BRATIO4A075_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A05_BRATIO3A075_BRATIO4A075_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A05_BRATIO3A075_BRATIO4A10_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A05_BRATIO3A075_BRATIO4A10_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A05_BRATIO3A075_BRATIO4A10_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A05_BRATIO3A075_BRATIO4A10_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A05_BRATIO3A075_BRATIO4A10_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A05_BRATIO3A10_BRATIO4A00_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A05_BRATIO3A10_BRATIO4A00_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A05_BRATIO3A10_BRATIO4A00_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A05_BRATIO3A10_BRATIO4A00_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A05_BRATIO3A10_BRATIO4A00_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A05_BRATIO3A10_BRATIO4A025_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A05_BRATIO3A10_BRATIO4A025_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A05_BRATIO3A10_BRATIO4A025_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A05_BRATIO3A10_BRATIO4A025_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A05_BRATIO3A10_BRATIO4A025_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A05_BRATIO3A10_BRATIO4A05_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A05_BRATIO3A10_BRATIO4A05_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A05_BRATIO3A10_BRATIO4A05_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A05_BRATIO3A10_BRATIO4A05_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A05_BRATIO3A10_BRATIO4A05_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A05_BRATIO3A10_BRATIO4A075_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A05_BRATIO3A10_BRATIO4A075_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A05_BRATIO3A10_BRATIO4A075_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A05_BRATIO3A10_BRATIO4A075_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A05_BRATIO3A10_BRATIO4A075_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A05_BRATIO3A10_BRATIO4A10_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A05_BRATIO3A10_BRATIO4A10_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A05_BRATIO3A10_BRATIO4A10_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A05_BRATIO3A10_BRATIO4A10_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A05_BRATIO3A10_BRATIO4A10_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A075_BRATIO3A00_BRATIO4A00_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A075_BRATIO3A00_BRATIO4A00_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A075_BRATIO3A00_BRATIO4A00_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A075_BRATIO3A00_BRATIO4A00_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A075_BRATIO3A00_BRATIO4A00_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A075_BRATIO3A00_BRATIO4A025_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A075_BRATIO3A00_BRATIO4A025_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A075_BRATIO3A00_BRATIO4A025_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A075_BRATIO3A00_BRATIO4A025_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A075_BRATIO3A00_BRATIO4A025_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A075_BRATIO3A00_BRATIO4A05_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A075_BRATIO3A00_BRATIO4A05_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A075_BRATIO3A00_BRATIO4A05_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A075_BRATIO3A00_BRATIO4A05_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A075_BRATIO3A00_BRATIO4A05_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A075_BRATIO3A00_BRATIO4A075_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A075_BRATIO3A00_BRATIO4A075_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A075_BRATIO3A00_BRATIO4A075_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A075_BRATIO3A00_BRATIO4A075_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A075_BRATIO3A00_BRATIO4A075_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A075_BRATIO3A00_BRATIO4A10_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A075_BRATIO3A00_BRATIO4A10_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A075_BRATIO3A00_BRATIO4A10_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A075_BRATIO3A00_BRATIO4A10_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A075_BRATIO3A00_BRATIO4A10_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A075_BRATIO3A025_BRATIO4A00_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A075_BRATIO3A025_BRATIO4A00_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A075_BRATIO3A025_BRATIO4A00_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A075_BRATIO3A025_BRATIO4A00_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A075_BRATIO3A025_BRATIO4A00_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A075_BRATIO3A025_BRATIO4A025_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A075_BRATIO3A025_BRATIO4A025_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A075_BRATIO3A025_BRATIO4A025_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A075_BRATIO3A025_BRATIO4A025_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A075_BRATIO3A025_BRATIO4A025_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A075_BRATIO3A025_BRATIO4A05_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A075_BRATIO3A025_BRATIO4A05_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A075_BRATIO3A025_BRATIO4A05_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A075_BRATIO3A025_BRATIO4A05_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A075_BRATIO3A025_BRATIO4A05_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A075_BRATIO3A025_BRATIO4A075_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A075_BRATIO3A025_BRATIO4A075_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A075_BRATIO3A025_BRATIO4A075_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A075_BRATIO3A025_BRATIO4A075_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A075_BRATIO3A025_BRATIO4A075_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A075_BRATIO3A025_BRATIO4A10_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A075_BRATIO3A025_BRATIO4A10_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A075_BRATIO3A025_BRATIO4A10_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A075_BRATIO3A025_BRATIO4A10_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A075_BRATIO3A025_BRATIO4A10_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A075_BRATIO3A05_BRATIO4A00_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A075_BRATIO3A05_BRATIO4A00_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A075_BRATIO3A05_BRATIO4A00_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A075_BRATIO3A05_BRATIO4A00_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A075_BRATIO3A05_BRATIO4A00_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A075_BRATIO3A05_BRATIO4A025_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A075_BRATIO3A05_BRATIO4A025_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A075_BRATIO3A05_BRATIO4A025_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A075_BRATIO3A05_BRATIO4A025_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A075_BRATIO3A05_BRATIO4A025_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A075_BRATIO3A05_BRATIO4A05_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A075_BRATIO3A05_BRATIO4A05_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A075_BRATIO3A05_BRATIO4A05_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A075_BRATIO3A05_BRATIO4A05_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A075_BRATIO3A05_BRATIO4A05_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A075_BRATIO3A05_BRATIO4A075_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A075_BRATIO3A05_BRATIO4A075_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A075_BRATIO3A05_BRATIO4A075_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A075_BRATIO3A05_BRATIO4A075_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A075_BRATIO3A05_BRATIO4A075_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A075_BRATIO3A05_BRATIO4A10_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A075_BRATIO3A05_BRATIO4A10_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A075_BRATIO3A05_BRATIO4A10_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A075_BRATIO3A05_BRATIO4A10_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A075_BRATIO3A05_BRATIO4A10_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A075_BRATIO3A075_BRATIO4A00_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A075_BRATIO3A075_BRATIO4A00_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A075_BRATIO3A075_BRATIO4A00_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A075_BRATIO3A075_BRATIO4A00_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A075_BRATIO3A075_BRATIO4A00_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A075_BRATIO3A075_BRATIO4A025_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A075_BRATIO3A075_BRATIO4A025_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A075_BRATIO3A075_BRATIO4A025_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A075_BRATIO3A075_BRATIO4A025_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A075_BRATIO3A075_BRATIO4A025_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A075_BRATIO3A075_BRATIO4A05_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A075_BRATIO3A075_BRATIO4A05_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A075_BRATIO3A075_BRATIO4A05_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A075_BRATIO3A075_BRATIO4A05_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A075_BRATIO3A075_BRATIO4A05_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A075_BRATIO3A075_BRATIO4A075_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A075_BRATIO3A075_BRATIO4A075_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A075_BRATIO3A075_BRATIO4A075_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A075_BRATIO3A075_BRATIO4A075_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A075_BRATIO3A075_BRATIO4A075_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A075_BRATIO3A075_BRATIO4A10_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A075_BRATIO3A075_BRATIO4A10_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A075_BRATIO3A075_BRATIO4A10_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A075_BRATIO3A075_BRATIO4A10_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A075_BRATIO3A075_BRATIO4A10_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A075_BRATIO3A10_BRATIO4A00_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A075_BRATIO3A10_BRATIO4A00_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A075_BRATIO3A10_BRATIO4A00_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A075_BRATIO3A10_BRATIO4A00_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A075_BRATIO3A10_BRATIO4A00_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A075_BRATIO3A10_BRATIO4A025_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A075_BRATIO3A10_BRATIO4A025_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A075_BRATIO3A10_BRATIO4A025_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A075_BRATIO3A10_BRATIO4A025_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A075_BRATIO3A10_BRATIO4A025_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A075_BRATIO3A10_BRATIO4A05_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A075_BRATIO3A10_BRATIO4A05_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A075_BRATIO3A10_BRATIO4A05_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A075_BRATIO3A10_BRATIO4A05_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A075_BRATIO3A10_BRATIO4A05_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A075_BRATIO3A10_BRATIO4A075_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A075_BRATIO3A10_BRATIO4A075_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A075_BRATIO3A10_BRATIO4A075_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A075_BRATIO3A10_BRATIO4A075_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A075_BRATIO3A10_BRATIO4A075_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A075_BRATIO3A10_BRATIO4A10_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A075_BRATIO3A10_BRATIO4A10_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A075_BRATIO3A10_BRATIO4A10_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A075_BRATIO3A10_BRATIO4A10_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A075_BRATIO3A10_BRATIO4A10_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A10_BRATIO3A00_BRATIO4A00_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A10_BRATIO3A00_BRATIO4A00_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A10_BRATIO3A00_BRATIO4A00_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A10_BRATIO3A00_BRATIO4A00_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A10_BRATIO3A00_BRATIO4A00_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A10_BRATIO3A00_BRATIO4A025_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A10_BRATIO3A00_BRATIO4A025_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A10_BRATIO3A00_BRATIO4A025_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A10_BRATIO3A00_BRATIO4A025_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A10_BRATIO3A00_BRATIO4A025_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A10_BRATIO3A00_BRATIO4A05_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A10_BRATIO3A00_BRATIO4A05_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A10_BRATIO3A00_BRATIO4A05_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A10_BRATIO3A00_BRATIO4A05_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A10_BRATIO3A00_BRATIO4A05_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A10_BRATIO3A00_BRATIO4A075_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A10_BRATIO3A00_BRATIO4A075_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A10_BRATIO3A00_BRATIO4A075_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A10_BRATIO3A00_BRATIO4A075_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A10_BRATIO3A00_BRATIO4A075_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A10_BRATIO3A00_BRATIO4A10_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A10_BRATIO3A00_BRATIO4A10_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A10_BRATIO3A00_BRATIO4A10_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A10_BRATIO3A00_BRATIO4A10_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A10_BRATIO3A00_BRATIO4A10_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A10_BRATIO3A025_BRATIO4A00_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A10_BRATIO3A025_BRATIO4A00_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A10_BRATIO3A025_BRATIO4A00_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A10_BRATIO3A025_BRATIO4A00_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A10_BRATIO3A025_BRATIO4A00_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A10_BRATIO3A025_BRATIO4A025_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A10_BRATIO3A025_BRATIO4A025_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A10_BRATIO3A025_BRATIO4A025_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A10_BRATIO3A025_BRATIO4A025_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A10_BRATIO3A025_BRATIO4A025_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A10_BRATIO3A025_BRATIO4A05_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A10_BRATIO3A025_BRATIO4A05_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A10_BRATIO3A025_BRATIO4A05_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A10_BRATIO3A025_BRATIO4A05_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A10_BRATIO3A025_BRATIO4A05_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A10_BRATIO3A025_BRATIO4A075_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A10_BRATIO3A025_BRATIO4A075_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A10_BRATIO3A025_BRATIO4A075_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A10_BRATIO3A025_BRATIO4A075_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A10_BRATIO3A025_BRATIO4A075_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A10_BRATIO3A025_BRATIO4A10_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A10_BRATIO3A025_BRATIO4A10_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A10_BRATIO3A025_BRATIO4A10_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A10_BRATIO3A025_BRATIO4A10_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A10_BRATIO3A025_BRATIO4A10_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A10_BRATIO3A05_BRATIO4A00_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A10_BRATIO3A05_BRATIO4A00_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A10_BRATIO3A05_BRATIO4A00_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A10_BRATIO3A05_BRATIO4A00_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A10_BRATIO3A05_BRATIO4A00_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A10_BRATIO3A05_BRATIO4A025_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A10_BRATIO3A05_BRATIO4A025_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A10_BRATIO3A05_BRATIO4A025_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A10_BRATIO3A05_BRATIO4A025_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A10_BRATIO3A05_BRATIO4A025_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A10_BRATIO3A05_BRATIO4A05_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A10_BRATIO3A05_BRATIO4A05_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A10_BRATIO3A05_BRATIO4A05_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A10_BRATIO3A05_BRATIO4A05_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A10_BRATIO3A05_BRATIO4A05_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A10_BRATIO3A05_BRATIO4A075_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A10_BRATIO3A05_BRATIO4A075_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A10_BRATIO3A05_BRATIO4A075_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A10_BRATIO3A05_BRATIO4A075_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A10_BRATIO3A05_BRATIO4A075_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A10_BRATIO3A05_BRATIO4A10_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A10_BRATIO3A05_BRATIO4A10_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A10_BRATIO3A05_BRATIO4A10_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A10_BRATIO3A05_BRATIO4A10_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A10_BRATIO3A05_BRATIO4A10_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A10_BRATIO3A075_BRATIO4A00_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A10_BRATIO3A075_BRATIO4A00_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A10_BRATIO3A075_BRATIO4A00_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A10_BRATIO3A075_BRATIO4A00_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A10_BRATIO3A075_BRATIO4A00_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A10_BRATIO3A075_BRATIO4A025_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A10_BRATIO3A075_BRATIO4A025_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A10_BRATIO3A075_BRATIO4A025_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A10_BRATIO3A075_BRATIO4A025_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A10_BRATIO3A075_BRATIO4A025_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A10_BRATIO3A075_BRATIO4A05_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A10_BRATIO3A075_BRATIO4A05_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A10_BRATIO3A075_BRATIO4A05_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A10_BRATIO3A075_BRATIO4A05_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A10_BRATIO3A075_BRATIO4A05_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A10_BRATIO3A075_BRATIO4A075_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A10_BRATIO3A075_BRATIO4A075_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A10_BRATIO3A075_BRATIO4A075_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A10_BRATIO3A075_BRATIO4A075_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A10_BRATIO3A075_BRATIO4A075_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A10_BRATIO3A075_BRATIO4A10_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A10_BRATIO3A075_BRATIO4A10_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A10_BRATIO3A075_BRATIO4A10_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A10_BRATIO3A075_BRATIO4A10_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A10_BRATIO3A075_BRATIO4A10_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A10_BRATIO3A10_BRATIO4A00_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A10_BRATIO3A10_BRATIO4A00_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A10_BRATIO3A10_BRATIO4A00_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A10_BRATIO3A10_BRATIO4A00_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A10_BRATIO3A10_BRATIO4A00_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A10_BRATIO3A10_BRATIO4A025_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A10_BRATIO3A10_BRATIO4A025_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A10_BRATIO3A10_BRATIO4A025_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A10_BRATIO3A10_BRATIO4A025_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A10_BRATIO3A10_BRATIO4A025_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A10_BRATIO3A10_BRATIO4A05_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A10_BRATIO3A10_BRATIO4A05_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A10_BRATIO3A10_BRATIO4A05_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A10_BRATIO3A10_BRATIO4A05_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A10_BRATIO3A10_BRATIO4A05_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A10_BRATIO3A10_BRATIO4A075_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A10_BRATIO3A10_BRATIO4A075_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A10_BRATIO3A10_BRATIO4A075_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A10_BRATIO3A10_BRATIO4A075_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A10_BRATIO3A10_BRATIO4A075_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A10_BRATIO3A10_BRATIO4A10_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A10_BRATIO3A10_BRATIO4A10_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A10_BRATIO3A10_BRATIO4A10_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A10_BRATIO3A10_BRATIO4A10_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A10_BRATIO3A10_BRATIO4A10_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A00_BRATIO3A00_BRATIO4A00_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A00_BRATIO3A00_BRATIO4A00_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A00_BRATIO3A00_BRATIO4A00_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A00_BRATIO3A00_BRATIO4A00_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A00_BRATIO3A00_BRATIO4A00_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A00_BRATIO3A00_BRATIO4A025_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A00_BRATIO3A00_BRATIO4A025_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A00_BRATIO3A00_BRATIO4A025_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A00_BRATIO3A00_BRATIO4A025_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A00_BRATIO3A00_BRATIO4A025_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A00_BRATIO3A00_BRATIO4A05_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A00_BRATIO3A00_BRATIO4A05_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A00_BRATIO3A00_BRATIO4A05_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A00_BRATIO3A00_BRATIO4A05_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A00_BRATIO3A00_BRATIO4A05_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A00_BRATIO3A00_BRATIO4A075_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A00_BRATIO3A00_BRATIO4A075_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A00_BRATIO3A00_BRATIO4A075_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A00_BRATIO3A00_BRATIO4A075_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A00_BRATIO3A00_BRATIO4A075_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A00_BRATIO3A00_BRATIO4A10_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A00_BRATIO3A00_BRATIO4A10_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A00_BRATIO3A00_BRATIO4A10_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A00_BRATIO3A00_BRATIO4A10_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A00_BRATIO3A00_BRATIO4A10_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A00_BRATIO3A025_BRATIO4A00_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A00_BRATIO3A025_BRATIO4A00_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A00_BRATIO3A025_BRATIO4A00_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A00_BRATIO3A025_BRATIO4A00_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A00_BRATIO3A025_BRATIO4A00_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A00_BRATIO3A025_BRATIO4A025_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A00_BRATIO3A025_BRATIO4A025_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A00_BRATIO3A025_BRATIO4A025_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A00_BRATIO3A025_BRATIO4A025_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A00_BRATIO3A025_BRATIO4A025_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A00_BRATIO3A025_BRATIO4A05_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A00_BRATIO3A025_BRATIO4A05_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A00_BRATIO3A025_BRATIO4A05_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A00_BRATIO3A025_BRATIO4A05_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A00_BRATIO3A025_BRATIO4A05_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A00_BRATIO3A025_BRATIO4A075_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A00_BRATIO3A025_BRATIO4A075_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A00_BRATIO3A025_BRATIO4A075_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A00_BRATIO3A025_BRATIO4A075_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A00_BRATIO3A025_BRATIO4A075_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A00_BRATIO3A025_BRATIO4A10_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A00_BRATIO3A025_BRATIO4A10_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A00_BRATIO3A025_BRATIO4A10_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A00_BRATIO3A025_BRATIO4A10_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A00_BRATIO3A025_BRATIO4A10_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A00_BRATIO3A05_BRATIO4A00_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A00_BRATIO3A05_BRATIO4A00_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A00_BRATIO3A05_BRATIO4A00_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A00_BRATIO3A05_BRATIO4A00_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A00_BRATIO3A05_BRATIO4A00_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A00_BRATIO3A05_BRATIO4A025_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A00_BRATIO3A05_BRATIO4A025_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A00_BRATIO3A05_BRATIO4A025_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A00_BRATIO3A05_BRATIO4A025_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A00_BRATIO3A05_BRATIO4A025_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A00_BRATIO3A05_BRATIO4A05_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A00_BRATIO3A05_BRATIO4A05_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A00_BRATIO3A05_BRATIO4A05_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A00_BRATIO3A05_BRATIO4A05_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A00_BRATIO3A05_BRATIO4A05_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A00_BRATIO3A05_BRATIO4A075_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A00_BRATIO3A05_BRATIO4A075_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A00_BRATIO3A05_BRATIO4A075_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A00_BRATIO3A05_BRATIO4A075_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A00_BRATIO3A05_BRATIO4A075_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A00_BRATIO3A05_BRATIO4A10_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A00_BRATIO3A05_BRATIO4A10_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A00_BRATIO3A05_BRATIO4A10_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A00_BRATIO3A05_BRATIO4A10_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A00_BRATIO3A05_BRATIO4A10_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A00_BRATIO3A075_BRATIO4A00_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A00_BRATIO3A075_BRATIO4A00_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A00_BRATIO3A075_BRATIO4A00_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A00_BRATIO3A075_BRATIO4A00_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A00_BRATIO3A075_BRATIO4A00_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A00_BRATIO3A075_BRATIO4A025_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A00_BRATIO3A075_BRATIO4A025_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A00_BRATIO3A075_BRATIO4A025_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A00_BRATIO3A075_BRATIO4A025_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A00_BRATIO3A075_BRATIO4A025_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A00_BRATIO3A075_BRATIO4A05_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A00_BRATIO3A075_BRATIO4A05_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A00_BRATIO3A075_BRATIO4A05_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A00_BRATIO3A075_BRATIO4A05_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A00_BRATIO3A075_BRATIO4A05_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A00_BRATIO3A075_BRATIO4A075_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A00_BRATIO3A075_BRATIO4A075_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A00_BRATIO3A075_BRATIO4A075_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A00_BRATIO3A075_BRATIO4A075_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A00_BRATIO3A075_BRATIO4A075_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A00_BRATIO3A075_BRATIO4A10_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A00_BRATIO3A075_BRATIO4A10_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A00_BRATIO3A075_BRATIO4A10_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A00_BRATIO3A075_BRATIO4A10_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A00_BRATIO3A075_BRATIO4A10_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A00_BRATIO3A10_BRATIO4A00_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A00_BRATIO3A10_BRATIO4A00_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A00_BRATIO3A10_BRATIO4A00_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A00_BRATIO3A10_BRATIO4A00_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A00_BRATIO3A10_BRATIO4A00_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A00_BRATIO3A10_BRATIO4A025_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A00_BRATIO3A10_BRATIO4A025_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A00_BRATIO3A10_BRATIO4A025_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A00_BRATIO3A10_BRATIO4A025_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A00_BRATIO3A10_BRATIO4A025_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A00_BRATIO3A10_BRATIO4A05_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A00_BRATIO3A10_BRATIO4A05_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A00_BRATIO3A10_BRATIO4A05_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A00_BRATIO3A10_BRATIO4A05_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A00_BRATIO3A10_BRATIO4A05_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A00_BRATIO3A10_BRATIO4A075_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A00_BRATIO3A10_BRATIO4A075_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A00_BRATIO3A10_BRATIO4A075_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A00_BRATIO3A10_BRATIO4A075_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A00_BRATIO3A10_BRATIO4A075_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A00_BRATIO3A10_BRATIO4A10_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A00_BRATIO3A10_BRATIO4A10_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A00_BRATIO3A10_BRATIO4A10_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A00_BRATIO3A10_BRATIO4A10_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A00_BRATIO3A10_BRATIO4A10_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A025_BRATIO3A00_BRATIO4A00_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A025_BRATIO3A00_BRATIO4A00_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A025_BRATIO3A00_BRATIO4A00_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A025_BRATIO3A00_BRATIO4A00_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A025_BRATIO3A00_BRATIO4A00_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A025_BRATIO3A00_BRATIO4A025_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A025_BRATIO3A00_BRATIO4A025_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A025_BRATIO3A00_BRATIO4A025_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A025_BRATIO3A00_BRATIO4A025_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A025_BRATIO3A00_BRATIO4A025_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A025_BRATIO3A00_BRATIO4A05_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A025_BRATIO3A00_BRATIO4A05_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A025_BRATIO3A00_BRATIO4A05_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A025_BRATIO3A00_BRATIO4A05_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A025_BRATIO3A00_BRATIO4A05_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A025_BRATIO3A00_BRATIO4A075_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A025_BRATIO3A00_BRATIO4A075_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A025_BRATIO3A00_BRATIO4A075_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A025_BRATIO3A00_BRATIO4A075_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A025_BRATIO3A00_BRATIO4A075_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A025_BRATIO3A00_BRATIO4A10_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A025_BRATIO3A00_BRATIO4A10_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A025_BRATIO3A00_BRATIO4A10_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A025_BRATIO3A00_BRATIO4A10_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A025_BRATIO3A00_BRATIO4A10_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A025_BRATIO3A025_BRATIO4A00_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A025_BRATIO3A025_BRATIO4A00_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A025_BRATIO3A025_BRATIO4A00_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A025_BRATIO3A025_BRATIO4A00_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A025_BRATIO3A025_BRATIO4A00_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A025_BRATIO3A025_BRATIO4A025_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A025_BRATIO3A025_BRATIO4A025_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A025_BRATIO3A025_BRATIO4A025_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A025_BRATIO3A025_BRATIO4A025_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A025_BRATIO3A025_BRATIO4A025_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A025_BRATIO3A025_BRATIO4A05_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A025_BRATIO3A025_BRATIO4A05_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A025_BRATIO3A025_BRATIO4A05_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A025_BRATIO3A025_BRATIO4A05_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A025_BRATIO3A025_BRATIO4A05_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A025_BRATIO3A025_BRATIO4A075_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A025_BRATIO3A025_BRATIO4A075_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A025_BRATIO3A025_BRATIO4A075_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A025_BRATIO3A025_BRATIO4A075_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A025_BRATIO3A025_BRATIO4A075_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A025_BRATIO3A025_BRATIO4A10_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A025_BRATIO3A025_BRATIO4A10_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A025_BRATIO3A025_BRATIO4A10_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A025_BRATIO3A025_BRATIO4A10_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A025_BRATIO3A025_BRATIO4A10_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A025_BRATIO3A05_BRATIO4A00_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A025_BRATIO3A05_BRATIO4A00_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A025_BRATIO3A05_BRATIO4A00_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A025_BRATIO3A05_BRATIO4A00_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A025_BRATIO3A05_BRATIO4A00_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A025_BRATIO3A05_BRATIO4A025_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A025_BRATIO3A05_BRATIO4A025_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A025_BRATIO3A05_BRATIO4A025_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A025_BRATIO3A05_BRATIO4A025_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A025_BRATIO3A05_BRATIO4A025_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A025_BRATIO3A05_BRATIO4A05_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A025_BRATIO3A05_BRATIO4A05_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A025_BRATIO3A05_BRATIO4A05_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A025_BRATIO3A05_BRATIO4A05_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A025_BRATIO3A05_BRATIO4A05_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A025_BRATIO3A05_BRATIO4A075_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A025_BRATIO3A05_BRATIO4A075_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A025_BRATIO3A05_BRATIO4A075_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A025_BRATIO3A05_BRATIO4A075_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A025_BRATIO3A05_BRATIO4A075_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A025_BRATIO3A05_BRATIO4A10_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A025_BRATIO3A05_BRATIO4A10_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A025_BRATIO3A05_BRATIO4A10_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A025_BRATIO3A05_BRATIO4A10_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A025_BRATIO3A05_BRATIO4A10_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A025_BRATIO3A075_BRATIO4A00_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A025_BRATIO3A075_BRATIO4A00_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A025_BRATIO3A075_BRATIO4A00_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A025_BRATIO3A075_BRATIO4A00_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A025_BRATIO3A075_BRATIO4A00_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A025_BRATIO3A075_BRATIO4A025_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A025_BRATIO3A075_BRATIO4A025_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A025_BRATIO3A075_BRATIO4A025_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A025_BRATIO3A075_BRATIO4A025_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A025_BRATIO3A075_BRATIO4A025_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A025_BRATIO3A075_BRATIO4A05_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A025_BRATIO3A075_BRATIO4A05_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A025_BRATIO3A075_BRATIO4A05_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A025_BRATIO3A075_BRATIO4A05_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A025_BRATIO3A075_BRATIO4A05_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A025_BRATIO3A075_BRATIO4A075_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A025_BRATIO3A075_BRATIO4A075_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A025_BRATIO3A075_BRATIO4A075_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A025_BRATIO3A075_BRATIO4A075_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A025_BRATIO3A075_BRATIO4A075_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A025_BRATIO3A075_BRATIO4A10_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A025_BRATIO3A075_BRATIO4A10_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A025_BRATIO3A075_BRATIO4A10_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A025_BRATIO3A075_BRATIO4A10_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A025_BRATIO3A075_BRATIO4A10_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A025_BRATIO3A10_BRATIO4A00_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A025_BRATIO3A10_BRATIO4A00_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A025_BRATIO3A10_BRATIO4A00_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A025_BRATIO3A10_BRATIO4A00_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A025_BRATIO3A10_BRATIO4A00_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A025_BRATIO3A10_BRATIO4A025_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A025_BRATIO3A10_BRATIO4A025_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A025_BRATIO3A10_BRATIO4A025_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A025_BRATIO3A10_BRATIO4A025_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A025_BRATIO3A10_BRATIO4A025_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A025_BRATIO3A10_BRATIO4A05_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A025_BRATIO3A10_BRATIO4A05_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A025_BRATIO3A10_BRATIO4A05_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A025_BRATIO3A10_BRATIO4A05_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A025_BRATIO3A10_BRATIO4A05_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A025_BRATIO3A10_BRATIO4A075_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A025_BRATIO3A10_BRATIO4A075_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A025_BRATIO3A10_BRATIO4A075_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A025_BRATIO3A10_BRATIO4A075_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A025_BRATIO3A10_BRATIO4A075_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A025_BRATIO3A10_BRATIO4A10_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A025_BRATIO3A10_BRATIO4A10_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A025_BRATIO3A10_BRATIO4A10_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A025_BRATIO3A10_BRATIO4A10_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A025_BRATIO3A10_BRATIO4A10_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A05_BRATIO3A00_BRATIO4A00_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A05_BRATIO3A00_BRATIO4A00_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A05_BRATIO3A00_BRATIO4A00_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A05_BRATIO3A00_BRATIO4A00_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A05_BRATIO3A00_BRATIO4A00_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A05_BRATIO3A00_BRATIO4A025_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A05_BRATIO3A00_BRATIO4A025_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A05_BRATIO3A00_BRATIO4A025_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A05_BRATIO3A00_BRATIO4A025_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A05_BRATIO3A00_BRATIO4A025_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A05_BRATIO3A00_BRATIO4A05_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A05_BRATIO3A00_BRATIO4A05_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A05_BRATIO3A00_BRATIO4A05_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A05_BRATIO3A00_BRATIO4A05_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A05_BRATIO3A00_BRATIO4A05_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A05_BRATIO3A00_BRATIO4A075_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A05_BRATIO3A00_BRATIO4A075_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A05_BRATIO3A00_BRATIO4A075_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A05_BRATIO3A00_BRATIO4A075_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A05_BRATIO3A00_BRATIO4A075_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A05_BRATIO3A00_BRATIO4A10_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A05_BRATIO3A00_BRATIO4A10_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A05_BRATIO3A00_BRATIO4A10_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A05_BRATIO3A00_BRATIO4A10_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A05_BRATIO3A00_BRATIO4A10_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A05_BRATIO3A025_BRATIO4A00_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A05_BRATIO3A025_BRATIO4A00_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A05_BRATIO3A025_BRATIO4A00_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A05_BRATIO3A025_BRATIO4A00_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A05_BRATIO3A025_BRATIO4A00_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A05_BRATIO3A025_BRATIO4A025_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A05_BRATIO3A025_BRATIO4A025_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A05_BRATIO3A025_BRATIO4A025_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A05_BRATIO3A025_BRATIO4A025_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A05_BRATIO3A025_BRATIO4A025_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A05_BRATIO3A025_BRATIO4A05_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A05_BRATIO3A025_BRATIO4A05_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A05_BRATIO3A025_BRATIO4A05_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A05_BRATIO3A025_BRATIO4A05_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A05_BRATIO3A025_BRATIO4A05_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A05_BRATIO3A025_BRATIO4A075_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A05_BRATIO3A025_BRATIO4A075_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A05_BRATIO3A025_BRATIO4A075_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A05_BRATIO3A025_BRATIO4A075_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A05_BRATIO3A025_BRATIO4A075_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A05_BRATIO3A025_BRATIO4A10_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A05_BRATIO3A025_BRATIO4A10_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A05_BRATIO3A025_BRATIO4A10_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A05_BRATIO3A025_BRATIO4A10_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A05_BRATIO3A025_BRATIO4A10_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A05_BRATIO3A05_BRATIO4A00_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A05_BRATIO3A05_BRATIO4A00_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A05_BRATIO3A05_BRATIO4A00_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A05_BRATIO3A05_BRATIO4A00_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A05_BRATIO3A05_BRATIO4A00_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A05_BRATIO3A05_BRATIO4A025_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A05_BRATIO3A05_BRATIO4A025_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A05_BRATIO3A05_BRATIO4A025_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A05_BRATIO3A05_BRATIO4A025_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A05_BRATIO3A05_BRATIO4A025_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A05_BRATIO3A05_BRATIO4A05_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A05_BRATIO3A05_BRATIO4A05_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A05_BRATIO3A05_BRATIO4A05_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A05_BRATIO3A05_BRATIO4A05_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A05_BRATIO3A05_BRATIO4A05_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A05_BRATIO3A05_BRATIO4A075_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A05_BRATIO3A05_BRATIO4A075_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A05_BRATIO3A05_BRATIO4A075_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A05_BRATIO3A05_BRATIO4A075_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A05_BRATIO3A05_BRATIO4A075_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A05_BRATIO3A05_BRATIO4A10_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A05_BRATIO3A05_BRATIO4A10_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A05_BRATIO3A05_BRATIO4A10_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A05_BRATIO3A05_BRATIO4A10_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A05_BRATIO3A05_BRATIO4A10_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A05_BRATIO3A075_BRATIO4A00_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A05_BRATIO3A075_BRATIO4A00_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A05_BRATIO3A075_BRATIO4A00_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A05_BRATIO3A075_BRATIO4A00_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A05_BRATIO3A075_BRATIO4A00_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A05_BRATIO3A075_BRATIO4A025_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A05_BRATIO3A075_BRATIO4A025_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A05_BRATIO3A075_BRATIO4A025_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A05_BRATIO3A075_BRATIO4A025_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A05_BRATIO3A075_BRATIO4A025_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A05_BRATIO3A075_BRATIO4A05_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A05_BRATIO3A075_BRATIO4A05_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A05_BRATIO3A075_BRATIO4A05_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A05_BRATIO3A075_BRATIO4A05_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A05_BRATIO3A075_BRATIO4A05_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A05_BRATIO3A075_BRATIO4A075_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A05_BRATIO3A075_BRATIO4A075_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A05_BRATIO3A075_BRATIO4A075_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A05_BRATIO3A075_BRATIO4A075_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A05_BRATIO3A075_BRATIO4A075_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A05_BRATIO3A075_BRATIO4A10_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A05_BRATIO3A075_BRATIO4A10_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A05_BRATIO3A075_BRATIO4A10_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A05_BRATIO3A075_BRATIO4A10_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A05_BRATIO3A075_BRATIO4A10_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A05_BRATIO3A10_BRATIO4A00_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A05_BRATIO3A10_BRATIO4A00_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A05_BRATIO3A10_BRATIO4A00_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A05_BRATIO3A10_BRATIO4A00_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A05_BRATIO3A10_BRATIO4A00_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A05_BRATIO3A10_BRATIO4A025_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A05_BRATIO3A10_BRATIO4A025_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A05_BRATIO3A10_BRATIO4A025_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A05_BRATIO3A10_BRATIO4A025_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A05_BRATIO3A10_BRATIO4A025_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A05_BRATIO3A10_BRATIO4A05_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A05_BRATIO3A10_BRATIO4A05_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A05_BRATIO3A10_BRATIO4A05_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A05_BRATIO3A10_BRATIO4A05_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A05_BRATIO3A10_BRATIO4A05_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A05_BRATIO3A10_BRATIO4A075_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A05_BRATIO3A10_BRATIO4A075_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A05_BRATIO3A10_BRATIO4A075_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A05_BRATIO3A10_BRATIO4A075_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A05_BRATIO3A10_BRATIO4A075_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A05_BRATIO3A10_BRATIO4A10_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A05_BRATIO3A10_BRATIO4A10_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A05_BRATIO3A10_BRATIO4A10_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A05_BRATIO3A10_BRATIO4A10_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A05_BRATIO3A10_BRATIO4A10_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A075_BRATIO3A00_BRATIO4A00_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A075_BRATIO3A00_BRATIO4A00_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A075_BRATIO3A00_BRATIO4A00_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A075_BRATIO3A00_BRATIO4A00_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A075_BRATIO3A00_BRATIO4A00_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A075_BRATIO3A00_BRATIO4A025_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A075_BRATIO3A00_BRATIO4A025_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A075_BRATIO3A00_BRATIO4A025_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A075_BRATIO3A00_BRATIO4A025_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A075_BRATIO3A00_BRATIO4A025_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A075_BRATIO3A00_BRATIO4A05_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A075_BRATIO3A00_BRATIO4A05_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A075_BRATIO3A00_BRATIO4A05_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A075_BRATIO3A00_BRATIO4A05_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A075_BRATIO3A00_BRATIO4A05_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A075_BRATIO3A00_BRATIO4A075_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A075_BRATIO3A00_BRATIO4A075_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A075_BRATIO3A00_BRATIO4A075_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A075_BRATIO3A00_BRATIO4A075_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A075_BRATIO3A00_BRATIO4A075_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A075_BRATIO3A00_BRATIO4A10_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A075_BRATIO3A00_BRATIO4A10_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A075_BRATIO3A00_BRATIO4A10_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A075_BRATIO3A00_BRATIO4A10_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A075_BRATIO3A00_BRATIO4A10_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A075_BRATIO3A025_BRATIO4A00_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A075_BRATIO3A025_BRATIO4A00_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A075_BRATIO3A025_BRATIO4A00_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A075_BRATIO3A025_BRATIO4A00_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A075_BRATIO3A025_BRATIO4A00_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A075_BRATIO3A025_BRATIO4A025_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A075_BRATIO3A025_BRATIO4A025_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A075_BRATIO3A025_BRATIO4A025_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A075_BRATIO3A025_BRATIO4A025_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A075_BRATIO3A025_BRATIO4A025_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A075_BRATIO3A025_BRATIO4A05_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A075_BRATIO3A025_BRATIO4A05_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A075_BRATIO3A025_BRATIO4A05_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A075_BRATIO3A025_BRATIO4A05_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A075_BRATIO3A025_BRATIO4A05_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A075_BRATIO3A025_BRATIO4A075_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A075_BRATIO3A025_BRATIO4A075_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A075_BRATIO3A025_BRATIO4A075_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A075_BRATIO3A025_BRATIO4A075_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A075_BRATIO3A025_BRATIO4A075_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A075_BRATIO3A025_BRATIO4A10_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A075_BRATIO3A025_BRATIO4A10_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A075_BRATIO3A025_BRATIO4A10_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A075_BRATIO3A025_BRATIO4A10_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A075_BRATIO3A025_BRATIO4A10_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A075_BRATIO3A05_BRATIO4A00_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A075_BRATIO3A05_BRATIO4A00_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A075_BRATIO3A05_BRATIO4A00_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A075_BRATIO3A05_BRATIO4A00_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A075_BRATIO3A05_BRATIO4A00_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A075_BRATIO3A05_BRATIO4A025_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A075_BRATIO3A05_BRATIO4A025_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A075_BRATIO3A05_BRATIO4A025_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A075_BRATIO3A05_BRATIO4A025_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A075_BRATIO3A05_BRATIO4A025_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A075_BRATIO3A05_BRATIO4A05_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A075_BRATIO3A05_BRATIO4A05_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A075_BRATIO3A05_BRATIO4A05_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A075_BRATIO3A05_BRATIO4A05_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A075_BRATIO3A05_BRATIO4A05_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A075_BRATIO3A05_BRATIO4A075_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A075_BRATIO3A05_BRATIO4A075_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A075_BRATIO3A05_BRATIO4A075_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A075_BRATIO3A05_BRATIO4A075_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A075_BRATIO3A05_BRATIO4A075_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A075_BRATIO3A05_BRATIO4A10_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A075_BRATIO3A05_BRATIO4A10_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A075_BRATIO3A05_BRATIO4A10_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A075_BRATIO3A05_BRATIO4A10_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A075_BRATIO3A05_BRATIO4A10_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A075_BRATIO3A075_BRATIO4A00_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A075_BRATIO3A075_BRATIO4A00_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A075_BRATIO3A075_BRATIO4A00_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A075_BRATIO3A075_BRATIO4A00_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A075_BRATIO3A075_BRATIO4A00_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A075_BRATIO3A075_BRATIO4A025_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A075_BRATIO3A075_BRATIO4A025_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A075_BRATIO3A075_BRATIO4A025_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A075_BRATIO3A075_BRATIO4A025_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A075_BRATIO3A075_BRATIO4A025_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A075_BRATIO3A075_BRATIO4A05_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A075_BRATIO3A075_BRATIO4A05_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A075_BRATIO3A075_BRATIO4A05_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A075_BRATIO3A075_BRATIO4A05_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A075_BRATIO3A075_BRATIO4A05_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A075_BRATIO3A075_BRATIO4A075_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A075_BRATIO3A075_BRATIO4A075_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A075_BRATIO3A075_BRATIO4A075_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A075_BRATIO3A075_BRATIO4A075_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A075_BRATIO3A075_BRATIO4A075_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A075_BRATIO3A075_BRATIO4A10_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A075_BRATIO3A075_BRATIO4A10_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A075_BRATIO3A075_BRATIO4A10_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A075_BRATIO3A075_BRATIO4A10_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A075_BRATIO3A075_BRATIO4A10_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A075_BRATIO3A10_BRATIO4A00_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A075_BRATIO3A10_BRATIO4A00_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A075_BRATIO3A10_BRATIO4A00_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A075_BRATIO3A10_BRATIO4A00_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A075_BRATIO3A10_BRATIO4A00_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A075_BRATIO3A10_BRATIO4A025_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A075_BRATIO3A10_BRATIO4A025_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A075_BRATIO3A10_BRATIO4A025_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A075_BRATIO3A10_BRATIO4A025_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A075_BRATIO3A10_BRATIO4A025_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A075_BRATIO3A10_BRATIO4A05_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A075_BRATIO3A10_BRATIO4A05_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A075_BRATIO3A10_BRATIO4A05_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A075_BRATIO3A10_BRATIO4A05_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A075_BRATIO3A10_BRATIO4A05_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A075_BRATIO3A10_BRATIO4A075_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A075_BRATIO3A10_BRATIO4A075_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A075_BRATIO3A10_BRATIO4A075_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A075_BRATIO3A10_BRATIO4A075_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A075_BRATIO3A10_BRATIO4A075_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A075_BRATIO3A10_BRATIO4A10_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A075_BRATIO3A10_BRATIO4A10_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A075_BRATIO3A10_BRATIO4A10_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A075_BRATIO3A10_BRATIO4A10_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A075_BRATIO3A10_BRATIO4A10_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A10_BRATIO3A00_BRATIO4A00_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A10_BRATIO3A00_BRATIO4A00_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A10_BRATIO3A00_BRATIO4A00_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A10_BRATIO3A00_BRATIO4A00_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A10_BRATIO3A00_BRATIO4A00_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A10_BRATIO3A00_BRATIO4A025_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A10_BRATIO3A00_BRATIO4A025_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A10_BRATIO3A00_BRATIO4A025_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A10_BRATIO3A00_BRATIO4A025_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A10_BRATIO3A00_BRATIO4A025_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A10_BRATIO3A00_BRATIO4A05_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A10_BRATIO3A00_BRATIO4A05_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A10_BRATIO3A00_BRATIO4A05_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A10_BRATIO3A00_BRATIO4A05_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A10_BRATIO3A00_BRATIO4A05_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A10_BRATIO3A00_BRATIO4A075_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A10_BRATIO3A00_BRATIO4A075_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A10_BRATIO3A00_BRATIO4A075_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A10_BRATIO3A00_BRATIO4A075_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A10_BRATIO3A00_BRATIO4A075_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A10_BRATIO3A00_BRATIO4A10_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A10_BRATIO3A00_BRATIO4A10_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A10_BRATIO3A00_BRATIO4A10_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A10_BRATIO3A00_BRATIO4A10_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A10_BRATIO3A00_BRATIO4A10_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A10_BRATIO3A025_BRATIO4A00_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A10_BRATIO3A025_BRATIO4A00_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A10_BRATIO3A025_BRATIO4A00_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A10_BRATIO3A025_BRATIO4A00_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A10_BRATIO3A025_BRATIO4A00_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A10_BRATIO3A025_BRATIO4A025_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A10_BRATIO3A025_BRATIO4A025_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A10_BRATIO3A025_BRATIO4A025_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A10_BRATIO3A025_BRATIO4A025_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A10_BRATIO3A025_BRATIO4A025_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A10_BRATIO3A025_BRATIO4A05_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A10_BRATIO3A025_BRATIO4A05_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A10_BRATIO3A025_BRATIO4A05_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A10_BRATIO3A025_BRATIO4A05_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A10_BRATIO3A025_BRATIO4A05_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A10_BRATIO3A025_BRATIO4A075_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A10_BRATIO3A025_BRATIO4A075_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A10_BRATIO3A025_BRATIO4A075_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A10_BRATIO3A025_BRATIO4A075_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A10_BRATIO3A025_BRATIO4A075_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A10_BRATIO3A025_BRATIO4A10_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A10_BRATIO3A025_BRATIO4A10_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A10_BRATIO3A025_BRATIO4A10_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A10_BRATIO3A025_BRATIO4A10_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A10_BRATIO3A025_BRATIO4A10_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A10_BRATIO3A05_BRATIO4A00_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A10_BRATIO3A05_BRATIO4A00_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A10_BRATIO3A05_BRATIO4A00_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A10_BRATIO3A05_BRATIO4A00_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A10_BRATIO3A05_BRATIO4A00_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A10_BRATIO3A05_BRATIO4A025_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A10_BRATIO3A05_BRATIO4A025_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A10_BRATIO3A05_BRATIO4A025_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A10_BRATIO3A05_BRATIO4A025_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A10_BRATIO3A05_BRATIO4A025_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A10_BRATIO3A05_BRATIO4A05_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A10_BRATIO3A05_BRATIO4A05_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A10_BRATIO3A05_BRATIO4A05_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A10_BRATIO3A05_BRATIO4A05_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A10_BRATIO3A05_BRATIO4A05_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A10_BRATIO3A05_BRATIO4A075_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A10_BRATIO3A05_BRATIO4A075_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A10_BRATIO3A05_BRATIO4A075_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A10_BRATIO3A05_BRATIO4A075_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A10_BRATIO3A05_BRATIO4A075_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A10_BRATIO3A05_BRATIO4A10_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A10_BRATIO3A05_BRATIO4A10_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A10_BRATIO3A05_BRATIO4A10_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A10_BRATIO3A05_BRATIO4A10_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A10_BRATIO3A05_BRATIO4A10_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A10_BRATIO3A075_BRATIO4A00_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A10_BRATIO3A075_BRATIO4A00_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A10_BRATIO3A075_BRATIO4A00_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A10_BRATIO3A075_BRATIO4A00_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A10_BRATIO3A075_BRATIO4A00_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A10_BRATIO3A075_BRATIO4A025_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A10_BRATIO3A075_BRATIO4A025_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A10_BRATIO3A075_BRATIO4A025_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A10_BRATIO3A075_BRATIO4A025_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A10_BRATIO3A075_BRATIO4A025_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A10_BRATIO3A075_BRATIO4A05_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A10_BRATIO3A075_BRATIO4A05_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A10_BRATIO3A075_BRATIO4A05_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A10_BRATIO3A075_BRATIO4A05_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A10_BRATIO3A075_BRATIO4A05_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A10_BRATIO3A075_BRATIO4A075_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A10_BRATIO3A075_BRATIO4A075_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A10_BRATIO3A075_BRATIO4A075_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A10_BRATIO3A075_BRATIO4A075_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A10_BRATIO3A075_BRATIO4A075_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A10_BRATIO3A075_BRATIO4A10_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A10_BRATIO3A075_BRATIO4A10_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A10_BRATIO3A075_BRATIO4A10_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A10_BRATIO3A075_BRATIO4A10_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A10_BRATIO3A075_BRATIO4A10_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A10_BRATIO3A10_BRATIO4A00_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A10_BRATIO3A10_BRATIO4A00_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A10_BRATIO3A10_BRATIO4A00_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A10_BRATIO3A10_BRATIO4A00_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A10_BRATIO3A10_BRATIO4A00_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A10_BRATIO3A10_BRATIO4A025_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A10_BRATIO3A10_BRATIO4A025_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A10_BRATIO3A10_BRATIO4A025_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A10_BRATIO3A10_BRATIO4A025_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A10_BRATIO3A10_BRATIO4A025_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A10_BRATIO3A10_BRATIO4A05_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A10_BRATIO3A10_BRATIO4A05_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A10_BRATIO3A10_BRATIO4A05_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A10_BRATIO3A10_BRATIO4A05_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A10_BRATIO3A10_BRATIO4A05_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A10_BRATIO3A10_BRATIO4A075_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A10_BRATIO3A10_BRATIO4A075_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A10_BRATIO3A10_BRATIO4A075_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A10_BRATIO3A10_BRATIO4A075_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A10_BRATIO3A10_BRATIO4A075_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A10_BRATIO3A10_BRATIO4A10_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A10_BRATIO3A10_BRATIO4A10_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A10_BRATIO3A10_BRATIO4A10_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A10_BRATIO3A10_BRATIO4A10_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A10_BRATIO3A10_BRATIO4A10_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A00_BRATIO3A00_BRATIO4A00_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A00_BRATIO3A00_BRATIO4A00_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A00_BRATIO3A00_BRATIO4A00_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A00_BRATIO3A00_BRATIO4A00_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A00_BRATIO3A00_BRATIO4A00_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A00_BRATIO3A00_BRATIO4A025_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A00_BRATIO3A00_BRATIO4A025_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A00_BRATIO3A00_BRATIO4A025_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A00_BRATIO3A00_BRATIO4A025_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A00_BRATIO3A00_BRATIO4A025_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A00_BRATIO3A00_BRATIO4A05_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A00_BRATIO3A00_BRATIO4A05_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A00_BRATIO3A00_BRATIO4A05_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A00_BRATIO3A00_BRATIO4A05_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A00_BRATIO3A00_BRATIO4A05_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A00_BRATIO3A00_BRATIO4A075_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A00_BRATIO3A00_BRATIO4A075_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A00_BRATIO3A00_BRATIO4A075_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A00_BRATIO3A00_BRATIO4A075_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A00_BRATIO3A00_BRATIO4A075_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A00_BRATIO3A00_BRATIO4A10_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A00_BRATIO3A00_BRATIO4A10_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A00_BRATIO3A00_BRATIO4A10_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A00_BRATIO3A00_BRATIO4A10_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A00_BRATIO3A00_BRATIO4A10_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A00_BRATIO3A025_BRATIO4A00_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A00_BRATIO3A025_BRATIO4A00_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A00_BRATIO3A025_BRATIO4A00_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A00_BRATIO3A025_BRATIO4A00_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A00_BRATIO3A025_BRATIO4A00_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A00_BRATIO3A025_BRATIO4A025_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A00_BRATIO3A025_BRATIO4A025_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A00_BRATIO3A025_BRATIO4A025_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A00_BRATIO3A025_BRATIO4A025_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A00_BRATIO3A025_BRATIO4A025_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A00_BRATIO3A025_BRATIO4A05_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A00_BRATIO3A025_BRATIO4A05_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A00_BRATIO3A025_BRATIO4A05_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A00_BRATIO3A025_BRATIO4A05_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A00_BRATIO3A025_BRATIO4A05_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A00_BRATIO3A025_BRATIO4A075_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A00_BRATIO3A025_BRATIO4A075_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A00_BRATIO3A025_BRATIO4A075_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A00_BRATIO3A025_BRATIO4A075_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A00_BRATIO3A025_BRATIO4A075_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A00_BRATIO3A025_BRATIO4A10_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A00_BRATIO3A025_BRATIO4A10_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A00_BRATIO3A025_BRATIO4A10_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A00_BRATIO3A025_BRATIO4A10_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A00_BRATIO3A025_BRATIO4A10_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A00_BRATIO3A05_BRATIO4A00_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A00_BRATIO3A05_BRATIO4A00_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A00_BRATIO3A05_BRATIO4A00_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A00_BRATIO3A05_BRATIO4A00_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A00_BRATIO3A05_BRATIO4A00_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A00_BRATIO3A05_BRATIO4A025_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A00_BRATIO3A05_BRATIO4A025_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A00_BRATIO3A05_BRATIO4A025_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A00_BRATIO3A05_BRATIO4A025_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A00_BRATIO3A05_BRATIO4A025_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A00_BRATIO3A05_BRATIO4A05_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A00_BRATIO3A05_BRATIO4A05_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A00_BRATIO3A05_BRATIO4A05_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A00_BRATIO3A05_BRATIO4A05_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A00_BRATIO3A05_BRATIO4A05_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A00_BRATIO3A05_BRATIO4A075_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A00_BRATIO3A05_BRATIO4A075_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A00_BRATIO3A05_BRATIO4A075_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A00_BRATIO3A05_BRATIO4A075_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A00_BRATIO3A05_BRATIO4A075_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A00_BRATIO3A05_BRATIO4A10_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A00_BRATIO3A05_BRATIO4A10_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A00_BRATIO3A05_BRATIO4A10_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A00_BRATIO3A05_BRATIO4A10_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A00_BRATIO3A05_BRATIO4A10_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A00_BRATIO3A075_BRATIO4A00_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A00_BRATIO3A075_BRATIO4A00_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A00_BRATIO3A075_BRATIO4A00_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A00_BRATIO3A075_BRATIO4A00_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A00_BRATIO3A075_BRATIO4A00_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A00_BRATIO3A075_BRATIO4A025_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A00_BRATIO3A075_BRATIO4A025_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A00_BRATIO3A075_BRATIO4A025_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A00_BRATIO3A075_BRATIO4A025_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A00_BRATIO3A075_BRATIO4A025_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A00_BRATIO3A075_BRATIO4A05_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A00_BRATIO3A075_BRATIO4A05_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A00_BRATIO3A075_BRATIO4A05_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A00_BRATIO3A075_BRATIO4A05_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A00_BRATIO3A075_BRATIO4A05_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A00_BRATIO3A075_BRATIO4A075_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A00_BRATIO3A075_BRATIO4A075_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A00_BRATIO3A075_BRATIO4A075_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A00_BRATIO3A075_BRATIO4A075_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A00_BRATIO3A075_BRATIO4A075_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A00_BRATIO3A075_BRATIO4A10_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A00_BRATIO3A075_BRATIO4A10_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A00_BRATIO3A075_BRATIO4A10_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A00_BRATIO3A075_BRATIO4A10_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A00_BRATIO3A075_BRATIO4A10_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A00_BRATIO3A10_BRATIO4A00_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A00_BRATIO3A10_BRATIO4A00_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A00_BRATIO3A10_BRATIO4A00_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A00_BRATIO3A10_BRATIO4A00_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A00_BRATIO3A10_BRATIO4A00_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A00_BRATIO3A10_BRATIO4A025_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A00_BRATIO3A10_BRATIO4A025_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A00_BRATIO3A10_BRATIO4A025_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A00_BRATIO3A10_BRATIO4A025_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A00_BRATIO3A10_BRATIO4A025_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A00_BRATIO3A10_BRATIO4A05_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A00_BRATIO3A10_BRATIO4A05_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A00_BRATIO3A10_BRATIO4A05_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A00_BRATIO3A10_BRATIO4A05_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A00_BRATIO3A10_BRATIO4A05_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A00_BRATIO3A10_BRATIO4A075_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A00_BRATIO3A10_BRATIO4A075_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A00_BRATIO3A10_BRATIO4A075_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A00_BRATIO3A10_BRATIO4A075_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A00_BRATIO3A10_BRATIO4A075_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A00_BRATIO3A10_BRATIO4A10_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A00_BRATIO3A10_BRATIO4A10_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A00_BRATIO3A10_BRATIO4A10_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A00_BRATIO3A10_BRATIO4A10_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A00_BRATIO3A10_BRATIO4A10_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A025_BRATIO3A00_BRATIO4A00_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A025_BRATIO3A00_BRATIO4A00_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A025_BRATIO3A00_BRATIO4A00_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A025_BRATIO3A00_BRATIO4A00_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A025_BRATIO3A00_BRATIO4A00_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A025_BRATIO3A00_BRATIO4A025_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A025_BRATIO3A00_BRATIO4A025_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A025_BRATIO3A00_BRATIO4A025_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A025_BRATIO3A00_BRATIO4A025_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A025_BRATIO3A00_BRATIO4A025_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A025_BRATIO3A00_BRATIO4A05_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A025_BRATIO3A00_BRATIO4A05_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A025_BRATIO3A00_BRATIO4A05_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A025_BRATIO3A00_BRATIO4A05_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A025_BRATIO3A00_BRATIO4A05_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A025_BRATIO3A00_BRATIO4A075_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A025_BRATIO3A00_BRATIO4A075_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A025_BRATIO3A00_BRATIO4A075_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A025_BRATIO3A00_BRATIO4A075_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A025_BRATIO3A00_BRATIO4A075_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A025_BRATIO3A00_BRATIO4A10_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A025_BRATIO3A00_BRATIO4A10_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A025_BRATIO3A00_BRATIO4A10_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A025_BRATIO3A00_BRATIO4A10_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A025_BRATIO3A00_BRATIO4A10_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A025_BRATIO3A025_BRATIO4A00_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A025_BRATIO3A025_BRATIO4A00_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A025_BRATIO3A025_BRATIO4A00_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A025_BRATIO3A025_BRATIO4A00_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A025_BRATIO3A025_BRATIO4A00_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A025_BRATIO3A025_BRATIO4A025_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A025_BRATIO3A025_BRATIO4A025_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A025_BRATIO3A025_BRATIO4A025_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A025_BRATIO3A025_BRATIO4A025_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A025_BRATIO3A025_BRATIO4A025_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A025_BRATIO3A025_BRATIO4A05_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A025_BRATIO3A025_BRATIO4A05_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A025_BRATIO3A025_BRATIO4A05_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A025_BRATIO3A025_BRATIO4A05_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A025_BRATIO3A025_BRATIO4A05_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A025_BRATIO3A025_BRATIO4A075_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A025_BRATIO3A025_BRATIO4A075_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A025_BRATIO3A025_BRATIO4A075_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A025_BRATIO3A025_BRATIO4A075_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A025_BRATIO3A025_BRATIO4A075_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A025_BRATIO3A025_BRATIO4A10_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A025_BRATIO3A025_BRATIO4A10_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A025_BRATIO3A025_BRATIO4A10_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A025_BRATIO3A025_BRATIO4A10_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A025_BRATIO3A025_BRATIO4A10_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A025_BRATIO3A05_BRATIO4A00_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A025_BRATIO3A05_BRATIO4A00_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A025_BRATIO3A05_BRATIO4A00_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A025_BRATIO3A05_BRATIO4A00_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A025_BRATIO3A05_BRATIO4A00_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A025_BRATIO3A05_BRATIO4A025_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A025_BRATIO3A05_BRATIO4A025_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A025_BRATIO3A05_BRATIO4A025_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A025_BRATIO3A05_BRATIO4A025_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A025_BRATIO3A05_BRATIO4A025_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A025_BRATIO3A05_BRATIO4A05_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A025_BRATIO3A05_BRATIO4A05_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A025_BRATIO3A05_BRATIO4A05_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A025_BRATIO3A05_BRATIO4A05_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A025_BRATIO3A05_BRATIO4A05_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A025_BRATIO3A05_BRATIO4A075_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A025_BRATIO3A05_BRATIO4A075_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A025_BRATIO3A05_BRATIO4A075_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A025_BRATIO3A05_BRATIO4A075_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A025_BRATIO3A05_BRATIO4A075_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A025_BRATIO3A05_BRATIO4A10_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A025_BRATIO3A05_BRATIO4A10_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A025_BRATIO3A05_BRATIO4A10_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A025_BRATIO3A05_BRATIO4A10_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A025_BRATIO3A05_BRATIO4A10_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A025_BRATIO3A075_BRATIO4A00_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A025_BRATIO3A075_BRATIO4A00_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A025_BRATIO3A075_BRATIO4A00_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A025_BRATIO3A075_BRATIO4A00_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A025_BRATIO3A075_BRATIO4A00_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A025_BRATIO3A075_BRATIO4A025_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A025_BRATIO3A075_BRATIO4A025_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A025_BRATIO3A075_BRATIO4A025_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A025_BRATIO3A075_BRATIO4A025_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A025_BRATIO3A075_BRATIO4A025_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A025_BRATIO3A075_BRATIO4A05_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A025_BRATIO3A075_BRATIO4A05_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A025_BRATIO3A075_BRATIO4A05_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A025_BRATIO3A075_BRATIO4A05_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A025_BRATIO3A075_BRATIO4A05_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A025_BRATIO3A075_BRATIO4A075_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A025_BRATIO3A075_BRATIO4A075_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A025_BRATIO3A075_BRATIO4A075_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A025_BRATIO3A075_BRATIO4A075_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A025_BRATIO3A075_BRATIO4A075_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A025_BRATIO3A075_BRATIO4A10_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A025_BRATIO3A075_BRATIO4A10_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A025_BRATIO3A075_BRATIO4A10_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A025_BRATIO3A075_BRATIO4A10_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A025_BRATIO3A075_BRATIO4A10_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A025_BRATIO3A10_BRATIO4A00_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A025_BRATIO3A10_BRATIO4A00_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A025_BRATIO3A10_BRATIO4A00_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A025_BRATIO3A10_BRATIO4A00_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A025_BRATIO3A10_BRATIO4A00_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A025_BRATIO3A10_BRATIO4A025_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A025_BRATIO3A10_BRATIO4A025_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A025_BRATIO3A10_BRATIO4A025_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A025_BRATIO3A10_BRATIO4A025_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A025_BRATIO3A10_BRATIO4A025_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A025_BRATIO3A10_BRATIO4A05_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A025_BRATIO3A10_BRATIO4A05_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A025_BRATIO3A10_BRATIO4A05_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A025_BRATIO3A10_BRATIO4A05_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A025_BRATIO3A10_BRATIO4A05_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A025_BRATIO3A10_BRATIO4A075_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A025_BRATIO3A10_BRATIO4A075_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A025_BRATIO3A10_BRATIO4A075_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A025_BRATIO3A10_BRATIO4A075_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A025_BRATIO3A10_BRATIO4A075_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A025_BRATIO3A10_BRATIO4A10_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A025_BRATIO3A10_BRATIO4A10_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A025_BRATIO3A10_BRATIO4A10_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A025_BRATIO3A10_BRATIO4A10_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A025_BRATIO3A10_BRATIO4A10_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A05_BRATIO3A00_BRATIO4A00_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A05_BRATIO3A00_BRATIO4A00_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A05_BRATIO3A00_BRATIO4A00_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A05_BRATIO3A00_BRATIO4A00_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A05_BRATIO3A00_BRATIO4A00_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A05_BRATIO3A00_BRATIO4A025_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A05_BRATIO3A00_BRATIO4A025_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A05_BRATIO3A00_BRATIO4A025_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A05_BRATIO3A00_BRATIO4A025_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A05_BRATIO3A00_BRATIO4A025_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A05_BRATIO3A00_BRATIO4A05_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A05_BRATIO3A00_BRATIO4A05_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A05_BRATIO3A00_BRATIO4A05_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A05_BRATIO3A00_BRATIO4A05_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A05_BRATIO3A00_BRATIO4A05_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A05_BRATIO3A00_BRATIO4A075_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A05_BRATIO3A00_BRATIO4A075_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A05_BRATIO3A00_BRATIO4A075_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A05_BRATIO3A00_BRATIO4A075_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A05_BRATIO3A00_BRATIO4A075_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A05_BRATIO3A00_BRATIO4A10_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A05_BRATIO3A00_BRATIO4A10_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A05_BRATIO3A00_BRATIO4A10_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A05_BRATIO3A00_BRATIO4A10_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A05_BRATIO3A00_BRATIO4A10_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A05_BRATIO3A025_BRATIO4A00_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A05_BRATIO3A025_BRATIO4A00_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A05_BRATIO3A025_BRATIO4A00_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A05_BRATIO3A025_BRATIO4A00_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A05_BRATIO3A025_BRATIO4A00_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A05_BRATIO3A025_BRATIO4A025_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A05_BRATIO3A025_BRATIO4A025_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A05_BRATIO3A025_BRATIO4A025_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A05_BRATIO3A025_BRATIO4A025_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A05_BRATIO3A025_BRATIO4A025_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A05_BRATIO3A025_BRATIO4A05_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A05_BRATIO3A025_BRATIO4A05_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A05_BRATIO3A025_BRATIO4A05_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A05_BRATIO3A025_BRATIO4A05_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A05_BRATIO3A025_BRATIO4A05_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A05_BRATIO3A025_BRATIO4A075_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A05_BRATIO3A025_BRATIO4A075_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A05_BRATIO3A025_BRATIO4A075_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A05_BRATIO3A025_BRATIO4A075_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A05_BRATIO3A025_BRATIO4A075_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A05_BRATIO3A025_BRATIO4A10_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A05_BRATIO3A025_BRATIO4A10_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A05_BRATIO3A025_BRATIO4A10_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A05_BRATIO3A025_BRATIO4A10_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A05_BRATIO3A025_BRATIO4A10_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A05_BRATIO3A05_BRATIO4A00_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A05_BRATIO3A05_BRATIO4A00_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A05_BRATIO3A05_BRATIO4A00_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A05_BRATIO3A05_BRATIO4A00_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A05_BRATIO3A05_BRATIO4A00_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A05_BRATIO3A05_BRATIO4A025_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A05_BRATIO3A05_BRATIO4A025_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A05_BRATIO3A05_BRATIO4A025_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A05_BRATIO3A05_BRATIO4A025_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A05_BRATIO3A05_BRATIO4A025_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A05_BRATIO3A05_BRATIO4A05_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A05_BRATIO3A05_BRATIO4A05_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A05_BRATIO3A05_BRATIO4A05_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A05_BRATIO3A05_BRATIO4A05_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A05_BRATIO3A05_BRATIO4A05_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A05_BRATIO3A05_BRATIO4A075_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A05_BRATIO3A05_BRATIO4A075_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A05_BRATIO3A05_BRATIO4A075_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A05_BRATIO3A05_BRATIO4A075_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A05_BRATIO3A05_BRATIO4A075_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A05_BRATIO3A05_BRATIO4A10_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A05_BRATIO3A05_BRATIO4A10_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A05_BRATIO3A05_BRATIO4A10_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A05_BRATIO3A05_BRATIO4A10_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A05_BRATIO3A05_BRATIO4A10_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A05_BRATIO3A075_BRATIO4A00_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A05_BRATIO3A075_BRATIO4A00_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A05_BRATIO3A075_BRATIO4A00_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A05_BRATIO3A075_BRATIO4A00_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A05_BRATIO3A075_BRATIO4A00_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A05_BRATIO3A075_BRATIO4A025_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A05_BRATIO3A075_BRATIO4A025_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A05_BRATIO3A075_BRATIO4A025_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A05_BRATIO3A075_BRATIO4A025_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A05_BRATIO3A075_BRATIO4A025_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A05_BRATIO3A075_BRATIO4A05_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A05_BRATIO3A075_BRATIO4A05_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A05_BRATIO3A075_BRATIO4A05_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A05_BRATIO3A075_BRATIO4A05_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A05_BRATIO3A075_BRATIO4A05_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A05_BRATIO3A075_BRATIO4A075_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A05_BRATIO3A075_BRATIO4A075_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A05_BRATIO3A075_BRATIO4A075_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A05_BRATIO3A075_BRATIO4A075_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A05_BRATIO3A075_BRATIO4A075_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A05_BRATIO3A075_BRATIO4A10_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A05_BRATIO3A075_BRATIO4A10_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A05_BRATIO3A075_BRATIO4A10_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A05_BRATIO3A075_BRATIO4A10_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A05_BRATIO3A075_BRATIO4A10_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A05_BRATIO3A10_BRATIO4A00_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A05_BRATIO3A10_BRATIO4A00_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A05_BRATIO3A10_BRATIO4A00_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A05_BRATIO3A10_BRATIO4A00_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A05_BRATIO3A10_BRATIO4A00_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A05_BRATIO3A10_BRATIO4A025_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A05_BRATIO3A10_BRATIO4A025_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A05_BRATIO3A10_BRATIO4A025_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A05_BRATIO3A10_BRATIO4A025_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A05_BRATIO3A10_BRATIO4A025_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A05_BRATIO3A10_BRATIO4A05_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A05_BRATIO3A10_BRATIO4A05_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A05_BRATIO3A10_BRATIO4A05_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A05_BRATIO3A10_BRATIO4A05_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A05_BRATIO3A10_BRATIO4A05_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A05_BRATIO3A10_BRATIO4A075_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A05_BRATIO3A10_BRATIO4A075_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A05_BRATIO3A10_BRATIO4A075_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A05_BRATIO3A10_BRATIO4A075_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A05_BRATIO3A10_BRATIO4A075_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A05_BRATIO3A10_BRATIO4A10_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A05_BRATIO3A10_BRATIO4A10_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A05_BRATIO3A10_BRATIO4A10_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A05_BRATIO3A10_BRATIO4A10_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A05_BRATIO3A10_BRATIO4A10_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A075_BRATIO3A00_BRATIO4A00_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A075_BRATIO3A00_BRATIO4A00_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A075_BRATIO3A00_BRATIO4A00_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A075_BRATIO3A00_BRATIO4A00_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A075_BRATIO3A00_BRATIO4A00_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A075_BRATIO3A00_BRATIO4A025_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A075_BRATIO3A00_BRATIO4A025_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A075_BRATIO3A00_BRATIO4A025_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A075_BRATIO3A00_BRATIO4A025_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A075_BRATIO3A00_BRATIO4A025_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A075_BRATIO3A00_BRATIO4A05_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A075_BRATIO3A00_BRATIO4A05_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A075_BRATIO3A00_BRATIO4A05_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A075_BRATIO3A00_BRATIO4A05_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A075_BRATIO3A00_BRATIO4A05_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A075_BRATIO3A00_BRATIO4A075_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A075_BRATIO3A00_BRATIO4A075_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A075_BRATIO3A00_BRATIO4A075_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A075_BRATIO3A00_BRATIO4A075_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A075_BRATIO3A00_BRATIO4A075_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A075_BRATIO3A00_BRATIO4A10_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A075_BRATIO3A00_BRATIO4A10_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A075_BRATIO3A00_BRATIO4A10_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A075_BRATIO3A00_BRATIO4A10_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A075_BRATIO3A00_BRATIO4A10_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A075_BRATIO3A025_BRATIO4A00_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A075_BRATIO3A025_BRATIO4A00_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A075_BRATIO3A025_BRATIO4A00_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A075_BRATIO3A025_BRATIO4A00_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A075_BRATIO3A025_BRATIO4A00_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A075_BRATIO3A025_BRATIO4A025_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A075_BRATIO3A025_BRATIO4A025_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A075_BRATIO3A025_BRATIO4A025_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A075_BRATIO3A025_BRATIO4A025_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A075_BRATIO3A025_BRATIO4A025_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A075_BRATIO3A025_BRATIO4A05_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A075_BRATIO3A025_BRATIO4A05_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A075_BRATIO3A025_BRATIO4A05_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A075_BRATIO3A025_BRATIO4A05_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A075_BRATIO3A025_BRATIO4A05_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A075_BRATIO3A025_BRATIO4A075_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A075_BRATIO3A025_BRATIO4A075_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A075_BRATIO3A025_BRATIO4A075_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A075_BRATIO3A025_BRATIO4A075_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A075_BRATIO3A025_BRATIO4A075_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A075_BRATIO3A025_BRATIO4A10_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A075_BRATIO3A025_BRATIO4A10_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A075_BRATIO3A025_BRATIO4A10_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A075_BRATIO3A025_BRATIO4A10_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A075_BRATIO3A025_BRATIO4A10_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A075_BRATIO3A05_BRATIO4A00_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A075_BRATIO3A05_BRATIO4A00_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A075_BRATIO3A05_BRATIO4A00_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A075_BRATIO3A05_BRATIO4A00_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A075_BRATIO3A05_BRATIO4A00_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A075_BRATIO3A05_BRATIO4A025_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A075_BRATIO3A05_BRATIO4A025_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A075_BRATIO3A05_BRATIO4A025_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A075_BRATIO3A05_BRATIO4A025_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A075_BRATIO3A05_BRATIO4A025_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A075_BRATIO3A05_BRATIO4A05_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A075_BRATIO3A05_BRATIO4A05_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A075_BRATIO3A05_BRATIO4A05_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A075_BRATIO3A05_BRATIO4A05_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A075_BRATIO3A05_BRATIO4A05_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A075_BRATIO3A05_BRATIO4A075_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A075_BRATIO3A05_BRATIO4A075_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A075_BRATIO3A05_BRATIO4A075_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A075_BRATIO3A05_BRATIO4A075_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A075_BRATIO3A05_BRATIO4A075_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A075_BRATIO3A05_BRATIO4A10_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A075_BRATIO3A05_BRATIO4A10_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A075_BRATIO3A05_BRATIO4A10_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A075_BRATIO3A05_BRATIO4A10_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A075_BRATIO3A05_BRATIO4A10_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A075_BRATIO3A075_BRATIO4A00_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A075_BRATIO3A075_BRATIO4A00_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A075_BRATIO3A075_BRATIO4A00_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A075_BRATIO3A075_BRATIO4A00_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A075_BRATIO3A075_BRATIO4A00_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A075_BRATIO3A075_BRATIO4A025_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A075_BRATIO3A075_BRATIO4A025_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A075_BRATIO3A075_BRATIO4A025_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A075_BRATIO3A075_BRATIO4A025_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A075_BRATIO3A075_BRATIO4A025_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A075_BRATIO3A075_BRATIO4A05_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A075_BRATIO3A075_BRATIO4A05_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A075_BRATIO3A075_BRATIO4A05_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A075_BRATIO3A075_BRATIO4A05_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A075_BRATIO3A075_BRATIO4A05_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A075_BRATIO3A075_BRATIO4A075_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A075_BRATIO3A075_BRATIO4A075_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A075_BRATIO3A075_BRATIO4A075_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A075_BRATIO3A075_BRATIO4A075_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A075_BRATIO3A075_BRATIO4A075_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A075_BRATIO3A075_BRATIO4A10_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A075_BRATIO3A075_BRATIO4A10_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A075_BRATIO3A075_BRATIO4A10_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A075_BRATIO3A075_BRATIO4A10_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A075_BRATIO3A075_BRATIO4A10_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A075_BRATIO3A10_BRATIO4A00_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A075_BRATIO3A10_BRATIO4A00_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A075_BRATIO3A10_BRATIO4A00_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A075_BRATIO3A10_BRATIO4A00_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A075_BRATIO3A10_BRATIO4A00_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A075_BRATIO3A10_BRATIO4A025_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A075_BRATIO3A10_BRATIO4A025_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A075_BRATIO3A10_BRATIO4A025_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A075_BRATIO3A10_BRATIO4A025_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A075_BRATIO3A10_BRATIO4A025_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A075_BRATIO3A10_BRATIO4A05_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A075_BRATIO3A10_BRATIO4A05_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A075_BRATIO3A10_BRATIO4A05_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A075_BRATIO3A10_BRATIO4A05_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A075_BRATIO3A10_BRATIO4A05_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A075_BRATIO3A10_BRATIO4A075_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A075_BRATIO3A10_BRATIO4A075_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A075_BRATIO3A10_BRATIO4A075_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A075_BRATIO3A10_BRATIO4A075_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A075_BRATIO3A10_BRATIO4A075_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A075_BRATIO3A10_BRATIO4A10_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A075_BRATIO3A10_BRATIO4A10_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A075_BRATIO3A10_BRATIO4A10_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A075_BRATIO3A10_BRATIO4A10_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A075_BRATIO3A10_BRATIO4A10_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A10_BRATIO3A00_BRATIO4A00_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A10_BRATIO3A00_BRATIO4A00_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A10_BRATIO3A00_BRATIO4A00_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A10_BRATIO3A00_BRATIO4A00_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A10_BRATIO3A00_BRATIO4A00_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A10_BRATIO3A00_BRATIO4A025_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A10_BRATIO3A00_BRATIO4A025_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A10_BRATIO3A00_BRATIO4A025_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A10_BRATIO3A00_BRATIO4A025_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A10_BRATIO3A00_BRATIO4A025_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A10_BRATIO3A00_BRATIO4A05_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A10_BRATIO3A00_BRATIO4A05_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A10_BRATIO3A00_BRATIO4A05_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A10_BRATIO3A00_BRATIO4A05_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A10_BRATIO3A00_BRATIO4A05_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A10_BRATIO3A00_BRATIO4A075_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A10_BRATIO3A00_BRATIO4A075_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A10_BRATIO3A00_BRATIO4A075_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A10_BRATIO3A00_BRATIO4A075_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A10_BRATIO3A00_BRATIO4A075_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A10_BRATIO3A00_BRATIO4A10_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A10_BRATIO3A00_BRATIO4A10_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A10_BRATIO3A00_BRATIO4A10_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A10_BRATIO3A00_BRATIO4A10_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A10_BRATIO3A00_BRATIO4A10_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A10_BRATIO3A025_BRATIO4A00_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A10_BRATIO3A025_BRATIO4A00_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A10_BRATIO3A025_BRATIO4A00_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A10_BRATIO3A025_BRATIO4A00_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A10_BRATIO3A025_BRATIO4A00_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A10_BRATIO3A025_BRATIO4A025_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A10_BRATIO3A025_BRATIO4A025_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A10_BRATIO3A025_BRATIO4A025_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A10_BRATIO3A025_BRATIO4A025_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A10_BRATIO3A025_BRATIO4A025_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A10_BRATIO3A025_BRATIO4A05_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A10_BRATIO3A025_BRATIO4A05_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A10_BRATIO3A025_BRATIO4A05_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A10_BRATIO3A025_BRATIO4A05_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A10_BRATIO3A025_BRATIO4A05_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A10_BRATIO3A025_BRATIO4A075_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A10_BRATIO3A025_BRATIO4A075_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A10_BRATIO3A025_BRATIO4A075_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A10_BRATIO3A025_BRATIO4A075_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A10_BRATIO3A025_BRATIO4A075_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A10_BRATIO3A025_BRATIO4A10_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A10_BRATIO3A025_BRATIO4A10_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A10_BRATIO3A025_BRATIO4A10_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A10_BRATIO3A025_BRATIO4A10_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A10_BRATIO3A025_BRATIO4A10_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A10_BRATIO3A05_BRATIO4A00_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A10_BRATIO3A05_BRATIO4A00_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A10_BRATIO3A05_BRATIO4A00_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A10_BRATIO3A05_BRATIO4A00_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A10_BRATIO3A05_BRATIO4A00_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A10_BRATIO3A05_BRATIO4A025_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A10_BRATIO3A05_BRATIO4A025_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A10_BRATIO3A05_BRATIO4A025_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A10_BRATIO3A05_BRATIO4A025_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A10_BRATIO3A05_BRATIO4A025_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A10_BRATIO3A05_BRATIO4A05_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A10_BRATIO3A05_BRATIO4A05_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A10_BRATIO3A05_BRATIO4A05_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A10_BRATIO3A05_BRATIO4A05_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A10_BRATIO3A05_BRATIO4A05_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A10_BRATIO3A05_BRATIO4A075_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A10_BRATIO3A05_BRATIO4A075_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A10_BRATIO3A05_BRATIO4A075_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A10_BRATIO3A05_BRATIO4A075_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A10_BRATIO3A05_BRATIO4A075_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A10_BRATIO3A05_BRATIO4A10_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A10_BRATIO3A05_BRATIO4A10_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A10_BRATIO3A05_BRATIO4A10_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A10_BRATIO3A05_BRATIO4A10_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A10_BRATIO3A05_BRATIO4A10_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A10_BRATIO3A075_BRATIO4A00_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A10_BRATIO3A075_BRATIO4A00_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A10_BRATIO3A075_BRATIO4A00_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A10_BRATIO3A075_BRATIO4A00_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A10_BRATIO3A075_BRATIO4A00_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A10_BRATIO3A075_BRATIO4A025_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A10_BRATIO3A075_BRATIO4A025_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A10_BRATIO3A075_BRATIO4A025_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A10_BRATIO3A075_BRATIO4A025_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A10_BRATIO3A075_BRATIO4A025_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A10_BRATIO3A075_BRATIO4A05_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A10_BRATIO3A075_BRATIO4A05_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A10_BRATIO3A075_BRATIO4A05_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A10_BRATIO3A075_BRATIO4A05_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A10_BRATIO3A075_BRATIO4A05_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A10_BRATIO3A075_BRATIO4A075_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A10_BRATIO3A075_BRATIO4A075_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A10_BRATIO3A075_BRATIO4A075_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A10_BRATIO3A075_BRATIO4A075_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A10_BRATIO3A075_BRATIO4A075_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A10_BRATIO3A075_BRATIO4A10_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A10_BRATIO3A075_BRATIO4A10_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A10_BRATIO3A075_BRATIO4A10_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A10_BRATIO3A075_BRATIO4A10_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A10_BRATIO3A075_BRATIO4A10_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A10_BRATIO3A10_BRATIO4A00_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A10_BRATIO3A10_BRATIO4A00_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A10_BRATIO3A10_BRATIO4A00_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A10_BRATIO3A10_BRATIO4A00_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A10_BRATIO3A10_BRATIO4A00_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A10_BRATIO3A10_BRATIO4A025_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A10_BRATIO3A10_BRATIO4A025_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A10_BRATIO3A10_BRATIO4A025_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A10_BRATIO3A10_BRATIO4A025_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A10_BRATIO3A10_BRATIO4A025_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A10_BRATIO3A10_BRATIO4A05_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A10_BRATIO3A10_BRATIO4A05_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A10_BRATIO3A10_BRATIO4A05_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A10_BRATIO3A10_BRATIO4A05_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A10_BRATIO3A10_BRATIO4A05_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A10_BRATIO3A10_BRATIO4A075_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A10_BRATIO3A10_BRATIO4A075_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A10_BRATIO3A10_BRATIO4A075_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A10_BRATIO3A10_BRATIO4A075_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A10_BRATIO3A10_BRATIO4A075_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A10_BRATIO3A10_BRATIO4A10_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A10_BRATIO3A10_BRATIO4A10_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A10_BRATIO3A10_BRATIO4A10_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A10_BRATIO3A10_BRATIO4A10_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A10_BRATIO3A10_BRATIO4A10_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A00_BRATIO3A00_BRATIO4A00_BRATIO5B00,0,0,0,1,0,0,1,0,1,1,3
_BRATIO1A10_BRATIO2A00_BRATIO3A00_BRATIO4A00_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A00_BRATIO3A00_BRATIO4A00_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A00_BRATIO3A00_BRATIO4A00_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A00_BRATIO3A00_BRATIO4A00_BRATIO5B10,0,0,0,1,0,0,1,0,1,1,3
_BRATIO1A10_BRATIO2A00_BRATIO3A00_BRATIO4A025_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A00_BRATIO3A00_BRATIO4A025_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A00_BRATIO3A00_BRATIO4A025_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A00_BRATIO3A00_BRATIO4A025_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A00_BRATIO3A00_BRATIO4A025_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A00_BRATIO3A00_BRATIO4A05_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A00_BRATIO3A00_BRATIO4A05_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A00_BRATIO3A00_BRATIO4A05_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A00_BRATIO3A00_BRATIO4A05_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A00_BRATIO3A00_BRATIO4A05_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A00_BRATIO3A00_BRATIO4A075_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A00_BRATIO3A00_BRATIO4A075_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A00_BRATIO3A00_BRATIO4A075_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A00_BRATIO3A00_BRATIO4A075_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A00_BRATIO3A00_BRATIO4A075_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A00_BRATIO3A00_BRATIO4A10_BRATIO5B00,0,0,0,1,0,0,1,0,1,1,3
_BRATIO1A10_BRATIO2A00_BRATIO3A00_BRATIO4A10_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A00_BRATIO3A00_BRATIO4A10_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A00_BRATIO3A00_BRATIO4A10_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A00_BRATIO3A00_BRATIO4A10_BRATIO5B10,0,0,0,1,0,0,1,0,1,1,3
_BRATIO1A10_BRATIO2A00_BRATIO3A025_BRATIO4A00_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A00_BRATIO3A025_BRATIO4A00_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A00_BRATIO3A025_BRATIO4A00_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A00_BRATIO3A025_BRATIO4A00_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A00_BRATIO3A025_BRATIO4A00_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A00_BRATIO3A025_BRATIO4A025_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A00_BRATIO3A025_BRATIO4A025_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A00_BRATIO3A025_BRATIO4A025_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A00_BRATIO3A025_BRATIO4A025_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A00_BRATIO3A025_BRATIO4A025_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A00_BRATIO3A025_BRATIO4A05_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A00_BRATIO3A025_BRATIO4A05_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A00_BRATIO3A025_BRATIO4A05_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A00_BRATIO3A025_BRATIO4A05_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A00_BRATIO3A025_BRATIO4A05_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A00_BRATIO3A025_BRATIO4A075_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A00_BRATIO3A025_BRATIO4A075_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A00_BRATIO3A025_BRATIO4A075_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A00_BRATIO3A025_BRATIO4A075_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A00_BRATIO3A025_BRATIO4A075_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A00_BRATIO3A025_BRATIO4A10_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A00_BRATIO3A025_BRATIO4A10_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A00_BRATIO3A025_BRATIO4A10_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A00_BRATIO3A025_BRATIO4A10_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A00_BRATIO3A025_BRATIO4A10_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A00_BRATIO3A05_BRATIO4A00_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A00_BRATIO3A05_BRATIO4A00_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A00_BRATIO3A05_BRATIO4A00_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A00_BRATIO3A05_BRATIO4A00_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A00_BRATIO3A05_BRATIO4A00_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A00_BRATIO3A05_BRATIO4A025_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A00_BRATIO3A05_BRATIO4A025_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A00_BRATIO3A05_BRATIO4A025_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A00_BRATIO3A05_BRATIO4A025_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A00_BRATIO3A05_BRATIO4A025_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A00_BRATIO3A05_BRATIO4A05_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A00_BRATIO3A05_BRATIO4A05_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A00_BRATIO3A05_BRATIO4A05_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A00_BRATIO3A05_BRATIO4A05_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A00_BRATIO3A05_BRATIO4A05_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A00_BRATIO3A05_BRATIO4A075_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A00_BRATIO3A05_BRATIO4A075_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A00_BRATIO3A05_BRATIO4A075_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A00_BRATIO3A05_BRATIO4A075_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A00_BRATIO3A05_BRATIO4A075_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A00_BRATIO3A05_BRATIO4A10_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A00_BRATIO3A05_BRATIO4A10_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A00_BRATIO3A05_BRATIO4A10_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A00_BRATIO3A05_BRATIO4A10_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A00_BRATIO3A05_BRATIO4A10_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A00_BRATIO3A075_BRATIO4A00_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A00_BRATIO3A075_BRATIO4A00_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A00_BRATIO3A075_BRATIO4A00_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A00_BRATIO3A075_BRATIO4A00_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A00_BRATIO3A075_BRATIO4A00_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A00_BRATIO3A075_BRATIO4A025_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A00_BRATIO3A075_BRATIO4A025_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A00_BRATIO3A075_BRATIO4A025_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A00_BRATIO3A075_BRATIO4A025_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A00_BRATIO3A075_BRATIO4A025_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A00_BRATIO3A075_BRATIO4A05_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A00_BRATIO3A075_BRATIO4A05_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A00_BRATIO3A075_BRATIO4A05_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A00_BRATIO3A075_BRATIO4A05_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A00_BRATIO3A075_BRATIO4A05_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A00_BRATIO3A075_BRATIO4A075_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A00_BRATIO3A075_BRATIO4A075_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A00_BRATIO3A075_BRATIO4A075_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A00_BRATIO3A075_BRATIO4A075_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A00_BRATIO3A075_BRATIO4A075_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A00_BRATIO3A075_BRATIO4A10_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A00_BRATIO3A075_BRATIO4A10_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A00_BRATIO3A075_BRATIO4A10_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A00_BRATIO3A075_BRATIO4A10_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A00_BRATIO3A075_BRATIO4A10_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A00_BRATIO3A10_BRATIO4A00_BRATIO5B00,0,0,0,1,0,0,1,0,1,1,3
_BRATIO1A10_BRATIO2A00_BRATIO3A10_BRATIO4A00_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A00_BRATIO3A10_BRATIO4A00_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A00_BRATIO3A10_BRATIO4A00_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A00_BRATIO3A10_BRATIO4A00_BRATIO5B10,0,0,0,1,0,0,1,0,1,1,3
_BRATIO1A10_BRATIO2A00_BRATIO3A10_BRATIO4A025_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A00_BRATIO3A10_BRATIO4A025_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A00_BRATIO3A10_BRATIO4A025_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A00_BRATIO3A10_BRATIO4A025_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A00_BRATIO3A10_BRATIO4A025_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A00_BRATIO3A10_BRATIO4A05_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A00_BRATIO3A10_BRATIO4A05_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A00_BRATIO3A10_BRATIO4A05_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A00_BRATIO3A10_BRATIO4A05_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A00_BRATIO3A10_BRATIO4A05_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A00_BRATIO3A10_BRATIO4A075_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A00_BRATIO3A10_BRATIO4A075_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A00_BRATIO3A10_BRATIO4A075_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A00_BRATIO3A10_BRATIO4A075_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A00_BRATIO3A10_BRATIO4A075_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A00_BRATIO3A10_BRATIO4A10_BRATIO5B00,0,0,0,1,0,0,1,0,1,1,3
_BRATIO1A10_BRATIO2A00_BRATIO3A10_BRATIO4A10_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A00_BRATIO3A10_BRATIO4A10_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A00_BRATIO3A10_BRATIO4A10_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A00_BRATIO3A10_BRATIO4A10_BRATIO5B10,0,0,0,1,0,0,1,0,1,1,3
_BRATIO1A10_BRATIO2A025_BRATIO3A00_BRATIO4A00_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A025_BRATIO3A00_BRATIO4A00_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A025_BRATIO3A00_BRATIO4A00_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A025_BRATIO3A00_BRATIO4A00_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A025_BRATIO3A00_BRATIO4A00_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A025_BRATIO3A00_BRATIO4A025_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A025_BRATIO3A00_BRATIO4A025_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A025_BRATIO3A00_BRATIO4A025_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A025_BRATIO3A00_BRATIO4A025_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A025_BRATIO3A00_BRATIO4A025_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A025_BRATIO3A00_BRATIO4A05_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A025_BRATIO3A00_BRATIO4A05_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A025_BRATIO3A00_BRATIO4A05_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A025_BRATIO3A00_BRATIO4A05_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A025_BRATIO3A00_BRATIO4A05_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A025_BRATIO3A00_BRATIO4A075_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A025_BRATIO3A00_BRATIO4A075_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A025_BRATIO3A00_BRATIO4A075_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A025_BRATIO3A00_BRATIO4A075_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A025_BRATIO3A00_BRATIO4A075_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A025_BRATIO3A00_BRATIO4A10_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A025_BRATIO3A00_BRATIO4A10_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A025_BRATIO3A00_BRATIO4A10_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A025_BRATIO3A00_BRATIO4A10_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A025_BRATIO3A00_BRATIO4A10_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A025_BRATIO3A025_BRATIO4A00_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A025_BRATIO3A025_BRATIO4A00_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A025_BRATIO3A025_BRATIO4A00_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A025_BRATIO3A025_BRATIO4A00_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A025_BRATIO3A025_BRATIO4A00_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A025_BRATIO3A025_BRATIO4A025_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A025_BRATIO3A025_BRATIO4A025_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A025_BRATIO3A025_BRATIO4A025_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A025_BRATIO3A025_BRATIO4A025_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A025_BRATIO3A025_BRATIO4A025_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A025_BRATIO3A025_BRATIO4A05_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A025_BRATIO3A025_BRATIO4A05_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A025_BRATIO3A025_BRATIO4A05_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A025_BRATIO3A025_BRATIO4A05_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A025_BRATIO3A025_BRATIO4A05_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A025_BRATIO3A025_BRATIO4A075_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A025_BRATIO3A025_BRATIO4A075_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A025_BRATIO3A025_BRATIO4A075_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A025_BRATIO3A025_BRATIO4A075_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A025_BRATIO3A025_BRATIO4A075_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A025_BRATIO3A025_BRATIO4A10_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A025_BRATIO3A025_BRATIO4A10_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A025_BRATIO3A025_BRATIO4A10_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A025_BRATIO3A025_BRATIO4A10_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A025_BRATIO3A025_BRATIO4A10_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A025_BRATIO3A05_BRATIO4A00_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A025_BRATIO3A05_BRATIO4A00_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A025_BRATIO3A05_BRATIO4A00_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A025_BRATIO3A05_BRATIO4A00_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A025_BRATIO3A05_BRATIO4A00_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A025_BRATIO3A05_BRATIO4A025_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A025_BRATIO3A05_BRATIO4A025_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A025_BRATIO3A05_BRATIO4A025_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A025_BRATIO3A05_BRATIO4A025_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A025_BRATIO3A05_BRATIO4A025_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A025_BRATIO3A05_BRATIO4A05_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A025_BRATIO3A05_BRATIO4A05_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A025_BRATIO3A05_BRATIO4A05_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A025_BRATIO3A05_BRATIO4A05_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A025_BRATIO3A05_BRATIO4A05_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A025_BRATIO3A05_BRATIO4A075_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A025_BRATIO3A05_BRATIO4A075_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A025_BRATIO3A05_BRATIO4A075_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A025_BRATIO3A05_BRATIO4A075_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A025_BRATIO3A05_BRATIO4A075_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A025_BRATIO3A05_BRATIO4A10_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A025_BRATIO3A05_BRATIO4A10_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A025_BRATIO3A05_BRATIO4A10_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A025_BRATIO3A05_BRATIO4A10_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A025_BRATIO3A05_BRATIO4A10_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A025_BRATIO3A075_BRATIO4A00_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A025_BRATIO3A075_BRATIO4A00_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A025_BRATIO3A075_BRATIO4A00_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A025_BRATIO3A075_BRATIO4A00_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A025_BRATIO3A075_BRATIO4A00_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A025_BRATIO3A075_BRATIO4A025_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A025_BRATIO3A075_BRATIO4A025_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A025_BRATIO3A075_BRATIO4A025_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A025_BRATIO3A075_BRATIO4A025_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A025_BRATIO3A075_BRATIO4A025_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A025_BRATIO3A075_BRATIO4A05_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A025_BRATIO3A075_BRATIO4A05_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A025_BRATIO3A075_BRATIO4A05_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A025_BRATIO3A075_BRATIO4A05_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A025_BRATIO3A075_BRATIO4A05_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A025_BRATIO3A075_BRATIO4A075_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A025_BRATIO3A075_BRATIO4A075_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A025_BRATIO3A075_BRATIO4A075_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A025_BRATIO3A075_BRATIO4A075_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A025_BRATIO3A075_BRATIO4A075_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A025_BRATIO3A075_BRATIO4A10_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A025_BRATIO3A075_BRATIO4A10_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A025_BRATIO3A075_BRATIO4A10_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A025_BRATIO3A075_BRATIO4A10_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A025_BRATIO3A075_BRATIO4A10_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A025_BRATIO3A10_BRATIO4A00_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A025_BRATIO3A10_BRATIO4A00_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A025_BRATIO3A10_BRATIO4A00_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A025_BRATIO3A10_BRATIO4A00_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A025_BRATIO3A10_BRATIO4A00_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A025_BRATIO3A10_BRATIO4A025_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A025_BRATIO3A10_BRATIO4A025_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A025_BRATIO3A10_BRATIO4A025_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A025_BRATIO3A10_BRATIO4A025_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A025_BRATIO3A10_BRATIO4A025_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A025_BRATIO3A10_BRATIO4A05_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A025_BRATIO3A10_BRATIO4A05_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A025_BRATIO3A10_BRATIO4A05_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A025_BRATIO3A10_BRATIO4A05_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A025_BRATIO3A10_BRATIO4A05_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A025_BRATIO3A10_BRATIO4A075_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A025_BRATIO3A10_BRATIO4A075_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A025_BRATIO3A10_BRATIO4A075_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A025_BRATIO3A10_BRATIO4A075_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A025_BRATIO3A10_BRATIO4A075_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A025_BRATIO3A10_BRATIO4A10_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A025_BRATIO3A10_BRATIO4A10_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A025_BRATIO3A10_BRATIO4A10_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A025_BRATIO3A10_BRATIO4A10_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A025_BRATIO3A10_BRATIO4A10_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A05_BRATIO3A00_BRATIO4A00_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A05_BRATIO3A00_BRATIO4A00_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A05_BRATIO3A00_BRATIO4A00_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A05_BRATIO3A00_BRATIO4A00_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A05_BRATIO3A00_BRATIO4A00_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A05_BRATIO3A00_BRATIO4A025_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A05_BRATIO3A00_BRATIO4A025_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A05_BRATIO3A00_BRATIO4A025_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A05_BRATIO3A00_BRATIO4A025_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A05_BRATIO3A00_BRATIO4A025_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A05_BRATIO3A00_BRATIO4A05_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A05_BRATIO3A00_BRATIO4A05_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A05_BRATIO3A00_BRATIO4A05_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A05_BRATIO3A00_BRATIO4A05_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A05_BRATIO3A00_BRATIO4A05_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A05_BRATIO3A00_BRATIO4A075_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A05_BRATIO3A00_BRATIO4A075_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A05_BRATIO3A00_BRATIO4A075_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A05_BRATIO3A00_BRATIO4A075_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A05_BRATIO3A00_BRATIO4A075_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A05_BRATIO3A00_BRATIO4A10_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A05_BRATIO3A00_BRATIO4A10_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A05_BRATIO3A00_BRATIO4A10_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A05_BRATIO3A00_BRATIO4A10_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A05_BRATIO3A00_BRATIO4A10_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A05_BRATIO3A025_BRATIO4A00_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A05_BRATIO3A025_BRATIO4A00_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A05_BRATIO3A025_BRATIO4A00_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A05_BRATIO3A025_BRATIO4A00_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A05_BRATIO3A025_BRATIO4A00_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A05_BRATIO3A025_BRATIO4A025_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A05_BRATIO3A025_BRATIO4A025_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A05_BRATIO3A025_BRATIO4A025_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A05_BRATIO3A025_BRATIO4A025_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A05_BRATIO3A025_BRATIO4A025_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A05_BRATIO3A025_BRATIO4A05_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A05_BRATIO3A025_BRATIO4A05_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A05_BRATIO3A025_BRATIO4A05_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A05_BRATIO3A025_BRATIO4A05_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A05_BRATIO3A025_BRATIO4A05_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A05_BRATIO3A025_BRATIO4A075_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A05_BRATIO3A025_BRATIO4A075_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A05_BRATIO3A025_BRATIO4A075_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A05_BRATIO3A025_BRATIO4A075_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A05_BRATIO3A025_BRATIO4A075_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A05_BRATIO3A025_BRATIO4A10_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A05_BRATIO3A025_BRATIO4A10_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A05_BRATIO3A025_BRATIO4A10_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A05_BRATIO3A025_BRATIO4A10_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A05_BRATIO3A025_BRATIO4A10_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A05_BRATIO3A05_BRATIO4A00_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A05_BRATIO3A05_BRATIO4A00_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A05_BRATIO3A05_BRATIO4A00_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A05_BRATIO3A05_BRATIO4A00_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A05_BRATIO3A05_BRATIO4A00_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A05_BRATIO3A05_BRATIO4A025_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A05_BRATIO3A05_BRATIO4A025_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A05_BRATIO3A05_BRATIO4A025_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A05_BRATIO3A05_BRATIO4A025_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A05_BRATIO3A05_BRATIO4A025_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A05_BRATIO3A05_BRATIO4A05_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A05_BRATIO3A05_BRATIO4A05_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A05_BRATIO3A05_BRATIO4A05_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A05_BRATIO3A05_BRATIO4A05_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A05_BRATIO3A05_BRATIO4A05_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A05_BRATIO3A05_BRATIO4A075_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A05_BRATIO3A05_BRATIO4A075_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A05_BRATIO3A05_BRATIO4A075_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A05_BRATIO3A05_BRATIO4A075_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A05_BRATIO3A05_BRATIO4A075_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A05_BRATIO3A05_BRATIO4A10_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A05_BRATIO3A05_BRATIO4A10_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A05_BRATIO3A05_BRATIO4A10_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A05_BRATIO3A05_BRATIO4A10_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A05_BRATIO3A05_BRATIO4A10_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A05_BRATIO3A075_BRATIO4A00_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A05_BRATIO3A075_BRATIO4A00_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A05_BRATIO3A075_BRATIO4A00_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A05_BRATIO3A075_BRATIO4A00_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A05_BRATIO3A075_BRATIO4A00_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A05_BRATIO3A075_BRATIO4A025_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A05_BRATIO3A075_BRATIO4A025_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A05_BRATIO3A075_BRATIO4A025_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A05_BRATIO3A075_BRATIO4A025_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A05_BRATIO3A075_BRATIO4A025_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A05_BRATIO3A075_BRATIO4A05_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A05_BRATIO3A075_BRATIO4A05_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A05_BRATIO3A075_BRATIO4A05_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A05_BRATIO3A075_BRATIO4A05_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A05_BRATIO3A075_BRATIO4A05_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A05_BRATIO3A075_BRATIO4A075_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A05_BRATIO3A075_BRATIO4A075_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A05_BRATIO3A075_BRATIO4A075_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A05_BRATIO3A075_BRATIO4A075_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A05_BRATIO3A075_BRATIO4A075_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A05_BRATIO3A075_BRATIO4A10_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A05_BRATIO3A075_BRATIO4A10_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A05_BRATIO3A075_BRATIO4A10_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A05_BRATIO3A075_BRATIO4A10_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A05_BRATIO3A075_BRATIO4A10_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A05_BRATIO3A10_BRATIO4A00_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A05_BRATIO3A10_BRATIO4A00_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A05_BRATIO3A10_BRATIO4A00_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A05_BRATIO3A10_BRATIO4A00_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A05_BRATIO3A10_BRATIO4A00_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A05_BRATIO3A10_BRATIO4A025_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A05_BRATIO3A10_BRATIO4A025_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A05_BRATIO3A10_BRATIO4A025_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A05_BRATIO3A10_BRATIO4A025_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A05_BRATIO3A10_BRATIO4A025_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A05_BRATIO3A10_BRATIO4A05_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A05_BRATIO3A10_BRATIO4A05_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A05_BRATIO3A10_BRATIO4A05_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A05_BRATIO3A10_BRATIO4A05_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A05_BRATIO3A10_BRATIO4A05_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A05_BRATIO3A10_BRATIO4A075_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A05_BRATIO3A10_BRATIO4A075_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A05_BRATIO3A10_BRATIO4A075_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A05_BRATIO3A10_BRATIO4A075_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A05_BRATIO3A10_BRATIO4A075_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A05_BRATIO3A10_BRATIO4A10_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A05_BRATIO3A10_BRATIO4A10_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A05_BRATIO3A10_BRATIO4A10_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A05_BRATIO3A10_BRATIO4A10_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A05_BRATIO3A10_BRATIO4A10_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A075_BRATIO3A00_BRATIO4A00_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A075_BRATIO3A00_BRATIO4A00_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A075_BRATIO3A00_BRATIO4A00_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A075_BRATIO3A00_BRATIO4A00_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A075_BRATIO3A00_BRATIO4A00_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A075_BRATIO3A00_BRATIO4A025_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A075_BRATIO3A00_BRATIO4A025_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A075_BRATIO3A00_BRATIO4A025_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A075_BRATIO3A00_BRATIO4A025_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A075_BRATIO3A00_BRATIO4A025_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A075_BRATIO3A00_BRATIO4A05_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A075_BRATIO3A00_BRATIO4A05_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A075_BRATIO3A00_BRATIO4A05_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A075_BRATIO3A00_BRATIO4A05_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A075_BRATIO3A00_BRATIO4A05_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A075_BRATIO3A00_BRATIO4A075_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A075_BRATIO3A00_BRATIO4A075_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A075_BRATIO3A00_BRATIO4A075_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A075_BRATIO3A00_BRATIO4A075_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A075_BRATIO3A00_BRATIO4A075_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A075_BRATIO3A00_BRATIO4A10_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A075_BRATIO3A00_BRATIO4A10_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A075_BRATIO3A00_BRATIO4A10_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A075_BRATIO3A00_BRATIO4A10_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A075_BRATIO3A00_BRATIO4A10_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A075_BRATIO3A025_BRATIO4A00_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A075_BRATIO3A025_BRATIO4A00_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A075_BRATIO3A025_BRATIO4A00_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A075_BRATIO3A025_BRATIO4A00_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A075_BRATIO3A025_BRATIO4A00_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A075_BRATIO3A025_BRATIO4A025_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A075_BRATIO3A025_BRATIO4A025_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A075_BRATIO3A025_BRATIO4A025_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A075_BRATIO3A025_BRATIO4A025_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A075_BRATIO3A025_BRATIO4A025_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A075_BRATIO3A025_BRATIO4A05_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A075_BRATIO3A025_BRATIO4A05_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A075_BRATIO3A025_BRATIO4A05_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A075_BRATIO3A025_BRATIO4A05_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A075_BRATIO3A025_BRATIO4A05_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A075_BRATIO3A025_BRATIO4A075_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A075_BRATIO3A025_BRATIO4A075_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A075_BRATIO3A025_BRATIO4A075_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A075_BRATIO3A025_BRATIO4A075_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A075_BRATIO3A025_BRATIO4A075_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A075_BRATIO3A025_BRATIO4A10_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A075_BRATIO3A025_BRATIO4A10_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A075_BRATIO3A025_BRATIO4A10_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A075_BRATIO3A025_BRATIO4A10_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A075_BRATIO3A025_BRATIO4A10_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A075_BRATIO3A05_BRATIO4A00_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A075_BRATIO3A05_BRATIO4A00_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A075_BRATIO3A05_BRATIO4A00_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A075_BRATIO3A05_BRATIO4A00_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A075_BRATIO3A05_BRATIO4A00_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A075_BRATIO3A05_BRATIO4A025_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A075_BRATIO3A05_BRATIO4A025_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A075_BRATIO3A05_BRATIO4A025_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A075_BRATIO3A05_BRATIO4A025_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A075_BRATIO3A05_BRATIO4A025_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A075_BRATIO3A05_BRATIO4A05_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A075_BRATIO3A05_BRATIO4A05_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A075_BRATIO3A05_BRATIO4A05_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A075_BRATIO3A05_BRATIO4A05_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A075_BRATIO3A05_BRATIO4A05_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A075_BRATIO3A05_BRATIO4A075_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A075_BRATIO3A05_BRATIO4A075_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A075_BRATIO3A05_BRATIO4A075_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A075_BRATIO3A05_BRATIO4A075_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A075_BRATIO3A05_BRATIO4A075_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A075_BRATIO3A05_BRATIO4A10_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A075_BRATIO3A05_BRATIO4A10_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A075_BRATIO3A05_BRATIO4A10_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A075_BRATIO3A05_BRATIO4A10_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A075_BRATIO3A05_BRATIO4A10_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A075_BRATIO3A075_BRATIO4A00_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A075_BRATIO3A075_BRATIO4A00_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A075_BRATIO3A075_BRATIO4A00_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A075_BRATIO3A075_BRATIO4A00_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A075_BRATIO3A075_BRATIO4A00_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A075_BRATIO3A075_BRATIO4A025_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A075_BRATIO3A075_BRATIO4A025_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A075_BRATIO3A075_BRATIO4A025_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A075_BRATIO3A075_BRATIO4A025_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A075_BRATIO3A075_BRATIO4A025_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A075_BRATIO3A075_BRATIO4A05_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A075_BRATIO3A075_BRATIO4A05_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A075_BRATIO3A075_BRATIO4A05_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A075_BRATIO3A075_BRATIO4A05_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A075_BRATIO3A075_BRATIO4A05_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A075_BRATIO3A075_BRATIO4A075_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A075_BRATIO3A075_BRATIO4A075_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A075_BRATIO3A075_BRATIO4A075_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A075_BRATIO3A075_BRATIO4A075_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A075_BRATIO3A075_BRATIO4A075_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A075_BRATIO3A075_BRATIO4A10_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A075_BRATIO3A075_BRATIO4A10_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A075_BRATIO3A075_BRATIO4A10_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A075_BRATIO3A075_BRATIO4A10_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A075_BRATIO3A075_BRATIO4A10_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A075_BRATIO3A10_BRATIO4A00_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A075_BRATIO3A10_BRATIO4A00_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A075_BRATIO3A10_BRATIO4A00_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A075_BRATIO3A10_BRATIO4A00_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A075_BRATIO3A10_BRATIO4A00_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A075_BRATIO3A10_BRATIO4A025_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A075_BRATIO3A10_BRATIO4A025_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A075_BRATIO3A10_BRATIO4A025_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A075_BRATIO3A10_BRATIO4A025_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A075_BRATIO3A10_BRATIO4A025_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A075_BRATIO3A10_BRATIO4A05_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A075_BRATIO3A10_BRATIO4A05_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A075_BRATIO3A10_BRATIO4A05_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A075_BRATIO3A10_BRATIO4A05_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A075_BRATIO3A10_BRATIO4A05_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A075_BRATIO3A10_BRATIO4A075_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A075_BRATIO3A10_BRATIO4A075_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A075_BRATIO3A10_BRATIO4A075_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A075_BRATIO3A10_BRATIO4A075_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A075_BRATIO3A10_BRATIO4A075_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A075_BRATIO3A10_BRATIO4A10_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A075_BRATIO3A10_BRATIO4A10_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A075_BRATIO3A10_BRATIO4A10_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A075_BRATIO3A10_BRATIO4A10_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A075_BRATIO3A10_BRATIO4A10_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A10_BRATIO3A00_BRATIO4A00_BRATIO5B00,0,0,0,1,0,0,1,0,1,1,3
_BRATIO1A10_BRATIO2A10_BRATIO3A00_BRATIO4A00_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A10_BRATIO3A00_BRATIO4A00_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A10_BRATIO3A00_BRATIO4A00_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A10_BRATIO3A00_BRATIO4A00_BRATIO5B10,0,0,0,1,0,0,1,0,1,1,3
_BRATIO1A10_BRATIO2A10_BRATIO3A00_BRATIO4A025_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A10_BRATIO3A00_BRATIO4A025_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A10_BRATIO3A00_BRATIO4A025_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A10_BRATIO3A00_BRATIO4A025_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A10_BRATIO3A00_BRATIO4A025_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A10_BRATIO3A00_BRATIO4A05_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A10_BRATIO3A00_BRATIO4A05_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A10_BRATIO3A00_BRATIO4A05_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A10_BRATIO3A00_BRATIO4A05_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A10_BRATIO3A00_BRATIO4A05_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A10_BRATIO3A00_BRATIO4A075_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A10_BRATIO3A00_BRATIO4A075_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A10_BRATIO3A00_BRATIO4A075_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A10_BRATIO3A00_BRATIO4A075_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A10_BRATIO3A00_BRATIO4A075_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A10_BRATIO3A00_BRATIO4A10_BRATIO5B00,0,0,0,1,0,0,1,0,1,1,3
_BRATIO1A10_BRATIO2A10_BRATIO3A00_BRATIO4A10_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A10_BRATIO3A00_BRATIO4A10_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A10_BRATIO3A00_BRATIO4A10_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A10_BRATIO3A00_BRATIO4A10_BRATIO5B10,0,0,0,1,0,0,1,0,1,1,3
_BRATIO1A10_BRATIO2A10_BRATIO3A025_BRATIO4A00_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A10_BRATIO3A025_BRATIO4A00_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A10_BRATIO3A025_BRATIO4A00_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A10_BRATIO3A025_BRATIO4A00_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A10_BRATIO3A025_BRATIO4A00_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A10_BRATIO3A025_BRATIO4A025_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A10_BRATIO3A025_BRATIO4A025_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A10_BRATIO3A025_BRATIO4A025_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A10_BRATIO3A025_BRATIO4A025_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A10_BRATIO3A025_BRATIO4A025_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A10_BRATIO3A025_BRATIO4A05_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A10_BRATIO3A025_BRATIO4A05_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A10_BRATIO3A025_BRATIO4A05_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A10_BRATIO3A025_BRATIO4A05_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A10_BRATIO3A025_BRATIO4A05_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A10_BRATIO3A025_BRATIO4A075_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A10_BRATIO3A025_BRATIO4A075_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A10_BRATIO3A025_BRATIO4A075_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A10_BRATIO3A025_BRATIO4A075_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A10_BRATIO3A025_BRATIO4A075_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A10_BRATIO3A025_BRATIO4A10_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A10_BRATIO3A025_BRATIO4A10_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A10_BRATIO3A025_BRATIO4A10_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A10_BRATIO3A025_BRATIO4A10_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A10_BRATIO3A025_BRATIO4A10_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A10_BRATIO3A05_BRATIO4A00_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A10_BRATIO3A05_BRATIO4A00_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A10_BRATIO3A05_BRATIO4A00_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A10_BRATIO3A05_BRATIO4A00_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A10_BRATIO3A05_BRATIO4A00_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A10_BRATIO3A05_BRATIO4A025_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A10_BRATIO3A05_BRATIO4A025_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A10_BRATIO3A05_BRATIO4A025_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A10_BRATIO3A05_BRATIO4A025_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A10_BRATIO3A05_BRATIO4A025_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A10_BRATIO3A05_BRATIO4A05_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A10_BRATIO3A05_BRATIO4A05_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A10_BRATIO3A05_BRATIO4A05_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A10_BRATIO3A05_BRATIO4A05_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A10_BRATIO3A05_BRATIO4A05_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A10_BRATIO3A05_BRATIO4A075_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A10_BRATIO3A05_BRATIO4A075_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A10_BRATIO3A05_BRATIO4A075_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A10_BRATIO3A05_BRATIO4A075_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A10_BRATIO3A05_BRATIO4A075_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A10_BRATIO3A05_BRATIO4A10_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A10_BRATIO3A05_BRATIO4A10_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A10_BRATIO3A05_BRATIO4A10_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A10_BRATIO3A05_BRATIO4A10_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A10_BRATIO3A05_BRATIO4A10_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A10_BRATIO3A075_BRATIO4A00_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A10_BRATIO3A075_BRATIO4A00_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A10_BRATIO3A075_BRATIO4A00_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A10_BRATIO3A075_BRATIO4A00_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A10_BRATIO3A075_BRATIO4A00_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A10_BRATIO3A075_BRATIO4A025_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A10_BRATIO3A075_BRATIO4A025_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A10_BRATIO3A075_BRATIO4A025_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A10_BRATIO3A075_BRATIO4A025_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A10_BRATIO3A075_BRATIO4A025_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A10_BRATIO3A075_BRATIO4A05_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A10_BRATIO3A075_BRATIO4A05_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A10_BRATIO3A075_BRATIO4A05_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A10_BRATIO3A075_BRATIO4A05_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A10_BRATIO3A075_BRATIO4A05_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A10_BRATIO3A075_BRATIO4A075_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A10_BRATIO3A075_BRATIO4A075_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A10_BRATIO3A075_BRATIO4A075_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A10_BRATIO3A075_BRATIO4A075_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A10_BRATIO3A075_BRATIO4A075_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A10_BRATIO3A075_BRATIO4A10_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A10_BRATIO3A075_BRATIO4A10_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A10_BRATIO3A075_BRATIO4A10_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A10_BRATIO3A075_BRATIO4A10_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A10_BRATIO3A075_BRATIO4A10_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A10_BRATIO3A10_BRATIO4A00_BRATIO5B00,0,0,0,1,0,0,1,0,1,1,3
_BRATIO1A10_BRATIO2A10_BRATIO3A10_BRATIO4A00_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A10_BRATIO3A10_BRATIO4A00_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A10_BRATIO3A10_BRATIO4A00_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A10_BRATIO3A10_BRATIO4A00_BRATIO5B10,0,0,0,1,0,0,1,0,1,1,3
_BRATIO1A10_BRATIO2A10_BRATIO3A10_BRATIO4A025_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A10_BRATIO3A10_BRATIO4A025_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A10_BRATIO3A10_BRATIO4A025_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A10_BRATIO3A10_BRATIO4A025_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A10_BRATIO3A10_BRATIO4A025_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A10_BRATIO3A10_BRATIO4A05_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A10_BRATIO3A10_BRATIO4A05_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A10_BRATIO3A10_BRATIO4A05_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A10_BRATIO3A10_BRATIO4A05_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A10_BRATIO3A10_BRATIO4A05_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A10_BRATIO3A10_BRATIO4A075_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A10_BRATIO3A10_BRATIO4A075_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A10_BRATIO3A10_BRATIO4A075_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A10_BRATIO3A10_BRATIO4A075_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A10_BRATIO3A10_BRATIO4A075_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A10_BRATIO3A10_BRATIO4A10_BRATIO5B00,0,0,0,1,0,0,1,0,1,1,3
_BRATIO1A10_BRATIO2A10_BRATIO3A10_BRATIO4A10_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A10_BRATIO3A10_BRATIO4A10_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A10_BRATIO3A10_BRATIO4A10_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A10_BRATIO3A10_BRATIO4A10_BRATIO5B10,0,0,0,1,0,0,1,0,1,1,3


==> graph/staticAnalysis-sweepBranch/sp1-mv4.csv <==
Test Name, Trans,Comp Int, Memory Coalescing, Branch Divergence, Control Density, Floating Point Mult, Kernel Size, Critical Path, SpeedUp
_BRATIO1A00_BRATIO2A00_BRATIO3A00_BRATIO4A00_BRATIO5B00,0,0,0,1,0,0,1,0,1,1,3
_BRATIO1A00_BRATIO2A00_BRATIO3A00_BRATIO4A00_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A00_BRATIO3A00_BRATIO4A00_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A00_BRATIO3A00_BRATIO4A00_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A00_BRATIO3A00_BRATIO4A00_BRATIO5B10,0,0,0,1,0,0,1,0,1,1,3
_BRATIO1A00_BRATIO2A00_BRATIO3A00_BRATIO4A025_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A00_BRATIO3A00_BRATIO4A025_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A00_BRATIO3A00_BRATIO4A025_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A00_BRATIO3A00_BRATIO4A025_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A00_BRATIO3A00_BRATIO4A025_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A00_BRATIO3A00_BRATIO4A05_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A00_BRATIO3A00_BRATIO4A05_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A00_BRATIO3A00_BRATIO4A05_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A00_BRATIO3A00_BRATIO4A05_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A00_BRATIO3A00_BRATIO4A05_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A00_BRATIO3A00_BRATIO4A075_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A00_BRATIO3A00_BRATIO4A075_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A00_BRATIO3A00_BRATIO4A075_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A00_BRATIO3A00_BRATIO4A075_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A00_BRATIO3A00_BRATIO4A075_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A00_BRATIO3A00_BRATIO4A10_BRATIO5B00,0,0,0,1,0,0,1,0,1,1,3
_BRATIO1A00_BRATIO2A00_BRATIO3A00_BRATIO4A10_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A00_BRATIO3A00_BRATIO4A10_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A00_BRATIO3A00_BRATIO4A10_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A00_BRATIO3A00_BRATIO4A10_BRATIO5B10,0,0,0,1,0,0,1,0,1,1,3
_BRATIO1A00_BRATIO2A00_BRATIO3A025_BRATIO4A00_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A00_BRATIO3A025_BRATIO4A00_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A00_BRATIO3A025_BRATIO4A00_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A00_BRATIO3A025_BRATIO4A00_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A00_BRATIO3A025_BRATIO4A00_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A00_BRATIO3A025_BRATIO4A025_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A00_BRATIO3A025_BRATIO4A025_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A00_BRATIO3A025_BRATIO4A025_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A00_BRATIO3A025_BRATIO4A025_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A00_BRATIO3A025_BRATIO4A025_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A00_BRATIO3A025_BRATIO4A05_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A00_BRATIO3A025_BRATIO4A05_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A00_BRATIO3A025_BRATIO4A05_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A00_BRATIO3A025_BRATIO4A05_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A00_BRATIO3A025_BRATIO4A05_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A00_BRATIO3A025_BRATIO4A075_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A00_BRATIO3A025_BRATIO4A075_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A00_BRATIO3A025_BRATIO4A075_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A00_BRATIO3A025_BRATIO4A075_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A00_BRATIO3A025_BRATIO4A075_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A00_BRATIO3A025_BRATIO4A10_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A00_BRATIO3A025_BRATIO4A10_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A00_BRATIO3A025_BRATIO4A10_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A00_BRATIO3A025_BRATIO4A10_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A00_BRATIO3A025_BRATIO4A10_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A00_BRATIO3A05_BRATIO4A00_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A00_BRATIO3A05_BRATIO4A00_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A00_BRATIO3A05_BRATIO4A00_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A00_BRATIO3A05_BRATIO4A00_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A00_BRATIO3A05_BRATIO4A00_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A00_BRATIO3A05_BRATIO4A025_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A00_BRATIO3A05_BRATIO4A025_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A00_BRATIO3A05_BRATIO4A025_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A00_BRATIO3A05_BRATIO4A025_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A00_BRATIO3A05_BRATIO4A025_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A00_BRATIO3A05_BRATIO4A05_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A00_BRATIO3A05_BRATIO4A05_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A00_BRATIO3A05_BRATIO4A05_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A00_BRATIO3A05_BRATIO4A05_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A00_BRATIO3A05_BRATIO4A05_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A00_BRATIO3A05_BRATIO4A075_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A00_BRATIO3A05_BRATIO4A075_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A00_BRATIO3A05_BRATIO4A075_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A00_BRATIO3A05_BRATIO4A075_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A00_BRATIO3A05_BRATIO4A075_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A00_BRATIO3A05_BRATIO4A10_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A00_BRATIO3A05_BRATIO4A10_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A00_BRATIO3A05_BRATIO4A10_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A00_BRATIO3A05_BRATIO4A10_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A00_BRATIO3A05_BRATIO4A10_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A00_BRATIO3A075_BRATIO4A00_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A00_BRATIO3A075_BRATIO4A00_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A00_BRATIO3A075_BRATIO4A00_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A00_BRATIO3A075_BRATIO4A00_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A00_BRATIO3A075_BRATIO4A00_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A00_BRATIO3A075_BRATIO4A025_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A00_BRATIO3A075_BRATIO4A025_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A00_BRATIO3A075_BRATIO4A025_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A00_BRATIO3A075_BRATIO4A025_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A00_BRATIO3A075_BRATIO4A025_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A00_BRATIO3A075_BRATIO4A05_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A00_BRATIO3A075_BRATIO4A05_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A00_BRATIO3A075_BRATIO4A05_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A00_BRATIO3A075_BRATIO4A05_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A00_BRATIO3A075_BRATIO4A05_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A00_BRATIO3A075_BRATIO4A075_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A00_BRATIO3A075_BRATIO4A075_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A00_BRATIO3A075_BRATIO4A075_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A00_BRATIO3A075_BRATIO4A075_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A00_BRATIO3A075_BRATIO4A075_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A00_BRATIO3A075_BRATIO4A10_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A00_BRATIO3A075_BRATIO4A10_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A00_BRATIO3A075_BRATIO4A10_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A00_BRATIO3A075_BRATIO4A10_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A00_BRATIO3A075_BRATIO4A10_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A00_BRATIO3A10_BRATIO4A00_BRATIO5B00,0,0,0,1,0,0,1,0,1,1,3
_BRATIO1A00_BRATIO2A00_BRATIO3A10_BRATIO4A00_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A00_BRATIO3A10_BRATIO4A00_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A00_BRATIO3A10_BRATIO4A00_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A00_BRATIO3A10_BRATIO4A00_BRATIO5B10,0,0,0,1,0,0,1,0,1,1,3
_BRATIO1A00_BRATIO2A00_BRATIO3A10_BRATIO4A025_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A00_BRATIO3A10_BRATIO4A025_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A00_BRATIO3A10_BRATIO4A025_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A00_BRATIO3A10_BRATIO4A025_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A00_BRATIO3A10_BRATIO4A025_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A00_BRATIO3A10_BRATIO4A05_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A00_BRATIO3A10_BRATIO4A05_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A00_BRATIO3A10_BRATIO4A05_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A00_BRATIO3A10_BRATIO4A05_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A00_BRATIO3A10_BRATIO4A05_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A00_BRATIO3A10_BRATIO4A075_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A00_BRATIO3A10_BRATIO4A075_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A00_BRATIO3A10_BRATIO4A075_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A00_BRATIO3A10_BRATIO4A075_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A00_BRATIO3A10_BRATIO4A075_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A00_BRATIO3A10_BRATIO4A10_BRATIO5B00,0,0,0,1,0,0,1,0,1,1,3
_BRATIO1A00_BRATIO2A00_BRATIO3A10_BRATIO4A10_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A00_BRATIO3A10_BRATIO4A10_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A00_BRATIO3A10_BRATIO4A10_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A00_BRATIO3A10_BRATIO4A10_BRATIO5B10,0,0,0,1,0,0,1,0,1,1,3
_BRATIO1A00_BRATIO2A025_BRATIO3A00_BRATIO4A00_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A025_BRATIO3A00_BRATIO4A00_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A025_BRATIO3A00_BRATIO4A00_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A025_BRATIO3A00_BRATIO4A00_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A025_BRATIO3A00_BRATIO4A00_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A025_BRATIO3A00_BRATIO4A025_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A025_BRATIO3A00_BRATIO4A025_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A025_BRATIO3A00_BRATIO4A025_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A025_BRATIO3A00_BRATIO4A025_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A025_BRATIO3A00_BRATIO4A025_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A025_BRATIO3A00_BRATIO4A05_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A025_BRATIO3A00_BRATIO4A05_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A025_BRATIO3A00_BRATIO4A05_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A025_BRATIO3A00_BRATIO4A05_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A025_BRATIO3A00_BRATIO4A05_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A025_BRATIO3A00_BRATIO4A075_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A025_BRATIO3A00_BRATIO4A075_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A025_BRATIO3A00_BRATIO4A075_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A025_BRATIO3A00_BRATIO4A075_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A025_BRATIO3A00_BRATIO4A075_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A025_BRATIO3A00_BRATIO4A10_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A025_BRATIO3A00_BRATIO4A10_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A025_BRATIO3A00_BRATIO4A10_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A025_BRATIO3A00_BRATIO4A10_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A025_BRATIO3A00_BRATIO4A10_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A025_BRATIO3A025_BRATIO4A00_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A025_BRATIO3A025_BRATIO4A00_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A025_BRATIO3A025_BRATIO4A00_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A025_BRATIO3A025_BRATIO4A00_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A025_BRATIO3A025_BRATIO4A00_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A025_BRATIO3A025_BRATIO4A025_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A025_BRATIO3A025_BRATIO4A025_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A025_BRATIO3A025_BRATIO4A025_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A025_BRATIO3A025_BRATIO4A025_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A025_BRATIO3A025_BRATIO4A025_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A025_BRATIO3A025_BRATIO4A05_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A025_BRATIO3A025_BRATIO4A05_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A025_BRATIO3A025_BRATIO4A05_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A025_BRATIO3A025_BRATIO4A05_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A025_BRATIO3A025_BRATIO4A05_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A025_BRATIO3A025_BRATIO4A075_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A025_BRATIO3A025_BRATIO4A075_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A025_BRATIO3A025_BRATIO4A075_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A025_BRATIO3A025_BRATIO4A075_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A025_BRATIO3A025_BRATIO4A075_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A025_BRATIO3A025_BRATIO4A10_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A025_BRATIO3A025_BRATIO4A10_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A025_BRATIO3A025_BRATIO4A10_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A025_BRATIO3A025_BRATIO4A10_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A025_BRATIO3A025_BRATIO4A10_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A025_BRATIO3A05_BRATIO4A00_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A025_BRATIO3A05_BRATIO4A00_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A025_BRATIO3A05_BRATIO4A00_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A025_BRATIO3A05_BRATIO4A00_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A025_BRATIO3A05_BRATIO4A00_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A025_BRATIO3A05_BRATIO4A025_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A025_BRATIO3A05_BRATIO4A025_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A025_BRATIO3A05_BRATIO4A025_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A025_BRATIO3A05_BRATIO4A025_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A025_BRATIO3A05_BRATIO4A025_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A025_BRATIO3A05_BRATIO4A05_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A025_BRATIO3A05_BRATIO4A05_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A025_BRATIO3A05_BRATIO4A05_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A025_BRATIO3A05_BRATIO4A05_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A025_BRATIO3A05_BRATIO4A05_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A025_BRATIO3A05_BRATIO4A075_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A025_BRATIO3A05_BRATIO4A075_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A025_BRATIO3A05_BRATIO4A075_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A025_BRATIO3A05_BRATIO4A075_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A025_BRATIO3A05_BRATIO4A075_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A025_BRATIO3A05_BRATIO4A10_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A025_BRATIO3A05_BRATIO4A10_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A025_BRATIO3A05_BRATIO4A10_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A025_BRATIO3A05_BRATIO4A10_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A025_BRATIO3A05_BRATIO4A10_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A025_BRATIO3A075_BRATIO4A00_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A025_BRATIO3A075_BRATIO4A00_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A025_BRATIO3A075_BRATIO4A00_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A025_BRATIO3A075_BRATIO4A00_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A025_BRATIO3A075_BRATIO4A00_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A025_BRATIO3A075_BRATIO4A025_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A025_BRATIO3A075_BRATIO4A025_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A025_BRATIO3A075_BRATIO4A025_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A025_BRATIO3A075_BRATIO4A025_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A025_BRATIO3A075_BRATIO4A025_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A025_BRATIO3A075_BRATIO4A05_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A025_BRATIO3A075_BRATIO4A05_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A025_BRATIO3A075_BRATIO4A05_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A025_BRATIO3A075_BRATIO4A05_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A025_BRATIO3A075_BRATIO4A05_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A025_BRATIO3A075_BRATIO4A075_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A025_BRATIO3A075_BRATIO4A075_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A025_BRATIO3A075_BRATIO4A075_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A025_BRATIO3A075_BRATIO4A075_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A025_BRATIO3A075_BRATIO4A075_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A025_BRATIO3A075_BRATIO4A10_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A025_BRATIO3A075_BRATIO4A10_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A025_BRATIO3A075_BRATIO4A10_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A025_BRATIO3A075_BRATIO4A10_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A025_BRATIO3A075_BRATIO4A10_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A025_BRATIO3A10_BRATIO4A00_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A025_BRATIO3A10_BRATIO4A00_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A025_BRATIO3A10_BRATIO4A00_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A025_BRATIO3A10_BRATIO4A00_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A025_BRATIO3A10_BRATIO4A00_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A025_BRATIO3A10_BRATIO4A025_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A025_BRATIO3A10_BRATIO4A025_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A025_BRATIO3A10_BRATIO4A025_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A025_BRATIO3A10_BRATIO4A025_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A025_BRATIO3A10_BRATIO4A025_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A025_BRATIO3A10_BRATIO4A05_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A025_BRATIO3A10_BRATIO4A05_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A025_BRATIO3A10_BRATIO4A05_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A025_BRATIO3A10_BRATIO4A05_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A025_BRATIO3A10_BRATIO4A05_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A025_BRATIO3A10_BRATIO4A075_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A025_BRATIO3A10_BRATIO4A075_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A025_BRATIO3A10_BRATIO4A075_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A025_BRATIO3A10_BRATIO4A075_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A025_BRATIO3A10_BRATIO4A075_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A025_BRATIO3A10_BRATIO4A10_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A025_BRATIO3A10_BRATIO4A10_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A025_BRATIO3A10_BRATIO4A10_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A025_BRATIO3A10_BRATIO4A10_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A025_BRATIO3A10_BRATIO4A10_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A05_BRATIO3A00_BRATIO4A00_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A05_BRATIO3A00_BRATIO4A00_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A05_BRATIO3A00_BRATIO4A00_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A05_BRATIO3A00_BRATIO4A00_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A05_BRATIO3A00_BRATIO4A00_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A05_BRATIO3A00_BRATIO4A025_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A05_BRATIO3A00_BRATIO4A025_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A05_BRATIO3A00_BRATIO4A025_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A05_BRATIO3A00_BRATIO4A025_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A05_BRATIO3A00_BRATIO4A025_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A05_BRATIO3A00_BRATIO4A05_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A05_BRATIO3A00_BRATIO4A05_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A05_BRATIO3A00_BRATIO4A05_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A05_BRATIO3A00_BRATIO4A05_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A05_BRATIO3A00_BRATIO4A05_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A05_BRATIO3A00_BRATIO4A075_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A05_BRATIO3A00_BRATIO4A075_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A05_BRATIO3A00_BRATIO4A075_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A05_BRATIO3A00_BRATIO4A075_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A05_BRATIO3A00_BRATIO4A075_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A05_BRATIO3A00_BRATIO4A10_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A05_BRATIO3A00_BRATIO4A10_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A05_BRATIO3A00_BRATIO4A10_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A05_BRATIO3A00_BRATIO4A10_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A05_BRATIO3A00_BRATIO4A10_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A05_BRATIO3A025_BRATIO4A00_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A05_BRATIO3A025_BRATIO4A00_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A05_BRATIO3A025_BRATIO4A00_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A05_BRATIO3A025_BRATIO4A00_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A05_BRATIO3A025_BRATIO4A00_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A05_BRATIO3A025_BRATIO4A025_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A05_BRATIO3A025_BRATIO4A025_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A05_BRATIO3A025_BRATIO4A025_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A05_BRATIO3A025_BRATIO4A025_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A05_BRATIO3A025_BRATIO4A025_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A05_BRATIO3A025_BRATIO4A05_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A05_BRATIO3A025_BRATIO4A05_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A05_BRATIO3A025_BRATIO4A05_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A05_BRATIO3A025_BRATIO4A05_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A05_BRATIO3A025_BRATIO4A05_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A05_BRATIO3A025_BRATIO4A075_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A05_BRATIO3A025_BRATIO4A075_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A05_BRATIO3A025_BRATIO4A075_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A05_BRATIO3A025_BRATIO4A075_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A05_BRATIO3A025_BRATIO4A075_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A05_BRATIO3A025_BRATIO4A10_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A05_BRATIO3A025_BRATIO4A10_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A05_BRATIO3A025_BRATIO4A10_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A05_BRATIO3A025_BRATIO4A10_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A05_BRATIO3A025_BRATIO4A10_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A05_BRATIO3A05_BRATIO4A00_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A05_BRATIO3A05_BRATIO4A00_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A05_BRATIO3A05_BRATIO4A00_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A05_BRATIO3A05_BRATIO4A00_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A05_BRATIO3A05_BRATIO4A00_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A05_BRATIO3A05_BRATIO4A025_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A05_BRATIO3A05_BRATIO4A025_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A05_BRATIO3A05_BRATIO4A025_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A05_BRATIO3A05_BRATIO4A025_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A05_BRATIO3A05_BRATIO4A025_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A05_BRATIO3A05_BRATIO4A05_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A05_BRATIO3A05_BRATIO4A05_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A05_BRATIO3A05_BRATIO4A05_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A05_BRATIO3A05_BRATIO4A05_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A05_BRATIO3A05_BRATIO4A05_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A05_BRATIO3A05_BRATIO4A075_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A05_BRATIO3A05_BRATIO4A075_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A05_BRATIO3A05_BRATIO4A075_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A05_BRATIO3A05_BRATIO4A075_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A05_BRATIO3A05_BRATIO4A075_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A05_BRATIO3A05_BRATIO4A10_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A05_BRATIO3A05_BRATIO4A10_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A05_BRATIO3A05_BRATIO4A10_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A05_BRATIO3A05_BRATIO4A10_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A05_BRATIO3A05_BRATIO4A10_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A05_BRATIO3A075_BRATIO4A00_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A05_BRATIO3A075_BRATIO4A00_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A05_BRATIO3A075_BRATIO4A00_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A05_BRATIO3A075_BRATIO4A00_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A05_BRATIO3A075_BRATIO4A00_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A05_BRATIO3A075_BRATIO4A025_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A05_BRATIO3A075_BRATIO4A025_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A05_BRATIO3A075_BRATIO4A025_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A05_BRATIO3A075_BRATIO4A025_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A05_BRATIO3A075_BRATIO4A025_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A05_BRATIO3A075_BRATIO4A05_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A05_BRATIO3A075_BRATIO4A05_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A05_BRATIO3A075_BRATIO4A05_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A05_BRATIO3A075_BRATIO4A05_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A05_BRATIO3A075_BRATIO4A05_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A05_BRATIO3A075_BRATIO4A075_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A05_BRATIO3A075_BRATIO4A075_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A05_BRATIO3A075_BRATIO4A075_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A05_BRATIO3A075_BRATIO4A075_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A05_BRATIO3A075_BRATIO4A075_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A05_BRATIO3A075_BRATIO4A10_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A05_BRATIO3A075_BRATIO4A10_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A05_BRATIO3A075_BRATIO4A10_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A05_BRATIO3A075_BRATIO4A10_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A05_BRATIO3A075_BRATIO4A10_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A05_BRATIO3A10_BRATIO4A00_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A05_BRATIO3A10_BRATIO4A00_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A05_BRATIO3A10_BRATIO4A00_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A05_BRATIO3A10_BRATIO4A00_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A05_BRATIO3A10_BRATIO4A00_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A05_BRATIO3A10_BRATIO4A025_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A05_BRATIO3A10_BRATIO4A025_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A05_BRATIO3A10_BRATIO4A025_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A05_BRATIO3A10_BRATIO4A025_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A05_BRATIO3A10_BRATIO4A025_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A05_BRATIO3A10_BRATIO4A05_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A05_BRATIO3A10_BRATIO4A05_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A05_BRATIO3A10_BRATIO4A05_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A05_BRATIO3A10_BRATIO4A05_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A05_BRATIO3A10_BRATIO4A05_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A05_BRATIO3A10_BRATIO4A075_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A05_BRATIO3A10_BRATIO4A075_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A05_BRATIO3A10_BRATIO4A075_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A05_BRATIO3A10_BRATIO4A075_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A05_BRATIO3A10_BRATIO4A075_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A05_BRATIO3A10_BRATIO4A10_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A05_BRATIO3A10_BRATIO4A10_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A05_BRATIO3A10_BRATIO4A10_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A05_BRATIO3A10_BRATIO4A10_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A05_BRATIO3A10_BRATIO4A10_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A075_BRATIO3A00_BRATIO4A00_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A075_BRATIO3A00_BRATIO4A00_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A075_BRATIO3A00_BRATIO4A00_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A075_BRATIO3A00_BRATIO4A00_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A075_BRATIO3A00_BRATIO4A00_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A075_BRATIO3A00_BRATIO4A025_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A075_BRATIO3A00_BRATIO4A025_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A075_BRATIO3A00_BRATIO4A025_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A075_BRATIO3A00_BRATIO4A025_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A075_BRATIO3A00_BRATIO4A025_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A075_BRATIO3A00_BRATIO4A05_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A075_BRATIO3A00_BRATIO4A05_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A075_BRATIO3A00_BRATIO4A05_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A075_BRATIO3A00_BRATIO4A05_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A075_BRATIO3A00_BRATIO4A05_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A075_BRATIO3A00_BRATIO4A075_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A075_BRATIO3A00_BRATIO4A075_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A075_BRATIO3A00_BRATIO4A075_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A075_BRATIO3A00_BRATIO4A075_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A075_BRATIO3A00_BRATIO4A075_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A075_BRATIO3A00_BRATIO4A10_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A075_BRATIO3A00_BRATIO4A10_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A075_BRATIO3A00_BRATIO4A10_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A075_BRATIO3A00_BRATIO4A10_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A075_BRATIO3A00_BRATIO4A10_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A075_BRATIO3A025_BRATIO4A00_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A075_BRATIO3A025_BRATIO4A00_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A075_BRATIO3A025_BRATIO4A00_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A075_BRATIO3A025_BRATIO4A00_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A075_BRATIO3A025_BRATIO4A00_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A075_BRATIO3A025_BRATIO4A025_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A075_BRATIO3A025_BRATIO4A025_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A075_BRATIO3A025_BRATIO4A025_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A075_BRATIO3A025_BRATIO4A025_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A075_BRATIO3A025_BRATIO4A025_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A075_BRATIO3A025_BRATIO4A05_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A075_BRATIO3A025_BRATIO4A05_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A075_BRATIO3A025_BRATIO4A05_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A075_BRATIO3A025_BRATIO4A05_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A075_BRATIO3A025_BRATIO4A05_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A075_BRATIO3A025_BRATIO4A075_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A075_BRATIO3A025_BRATIO4A075_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A075_BRATIO3A025_BRATIO4A075_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A075_BRATIO3A025_BRATIO4A075_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A075_BRATIO3A025_BRATIO4A075_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A075_BRATIO3A025_BRATIO4A10_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A075_BRATIO3A025_BRATIO4A10_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A075_BRATIO3A025_BRATIO4A10_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A075_BRATIO3A025_BRATIO4A10_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A075_BRATIO3A025_BRATIO4A10_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A075_BRATIO3A05_BRATIO4A00_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A075_BRATIO3A05_BRATIO4A00_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A075_BRATIO3A05_BRATIO4A00_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A075_BRATIO3A05_BRATIO4A00_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A075_BRATIO3A05_BRATIO4A00_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A075_BRATIO3A05_BRATIO4A025_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A075_BRATIO3A05_BRATIO4A025_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A075_BRATIO3A05_BRATIO4A025_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A075_BRATIO3A05_BRATIO4A025_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A075_BRATIO3A05_BRATIO4A025_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A075_BRATIO3A05_BRATIO4A05_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A075_BRATIO3A05_BRATIO4A05_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A075_BRATIO3A05_BRATIO4A05_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A075_BRATIO3A05_BRATIO4A05_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A075_BRATIO3A05_BRATIO4A05_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A075_BRATIO3A05_BRATIO4A075_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A075_BRATIO3A05_BRATIO4A075_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A075_BRATIO3A05_BRATIO4A075_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A075_BRATIO3A05_BRATIO4A075_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A075_BRATIO3A05_BRATIO4A075_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A075_BRATIO3A05_BRATIO4A10_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A075_BRATIO3A05_BRATIO4A10_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A075_BRATIO3A05_BRATIO4A10_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A075_BRATIO3A05_BRATIO4A10_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A075_BRATIO3A05_BRATIO4A10_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A075_BRATIO3A075_BRATIO4A00_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A075_BRATIO3A075_BRATIO4A00_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A075_BRATIO3A075_BRATIO4A00_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A075_BRATIO3A075_BRATIO4A00_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A075_BRATIO3A075_BRATIO4A00_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A075_BRATIO3A075_BRATIO4A025_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A075_BRATIO3A075_BRATIO4A025_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A075_BRATIO3A075_BRATIO4A025_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A075_BRATIO3A075_BRATIO4A025_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A075_BRATIO3A075_BRATIO4A025_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A075_BRATIO3A075_BRATIO4A05_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A075_BRATIO3A075_BRATIO4A05_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A075_BRATIO3A075_BRATIO4A05_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A075_BRATIO3A075_BRATIO4A05_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A075_BRATIO3A075_BRATIO4A05_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A075_BRATIO3A075_BRATIO4A075_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A075_BRATIO3A075_BRATIO4A075_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A075_BRATIO3A075_BRATIO4A075_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A075_BRATIO3A075_BRATIO4A075_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A075_BRATIO3A075_BRATIO4A075_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A075_BRATIO3A075_BRATIO4A10_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A075_BRATIO3A075_BRATIO4A10_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A075_BRATIO3A075_BRATIO4A10_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A075_BRATIO3A075_BRATIO4A10_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A075_BRATIO3A075_BRATIO4A10_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A075_BRATIO3A10_BRATIO4A00_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A075_BRATIO3A10_BRATIO4A00_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A075_BRATIO3A10_BRATIO4A00_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A075_BRATIO3A10_BRATIO4A00_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A075_BRATIO3A10_BRATIO4A00_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A075_BRATIO3A10_BRATIO4A025_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A075_BRATIO3A10_BRATIO4A025_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A075_BRATIO3A10_BRATIO4A025_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A075_BRATIO3A10_BRATIO4A025_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A075_BRATIO3A10_BRATIO4A025_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A075_BRATIO3A10_BRATIO4A05_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A075_BRATIO3A10_BRATIO4A05_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A075_BRATIO3A10_BRATIO4A05_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A075_BRATIO3A10_BRATIO4A05_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A075_BRATIO3A10_BRATIO4A05_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A075_BRATIO3A10_BRATIO4A075_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A075_BRATIO3A10_BRATIO4A075_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A075_BRATIO3A10_BRATIO4A075_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A075_BRATIO3A10_BRATIO4A075_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A075_BRATIO3A10_BRATIO4A075_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A075_BRATIO3A10_BRATIO4A10_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A075_BRATIO3A10_BRATIO4A10_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A075_BRATIO3A10_BRATIO4A10_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A075_BRATIO3A10_BRATIO4A10_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A075_BRATIO3A10_BRATIO4A10_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A10_BRATIO3A00_BRATIO4A00_BRATIO5B00,0,0,0,1,0,0,1,0,1,1,3
_BRATIO1A00_BRATIO2A10_BRATIO3A00_BRATIO4A00_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A10_BRATIO3A00_BRATIO4A00_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A10_BRATIO3A00_BRATIO4A00_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A10_BRATIO3A00_BRATIO4A00_BRATIO5B10,0,0,0,1,0,0,1,0,1,1,3
_BRATIO1A00_BRATIO2A10_BRATIO3A00_BRATIO4A025_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A10_BRATIO3A00_BRATIO4A025_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A10_BRATIO3A00_BRATIO4A025_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A10_BRATIO3A00_BRATIO4A025_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A10_BRATIO3A00_BRATIO4A025_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A10_BRATIO3A00_BRATIO4A05_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A10_BRATIO3A00_BRATIO4A05_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A10_BRATIO3A00_BRATIO4A05_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A10_BRATIO3A00_BRATIO4A05_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A10_BRATIO3A00_BRATIO4A05_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A10_BRATIO3A00_BRATIO4A075_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A10_BRATIO3A00_BRATIO4A075_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A10_BRATIO3A00_BRATIO4A075_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A10_BRATIO3A00_BRATIO4A075_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A10_BRATIO3A00_BRATIO4A075_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A10_BRATIO3A00_BRATIO4A10_BRATIO5B00,0,0,0,1,0,0,1,0,1,1,3
_BRATIO1A00_BRATIO2A10_BRATIO3A00_BRATIO4A10_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A10_BRATIO3A00_BRATIO4A10_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A10_BRATIO3A00_BRATIO4A10_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A10_BRATIO3A00_BRATIO4A10_BRATIO5B10,0,0,0,1,0,0,1,0,1,1,3
_BRATIO1A00_BRATIO2A10_BRATIO3A025_BRATIO4A00_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A10_BRATIO3A025_BRATIO4A00_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A10_BRATIO3A025_BRATIO4A00_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A10_BRATIO3A025_BRATIO4A00_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A10_BRATIO3A025_BRATIO4A00_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A10_BRATIO3A025_BRATIO4A025_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A10_BRATIO3A025_BRATIO4A025_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A10_BRATIO3A025_BRATIO4A025_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A10_BRATIO3A025_BRATIO4A025_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A10_BRATIO3A025_BRATIO4A025_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A10_BRATIO3A025_BRATIO4A05_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A10_BRATIO3A025_BRATIO4A05_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A10_BRATIO3A025_BRATIO4A05_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A10_BRATIO3A025_BRATIO4A05_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A10_BRATIO3A025_BRATIO4A05_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A10_BRATIO3A025_BRATIO4A075_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A10_BRATIO3A025_BRATIO4A075_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A10_BRATIO3A025_BRATIO4A075_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A10_BRATIO3A025_BRATIO4A075_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A10_BRATIO3A025_BRATIO4A075_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A10_BRATIO3A025_BRATIO4A10_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A10_BRATIO3A025_BRATIO4A10_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A10_BRATIO3A025_BRATIO4A10_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A10_BRATIO3A025_BRATIO4A10_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A10_BRATIO3A025_BRATIO4A10_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A10_BRATIO3A05_BRATIO4A00_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A10_BRATIO3A05_BRATIO4A00_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A10_BRATIO3A05_BRATIO4A00_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A10_BRATIO3A05_BRATIO4A00_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A10_BRATIO3A05_BRATIO4A00_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A10_BRATIO3A05_BRATIO4A025_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A10_BRATIO3A05_BRATIO4A025_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A10_BRATIO3A05_BRATIO4A025_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A10_BRATIO3A05_BRATIO4A025_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A10_BRATIO3A05_BRATIO4A025_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A10_BRATIO3A05_BRATIO4A05_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A10_BRATIO3A05_BRATIO4A05_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A10_BRATIO3A05_BRATIO4A05_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A10_BRATIO3A05_BRATIO4A05_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A10_BRATIO3A05_BRATIO4A05_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A10_BRATIO3A05_BRATIO4A075_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A10_BRATIO3A05_BRATIO4A075_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A10_BRATIO3A05_BRATIO4A075_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A10_BRATIO3A05_BRATIO4A075_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A10_BRATIO3A05_BRATIO4A075_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A10_BRATIO3A05_BRATIO4A10_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A10_BRATIO3A05_BRATIO4A10_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A10_BRATIO3A05_BRATIO4A10_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A10_BRATIO3A05_BRATIO4A10_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A10_BRATIO3A05_BRATIO4A10_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A10_BRATIO3A075_BRATIO4A00_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A10_BRATIO3A075_BRATIO4A00_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A10_BRATIO3A075_BRATIO4A00_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A10_BRATIO3A075_BRATIO4A00_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A10_BRATIO3A075_BRATIO4A00_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A10_BRATIO3A075_BRATIO4A025_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A10_BRATIO3A075_BRATIO4A025_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A10_BRATIO3A075_BRATIO4A025_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A10_BRATIO3A075_BRATIO4A025_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A10_BRATIO3A075_BRATIO4A025_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A10_BRATIO3A075_BRATIO4A05_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A10_BRATIO3A075_BRATIO4A05_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A10_BRATIO3A075_BRATIO4A05_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A10_BRATIO3A075_BRATIO4A05_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A10_BRATIO3A075_BRATIO4A05_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A10_BRATIO3A075_BRATIO4A075_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A10_BRATIO3A075_BRATIO4A075_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A10_BRATIO3A075_BRATIO4A075_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A10_BRATIO3A075_BRATIO4A075_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A10_BRATIO3A075_BRATIO4A075_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A10_BRATIO3A075_BRATIO4A10_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A10_BRATIO3A075_BRATIO4A10_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A10_BRATIO3A075_BRATIO4A10_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A10_BRATIO3A075_BRATIO4A10_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A10_BRATIO3A075_BRATIO4A10_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A10_BRATIO3A10_BRATIO4A00_BRATIO5B00,0,0,0,1,0,0,1,0,1,1,3
_BRATIO1A00_BRATIO2A10_BRATIO3A10_BRATIO4A00_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A10_BRATIO3A10_BRATIO4A00_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A10_BRATIO3A10_BRATIO4A00_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A10_BRATIO3A10_BRATIO4A00_BRATIO5B10,0,0,0,1,0,0,1,0,1,1,3
_BRATIO1A00_BRATIO2A10_BRATIO3A10_BRATIO4A025_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A10_BRATIO3A10_BRATIO4A025_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A10_BRATIO3A10_BRATIO4A025_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A10_BRATIO3A10_BRATIO4A025_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A10_BRATIO3A10_BRATIO4A025_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A10_BRATIO3A10_BRATIO4A05_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A10_BRATIO3A10_BRATIO4A05_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A10_BRATIO3A10_BRATIO4A05_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A10_BRATIO3A10_BRATIO4A05_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A10_BRATIO3A10_BRATIO4A05_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A10_BRATIO3A10_BRATIO4A075_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A10_BRATIO3A10_BRATIO4A075_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A10_BRATIO3A10_BRATIO4A075_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A10_BRATIO3A10_BRATIO4A075_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A10_BRATIO3A10_BRATIO4A075_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A10_BRATIO3A10_BRATIO4A10_BRATIO5B00,0,0,0,1,0,0,1,0,1,1,3
_BRATIO1A00_BRATIO2A10_BRATIO3A10_BRATIO4A10_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A10_BRATIO3A10_BRATIO4A10_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A10_BRATIO3A10_BRATIO4A10_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A10_BRATIO3A10_BRATIO4A10_BRATIO5B10,0,0,0,1,0,0,1,0,1,1,3
_BRATIO1A025_BRATIO2A00_BRATIO3A00_BRATIO4A00_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A00_BRATIO3A00_BRATIO4A00_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A00_BRATIO3A00_BRATIO4A00_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A00_BRATIO3A00_BRATIO4A00_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A00_BRATIO3A00_BRATIO4A00_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A00_BRATIO3A00_BRATIO4A025_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A00_BRATIO3A00_BRATIO4A025_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A00_BRATIO3A00_BRATIO4A025_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A00_BRATIO3A00_BRATIO4A025_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A00_BRATIO3A00_BRATIO4A025_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A00_BRATIO3A00_BRATIO4A05_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A00_BRATIO3A00_BRATIO4A05_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A00_BRATIO3A00_BRATIO4A05_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A00_BRATIO3A00_BRATIO4A05_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A00_BRATIO3A00_BRATIO4A05_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A00_BRATIO3A00_BRATIO4A075_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A00_BRATIO3A00_BRATIO4A075_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A00_BRATIO3A00_BRATIO4A075_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A00_BRATIO3A00_BRATIO4A075_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A00_BRATIO3A00_BRATIO4A075_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A00_BRATIO3A00_BRATIO4A10_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A00_BRATIO3A00_BRATIO4A10_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A00_BRATIO3A00_BRATIO4A10_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A00_BRATIO3A00_BRATIO4A10_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A00_BRATIO3A00_BRATIO4A10_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A00_BRATIO3A025_BRATIO4A00_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A00_BRATIO3A025_BRATIO4A00_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A00_BRATIO3A025_BRATIO4A00_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A00_BRATIO3A025_BRATIO4A00_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A00_BRATIO3A025_BRATIO4A00_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A00_BRATIO3A025_BRATIO4A025_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A00_BRATIO3A025_BRATIO4A025_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A00_BRATIO3A025_BRATIO4A025_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A00_BRATIO3A025_BRATIO4A025_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A00_BRATIO3A025_BRATIO4A025_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A00_BRATIO3A025_BRATIO4A05_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A00_BRATIO3A025_BRATIO4A05_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A00_BRATIO3A025_BRATIO4A05_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A00_BRATIO3A025_BRATIO4A05_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A00_BRATIO3A025_BRATIO4A05_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A00_BRATIO3A025_BRATIO4A075_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A00_BRATIO3A025_BRATIO4A075_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A00_BRATIO3A025_BRATIO4A075_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A00_BRATIO3A025_BRATIO4A075_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A00_BRATIO3A025_BRATIO4A075_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A00_BRATIO3A025_BRATIO4A10_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A00_BRATIO3A025_BRATIO4A10_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A00_BRATIO3A025_BRATIO4A10_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A00_BRATIO3A025_BRATIO4A10_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A00_BRATIO3A025_BRATIO4A10_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A00_BRATIO3A05_BRATIO4A00_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A00_BRATIO3A05_BRATIO4A00_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A00_BRATIO3A05_BRATIO4A00_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A00_BRATIO3A05_BRATIO4A00_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A00_BRATIO3A05_BRATIO4A00_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A00_BRATIO3A05_BRATIO4A025_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A00_BRATIO3A05_BRATIO4A025_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A00_BRATIO3A05_BRATIO4A025_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A00_BRATIO3A05_BRATIO4A025_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A00_BRATIO3A05_BRATIO4A025_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A00_BRATIO3A05_BRATIO4A05_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A00_BRATIO3A05_BRATIO4A05_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A00_BRATIO3A05_BRATIO4A05_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A00_BRATIO3A05_BRATIO4A05_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A00_BRATIO3A05_BRATIO4A05_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A00_BRATIO3A05_BRATIO4A075_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A00_BRATIO3A05_BRATIO4A075_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A00_BRATIO3A05_BRATIO4A075_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A00_BRATIO3A05_BRATIO4A075_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A00_BRATIO3A05_BRATIO4A075_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A00_BRATIO3A05_BRATIO4A10_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A00_BRATIO3A05_BRATIO4A10_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A00_BRATIO3A05_BRATIO4A10_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A00_BRATIO3A05_BRATIO4A10_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A00_BRATIO3A05_BRATIO4A10_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A00_BRATIO3A075_BRATIO4A00_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A00_BRATIO3A075_BRATIO4A00_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A00_BRATIO3A075_BRATIO4A00_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A00_BRATIO3A075_BRATIO4A00_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A00_BRATIO3A075_BRATIO4A00_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A00_BRATIO3A075_BRATIO4A025_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A00_BRATIO3A075_BRATIO4A025_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A00_BRATIO3A075_BRATIO4A025_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A00_BRATIO3A075_BRATIO4A025_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A00_BRATIO3A075_BRATIO4A025_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A00_BRATIO3A075_BRATIO4A05_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A00_BRATIO3A075_BRATIO4A05_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A00_BRATIO3A075_BRATIO4A05_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A00_BRATIO3A075_BRATIO4A05_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A00_BRATIO3A075_BRATIO4A05_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A00_BRATIO3A075_BRATIO4A075_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A00_BRATIO3A075_BRATIO4A075_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A00_BRATIO3A075_BRATIO4A075_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A00_BRATIO3A075_BRATIO4A075_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A00_BRATIO3A075_BRATIO4A075_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A00_BRATIO3A075_BRATIO4A10_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A00_BRATIO3A075_BRATIO4A10_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A00_BRATIO3A075_BRATIO4A10_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A00_BRATIO3A075_BRATIO4A10_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A00_BRATIO3A075_BRATIO4A10_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A00_BRATIO3A10_BRATIO4A00_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A00_BRATIO3A10_BRATIO4A00_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A00_BRATIO3A10_BRATIO4A00_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A00_BRATIO3A10_BRATIO4A00_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A00_BRATIO3A10_BRATIO4A00_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A00_BRATIO3A10_BRATIO4A025_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A00_BRATIO3A10_BRATIO4A025_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A00_BRATIO3A10_BRATIO4A025_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A00_BRATIO3A10_BRATIO4A025_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A00_BRATIO3A10_BRATIO4A025_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A00_BRATIO3A10_BRATIO4A05_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A00_BRATIO3A10_BRATIO4A05_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A00_BRATIO3A10_BRATIO4A05_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A00_BRATIO3A10_BRATIO4A05_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A00_BRATIO3A10_BRATIO4A05_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A00_BRATIO3A10_BRATIO4A075_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A00_BRATIO3A10_BRATIO4A075_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A00_BRATIO3A10_BRATIO4A075_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A00_BRATIO3A10_BRATIO4A075_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A00_BRATIO3A10_BRATIO4A075_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A00_BRATIO3A10_BRATIO4A10_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A00_BRATIO3A10_BRATIO4A10_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A00_BRATIO3A10_BRATIO4A10_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A00_BRATIO3A10_BRATIO4A10_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A00_BRATIO3A10_BRATIO4A10_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A025_BRATIO3A00_BRATIO4A00_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A025_BRATIO3A00_BRATIO4A00_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A025_BRATIO3A00_BRATIO4A00_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A025_BRATIO3A00_BRATIO4A00_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A025_BRATIO3A00_BRATIO4A00_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A025_BRATIO3A00_BRATIO4A025_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A025_BRATIO3A00_BRATIO4A025_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A025_BRATIO3A00_BRATIO4A025_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A025_BRATIO3A00_BRATIO4A025_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A025_BRATIO3A00_BRATIO4A025_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A025_BRATIO3A00_BRATIO4A05_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A025_BRATIO3A00_BRATIO4A05_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A025_BRATIO3A00_BRATIO4A05_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A025_BRATIO3A00_BRATIO4A05_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A025_BRATIO3A00_BRATIO4A05_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A025_BRATIO3A00_BRATIO4A075_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A025_BRATIO3A00_BRATIO4A075_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A025_BRATIO3A00_BRATIO4A075_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A025_BRATIO3A00_BRATIO4A075_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A025_BRATIO3A00_BRATIO4A075_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A025_BRATIO3A00_BRATIO4A10_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A025_BRATIO3A00_BRATIO4A10_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A025_BRATIO3A00_BRATIO4A10_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A025_BRATIO3A00_BRATIO4A10_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A025_BRATIO3A00_BRATIO4A10_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A025_BRATIO3A025_BRATIO4A00_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A025_BRATIO3A025_BRATIO4A00_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A025_BRATIO3A025_BRATIO4A00_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A025_BRATIO3A025_BRATIO4A00_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A025_BRATIO3A025_BRATIO4A00_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A025_BRATIO3A025_BRATIO4A025_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A025_BRATIO3A025_BRATIO4A025_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A025_BRATIO3A025_BRATIO4A025_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A025_BRATIO3A025_BRATIO4A025_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A025_BRATIO3A025_BRATIO4A025_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A025_BRATIO3A025_BRATIO4A05_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A025_BRATIO3A025_BRATIO4A05_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A025_BRATIO3A025_BRATIO4A05_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A025_BRATIO3A025_BRATIO4A05_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A025_BRATIO3A025_BRATIO4A05_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A025_BRATIO3A025_BRATIO4A075_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A025_BRATIO3A025_BRATIO4A075_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A025_BRATIO3A025_BRATIO4A075_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A025_BRATIO3A025_BRATIO4A075_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A025_BRATIO3A025_BRATIO4A075_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A025_BRATIO3A025_BRATIO4A10_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A025_BRATIO3A025_BRATIO4A10_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A025_BRATIO3A025_BRATIO4A10_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A025_BRATIO3A025_BRATIO4A10_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A025_BRATIO3A025_BRATIO4A10_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A025_BRATIO3A05_BRATIO4A00_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A025_BRATIO3A05_BRATIO4A00_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A025_BRATIO3A05_BRATIO4A00_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A025_BRATIO3A05_BRATIO4A00_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A025_BRATIO3A05_BRATIO4A00_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A025_BRATIO3A05_BRATIO4A025_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A025_BRATIO3A05_BRATIO4A025_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A025_BRATIO3A05_BRATIO4A025_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A025_BRATIO3A05_BRATIO4A025_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A025_BRATIO3A05_BRATIO4A025_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A025_BRATIO3A05_BRATIO4A05_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A025_BRATIO3A05_BRATIO4A05_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A025_BRATIO3A05_BRATIO4A05_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A025_BRATIO3A05_BRATIO4A05_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A025_BRATIO3A05_BRATIO4A05_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A025_BRATIO3A05_BRATIO4A075_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A025_BRATIO3A05_BRATIO4A075_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A025_BRATIO3A05_BRATIO4A075_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A025_BRATIO3A05_BRATIO4A075_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A025_BRATIO3A05_BRATIO4A075_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A025_BRATIO3A05_BRATIO4A10_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A025_BRATIO3A05_BRATIO4A10_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A025_BRATIO3A05_BRATIO4A10_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A025_BRATIO3A05_BRATIO4A10_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A025_BRATIO3A05_BRATIO4A10_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A025_BRATIO3A075_BRATIO4A00_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A025_BRATIO3A075_BRATIO4A00_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A025_BRATIO3A075_BRATIO4A00_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A025_BRATIO3A075_BRATIO4A00_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A025_BRATIO3A075_BRATIO4A00_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A025_BRATIO3A075_BRATIO4A025_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A025_BRATIO3A075_BRATIO4A025_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A025_BRATIO3A075_BRATIO4A025_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A025_BRATIO3A075_BRATIO4A025_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A025_BRATIO3A075_BRATIO4A025_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A025_BRATIO3A075_BRATIO4A05_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A025_BRATIO3A075_BRATIO4A05_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A025_BRATIO3A075_BRATIO4A05_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A025_BRATIO3A075_BRATIO4A05_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A025_BRATIO3A075_BRATIO4A05_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A025_BRATIO3A075_BRATIO4A075_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A025_BRATIO3A075_BRATIO4A075_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A025_BRATIO3A075_BRATIO4A075_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A025_BRATIO3A075_BRATIO4A075_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A025_BRATIO3A075_BRATIO4A075_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A025_BRATIO3A075_BRATIO4A10_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A025_BRATIO3A075_BRATIO4A10_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A025_BRATIO3A075_BRATIO4A10_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A025_BRATIO3A075_BRATIO4A10_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A025_BRATIO3A075_BRATIO4A10_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A025_BRATIO3A10_BRATIO4A00_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A025_BRATIO3A10_BRATIO4A00_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A025_BRATIO3A10_BRATIO4A00_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A025_BRATIO3A10_BRATIO4A00_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A025_BRATIO3A10_BRATIO4A00_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A025_BRATIO3A10_BRATIO4A025_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A025_BRATIO3A10_BRATIO4A025_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A025_BRATIO3A10_BRATIO4A025_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A025_BRATIO3A10_BRATIO4A025_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A025_BRATIO3A10_BRATIO4A025_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A025_BRATIO3A10_BRATIO4A05_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A025_BRATIO3A10_BRATIO4A05_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A025_BRATIO3A10_BRATIO4A05_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A025_BRATIO3A10_BRATIO4A05_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A025_BRATIO3A10_BRATIO4A05_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A025_BRATIO3A10_BRATIO4A075_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A025_BRATIO3A10_BRATIO4A075_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A025_BRATIO3A10_BRATIO4A075_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A025_BRATIO3A10_BRATIO4A075_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A025_BRATIO3A10_BRATIO4A075_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A025_BRATIO3A10_BRATIO4A10_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A025_BRATIO3A10_BRATIO4A10_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A025_BRATIO3A10_BRATIO4A10_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A025_BRATIO3A10_BRATIO4A10_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A025_BRATIO3A10_BRATIO4A10_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A05_BRATIO3A00_BRATIO4A00_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A05_BRATIO3A00_BRATIO4A00_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A05_BRATIO3A00_BRATIO4A00_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A05_BRATIO3A00_BRATIO4A00_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A05_BRATIO3A00_BRATIO4A00_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A05_BRATIO3A00_BRATIO4A025_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A05_BRATIO3A00_BRATIO4A025_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A05_BRATIO3A00_BRATIO4A025_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A05_BRATIO3A00_BRATIO4A025_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A05_BRATIO3A00_BRATIO4A025_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A05_BRATIO3A00_BRATIO4A05_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A05_BRATIO3A00_BRATIO4A05_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A05_BRATIO3A00_BRATIO4A05_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A05_BRATIO3A00_BRATIO4A05_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A05_BRATIO3A00_BRATIO4A05_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A05_BRATIO3A00_BRATIO4A075_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A05_BRATIO3A00_BRATIO4A075_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A05_BRATIO3A00_BRATIO4A075_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A05_BRATIO3A00_BRATIO4A075_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A05_BRATIO3A00_BRATIO4A075_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A05_BRATIO3A00_BRATIO4A10_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A05_BRATIO3A00_BRATIO4A10_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A05_BRATIO3A00_BRATIO4A10_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A05_BRATIO3A00_BRATIO4A10_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A05_BRATIO3A00_BRATIO4A10_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A05_BRATIO3A025_BRATIO4A00_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A05_BRATIO3A025_BRATIO4A00_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A05_BRATIO3A025_BRATIO4A00_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A05_BRATIO3A025_BRATIO4A00_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A05_BRATIO3A025_BRATIO4A00_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A05_BRATIO3A025_BRATIO4A025_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A05_BRATIO3A025_BRATIO4A025_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A05_BRATIO3A025_BRATIO4A025_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A05_BRATIO3A025_BRATIO4A025_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A05_BRATIO3A025_BRATIO4A025_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A05_BRATIO3A025_BRATIO4A05_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A05_BRATIO3A025_BRATIO4A05_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A05_BRATIO3A025_BRATIO4A05_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A05_BRATIO3A025_BRATIO4A05_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A05_BRATIO3A025_BRATIO4A05_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A05_BRATIO3A025_BRATIO4A075_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A05_BRATIO3A025_BRATIO4A075_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A05_BRATIO3A025_BRATIO4A075_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A05_BRATIO3A025_BRATIO4A075_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A05_BRATIO3A025_BRATIO4A075_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A05_BRATIO3A025_BRATIO4A10_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A05_BRATIO3A025_BRATIO4A10_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A05_BRATIO3A025_BRATIO4A10_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A05_BRATIO3A025_BRATIO4A10_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A05_BRATIO3A025_BRATIO4A10_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A05_BRATIO3A05_BRATIO4A00_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A05_BRATIO3A05_BRATIO4A00_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A05_BRATIO3A05_BRATIO4A00_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A05_BRATIO3A05_BRATIO4A00_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A05_BRATIO3A05_BRATIO4A00_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A05_BRATIO3A05_BRATIO4A025_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A05_BRATIO3A05_BRATIO4A025_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A05_BRATIO3A05_BRATIO4A025_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A05_BRATIO3A05_BRATIO4A025_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A05_BRATIO3A05_BRATIO4A025_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A05_BRATIO3A05_BRATIO4A05_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A05_BRATIO3A05_BRATIO4A05_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A05_BRATIO3A05_BRATIO4A05_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A05_BRATIO3A05_BRATIO4A05_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A05_BRATIO3A05_BRATIO4A05_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A05_BRATIO3A05_BRATIO4A075_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A05_BRATIO3A05_BRATIO4A075_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A05_BRATIO3A05_BRATIO4A075_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A05_BRATIO3A05_BRATIO4A075_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A05_BRATIO3A05_BRATIO4A075_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A05_BRATIO3A05_BRATIO4A10_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A05_BRATIO3A05_BRATIO4A10_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A05_BRATIO3A05_BRATIO4A10_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A05_BRATIO3A05_BRATIO4A10_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A05_BRATIO3A05_BRATIO4A10_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A05_BRATIO3A075_BRATIO4A00_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A05_BRATIO3A075_BRATIO4A00_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A05_BRATIO3A075_BRATIO4A00_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A05_BRATIO3A075_BRATIO4A00_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A05_BRATIO3A075_BRATIO4A00_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A05_BRATIO3A075_BRATIO4A025_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A05_BRATIO3A075_BRATIO4A025_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A05_BRATIO3A075_BRATIO4A025_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A05_BRATIO3A075_BRATIO4A025_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A05_BRATIO3A075_BRATIO4A025_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A05_BRATIO3A075_BRATIO4A05_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A05_BRATIO3A075_BRATIO4A05_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A05_BRATIO3A075_BRATIO4A05_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A05_BRATIO3A075_BRATIO4A05_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A05_BRATIO3A075_BRATIO4A05_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A05_BRATIO3A075_BRATIO4A075_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A05_BRATIO3A075_BRATIO4A075_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A05_BRATIO3A075_BRATIO4A075_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A05_BRATIO3A075_BRATIO4A075_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A05_BRATIO3A075_BRATIO4A075_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A05_BRATIO3A075_BRATIO4A10_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A05_BRATIO3A075_BRATIO4A10_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A05_BRATIO3A075_BRATIO4A10_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A05_BRATIO3A075_BRATIO4A10_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A05_BRATIO3A075_BRATIO4A10_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A05_BRATIO3A10_BRATIO4A00_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A05_BRATIO3A10_BRATIO4A00_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A05_BRATIO3A10_BRATIO4A00_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A05_BRATIO3A10_BRATIO4A00_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A05_BRATIO3A10_BRATIO4A00_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A05_BRATIO3A10_BRATIO4A025_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A05_BRATIO3A10_BRATIO4A025_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A05_BRATIO3A10_BRATIO4A025_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A05_BRATIO3A10_BRATIO4A025_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A05_BRATIO3A10_BRATIO4A025_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A05_BRATIO3A10_BRATIO4A05_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A05_BRATIO3A10_BRATIO4A05_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A05_BRATIO3A10_BRATIO4A05_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A05_BRATIO3A10_BRATIO4A05_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A05_BRATIO3A10_BRATIO4A05_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A05_BRATIO3A10_BRATIO4A075_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A05_BRATIO3A10_BRATIO4A075_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A05_BRATIO3A10_BRATIO4A075_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A05_BRATIO3A10_BRATIO4A075_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A05_BRATIO3A10_BRATIO4A075_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A05_BRATIO3A10_BRATIO4A10_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A05_BRATIO3A10_BRATIO4A10_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A05_BRATIO3A10_BRATIO4A10_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A05_BRATIO3A10_BRATIO4A10_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A05_BRATIO3A10_BRATIO4A10_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A075_BRATIO3A00_BRATIO4A00_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A075_BRATIO3A00_BRATIO4A00_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A075_BRATIO3A00_BRATIO4A00_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A075_BRATIO3A00_BRATIO4A00_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A075_BRATIO3A00_BRATIO4A00_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A075_BRATIO3A00_BRATIO4A025_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A075_BRATIO3A00_BRATIO4A025_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A075_BRATIO3A00_BRATIO4A025_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A075_BRATIO3A00_BRATIO4A025_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A075_BRATIO3A00_BRATIO4A025_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A075_BRATIO3A00_BRATIO4A05_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A075_BRATIO3A00_BRATIO4A05_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A075_BRATIO3A00_BRATIO4A05_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A075_BRATIO3A00_BRATIO4A05_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A075_BRATIO3A00_BRATIO4A05_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A075_BRATIO3A00_BRATIO4A075_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A075_BRATIO3A00_BRATIO4A075_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A075_BRATIO3A00_BRATIO4A075_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A075_BRATIO3A00_BRATIO4A075_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A075_BRATIO3A00_BRATIO4A075_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A075_BRATIO3A00_BRATIO4A10_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A075_BRATIO3A00_BRATIO4A10_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A075_BRATIO3A00_BRATIO4A10_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A075_BRATIO3A00_BRATIO4A10_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A075_BRATIO3A00_BRATIO4A10_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A075_BRATIO3A025_BRATIO4A00_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A075_BRATIO3A025_BRATIO4A00_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A075_BRATIO3A025_BRATIO4A00_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A075_BRATIO3A025_BRATIO4A00_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A075_BRATIO3A025_BRATIO4A00_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A075_BRATIO3A025_BRATIO4A025_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A075_BRATIO3A025_BRATIO4A025_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A075_BRATIO3A025_BRATIO4A025_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A075_BRATIO3A025_BRATIO4A025_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A075_BRATIO3A025_BRATIO4A025_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A075_BRATIO3A025_BRATIO4A05_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A075_BRATIO3A025_BRATIO4A05_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A075_BRATIO3A025_BRATIO4A05_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A075_BRATIO3A025_BRATIO4A05_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A075_BRATIO3A025_BRATIO4A05_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A075_BRATIO3A025_BRATIO4A075_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A075_BRATIO3A025_BRATIO4A075_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A075_BRATIO3A025_BRATIO4A075_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A075_BRATIO3A025_BRATIO4A075_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A075_BRATIO3A025_BRATIO4A075_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A075_BRATIO3A025_BRATIO4A10_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A075_BRATIO3A025_BRATIO4A10_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A075_BRATIO3A025_BRATIO4A10_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A075_BRATIO3A025_BRATIO4A10_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A075_BRATIO3A025_BRATIO4A10_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A075_BRATIO3A05_BRATIO4A00_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A075_BRATIO3A05_BRATIO4A00_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A075_BRATIO3A05_BRATIO4A00_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A075_BRATIO3A05_BRATIO4A00_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A075_BRATIO3A05_BRATIO4A00_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A075_BRATIO3A05_BRATIO4A025_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A075_BRATIO3A05_BRATIO4A025_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A075_BRATIO3A05_BRATIO4A025_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A075_BRATIO3A05_BRATIO4A025_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A075_BRATIO3A05_BRATIO4A025_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A075_BRATIO3A05_BRATIO4A05_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A075_BRATIO3A05_BRATIO4A05_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A075_BRATIO3A05_BRATIO4A05_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A075_BRATIO3A05_BRATIO4A05_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A075_BRATIO3A05_BRATIO4A05_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A075_BRATIO3A05_BRATIO4A075_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A075_BRATIO3A05_BRATIO4A075_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A075_BRATIO3A05_BRATIO4A075_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A075_BRATIO3A05_BRATIO4A075_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A075_BRATIO3A05_BRATIO4A075_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A075_BRATIO3A05_BRATIO4A10_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A075_BRATIO3A05_BRATIO4A10_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A075_BRATIO3A05_BRATIO4A10_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A075_BRATIO3A05_BRATIO4A10_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A075_BRATIO3A05_BRATIO4A10_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A075_BRATIO3A075_BRATIO4A00_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A075_BRATIO3A075_BRATIO4A00_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A075_BRATIO3A075_BRATIO4A00_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A075_BRATIO3A075_BRATIO4A00_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A075_BRATIO3A075_BRATIO4A00_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A075_BRATIO3A075_BRATIO4A025_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A075_BRATIO3A075_BRATIO4A025_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A075_BRATIO3A075_BRATIO4A025_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A075_BRATIO3A075_BRATIO4A025_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A075_BRATIO3A075_BRATIO4A025_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A075_BRATIO3A075_BRATIO4A05_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A075_BRATIO3A075_BRATIO4A05_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A075_BRATIO3A075_BRATIO4A05_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A075_BRATIO3A075_BRATIO4A05_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A075_BRATIO3A075_BRATIO4A05_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A075_BRATIO3A075_BRATIO4A075_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A075_BRATIO3A075_BRATIO4A075_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A075_BRATIO3A075_BRATIO4A075_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A075_BRATIO3A075_BRATIO4A075_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A075_BRATIO3A075_BRATIO4A075_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A075_BRATIO3A075_BRATIO4A10_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A075_BRATIO3A075_BRATIO4A10_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A075_BRATIO3A075_BRATIO4A10_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A075_BRATIO3A075_BRATIO4A10_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A075_BRATIO3A075_BRATIO4A10_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A075_BRATIO3A10_BRATIO4A00_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A075_BRATIO3A10_BRATIO4A00_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A075_BRATIO3A10_BRATIO4A00_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A075_BRATIO3A10_BRATIO4A00_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A075_BRATIO3A10_BRATIO4A00_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A075_BRATIO3A10_BRATIO4A025_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A075_BRATIO3A10_BRATIO4A025_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A075_BRATIO3A10_BRATIO4A025_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A075_BRATIO3A10_BRATIO4A025_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A075_BRATIO3A10_BRATIO4A025_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A075_BRATIO3A10_BRATIO4A05_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A075_BRATIO3A10_BRATIO4A05_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A075_BRATIO3A10_BRATIO4A05_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A075_BRATIO3A10_BRATIO4A05_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A075_BRATIO3A10_BRATIO4A05_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A075_BRATIO3A10_BRATIO4A075_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A075_BRATIO3A10_BRATIO4A075_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A075_BRATIO3A10_BRATIO4A075_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A075_BRATIO3A10_BRATIO4A075_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A075_BRATIO3A10_BRATIO4A075_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A075_BRATIO3A10_BRATIO4A10_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A075_BRATIO3A10_BRATIO4A10_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A075_BRATIO3A10_BRATIO4A10_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A075_BRATIO3A10_BRATIO4A10_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A075_BRATIO3A10_BRATIO4A10_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A10_BRATIO3A00_BRATIO4A00_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A10_BRATIO3A00_BRATIO4A00_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A10_BRATIO3A00_BRATIO4A00_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A10_BRATIO3A00_BRATIO4A00_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A10_BRATIO3A00_BRATIO4A00_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A10_BRATIO3A00_BRATIO4A025_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A10_BRATIO3A00_BRATIO4A025_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A10_BRATIO3A00_BRATIO4A025_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A10_BRATIO3A00_BRATIO4A025_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A10_BRATIO3A00_BRATIO4A025_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A10_BRATIO3A00_BRATIO4A05_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A10_BRATIO3A00_BRATIO4A05_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A10_BRATIO3A00_BRATIO4A05_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A10_BRATIO3A00_BRATIO4A05_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A10_BRATIO3A00_BRATIO4A05_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A10_BRATIO3A00_BRATIO4A075_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A10_BRATIO3A00_BRATIO4A075_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A10_BRATIO3A00_BRATIO4A075_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A10_BRATIO3A00_BRATIO4A075_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A10_BRATIO3A00_BRATIO4A075_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A10_BRATIO3A00_BRATIO4A10_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A10_BRATIO3A00_BRATIO4A10_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A10_BRATIO3A00_BRATIO4A10_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A10_BRATIO3A00_BRATIO4A10_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A10_BRATIO3A00_BRATIO4A10_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A10_BRATIO3A025_BRATIO4A00_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A10_BRATIO3A025_BRATIO4A00_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A10_BRATIO3A025_BRATIO4A00_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A10_BRATIO3A025_BRATIO4A00_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A10_BRATIO3A025_BRATIO4A00_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A10_BRATIO3A025_BRATIO4A025_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A10_BRATIO3A025_BRATIO4A025_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A10_BRATIO3A025_BRATIO4A025_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A10_BRATIO3A025_BRATIO4A025_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A10_BRATIO3A025_BRATIO4A025_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A10_BRATIO3A025_BRATIO4A05_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A10_BRATIO3A025_BRATIO4A05_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A10_BRATIO3A025_BRATIO4A05_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A10_BRATIO3A025_BRATIO4A05_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A10_BRATIO3A025_BRATIO4A05_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A10_BRATIO3A025_BRATIO4A075_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A10_BRATIO3A025_BRATIO4A075_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A10_BRATIO3A025_BRATIO4A075_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A10_BRATIO3A025_BRATIO4A075_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A10_BRATIO3A025_BRATIO4A075_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A10_BRATIO3A025_BRATIO4A10_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A10_BRATIO3A025_BRATIO4A10_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A10_BRATIO3A025_BRATIO4A10_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A10_BRATIO3A025_BRATIO4A10_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A10_BRATIO3A025_BRATIO4A10_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A10_BRATIO3A05_BRATIO4A00_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A10_BRATIO3A05_BRATIO4A00_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A10_BRATIO3A05_BRATIO4A00_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A10_BRATIO3A05_BRATIO4A00_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A10_BRATIO3A05_BRATIO4A00_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A10_BRATIO3A05_BRATIO4A025_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A10_BRATIO3A05_BRATIO4A025_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A10_BRATIO3A05_BRATIO4A025_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A10_BRATIO3A05_BRATIO4A025_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A10_BRATIO3A05_BRATIO4A025_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A10_BRATIO3A05_BRATIO4A05_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A10_BRATIO3A05_BRATIO4A05_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A10_BRATIO3A05_BRATIO4A05_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A10_BRATIO3A05_BRATIO4A05_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A10_BRATIO3A05_BRATIO4A05_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A10_BRATIO3A05_BRATIO4A075_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A10_BRATIO3A05_BRATIO4A075_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A10_BRATIO3A05_BRATIO4A075_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A10_BRATIO3A05_BRATIO4A075_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A10_BRATIO3A05_BRATIO4A075_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A10_BRATIO3A05_BRATIO4A10_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A10_BRATIO3A05_BRATIO4A10_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A10_BRATIO3A05_BRATIO4A10_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A10_BRATIO3A05_BRATIO4A10_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A10_BRATIO3A05_BRATIO4A10_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A10_BRATIO3A075_BRATIO4A00_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A10_BRATIO3A075_BRATIO4A00_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A10_BRATIO3A075_BRATIO4A00_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A10_BRATIO3A075_BRATIO4A00_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A10_BRATIO3A075_BRATIO4A00_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A10_BRATIO3A075_BRATIO4A025_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A10_BRATIO3A075_BRATIO4A025_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A10_BRATIO3A075_BRATIO4A025_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A10_BRATIO3A075_BRATIO4A025_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A10_BRATIO3A075_BRATIO4A025_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A10_BRATIO3A075_BRATIO4A05_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A10_BRATIO3A075_BRATIO4A05_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A10_BRATIO3A075_BRATIO4A05_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A10_BRATIO3A075_BRATIO4A05_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A10_BRATIO3A075_BRATIO4A05_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A10_BRATIO3A075_BRATIO4A075_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A10_BRATIO3A075_BRATIO4A075_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A10_BRATIO3A075_BRATIO4A075_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A10_BRATIO3A075_BRATIO4A075_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A10_BRATIO3A075_BRATIO4A075_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A10_BRATIO3A075_BRATIO4A10_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A10_BRATIO3A075_BRATIO4A10_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A10_BRATIO3A075_BRATIO4A10_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A10_BRATIO3A075_BRATIO4A10_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A10_BRATIO3A075_BRATIO4A10_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A10_BRATIO3A10_BRATIO4A00_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A10_BRATIO3A10_BRATIO4A00_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A10_BRATIO3A10_BRATIO4A00_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A10_BRATIO3A10_BRATIO4A00_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A10_BRATIO3A10_BRATIO4A00_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A10_BRATIO3A10_BRATIO4A025_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A10_BRATIO3A10_BRATIO4A025_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A10_BRATIO3A10_BRATIO4A025_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A10_BRATIO3A10_BRATIO4A025_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A10_BRATIO3A10_BRATIO4A025_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A10_BRATIO3A10_BRATIO4A05_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A10_BRATIO3A10_BRATIO4A05_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A10_BRATIO3A10_BRATIO4A05_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A10_BRATIO3A10_BRATIO4A05_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A10_BRATIO3A10_BRATIO4A05_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A10_BRATIO3A10_BRATIO4A075_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A10_BRATIO3A10_BRATIO4A075_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A10_BRATIO3A10_BRATIO4A075_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A10_BRATIO3A10_BRATIO4A075_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A10_BRATIO3A10_BRATIO4A075_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A10_BRATIO3A10_BRATIO4A10_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A10_BRATIO3A10_BRATIO4A10_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A10_BRATIO3A10_BRATIO4A10_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A10_BRATIO3A10_BRATIO4A10_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A10_BRATIO3A10_BRATIO4A10_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A00_BRATIO3A00_BRATIO4A00_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A00_BRATIO3A00_BRATIO4A00_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A00_BRATIO3A00_BRATIO4A00_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A00_BRATIO3A00_BRATIO4A00_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A00_BRATIO3A00_BRATIO4A00_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A00_BRATIO3A00_BRATIO4A025_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A00_BRATIO3A00_BRATIO4A025_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A00_BRATIO3A00_BRATIO4A025_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A00_BRATIO3A00_BRATIO4A025_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A00_BRATIO3A00_BRATIO4A025_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A00_BRATIO3A00_BRATIO4A05_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A00_BRATIO3A00_BRATIO4A05_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A00_BRATIO3A00_BRATIO4A05_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A00_BRATIO3A00_BRATIO4A05_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A00_BRATIO3A00_BRATIO4A05_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A00_BRATIO3A00_BRATIO4A075_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A00_BRATIO3A00_BRATIO4A075_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A00_BRATIO3A00_BRATIO4A075_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A00_BRATIO3A00_BRATIO4A075_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A00_BRATIO3A00_BRATIO4A075_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A00_BRATIO3A00_BRATIO4A10_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A00_BRATIO3A00_BRATIO4A10_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A00_BRATIO3A00_BRATIO4A10_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A00_BRATIO3A00_BRATIO4A10_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A00_BRATIO3A00_BRATIO4A10_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A00_BRATIO3A025_BRATIO4A00_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A00_BRATIO3A025_BRATIO4A00_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A00_BRATIO3A025_BRATIO4A00_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A00_BRATIO3A025_BRATIO4A00_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A00_BRATIO3A025_BRATIO4A00_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A00_BRATIO3A025_BRATIO4A025_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A00_BRATIO3A025_BRATIO4A025_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A00_BRATIO3A025_BRATIO4A025_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A00_BRATIO3A025_BRATIO4A025_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A00_BRATIO3A025_BRATIO4A025_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A00_BRATIO3A025_BRATIO4A05_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A00_BRATIO3A025_BRATIO4A05_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A00_BRATIO3A025_BRATIO4A05_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A00_BRATIO3A025_BRATIO4A05_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A00_BRATIO3A025_BRATIO4A05_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A00_BRATIO3A025_BRATIO4A075_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A00_BRATIO3A025_BRATIO4A075_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A00_BRATIO3A025_BRATIO4A075_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A00_BRATIO3A025_BRATIO4A075_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A00_BRATIO3A025_BRATIO4A075_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A00_BRATIO3A025_BRATIO4A10_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A00_BRATIO3A025_BRATIO4A10_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A00_BRATIO3A025_BRATIO4A10_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A00_BRATIO3A025_BRATIO4A10_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A00_BRATIO3A025_BRATIO4A10_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A00_BRATIO3A05_BRATIO4A00_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A00_BRATIO3A05_BRATIO4A00_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A00_BRATIO3A05_BRATIO4A00_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A00_BRATIO3A05_BRATIO4A00_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A00_BRATIO3A05_BRATIO4A00_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A00_BRATIO3A05_BRATIO4A025_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A00_BRATIO3A05_BRATIO4A025_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A00_BRATIO3A05_BRATIO4A025_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A00_BRATIO3A05_BRATIO4A025_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A00_BRATIO3A05_BRATIO4A025_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A00_BRATIO3A05_BRATIO4A05_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A00_BRATIO3A05_BRATIO4A05_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A00_BRATIO3A05_BRATIO4A05_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A00_BRATIO3A05_BRATIO4A05_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A00_BRATIO3A05_BRATIO4A05_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A00_BRATIO3A05_BRATIO4A075_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A00_BRATIO3A05_BRATIO4A075_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A00_BRATIO3A05_BRATIO4A075_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A00_BRATIO3A05_BRATIO4A075_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A00_BRATIO3A05_BRATIO4A075_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A00_BRATIO3A05_BRATIO4A10_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A00_BRATIO3A05_BRATIO4A10_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A00_BRATIO3A05_BRATIO4A10_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A00_BRATIO3A05_BRATIO4A10_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A00_BRATIO3A05_BRATIO4A10_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A00_BRATIO3A075_BRATIO4A00_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A00_BRATIO3A075_BRATIO4A00_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A00_BRATIO3A075_BRATIO4A00_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A00_BRATIO3A075_BRATIO4A00_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A00_BRATIO3A075_BRATIO4A00_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A00_BRATIO3A075_BRATIO4A025_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A00_BRATIO3A075_BRATIO4A025_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A00_BRATIO3A075_BRATIO4A025_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A00_BRATIO3A075_BRATIO4A025_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A00_BRATIO3A075_BRATIO4A025_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A00_BRATIO3A075_BRATIO4A05_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A00_BRATIO3A075_BRATIO4A05_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A00_BRATIO3A075_BRATIO4A05_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A00_BRATIO3A075_BRATIO4A05_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A00_BRATIO3A075_BRATIO4A05_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A00_BRATIO3A075_BRATIO4A075_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A00_BRATIO3A075_BRATIO4A075_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A00_BRATIO3A075_BRATIO4A075_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A00_BRATIO3A075_BRATIO4A075_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A00_BRATIO3A075_BRATIO4A075_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A00_BRATIO3A075_BRATIO4A10_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A00_BRATIO3A075_BRATIO4A10_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A00_BRATIO3A075_BRATIO4A10_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A00_BRATIO3A075_BRATIO4A10_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A00_BRATIO3A075_BRATIO4A10_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A00_BRATIO3A10_BRATIO4A00_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A00_BRATIO3A10_BRATIO4A00_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A00_BRATIO3A10_BRATIO4A00_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A00_BRATIO3A10_BRATIO4A00_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A00_BRATIO3A10_BRATIO4A00_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A00_BRATIO3A10_BRATIO4A025_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A00_BRATIO3A10_BRATIO4A025_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A00_BRATIO3A10_BRATIO4A025_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A00_BRATIO3A10_BRATIO4A025_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A00_BRATIO3A10_BRATIO4A025_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A00_BRATIO3A10_BRATIO4A05_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A00_BRATIO3A10_BRATIO4A05_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A00_BRATIO3A10_BRATIO4A05_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A00_BRATIO3A10_BRATIO4A05_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A00_BRATIO3A10_BRATIO4A05_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A00_BRATIO3A10_BRATIO4A075_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A00_BRATIO3A10_BRATIO4A075_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A00_BRATIO3A10_BRATIO4A075_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A00_BRATIO3A10_BRATIO4A075_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A00_BRATIO3A10_BRATIO4A075_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A00_BRATIO3A10_BRATIO4A10_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A00_BRATIO3A10_BRATIO4A10_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A00_BRATIO3A10_BRATIO4A10_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A00_BRATIO3A10_BRATIO4A10_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A00_BRATIO3A10_BRATIO4A10_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A025_BRATIO3A00_BRATIO4A00_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A025_BRATIO3A00_BRATIO4A00_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A025_BRATIO3A00_BRATIO4A00_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A025_BRATIO3A00_BRATIO4A00_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A025_BRATIO3A00_BRATIO4A00_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A025_BRATIO3A00_BRATIO4A025_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A025_BRATIO3A00_BRATIO4A025_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A025_BRATIO3A00_BRATIO4A025_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A025_BRATIO3A00_BRATIO4A025_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A025_BRATIO3A00_BRATIO4A025_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A025_BRATIO3A00_BRATIO4A05_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A025_BRATIO3A00_BRATIO4A05_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A025_BRATIO3A00_BRATIO4A05_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A025_BRATIO3A00_BRATIO4A05_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A025_BRATIO3A00_BRATIO4A05_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A025_BRATIO3A00_BRATIO4A075_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A025_BRATIO3A00_BRATIO4A075_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A025_BRATIO3A00_BRATIO4A075_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A025_BRATIO3A00_BRATIO4A075_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A025_BRATIO3A00_BRATIO4A075_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A025_BRATIO3A00_BRATIO4A10_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A025_BRATIO3A00_BRATIO4A10_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A025_BRATIO3A00_BRATIO4A10_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A025_BRATIO3A00_BRATIO4A10_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A025_BRATIO3A00_BRATIO4A10_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A025_BRATIO3A025_BRATIO4A00_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A025_BRATIO3A025_BRATIO4A00_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A025_BRATIO3A025_BRATIO4A00_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A025_BRATIO3A025_BRATIO4A00_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A025_BRATIO3A025_BRATIO4A00_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A025_BRATIO3A025_BRATIO4A025_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A025_BRATIO3A025_BRATIO4A025_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A025_BRATIO3A025_BRATIO4A025_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A025_BRATIO3A025_BRATIO4A025_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A025_BRATIO3A025_BRATIO4A025_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A025_BRATIO3A025_BRATIO4A05_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A025_BRATIO3A025_BRATIO4A05_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A025_BRATIO3A025_BRATIO4A05_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A025_BRATIO3A025_BRATIO4A05_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A025_BRATIO3A025_BRATIO4A05_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A025_BRATIO3A025_BRATIO4A075_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A025_BRATIO3A025_BRATIO4A075_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A025_BRATIO3A025_BRATIO4A075_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A025_BRATIO3A025_BRATIO4A075_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A025_BRATIO3A025_BRATIO4A075_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A025_BRATIO3A025_BRATIO4A10_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A025_BRATIO3A025_BRATIO4A10_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A025_BRATIO3A025_BRATIO4A10_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A025_BRATIO3A025_BRATIO4A10_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A025_BRATIO3A025_BRATIO4A10_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A025_BRATIO3A05_BRATIO4A00_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A025_BRATIO3A05_BRATIO4A00_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A025_BRATIO3A05_BRATIO4A00_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A025_BRATIO3A05_BRATIO4A00_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A025_BRATIO3A05_BRATIO4A00_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A025_BRATIO3A05_BRATIO4A025_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A025_BRATIO3A05_BRATIO4A025_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A025_BRATIO3A05_BRATIO4A025_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A025_BRATIO3A05_BRATIO4A025_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A025_BRATIO3A05_BRATIO4A025_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A025_BRATIO3A05_BRATIO4A05_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A025_BRATIO3A05_BRATIO4A05_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A025_BRATIO3A05_BRATIO4A05_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A025_BRATIO3A05_BRATIO4A05_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A025_BRATIO3A05_BRATIO4A05_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A025_BRATIO3A05_BRATIO4A075_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A025_BRATIO3A05_BRATIO4A075_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A025_BRATIO3A05_BRATIO4A075_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A025_BRATIO3A05_BRATIO4A075_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A025_BRATIO3A05_BRATIO4A075_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A025_BRATIO3A05_BRATIO4A10_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A025_BRATIO3A05_BRATIO4A10_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A025_BRATIO3A05_BRATIO4A10_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A025_BRATIO3A05_BRATIO4A10_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A025_BRATIO3A05_BRATIO4A10_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A025_BRATIO3A075_BRATIO4A00_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A025_BRATIO3A075_BRATIO4A00_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A025_BRATIO3A075_BRATIO4A00_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A025_BRATIO3A075_BRATIO4A00_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A025_BRATIO3A075_BRATIO4A00_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A025_BRATIO3A075_BRATIO4A025_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A025_BRATIO3A075_BRATIO4A025_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A025_BRATIO3A075_BRATIO4A025_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A025_BRATIO3A075_BRATIO4A025_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A025_BRATIO3A075_BRATIO4A025_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A025_BRATIO3A075_BRATIO4A05_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A025_BRATIO3A075_BRATIO4A05_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A025_BRATIO3A075_BRATIO4A05_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A025_BRATIO3A075_BRATIO4A05_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A025_BRATIO3A075_BRATIO4A05_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A025_BRATIO3A075_BRATIO4A075_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A025_BRATIO3A075_BRATIO4A075_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A025_BRATIO3A075_BRATIO4A075_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A025_BRATIO3A075_BRATIO4A075_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A025_BRATIO3A075_BRATIO4A075_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A025_BRATIO3A075_BRATIO4A10_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A025_BRATIO3A075_BRATIO4A10_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A025_BRATIO3A075_BRATIO4A10_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A025_BRATIO3A075_BRATIO4A10_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A025_BRATIO3A075_BRATIO4A10_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A025_BRATIO3A10_BRATIO4A00_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A025_BRATIO3A10_BRATIO4A00_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A025_BRATIO3A10_BRATIO4A00_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A025_BRATIO3A10_BRATIO4A00_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A025_BRATIO3A10_BRATIO4A00_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A025_BRATIO3A10_BRATIO4A025_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A025_BRATIO3A10_BRATIO4A025_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A025_BRATIO3A10_BRATIO4A025_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A025_BRATIO3A10_BRATIO4A025_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A025_BRATIO3A10_BRATIO4A025_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A025_BRATIO3A10_BRATIO4A05_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A025_BRATIO3A10_BRATIO4A05_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A025_BRATIO3A10_BRATIO4A05_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A025_BRATIO3A10_BRATIO4A05_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A025_BRATIO3A10_BRATIO4A05_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A025_BRATIO3A10_BRATIO4A075_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A025_BRATIO3A10_BRATIO4A075_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A025_BRATIO3A10_BRATIO4A075_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A025_BRATIO3A10_BRATIO4A075_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A025_BRATIO3A10_BRATIO4A075_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A025_BRATIO3A10_BRATIO4A10_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A025_BRATIO3A10_BRATIO4A10_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A025_BRATIO3A10_BRATIO4A10_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A025_BRATIO3A10_BRATIO4A10_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A025_BRATIO3A10_BRATIO4A10_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A05_BRATIO3A00_BRATIO4A00_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A05_BRATIO3A00_BRATIO4A00_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A05_BRATIO3A00_BRATIO4A00_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A05_BRATIO3A00_BRATIO4A00_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A05_BRATIO3A00_BRATIO4A00_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A05_BRATIO3A00_BRATIO4A025_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A05_BRATIO3A00_BRATIO4A025_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A05_BRATIO3A00_BRATIO4A025_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A05_BRATIO3A00_BRATIO4A025_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A05_BRATIO3A00_BRATIO4A025_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A05_BRATIO3A00_BRATIO4A05_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A05_BRATIO3A00_BRATIO4A05_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A05_BRATIO3A00_BRATIO4A05_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A05_BRATIO3A00_BRATIO4A05_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A05_BRATIO3A00_BRATIO4A05_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A05_BRATIO3A00_BRATIO4A075_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A05_BRATIO3A00_BRATIO4A075_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A05_BRATIO3A00_BRATIO4A075_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A05_BRATIO3A00_BRATIO4A075_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A05_BRATIO3A00_BRATIO4A075_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A05_BRATIO3A00_BRATIO4A10_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A05_BRATIO3A00_BRATIO4A10_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A05_BRATIO3A00_BRATIO4A10_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A05_BRATIO3A00_BRATIO4A10_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A05_BRATIO3A00_BRATIO4A10_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A05_BRATIO3A025_BRATIO4A00_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A05_BRATIO3A025_BRATIO4A00_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A05_BRATIO3A025_BRATIO4A00_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A05_BRATIO3A025_BRATIO4A00_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A05_BRATIO3A025_BRATIO4A00_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A05_BRATIO3A025_BRATIO4A025_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A05_BRATIO3A025_BRATIO4A025_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A05_BRATIO3A025_BRATIO4A025_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A05_BRATIO3A025_BRATIO4A025_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A05_BRATIO3A025_BRATIO4A025_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A05_BRATIO3A025_BRATIO4A05_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A05_BRATIO3A025_BRATIO4A05_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A05_BRATIO3A025_BRATIO4A05_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A05_BRATIO3A025_BRATIO4A05_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A05_BRATIO3A025_BRATIO4A05_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A05_BRATIO3A025_BRATIO4A075_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A05_BRATIO3A025_BRATIO4A075_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A05_BRATIO3A025_BRATIO4A075_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A05_BRATIO3A025_BRATIO4A075_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A05_BRATIO3A025_BRATIO4A075_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A05_BRATIO3A025_BRATIO4A10_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A05_BRATIO3A025_BRATIO4A10_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A05_BRATIO3A025_BRATIO4A10_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A05_BRATIO3A025_BRATIO4A10_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A05_BRATIO3A025_BRATIO4A10_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A05_BRATIO3A05_BRATIO4A00_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A05_BRATIO3A05_BRATIO4A00_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A05_BRATIO3A05_BRATIO4A00_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A05_BRATIO3A05_BRATIO4A00_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A05_BRATIO3A05_BRATIO4A00_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A05_BRATIO3A05_BRATIO4A025_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A05_BRATIO3A05_BRATIO4A025_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A05_BRATIO3A05_BRATIO4A025_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A05_BRATIO3A05_BRATIO4A025_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A05_BRATIO3A05_BRATIO4A025_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A05_BRATIO3A05_BRATIO4A05_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A05_BRATIO3A05_BRATIO4A05_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A05_BRATIO3A05_BRATIO4A05_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A05_BRATIO3A05_BRATIO4A05_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A05_BRATIO3A05_BRATIO4A05_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A05_BRATIO3A05_BRATIO4A075_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A05_BRATIO3A05_BRATIO4A075_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A05_BRATIO3A05_BRATIO4A075_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A05_BRATIO3A05_BRATIO4A075_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A05_BRATIO3A05_BRATIO4A075_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A05_BRATIO3A05_BRATIO4A10_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A05_BRATIO3A05_BRATIO4A10_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A05_BRATIO3A05_BRATIO4A10_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A05_BRATIO3A05_BRATIO4A10_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A05_BRATIO3A05_BRATIO4A10_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A05_BRATIO3A075_BRATIO4A00_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A05_BRATIO3A075_BRATIO4A00_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A05_BRATIO3A075_BRATIO4A00_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A05_BRATIO3A075_BRATIO4A00_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A05_BRATIO3A075_BRATIO4A00_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A05_BRATIO3A075_BRATIO4A025_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A05_BRATIO3A075_BRATIO4A025_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A05_BRATIO3A075_BRATIO4A025_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A05_BRATIO3A075_BRATIO4A025_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A05_BRATIO3A075_BRATIO4A025_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A05_BRATIO3A075_BRATIO4A05_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A05_BRATIO3A075_BRATIO4A05_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A05_BRATIO3A075_BRATIO4A05_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A05_BRATIO3A075_BRATIO4A05_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A05_BRATIO3A075_BRATIO4A05_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A05_BRATIO3A075_BRATIO4A075_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A05_BRATIO3A075_BRATIO4A075_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A05_BRATIO3A075_BRATIO4A075_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A05_BRATIO3A075_BRATIO4A075_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A05_BRATIO3A075_BRATIO4A075_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A05_BRATIO3A075_BRATIO4A10_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A05_BRATIO3A075_BRATIO4A10_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A05_BRATIO3A075_BRATIO4A10_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A05_BRATIO3A075_BRATIO4A10_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A05_BRATIO3A075_BRATIO4A10_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A05_BRATIO3A10_BRATIO4A00_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A05_BRATIO3A10_BRATIO4A00_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A05_BRATIO3A10_BRATIO4A00_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A05_BRATIO3A10_BRATIO4A00_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A05_BRATIO3A10_BRATIO4A00_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A05_BRATIO3A10_BRATIO4A025_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A05_BRATIO3A10_BRATIO4A025_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A05_BRATIO3A10_BRATIO4A025_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A05_BRATIO3A10_BRATIO4A025_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A05_BRATIO3A10_BRATIO4A025_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A05_BRATIO3A10_BRATIO4A05_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A05_BRATIO3A10_BRATIO4A05_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A05_BRATIO3A10_BRATIO4A05_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A05_BRATIO3A10_BRATIO4A05_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A05_BRATIO3A10_BRATIO4A05_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A05_BRATIO3A10_BRATIO4A075_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A05_BRATIO3A10_BRATIO4A075_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A05_BRATIO3A10_BRATIO4A075_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A05_BRATIO3A10_BRATIO4A075_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A05_BRATIO3A10_BRATIO4A075_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A05_BRATIO3A10_BRATIO4A10_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A05_BRATIO3A10_BRATIO4A10_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A05_BRATIO3A10_BRATIO4A10_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A05_BRATIO3A10_BRATIO4A10_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A05_BRATIO3A10_BRATIO4A10_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A075_BRATIO3A00_BRATIO4A00_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A075_BRATIO3A00_BRATIO4A00_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A075_BRATIO3A00_BRATIO4A00_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A075_BRATIO3A00_BRATIO4A00_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A075_BRATIO3A00_BRATIO4A00_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A075_BRATIO3A00_BRATIO4A025_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A075_BRATIO3A00_BRATIO4A025_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A075_BRATIO3A00_BRATIO4A025_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A075_BRATIO3A00_BRATIO4A025_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A075_BRATIO3A00_BRATIO4A025_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A075_BRATIO3A00_BRATIO4A05_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A075_BRATIO3A00_BRATIO4A05_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A075_BRATIO3A00_BRATIO4A05_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A075_BRATIO3A00_BRATIO4A05_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A075_BRATIO3A00_BRATIO4A05_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A075_BRATIO3A00_BRATIO4A075_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A075_BRATIO3A00_BRATIO4A075_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A075_BRATIO3A00_BRATIO4A075_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A075_BRATIO3A00_BRATIO4A075_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A075_BRATIO3A00_BRATIO4A075_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A075_BRATIO3A00_BRATIO4A10_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A075_BRATIO3A00_BRATIO4A10_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A075_BRATIO3A00_BRATIO4A10_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A075_BRATIO3A00_BRATIO4A10_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A075_BRATIO3A00_BRATIO4A10_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A075_BRATIO3A025_BRATIO4A00_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A075_BRATIO3A025_BRATIO4A00_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A075_BRATIO3A025_BRATIO4A00_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A075_BRATIO3A025_BRATIO4A00_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A075_BRATIO3A025_BRATIO4A00_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A075_BRATIO3A025_BRATIO4A025_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A075_BRATIO3A025_BRATIO4A025_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A075_BRATIO3A025_BRATIO4A025_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A075_BRATIO3A025_BRATIO4A025_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A075_BRATIO3A025_BRATIO4A025_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A075_BRATIO3A025_BRATIO4A05_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A075_BRATIO3A025_BRATIO4A05_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A075_BRATIO3A025_BRATIO4A05_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A075_BRATIO3A025_BRATIO4A05_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A075_BRATIO3A025_BRATIO4A05_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A075_BRATIO3A025_BRATIO4A075_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A075_BRATIO3A025_BRATIO4A075_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A075_BRATIO3A025_BRATIO4A075_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A075_BRATIO3A025_BRATIO4A075_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A075_BRATIO3A025_BRATIO4A075_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A075_BRATIO3A025_BRATIO4A10_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A075_BRATIO3A025_BRATIO4A10_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A075_BRATIO3A025_BRATIO4A10_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A075_BRATIO3A025_BRATIO4A10_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A075_BRATIO3A025_BRATIO4A10_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A075_BRATIO3A05_BRATIO4A00_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A075_BRATIO3A05_BRATIO4A00_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A075_BRATIO3A05_BRATIO4A00_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A075_BRATIO3A05_BRATIO4A00_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A075_BRATIO3A05_BRATIO4A00_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A075_BRATIO3A05_BRATIO4A025_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A075_BRATIO3A05_BRATIO4A025_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A075_BRATIO3A05_BRATIO4A025_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A075_BRATIO3A05_BRATIO4A025_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A075_BRATIO3A05_BRATIO4A025_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A075_BRATIO3A05_BRATIO4A05_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A075_BRATIO3A05_BRATIO4A05_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A075_BRATIO3A05_BRATIO4A05_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A075_BRATIO3A05_BRATIO4A05_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A075_BRATIO3A05_BRATIO4A05_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A075_BRATIO3A05_BRATIO4A075_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A075_BRATIO3A05_BRATIO4A075_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A075_BRATIO3A05_BRATIO4A075_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A075_BRATIO3A05_BRATIO4A075_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A075_BRATIO3A05_BRATIO4A075_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A075_BRATIO3A05_BRATIO4A10_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A075_BRATIO3A05_BRATIO4A10_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A075_BRATIO3A05_BRATIO4A10_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A075_BRATIO3A05_BRATIO4A10_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A075_BRATIO3A05_BRATIO4A10_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A075_BRATIO3A075_BRATIO4A00_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A075_BRATIO3A075_BRATIO4A00_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A075_BRATIO3A075_BRATIO4A00_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A075_BRATIO3A075_BRATIO4A00_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A075_BRATIO3A075_BRATIO4A00_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A075_BRATIO3A075_BRATIO4A025_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A075_BRATIO3A075_BRATIO4A025_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A075_BRATIO3A075_BRATIO4A025_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A075_BRATIO3A075_BRATIO4A025_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A075_BRATIO3A075_BRATIO4A025_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A075_BRATIO3A075_BRATIO4A05_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A075_BRATIO3A075_BRATIO4A05_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A075_BRATIO3A075_BRATIO4A05_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A075_BRATIO3A075_BRATIO4A05_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A075_BRATIO3A075_BRATIO4A05_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A075_BRATIO3A075_BRATIO4A075_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A075_BRATIO3A075_BRATIO4A075_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A075_BRATIO3A075_BRATIO4A075_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A075_BRATIO3A075_BRATIO4A075_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A075_BRATIO3A075_BRATIO4A075_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A075_BRATIO3A075_BRATIO4A10_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A075_BRATIO3A075_BRATIO4A10_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A075_BRATIO3A075_BRATIO4A10_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A075_BRATIO3A075_BRATIO4A10_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A075_BRATIO3A075_BRATIO4A10_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A075_BRATIO3A10_BRATIO4A00_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A075_BRATIO3A10_BRATIO4A00_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A075_BRATIO3A10_BRATIO4A00_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A075_BRATIO3A10_BRATIO4A00_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A075_BRATIO3A10_BRATIO4A00_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A075_BRATIO3A10_BRATIO4A025_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A075_BRATIO3A10_BRATIO4A025_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A075_BRATIO3A10_BRATIO4A025_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A075_BRATIO3A10_BRATIO4A025_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A075_BRATIO3A10_BRATIO4A025_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A075_BRATIO3A10_BRATIO4A05_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A075_BRATIO3A10_BRATIO4A05_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A075_BRATIO3A10_BRATIO4A05_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A075_BRATIO3A10_BRATIO4A05_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A075_BRATIO3A10_BRATIO4A05_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A075_BRATIO3A10_BRATIO4A075_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A075_BRATIO3A10_BRATIO4A075_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A075_BRATIO3A10_BRATIO4A075_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A075_BRATIO3A10_BRATIO4A075_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A075_BRATIO3A10_BRATIO4A075_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A075_BRATIO3A10_BRATIO4A10_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A075_BRATIO3A10_BRATIO4A10_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A075_BRATIO3A10_BRATIO4A10_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A075_BRATIO3A10_BRATIO4A10_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A075_BRATIO3A10_BRATIO4A10_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A10_BRATIO3A00_BRATIO4A00_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A10_BRATIO3A00_BRATIO4A00_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A10_BRATIO3A00_BRATIO4A00_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A10_BRATIO3A00_BRATIO4A00_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A10_BRATIO3A00_BRATIO4A00_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A10_BRATIO3A00_BRATIO4A025_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A10_BRATIO3A00_BRATIO4A025_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A10_BRATIO3A00_BRATIO4A025_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A10_BRATIO3A00_BRATIO4A025_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A10_BRATIO3A00_BRATIO4A025_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A10_BRATIO3A00_BRATIO4A05_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A10_BRATIO3A00_BRATIO4A05_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A10_BRATIO3A00_BRATIO4A05_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A10_BRATIO3A00_BRATIO4A05_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A10_BRATIO3A00_BRATIO4A05_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A10_BRATIO3A00_BRATIO4A075_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A10_BRATIO3A00_BRATIO4A075_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A10_BRATIO3A00_BRATIO4A075_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A10_BRATIO3A00_BRATIO4A075_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A10_BRATIO3A00_BRATIO4A075_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A10_BRATIO3A00_BRATIO4A10_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A10_BRATIO3A00_BRATIO4A10_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A10_BRATIO3A00_BRATIO4A10_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A10_BRATIO3A00_BRATIO4A10_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A10_BRATIO3A00_BRATIO4A10_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A10_BRATIO3A025_BRATIO4A00_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A10_BRATIO3A025_BRATIO4A00_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A10_BRATIO3A025_BRATIO4A00_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A10_BRATIO3A025_BRATIO4A00_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A10_BRATIO3A025_BRATIO4A00_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A10_BRATIO3A025_BRATIO4A025_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A10_BRATIO3A025_BRATIO4A025_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A10_BRATIO3A025_BRATIO4A025_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A10_BRATIO3A025_BRATIO4A025_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A10_BRATIO3A025_BRATIO4A025_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A10_BRATIO3A025_BRATIO4A05_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A10_BRATIO3A025_BRATIO4A05_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A10_BRATIO3A025_BRATIO4A05_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A10_BRATIO3A025_BRATIO4A05_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A10_BRATIO3A025_BRATIO4A05_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A10_BRATIO3A025_BRATIO4A075_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A10_BRATIO3A025_BRATIO4A075_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A10_BRATIO3A025_BRATIO4A075_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A10_BRATIO3A025_BRATIO4A075_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A10_BRATIO3A025_BRATIO4A075_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A10_BRATIO3A025_BRATIO4A10_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A10_BRATIO3A025_BRATIO4A10_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A10_BRATIO3A025_BRATIO4A10_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A10_BRATIO3A025_BRATIO4A10_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A10_BRATIO3A025_BRATIO4A10_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A10_BRATIO3A05_BRATIO4A00_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A10_BRATIO3A05_BRATIO4A00_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A10_BRATIO3A05_BRATIO4A00_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A10_BRATIO3A05_BRATIO4A00_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A10_BRATIO3A05_BRATIO4A00_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A10_BRATIO3A05_BRATIO4A025_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A10_BRATIO3A05_BRATIO4A025_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A10_BRATIO3A05_BRATIO4A025_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A10_BRATIO3A05_BRATIO4A025_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A10_BRATIO3A05_BRATIO4A025_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A10_BRATIO3A05_BRATIO4A05_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A10_BRATIO3A05_BRATIO4A05_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A10_BRATIO3A05_BRATIO4A05_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A10_BRATIO3A05_BRATIO4A05_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A10_BRATIO3A05_BRATIO4A05_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A10_BRATIO3A05_BRATIO4A075_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A10_BRATIO3A05_BRATIO4A075_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A10_BRATIO3A05_BRATIO4A075_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A10_BRATIO3A05_BRATIO4A075_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A10_BRATIO3A05_BRATIO4A075_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A10_BRATIO3A05_BRATIO4A10_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A10_BRATIO3A05_BRATIO4A10_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A10_BRATIO3A05_BRATIO4A10_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A10_BRATIO3A05_BRATIO4A10_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A10_BRATIO3A05_BRATIO4A10_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A10_BRATIO3A075_BRATIO4A00_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A10_BRATIO3A075_BRATIO4A00_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A10_BRATIO3A075_BRATIO4A00_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A10_BRATIO3A075_BRATIO4A00_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A10_BRATIO3A075_BRATIO4A00_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A10_BRATIO3A075_BRATIO4A025_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A10_BRATIO3A075_BRATIO4A025_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A10_BRATIO3A075_BRATIO4A025_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A10_BRATIO3A075_BRATIO4A025_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A10_BRATIO3A075_BRATIO4A025_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A10_BRATIO3A075_BRATIO4A05_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A10_BRATIO3A075_BRATIO4A05_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A10_BRATIO3A075_BRATIO4A05_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A10_BRATIO3A075_BRATIO4A05_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A10_BRATIO3A075_BRATIO4A05_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A10_BRATIO3A075_BRATIO4A075_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A10_BRATIO3A075_BRATIO4A075_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A10_BRATIO3A075_BRATIO4A075_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A10_BRATIO3A075_BRATIO4A075_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A10_BRATIO3A075_BRATIO4A075_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A10_BRATIO3A075_BRATIO4A10_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A10_BRATIO3A075_BRATIO4A10_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A10_BRATIO3A075_BRATIO4A10_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A10_BRATIO3A075_BRATIO4A10_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A10_BRATIO3A075_BRATIO4A10_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A10_BRATIO3A10_BRATIO4A00_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A10_BRATIO3A10_BRATIO4A00_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A10_BRATIO3A10_BRATIO4A00_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A10_BRATIO3A10_BRATIO4A00_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A10_BRATIO3A10_BRATIO4A00_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A10_BRATIO3A10_BRATIO4A025_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A10_BRATIO3A10_BRATIO4A025_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A10_BRATIO3A10_BRATIO4A025_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A10_BRATIO3A10_BRATIO4A025_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A10_BRATIO3A10_BRATIO4A025_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A10_BRATIO3A10_BRATIO4A05_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A10_BRATIO3A10_BRATIO4A05_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A10_BRATIO3A10_BRATIO4A05_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A10_BRATIO3A10_BRATIO4A05_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A10_BRATIO3A10_BRATIO4A05_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A10_BRATIO3A10_BRATIO4A075_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A10_BRATIO3A10_BRATIO4A075_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A10_BRATIO3A10_BRATIO4A075_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A10_BRATIO3A10_BRATIO4A075_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A10_BRATIO3A10_BRATIO4A075_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A10_BRATIO3A10_BRATIO4A10_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A10_BRATIO3A10_BRATIO4A10_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A10_BRATIO3A10_BRATIO4A10_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A10_BRATIO3A10_BRATIO4A10_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A10_BRATIO3A10_BRATIO4A10_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A00_BRATIO3A00_BRATIO4A00_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A00_BRATIO3A00_BRATIO4A00_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A00_BRATIO3A00_BRATIO4A00_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A00_BRATIO3A00_BRATIO4A00_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A00_BRATIO3A00_BRATIO4A00_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A00_BRATIO3A00_BRATIO4A025_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A00_BRATIO3A00_BRATIO4A025_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A00_BRATIO3A00_BRATIO4A025_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A00_BRATIO3A00_BRATIO4A025_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A00_BRATIO3A00_BRATIO4A025_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A00_BRATIO3A00_BRATIO4A05_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A00_BRATIO3A00_BRATIO4A05_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A00_BRATIO3A00_BRATIO4A05_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A00_BRATIO3A00_BRATIO4A05_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A00_BRATIO3A00_BRATIO4A05_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A00_BRATIO3A00_BRATIO4A075_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A00_BRATIO3A00_BRATIO4A075_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A00_BRATIO3A00_BRATIO4A075_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A00_BRATIO3A00_BRATIO4A075_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A00_BRATIO3A00_BRATIO4A075_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A00_BRATIO3A00_BRATIO4A10_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A00_BRATIO3A00_BRATIO4A10_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A00_BRATIO3A00_BRATIO4A10_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A00_BRATIO3A00_BRATIO4A10_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A00_BRATIO3A00_BRATIO4A10_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A00_BRATIO3A025_BRATIO4A00_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A00_BRATIO3A025_BRATIO4A00_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A00_BRATIO3A025_BRATIO4A00_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A00_BRATIO3A025_BRATIO4A00_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A00_BRATIO3A025_BRATIO4A00_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A00_BRATIO3A025_BRATIO4A025_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A00_BRATIO3A025_BRATIO4A025_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A00_BRATIO3A025_BRATIO4A025_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A00_BRATIO3A025_BRATIO4A025_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A00_BRATIO3A025_BRATIO4A025_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A00_BRATIO3A025_BRATIO4A05_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A00_BRATIO3A025_BRATIO4A05_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A00_BRATIO3A025_BRATIO4A05_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A00_BRATIO3A025_BRATIO4A05_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A00_BRATIO3A025_BRATIO4A05_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A00_BRATIO3A025_BRATIO4A075_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A00_BRATIO3A025_BRATIO4A075_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A00_BRATIO3A025_BRATIO4A075_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A00_BRATIO3A025_BRATIO4A075_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A00_BRATIO3A025_BRATIO4A075_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A00_BRATIO3A025_BRATIO4A10_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A00_BRATIO3A025_BRATIO4A10_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A00_BRATIO3A025_BRATIO4A10_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A00_BRATIO3A025_BRATIO4A10_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A00_BRATIO3A025_BRATIO4A10_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A00_BRATIO3A05_BRATIO4A00_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A00_BRATIO3A05_BRATIO4A00_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A00_BRATIO3A05_BRATIO4A00_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A00_BRATIO3A05_BRATIO4A00_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A00_BRATIO3A05_BRATIO4A00_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A00_BRATIO3A05_BRATIO4A025_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A00_BRATIO3A05_BRATIO4A025_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A00_BRATIO3A05_BRATIO4A025_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A00_BRATIO3A05_BRATIO4A025_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A00_BRATIO3A05_BRATIO4A025_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A00_BRATIO3A05_BRATIO4A05_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A00_BRATIO3A05_BRATIO4A05_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A00_BRATIO3A05_BRATIO4A05_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A00_BRATIO3A05_BRATIO4A05_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A00_BRATIO3A05_BRATIO4A05_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A00_BRATIO3A05_BRATIO4A075_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A00_BRATIO3A05_BRATIO4A075_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A00_BRATIO3A05_BRATIO4A075_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A00_BRATIO3A05_BRATIO4A075_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A00_BRATIO3A05_BRATIO4A075_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A00_BRATIO3A05_BRATIO4A10_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A00_BRATIO3A05_BRATIO4A10_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A00_BRATIO3A05_BRATIO4A10_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A00_BRATIO3A05_BRATIO4A10_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A00_BRATIO3A05_BRATIO4A10_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A00_BRATIO3A075_BRATIO4A00_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A00_BRATIO3A075_BRATIO4A00_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A00_BRATIO3A075_BRATIO4A00_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A00_BRATIO3A075_BRATIO4A00_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A00_BRATIO3A075_BRATIO4A00_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A00_BRATIO3A075_BRATIO4A025_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A00_BRATIO3A075_BRATIO4A025_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A00_BRATIO3A075_BRATIO4A025_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A00_BRATIO3A075_BRATIO4A025_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A00_BRATIO3A075_BRATIO4A025_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A00_BRATIO3A075_BRATIO4A05_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A00_BRATIO3A075_BRATIO4A05_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A00_BRATIO3A075_BRATIO4A05_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A00_BRATIO3A075_BRATIO4A05_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A00_BRATIO3A075_BRATIO4A05_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A00_BRATIO3A075_BRATIO4A075_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A00_BRATIO3A075_BRATIO4A075_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A00_BRATIO3A075_BRATIO4A075_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A00_BRATIO3A075_BRATIO4A075_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A00_BRATIO3A075_BRATIO4A075_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A00_BRATIO3A075_BRATIO4A10_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A00_BRATIO3A075_BRATIO4A10_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A00_BRATIO3A075_BRATIO4A10_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A00_BRATIO3A075_BRATIO4A10_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A00_BRATIO3A075_BRATIO4A10_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A00_BRATIO3A10_BRATIO4A00_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A00_BRATIO3A10_BRATIO4A00_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A00_BRATIO3A10_BRATIO4A00_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A00_BRATIO3A10_BRATIO4A00_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A00_BRATIO3A10_BRATIO4A00_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A00_BRATIO3A10_BRATIO4A025_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A00_BRATIO3A10_BRATIO4A025_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A00_BRATIO3A10_BRATIO4A025_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A00_BRATIO3A10_BRATIO4A025_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A00_BRATIO3A10_BRATIO4A025_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A00_BRATIO3A10_BRATIO4A05_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A00_BRATIO3A10_BRATIO4A05_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A00_BRATIO3A10_BRATIO4A05_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A00_BRATIO3A10_BRATIO4A05_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A00_BRATIO3A10_BRATIO4A05_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A00_BRATIO3A10_BRATIO4A075_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A00_BRATIO3A10_BRATIO4A075_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A00_BRATIO3A10_BRATIO4A075_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A00_BRATIO3A10_BRATIO4A075_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A00_BRATIO3A10_BRATIO4A075_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A00_BRATIO3A10_BRATIO4A10_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A00_BRATIO3A10_BRATIO4A10_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A00_BRATIO3A10_BRATIO4A10_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A00_BRATIO3A10_BRATIO4A10_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A00_BRATIO3A10_BRATIO4A10_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A025_BRATIO3A00_BRATIO4A00_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A025_BRATIO3A00_BRATIO4A00_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A025_BRATIO3A00_BRATIO4A00_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A025_BRATIO3A00_BRATIO4A00_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A025_BRATIO3A00_BRATIO4A00_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A025_BRATIO3A00_BRATIO4A025_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A025_BRATIO3A00_BRATIO4A025_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A025_BRATIO3A00_BRATIO4A025_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A025_BRATIO3A00_BRATIO4A025_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A025_BRATIO3A00_BRATIO4A025_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A025_BRATIO3A00_BRATIO4A05_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A025_BRATIO3A00_BRATIO4A05_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A025_BRATIO3A00_BRATIO4A05_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A025_BRATIO3A00_BRATIO4A05_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A025_BRATIO3A00_BRATIO4A05_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A025_BRATIO3A00_BRATIO4A075_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A025_BRATIO3A00_BRATIO4A075_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A025_BRATIO3A00_BRATIO4A075_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A025_BRATIO3A00_BRATIO4A075_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A025_BRATIO3A00_BRATIO4A075_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A025_BRATIO3A00_BRATIO4A10_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A025_BRATIO3A00_BRATIO4A10_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A025_BRATIO3A00_BRATIO4A10_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A025_BRATIO3A00_BRATIO4A10_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A025_BRATIO3A00_BRATIO4A10_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A025_BRATIO3A025_BRATIO4A00_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A025_BRATIO3A025_BRATIO4A00_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A025_BRATIO3A025_BRATIO4A00_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A025_BRATIO3A025_BRATIO4A00_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A025_BRATIO3A025_BRATIO4A00_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A025_BRATIO3A025_BRATIO4A025_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A025_BRATIO3A025_BRATIO4A025_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A025_BRATIO3A025_BRATIO4A025_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A025_BRATIO3A025_BRATIO4A025_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A025_BRATIO3A025_BRATIO4A025_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A025_BRATIO3A025_BRATIO4A05_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A025_BRATIO3A025_BRATIO4A05_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A025_BRATIO3A025_BRATIO4A05_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A025_BRATIO3A025_BRATIO4A05_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A025_BRATIO3A025_BRATIO4A05_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A025_BRATIO3A025_BRATIO4A075_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A025_BRATIO3A025_BRATIO4A075_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A025_BRATIO3A025_BRATIO4A075_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A025_BRATIO3A025_BRATIO4A075_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A025_BRATIO3A025_BRATIO4A075_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A025_BRATIO3A025_BRATIO4A10_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A025_BRATIO3A025_BRATIO4A10_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A025_BRATIO3A025_BRATIO4A10_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A025_BRATIO3A025_BRATIO4A10_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A025_BRATIO3A025_BRATIO4A10_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A025_BRATIO3A05_BRATIO4A00_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A025_BRATIO3A05_BRATIO4A00_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A025_BRATIO3A05_BRATIO4A00_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A025_BRATIO3A05_BRATIO4A00_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A025_BRATIO3A05_BRATIO4A00_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A025_BRATIO3A05_BRATIO4A025_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A025_BRATIO3A05_BRATIO4A025_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A025_BRATIO3A05_BRATIO4A025_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A025_BRATIO3A05_BRATIO4A025_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A025_BRATIO3A05_BRATIO4A025_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A025_BRATIO3A05_BRATIO4A05_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A025_BRATIO3A05_BRATIO4A05_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A025_BRATIO3A05_BRATIO4A05_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A025_BRATIO3A05_BRATIO4A05_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A025_BRATIO3A05_BRATIO4A05_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A025_BRATIO3A05_BRATIO4A075_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A025_BRATIO3A05_BRATIO4A075_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A025_BRATIO3A05_BRATIO4A075_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A025_BRATIO3A05_BRATIO4A075_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A025_BRATIO3A05_BRATIO4A075_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A025_BRATIO3A05_BRATIO4A10_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A025_BRATIO3A05_BRATIO4A10_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A025_BRATIO3A05_BRATIO4A10_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A025_BRATIO3A05_BRATIO4A10_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A025_BRATIO3A05_BRATIO4A10_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A025_BRATIO3A075_BRATIO4A00_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A025_BRATIO3A075_BRATIO4A00_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A025_BRATIO3A075_BRATIO4A00_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A025_BRATIO3A075_BRATIO4A00_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A025_BRATIO3A075_BRATIO4A00_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A025_BRATIO3A075_BRATIO4A025_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A025_BRATIO3A075_BRATIO4A025_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A025_BRATIO3A075_BRATIO4A025_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A025_BRATIO3A075_BRATIO4A025_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A025_BRATIO3A075_BRATIO4A025_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A025_BRATIO3A075_BRATIO4A05_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A025_BRATIO3A075_BRATIO4A05_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A025_BRATIO3A075_BRATIO4A05_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A025_BRATIO3A075_BRATIO4A05_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A025_BRATIO3A075_BRATIO4A05_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A025_BRATIO3A075_BRATIO4A075_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A025_BRATIO3A075_BRATIO4A075_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A025_BRATIO3A075_BRATIO4A075_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A025_BRATIO3A075_BRATIO4A075_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A025_BRATIO3A075_BRATIO4A075_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A025_BRATIO3A075_BRATIO4A10_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A025_BRATIO3A075_BRATIO4A10_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A025_BRATIO3A075_BRATIO4A10_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A025_BRATIO3A075_BRATIO4A10_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A025_BRATIO3A075_BRATIO4A10_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A025_BRATIO3A10_BRATIO4A00_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A025_BRATIO3A10_BRATIO4A00_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A025_BRATIO3A10_BRATIO4A00_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A025_BRATIO3A10_BRATIO4A00_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A025_BRATIO3A10_BRATIO4A00_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A025_BRATIO3A10_BRATIO4A025_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A025_BRATIO3A10_BRATIO4A025_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A025_BRATIO3A10_BRATIO4A025_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A025_BRATIO3A10_BRATIO4A025_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A025_BRATIO3A10_BRATIO4A025_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A025_BRATIO3A10_BRATIO4A05_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A025_BRATIO3A10_BRATIO4A05_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A025_BRATIO3A10_BRATIO4A05_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A025_BRATIO3A10_BRATIO4A05_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A025_BRATIO3A10_BRATIO4A05_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A025_BRATIO3A10_BRATIO4A075_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A025_BRATIO3A10_BRATIO4A075_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A025_BRATIO3A10_BRATIO4A075_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A025_BRATIO3A10_BRATIO4A075_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A025_BRATIO3A10_BRATIO4A075_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A025_BRATIO3A10_BRATIO4A10_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A025_BRATIO3A10_BRATIO4A10_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A025_BRATIO3A10_BRATIO4A10_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A025_BRATIO3A10_BRATIO4A10_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A025_BRATIO3A10_BRATIO4A10_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A05_BRATIO3A00_BRATIO4A00_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A05_BRATIO3A00_BRATIO4A00_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A05_BRATIO3A00_BRATIO4A00_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A05_BRATIO3A00_BRATIO4A00_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A05_BRATIO3A00_BRATIO4A00_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A05_BRATIO3A00_BRATIO4A025_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A05_BRATIO3A00_BRATIO4A025_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A05_BRATIO3A00_BRATIO4A025_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A05_BRATIO3A00_BRATIO4A025_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A05_BRATIO3A00_BRATIO4A025_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A05_BRATIO3A00_BRATIO4A05_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A05_BRATIO3A00_BRATIO4A05_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A05_BRATIO3A00_BRATIO4A05_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A05_BRATIO3A00_BRATIO4A05_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A05_BRATIO3A00_BRATIO4A05_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A05_BRATIO3A00_BRATIO4A075_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A05_BRATIO3A00_BRATIO4A075_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A05_BRATIO3A00_BRATIO4A075_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A05_BRATIO3A00_BRATIO4A075_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A05_BRATIO3A00_BRATIO4A075_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A05_BRATIO3A00_BRATIO4A10_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A05_BRATIO3A00_BRATIO4A10_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A05_BRATIO3A00_BRATIO4A10_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A05_BRATIO3A00_BRATIO4A10_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A05_BRATIO3A00_BRATIO4A10_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A05_BRATIO3A025_BRATIO4A00_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A05_BRATIO3A025_BRATIO4A00_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A05_BRATIO3A025_BRATIO4A00_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A05_BRATIO3A025_BRATIO4A00_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A05_BRATIO3A025_BRATIO4A00_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A05_BRATIO3A025_BRATIO4A025_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A05_BRATIO3A025_BRATIO4A025_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A05_BRATIO3A025_BRATIO4A025_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A05_BRATIO3A025_BRATIO4A025_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A05_BRATIO3A025_BRATIO4A025_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A05_BRATIO3A025_BRATIO4A05_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A05_BRATIO3A025_BRATIO4A05_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A05_BRATIO3A025_BRATIO4A05_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A05_BRATIO3A025_BRATIO4A05_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A05_BRATIO3A025_BRATIO4A05_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A05_BRATIO3A025_BRATIO4A075_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A05_BRATIO3A025_BRATIO4A075_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A05_BRATIO3A025_BRATIO4A075_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A05_BRATIO3A025_BRATIO4A075_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A05_BRATIO3A025_BRATIO4A075_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A05_BRATIO3A025_BRATIO4A10_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A05_BRATIO3A025_BRATIO4A10_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A05_BRATIO3A025_BRATIO4A10_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A05_BRATIO3A025_BRATIO4A10_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A05_BRATIO3A025_BRATIO4A10_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A05_BRATIO3A05_BRATIO4A00_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A05_BRATIO3A05_BRATIO4A00_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A05_BRATIO3A05_BRATIO4A00_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A05_BRATIO3A05_BRATIO4A00_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A05_BRATIO3A05_BRATIO4A00_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A05_BRATIO3A05_BRATIO4A025_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A05_BRATIO3A05_BRATIO4A025_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A05_BRATIO3A05_BRATIO4A025_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A05_BRATIO3A05_BRATIO4A025_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A05_BRATIO3A05_BRATIO4A025_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A05_BRATIO3A05_BRATIO4A05_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A05_BRATIO3A05_BRATIO4A05_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A05_BRATIO3A05_BRATIO4A05_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A05_BRATIO3A05_BRATIO4A05_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A05_BRATIO3A05_BRATIO4A05_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A05_BRATIO3A05_BRATIO4A075_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A05_BRATIO3A05_BRATIO4A075_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A05_BRATIO3A05_BRATIO4A075_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A05_BRATIO3A05_BRATIO4A075_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A05_BRATIO3A05_BRATIO4A075_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A05_BRATIO3A05_BRATIO4A10_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A05_BRATIO3A05_BRATIO4A10_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A05_BRATIO3A05_BRATIO4A10_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A05_BRATIO3A05_BRATIO4A10_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A05_BRATIO3A05_BRATIO4A10_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A05_BRATIO3A075_BRATIO4A00_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A05_BRATIO3A075_BRATIO4A00_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A05_BRATIO3A075_BRATIO4A00_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A05_BRATIO3A075_BRATIO4A00_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A05_BRATIO3A075_BRATIO4A00_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A05_BRATIO3A075_BRATIO4A025_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A05_BRATIO3A075_BRATIO4A025_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A05_BRATIO3A075_BRATIO4A025_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A05_BRATIO3A075_BRATIO4A025_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A05_BRATIO3A075_BRATIO4A025_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A05_BRATIO3A075_BRATIO4A05_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A05_BRATIO3A075_BRATIO4A05_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A05_BRATIO3A075_BRATIO4A05_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A05_BRATIO3A075_BRATIO4A05_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A05_BRATIO3A075_BRATIO4A05_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A05_BRATIO3A075_BRATIO4A075_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A05_BRATIO3A075_BRATIO4A075_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A05_BRATIO3A075_BRATIO4A075_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A05_BRATIO3A075_BRATIO4A075_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A05_BRATIO3A075_BRATIO4A075_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A05_BRATIO3A075_BRATIO4A10_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A05_BRATIO3A075_BRATIO4A10_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A05_BRATIO3A075_BRATIO4A10_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A05_BRATIO3A075_BRATIO4A10_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A05_BRATIO3A075_BRATIO4A10_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A05_BRATIO3A10_BRATIO4A00_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A05_BRATIO3A10_BRATIO4A00_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A05_BRATIO3A10_BRATIO4A00_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A05_BRATIO3A10_BRATIO4A00_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A05_BRATIO3A10_BRATIO4A00_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A05_BRATIO3A10_BRATIO4A025_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A05_BRATIO3A10_BRATIO4A025_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A05_BRATIO3A10_BRATIO4A025_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A05_BRATIO3A10_BRATIO4A025_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A05_BRATIO3A10_BRATIO4A025_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A05_BRATIO3A10_BRATIO4A05_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A05_BRATIO3A10_BRATIO4A05_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A05_BRATIO3A10_BRATIO4A05_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A05_BRATIO3A10_BRATIO4A05_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A05_BRATIO3A10_BRATIO4A05_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A05_BRATIO3A10_BRATIO4A075_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A05_BRATIO3A10_BRATIO4A075_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A05_BRATIO3A10_BRATIO4A075_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A05_BRATIO3A10_BRATIO4A075_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A05_BRATIO3A10_BRATIO4A075_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A05_BRATIO3A10_BRATIO4A10_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A05_BRATIO3A10_BRATIO4A10_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A05_BRATIO3A10_BRATIO4A10_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A05_BRATIO3A10_BRATIO4A10_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A05_BRATIO3A10_BRATIO4A10_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A075_BRATIO3A00_BRATIO4A00_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A075_BRATIO3A00_BRATIO4A00_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A075_BRATIO3A00_BRATIO4A00_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A075_BRATIO3A00_BRATIO4A00_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A075_BRATIO3A00_BRATIO4A00_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A075_BRATIO3A00_BRATIO4A025_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A075_BRATIO3A00_BRATIO4A025_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A075_BRATIO3A00_BRATIO4A025_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A075_BRATIO3A00_BRATIO4A025_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A075_BRATIO3A00_BRATIO4A025_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A075_BRATIO3A00_BRATIO4A05_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A075_BRATIO3A00_BRATIO4A05_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A075_BRATIO3A00_BRATIO4A05_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A075_BRATIO3A00_BRATIO4A05_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A075_BRATIO3A00_BRATIO4A05_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A075_BRATIO3A00_BRATIO4A075_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A075_BRATIO3A00_BRATIO4A075_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A075_BRATIO3A00_BRATIO4A075_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A075_BRATIO3A00_BRATIO4A075_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A075_BRATIO3A00_BRATIO4A075_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A075_BRATIO3A00_BRATIO4A10_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A075_BRATIO3A00_BRATIO4A10_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A075_BRATIO3A00_BRATIO4A10_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A075_BRATIO3A00_BRATIO4A10_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A075_BRATIO3A00_BRATIO4A10_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A075_BRATIO3A025_BRATIO4A00_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A075_BRATIO3A025_BRATIO4A00_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A075_BRATIO3A025_BRATIO4A00_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A075_BRATIO3A025_BRATIO4A00_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A075_BRATIO3A025_BRATIO4A00_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A075_BRATIO3A025_BRATIO4A025_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A075_BRATIO3A025_BRATIO4A025_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A075_BRATIO3A025_BRATIO4A025_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A075_BRATIO3A025_BRATIO4A025_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A075_BRATIO3A025_BRATIO4A025_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A075_BRATIO3A025_BRATIO4A05_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A075_BRATIO3A025_BRATIO4A05_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A075_BRATIO3A025_BRATIO4A05_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A075_BRATIO3A025_BRATIO4A05_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A075_BRATIO3A025_BRATIO4A05_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A075_BRATIO3A025_BRATIO4A075_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A075_BRATIO3A025_BRATIO4A075_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A075_BRATIO3A025_BRATIO4A075_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A075_BRATIO3A025_BRATIO4A075_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A075_BRATIO3A025_BRATIO4A075_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A075_BRATIO3A025_BRATIO4A10_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A075_BRATIO3A025_BRATIO4A10_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A075_BRATIO3A025_BRATIO4A10_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A075_BRATIO3A025_BRATIO4A10_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A075_BRATIO3A025_BRATIO4A10_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A075_BRATIO3A05_BRATIO4A00_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A075_BRATIO3A05_BRATIO4A00_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A075_BRATIO3A05_BRATIO4A00_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A075_BRATIO3A05_BRATIO4A00_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A075_BRATIO3A05_BRATIO4A00_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A075_BRATIO3A05_BRATIO4A025_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A075_BRATIO3A05_BRATIO4A025_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A075_BRATIO3A05_BRATIO4A025_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A075_BRATIO3A05_BRATIO4A025_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A075_BRATIO3A05_BRATIO4A025_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A075_BRATIO3A05_BRATIO4A05_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A075_BRATIO3A05_BRATIO4A05_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A075_BRATIO3A05_BRATIO4A05_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A075_BRATIO3A05_BRATIO4A05_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A075_BRATIO3A05_BRATIO4A05_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A075_BRATIO3A05_BRATIO4A075_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A075_BRATIO3A05_BRATIO4A075_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A075_BRATIO3A05_BRATIO4A075_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A075_BRATIO3A05_BRATIO4A075_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A075_BRATIO3A05_BRATIO4A075_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A075_BRATIO3A05_BRATIO4A10_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A075_BRATIO3A05_BRATIO4A10_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A075_BRATIO3A05_BRATIO4A10_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A075_BRATIO3A05_BRATIO4A10_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A075_BRATIO3A05_BRATIO4A10_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A075_BRATIO3A075_BRATIO4A00_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A075_BRATIO3A075_BRATIO4A00_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A075_BRATIO3A075_BRATIO4A00_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A075_BRATIO3A075_BRATIO4A00_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A075_BRATIO3A075_BRATIO4A00_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A075_BRATIO3A075_BRATIO4A025_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A075_BRATIO3A075_BRATIO4A025_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A075_BRATIO3A075_BRATIO4A025_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A075_BRATIO3A075_BRATIO4A025_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A075_BRATIO3A075_BRATIO4A025_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A075_BRATIO3A075_BRATIO4A05_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A075_BRATIO3A075_BRATIO4A05_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A075_BRATIO3A075_BRATIO4A05_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A075_BRATIO3A075_BRATIO4A05_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A075_BRATIO3A075_BRATIO4A05_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A075_BRATIO3A075_BRATIO4A075_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A075_BRATIO3A075_BRATIO4A075_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A075_BRATIO3A075_BRATIO4A075_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A075_BRATIO3A075_BRATIO4A075_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A075_BRATIO3A075_BRATIO4A075_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A075_BRATIO3A075_BRATIO4A10_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A075_BRATIO3A075_BRATIO4A10_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A075_BRATIO3A075_BRATIO4A10_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A075_BRATIO3A075_BRATIO4A10_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A075_BRATIO3A075_BRATIO4A10_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A075_BRATIO3A10_BRATIO4A00_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A075_BRATIO3A10_BRATIO4A00_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A075_BRATIO3A10_BRATIO4A00_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A075_BRATIO3A10_BRATIO4A00_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A075_BRATIO3A10_BRATIO4A00_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A075_BRATIO3A10_BRATIO4A025_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A075_BRATIO3A10_BRATIO4A025_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A075_BRATIO3A10_BRATIO4A025_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A075_BRATIO3A10_BRATIO4A025_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A075_BRATIO3A10_BRATIO4A025_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A075_BRATIO3A10_BRATIO4A05_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A075_BRATIO3A10_BRATIO4A05_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A075_BRATIO3A10_BRATIO4A05_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A075_BRATIO3A10_BRATIO4A05_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A075_BRATIO3A10_BRATIO4A05_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A075_BRATIO3A10_BRATIO4A075_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A075_BRATIO3A10_BRATIO4A075_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A075_BRATIO3A10_BRATIO4A075_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A075_BRATIO3A10_BRATIO4A075_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A075_BRATIO3A10_BRATIO4A075_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A075_BRATIO3A10_BRATIO4A10_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A075_BRATIO3A10_BRATIO4A10_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A075_BRATIO3A10_BRATIO4A10_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A075_BRATIO3A10_BRATIO4A10_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A075_BRATIO3A10_BRATIO4A10_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A10_BRATIO3A00_BRATIO4A00_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A10_BRATIO3A00_BRATIO4A00_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A10_BRATIO3A00_BRATIO4A00_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A10_BRATIO3A00_BRATIO4A00_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A10_BRATIO3A00_BRATIO4A00_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A10_BRATIO3A00_BRATIO4A025_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A10_BRATIO3A00_BRATIO4A025_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A10_BRATIO3A00_BRATIO4A025_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A10_BRATIO3A00_BRATIO4A025_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A10_BRATIO3A00_BRATIO4A025_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A10_BRATIO3A00_BRATIO4A05_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A10_BRATIO3A00_BRATIO4A05_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A10_BRATIO3A00_BRATIO4A05_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A10_BRATIO3A00_BRATIO4A05_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A10_BRATIO3A00_BRATIO4A05_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A10_BRATIO3A00_BRATIO4A075_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A10_BRATIO3A00_BRATIO4A075_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A10_BRATIO3A00_BRATIO4A075_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A10_BRATIO3A00_BRATIO4A075_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A10_BRATIO3A00_BRATIO4A075_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A10_BRATIO3A00_BRATIO4A10_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A10_BRATIO3A00_BRATIO4A10_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A10_BRATIO3A00_BRATIO4A10_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A10_BRATIO3A00_BRATIO4A10_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A10_BRATIO3A00_BRATIO4A10_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A10_BRATIO3A025_BRATIO4A00_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A10_BRATIO3A025_BRATIO4A00_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A10_BRATIO3A025_BRATIO4A00_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A10_BRATIO3A025_BRATIO4A00_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A10_BRATIO3A025_BRATIO4A00_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A10_BRATIO3A025_BRATIO4A025_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A10_BRATIO3A025_BRATIO4A025_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A10_BRATIO3A025_BRATIO4A025_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A10_BRATIO3A025_BRATIO4A025_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A10_BRATIO3A025_BRATIO4A025_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A10_BRATIO3A025_BRATIO4A05_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A10_BRATIO3A025_BRATIO4A05_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A10_BRATIO3A025_BRATIO4A05_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A10_BRATIO3A025_BRATIO4A05_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A10_BRATIO3A025_BRATIO4A05_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A10_BRATIO3A025_BRATIO4A075_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A10_BRATIO3A025_BRATIO4A075_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A10_BRATIO3A025_BRATIO4A075_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A10_BRATIO3A025_BRATIO4A075_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A10_BRATIO3A025_BRATIO4A075_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A10_BRATIO3A025_BRATIO4A10_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A10_BRATIO3A025_BRATIO4A10_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A10_BRATIO3A025_BRATIO4A10_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A10_BRATIO3A025_BRATIO4A10_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A10_BRATIO3A025_BRATIO4A10_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A10_BRATIO3A05_BRATIO4A00_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A10_BRATIO3A05_BRATIO4A00_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A10_BRATIO3A05_BRATIO4A00_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A10_BRATIO3A05_BRATIO4A00_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A10_BRATIO3A05_BRATIO4A00_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A10_BRATIO3A05_BRATIO4A025_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A10_BRATIO3A05_BRATIO4A025_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A10_BRATIO3A05_BRATIO4A025_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A10_BRATIO3A05_BRATIO4A025_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A10_BRATIO3A05_BRATIO4A025_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A10_BRATIO3A05_BRATIO4A05_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A10_BRATIO3A05_BRATIO4A05_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A10_BRATIO3A05_BRATIO4A05_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A10_BRATIO3A05_BRATIO4A05_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A10_BRATIO3A05_BRATIO4A05_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A10_BRATIO3A05_BRATIO4A075_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A10_BRATIO3A05_BRATIO4A075_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A10_BRATIO3A05_BRATIO4A075_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A10_BRATIO3A05_BRATIO4A075_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A10_BRATIO3A05_BRATIO4A075_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A10_BRATIO3A05_BRATIO4A10_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A10_BRATIO3A05_BRATIO4A10_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A10_BRATIO3A05_BRATIO4A10_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A10_BRATIO3A05_BRATIO4A10_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A10_BRATIO3A05_BRATIO4A10_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A10_BRATIO3A075_BRATIO4A00_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A10_BRATIO3A075_BRATIO4A00_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A10_BRATIO3A075_BRATIO4A00_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A10_BRATIO3A075_BRATIO4A00_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A10_BRATIO3A075_BRATIO4A00_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A10_BRATIO3A075_BRATIO4A025_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A10_BRATIO3A075_BRATIO4A025_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A10_BRATIO3A075_BRATIO4A025_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A10_BRATIO3A075_BRATIO4A025_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A10_BRATIO3A075_BRATIO4A025_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A10_BRATIO3A075_BRATIO4A05_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A10_BRATIO3A075_BRATIO4A05_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A10_BRATIO3A075_BRATIO4A05_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A10_BRATIO3A075_BRATIO4A05_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A10_BRATIO3A075_BRATIO4A05_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A10_BRATIO3A075_BRATIO4A075_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A10_BRATIO3A075_BRATIO4A075_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A10_BRATIO3A075_BRATIO4A075_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A10_BRATIO3A075_BRATIO4A075_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A10_BRATIO3A075_BRATIO4A075_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A10_BRATIO3A075_BRATIO4A10_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A10_BRATIO3A075_BRATIO4A10_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A10_BRATIO3A075_BRATIO4A10_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A10_BRATIO3A075_BRATIO4A10_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A10_BRATIO3A075_BRATIO4A10_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A10_BRATIO3A10_BRATIO4A00_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A10_BRATIO3A10_BRATIO4A00_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A10_BRATIO3A10_BRATIO4A00_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A10_BRATIO3A10_BRATIO4A00_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A10_BRATIO3A10_BRATIO4A00_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A10_BRATIO3A10_BRATIO4A025_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A10_BRATIO3A10_BRATIO4A025_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A10_BRATIO3A10_BRATIO4A025_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A10_BRATIO3A10_BRATIO4A025_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A10_BRATIO3A10_BRATIO4A025_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A10_BRATIO3A10_BRATIO4A05_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A10_BRATIO3A10_BRATIO4A05_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A10_BRATIO3A10_BRATIO4A05_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A10_BRATIO3A10_BRATIO4A05_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A10_BRATIO3A10_BRATIO4A05_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A10_BRATIO3A10_BRATIO4A075_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A10_BRATIO3A10_BRATIO4A075_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A10_BRATIO3A10_BRATIO4A075_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A10_BRATIO3A10_BRATIO4A075_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A10_BRATIO3A10_BRATIO4A075_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A10_BRATIO3A10_BRATIO4A10_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A10_BRATIO3A10_BRATIO4A10_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A10_BRATIO3A10_BRATIO4A10_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A10_BRATIO3A10_BRATIO4A10_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A10_BRATIO3A10_BRATIO4A10_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A00_BRATIO3A00_BRATIO4A00_BRATIO5B00,0,0,0,1,0,0,1,0,1,1,3
_BRATIO1A10_BRATIO2A00_BRATIO3A00_BRATIO4A00_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A00_BRATIO3A00_BRATIO4A00_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A00_BRATIO3A00_BRATIO4A00_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A00_BRATIO3A00_BRATIO4A00_BRATIO5B10,0,0,0,1,0,0,1,0,1,1,3
_BRATIO1A10_BRATIO2A00_BRATIO3A00_BRATIO4A025_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A00_BRATIO3A00_BRATIO4A025_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A00_BRATIO3A00_BRATIO4A025_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A00_BRATIO3A00_BRATIO4A025_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A00_BRATIO3A00_BRATIO4A025_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A00_BRATIO3A00_BRATIO4A05_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A00_BRATIO3A00_BRATIO4A05_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A00_BRATIO3A00_BRATIO4A05_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A00_BRATIO3A00_BRATIO4A05_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A00_BRATIO3A00_BRATIO4A05_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A00_BRATIO3A00_BRATIO4A075_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A00_BRATIO3A00_BRATIO4A075_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A00_BRATIO3A00_BRATIO4A075_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A00_BRATIO3A00_BRATIO4A075_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A00_BRATIO3A00_BRATIO4A075_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A00_BRATIO3A00_BRATIO4A10_BRATIO5B00,0,0,0,1,0,0,1,0,1,1,3
_BRATIO1A10_BRATIO2A00_BRATIO3A00_BRATIO4A10_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A00_BRATIO3A00_BRATIO4A10_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A00_BRATIO3A00_BRATIO4A10_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A00_BRATIO3A00_BRATIO4A10_BRATIO5B10,0,0,0,1,0,0,1,0,1,1,3
_BRATIO1A10_BRATIO2A00_BRATIO3A025_BRATIO4A00_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A00_BRATIO3A025_BRATIO4A00_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A00_BRATIO3A025_BRATIO4A00_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A00_BRATIO3A025_BRATIO4A00_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A00_BRATIO3A025_BRATIO4A00_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A00_BRATIO3A025_BRATIO4A025_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A00_BRATIO3A025_BRATIO4A025_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A00_BRATIO3A025_BRATIO4A025_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A00_BRATIO3A025_BRATIO4A025_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A00_BRATIO3A025_BRATIO4A025_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A00_BRATIO3A025_BRATIO4A05_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A00_BRATIO3A025_BRATIO4A05_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A00_BRATIO3A025_BRATIO4A05_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A00_BRATIO3A025_BRATIO4A05_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A00_BRATIO3A025_BRATIO4A05_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A00_BRATIO3A025_BRATIO4A075_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A00_BRATIO3A025_BRATIO4A075_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A00_BRATIO3A025_BRATIO4A075_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A00_BRATIO3A025_BRATIO4A075_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A00_BRATIO3A025_BRATIO4A075_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A00_BRATIO3A025_BRATIO4A10_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A00_BRATIO3A025_BRATIO4A10_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A00_BRATIO3A025_BRATIO4A10_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A00_BRATIO3A025_BRATIO4A10_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A00_BRATIO3A025_BRATIO4A10_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A00_BRATIO3A05_BRATIO4A00_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A00_BRATIO3A05_BRATIO4A00_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A00_BRATIO3A05_BRATIO4A00_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A00_BRATIO3A05_BRATIO4A00_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A00_BRATIO3A05_BRATIO4A00_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A00_BRATIO3A05_BRATIO4A025_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A00_BRATIO3A05_BRATIO4A025_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A00_BRATIO3A05_BRATIO4A025_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A00_BRATIO3A05_BRATIO4A025_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A00_BRATIO3A05_BRATIO4A025_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A00_BRATIO3A05_BRATIO4A05_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A00_BRATIO3A05_BRATIO4A05_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A00_BRATIO3A05_BRATIO4A05_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A00_BRATIO3A05_BRATIO4A05_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A00_BRATIO3A05_BRATIO4A05_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A00_BRATIO3A05_BRATIO4A075_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A00_BRATIO3A05_BRATIO4A075_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A00_BRATIO3A05_BRATIO4A075_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A00_BRATIO3A05_BRATIO4A075_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A00_BRATIO3A05_BRATIO4A075_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A00_BRATIO3A05_BRATIO4A10_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A00_BRATIO3A05_BRATIO4A10_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A00_BRATIO3A05_BRATIO4A10_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A00_BRATIO3A05_BRATIO4A10_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A00_BRATIO3A05_BRATIO4A10_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A00_BRATIO3A075_BRATIO4A00_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A00_BRATIO3A075_BRATIO4A00_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A00_BRATIO3A075_BRATIO4A00_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A00_BRATIO3A075_BRATIO4A00_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A00_BRATIO3A075_BRATIO4A00_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A00_BRATIO3A075_BRATIO4A025_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A00_BRATIO3A075_BRATIO4A025_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A00_BRATIO3A075_BRATIO4A025_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A00_BRATIO3A075_BRATIO4A025_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A00_BRATIO3A075_BRATIO4A025_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A00_BRATIO3A075_BRATIO4A05_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A00_BRATIO3A075_BRATIO4A05_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A00_BRATIO3A075_BRATIO4A05_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A00_BRATIO3A075_BRATIO4A05_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A00_BRATIO3A075_BRATIO4A05_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A00_BRATIO3A075_BRATIO4A075_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A00_BRATIO3A075_BRATIO4A075_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A00_BRATIO3A075_BRATIO4A075_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A00_BRATIO3A075_BRATIO4A075_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A00_BRATIO3A075_BRATIO4A075_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A00_BRATIO3A075_BRATIO4A10_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A00_BRATIO3A075_BRATIO4A10_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A00_BRATIO3A075_BRATIO4A10_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A00_BRATIO3A075_BRATIO4A10_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A00_BRATIO3A075_BRATIO4A10_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A00_BRATIO3A10_BRATIO4A00_BRATIO5B00,0,0,0,1,0,0,1,0,1,1,3
_BRATIO1A10_BRATIO2A00_BRATIO3A10_BRATIO4A00_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A00_BRATIO3A10_BRATIO4A00_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A00_BRATIO3A10_BRATIO4A00_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A00_BRATIO3A10_BRATIO4A00_BRATIO5B10,0,0,0,1,0,0,1,0,1,1,3
_BRATIO1A10_BRATIO2A00_BRATIO3A10_BRATIO4A025_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A00_BRATIO3A10_BRATIO4A025_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A00_BRATIO3A10_BRATIO4A025_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A00_BRATIO3A10_BRATIO4A025_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A00_BRATIO3A10_BRATIO4A025_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A00_BRATIO3A10_BRATIO4A05_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A00_BRATIO3A10_BRATIO4A05_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A00_BRATIO3A10_BRATIO4A05_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A00_BRATIO3A10_BRATIO4A05_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A00_BRATIO3A10_BRATIO4A05_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A00_BRATIO3A10_BRATIO4A075_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A00_BRATIO3A10_BRATIO4A075_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A00_BRATIO3A10_BRATIO4A075_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A00_BRATIO3A10_BRATIO4A075_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A00_BRATIO3A10_BRATIO4A075_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A00_BRATIO3A10_BRATIO4A10_BRATIO5B00,0,0,0,1,0,0,1,0,1,1,3
_BRATIO1A10_BRATIO2A00_BRATIO3A10_BRATIO4A10_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A00_BRATIO3A10_BRATIO4A10_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A00_BRATIO3A10_BRATIO4A10_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A00_BRATIO3A10_BRATIO4A10_BRATIO5B10,0,0,0,1,0,0,1,0,1,1,3
_BRATIO1A10_BRATIO2A025_BRATIO3A00_BRATIO4A00_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A025_BRATIO3A00_BRATIO4A00_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A025_BRATIO3A00_BRATIO4A00_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A025_BRATIO3A00_BRATIO4A00_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A025_BRATIO3A00_BRATIO4A00_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A025_BRATIO3A00_BRATIO4A025_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A025_BRATIO3A00_BRATIO4A025_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A025_BRATIO3A00_BRATIO4A025_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A025_BRATIO3A00_BRATIO4A025_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A025_BRATIO3A00_BRATIO4A025_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A025_BRATIO3A00_BRATIO4A05_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A025_BRATIO3A00_BRATIO4A05_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A025_BRATIO3A00_BRATIO4A05_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A025_BRATIO3A00_BRATIO4A05_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A025_BRATIO3A00_BRATIO4A05_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A025_BRATIO3A00_BRATIO4A075_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A025_BRATIO3A00_BRATIO4A075_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A025_BRATIO3A00_BRATIO4A075_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A025_BRATIO3A00_BRATIO4A075_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A025_BRATIO3A00_BRATIO4A075_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A025_BRATIO3A00_BRATIO4A10_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A025_BRATIO3A00_BRATIO4A10_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A025_BRATIO3A00_BRATIO4A10_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A025_BRATIO3A00_BRATIO4A10_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A025_BRATIO3A00_BRATIO4A10_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A025_BRATIO3A025_BRATIO4A00_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A025_BRATIO3A025_BRATIO4A00_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A025_BRATIO3A025_BRATIO4A00_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A025_BRATIO3A025_BRATIO4A00_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A025_BRATIO3A025_BRATIO4A00_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A025_BRATIO3A025_BRATIO4A025_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A025_BRATIO3A025_BRATIO4A025_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A025_BRATIO3A025_BRATIO4A025_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A025_BRATIO3A025_BRATIO4A025_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A025_BRATIO3A025_BRATIO4A025_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A025_BRATIO3A025_BRATIO4A05_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A025_BRATIO3A025_BRATIO4A05_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A025_BRATIO3A025_BRATIO4A05_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A025_BRATIO3A025_BRATIO4A05_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A025_BRATIO3A025_BRATIO4A05_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A025_BRATIO3A025_BRATIO4A075_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A025_BRATIO3A025_BRATIO4A075_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A025_BRATIO3A025_BRATIO4A075_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A025_BRATIO3A025_BRATIO4A075_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A025_BRATIO3A025_BRATIO4A075_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A025_BRATIO3A025_BRATIO4A10_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A025_BRATIO3A025_BRATIO4A10_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A025_BRATIO3A025_BRATIO4A10_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A025_BRATIO3A025_BRATIO4A10_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A025_BRATIO3A025_BRATIO4A10_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A025_BRATIO3A05_BRATIO4A00_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A025_BRATIO3A05_BRATIO4A00_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A025_BRATIO3A05_BRATIO4A00_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A025_BRATIO3A05_BRATIO4A00_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A025_BRATIO3A05_BRATIO4A00_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A025_BRATIO3A05_BRATIO4A025_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A025_BRATIO3A05_BRATIO4A025_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A025_BRATIO3A05_BRATIO4A025_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A025_BRATIO3A05_BRATIO4A025_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A025_BRATIO3A05_BRATIO4A025_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A025_BRATIO3A05_BRATIO4A05_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A025_BRATIO3A05_BRATIO4A05_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A025_BRATIO3A05_BRATIO4A05_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A025_BRATIO3A05_BRATIO4A05_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A025_BRATIO3A05_BRATIO4A05_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A025_BRATIO3A05_BRATIO4A075_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A025_BRATIO3A05_BRATIO4A075_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A025_BRATIO3A05_BRATIO4A075_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A025_BRATIO3A05_BRATIO4A075_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A025_BRATIO3A05_BRATIO4A075_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A025_BRATIO3A05_BRATIO4A10_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A025_BRATIO3A05_BRATIO4A10_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A025_BRATIO3A05_BRATIO4A10_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A025_BRATIO3A05_BRATIO4A10_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A025_BRATIO3A05_BRATIO4A10_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A025_BRATIO3A075_BRATIO4A00_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A025_BRATIO3A075_BRATIO4A00_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A025_BRATIO3A075_BRATIO4A00_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A025_BRATIO3A075_BRATIO4A00_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A025_BRATIO3A075_BRATIO4A00_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A025_BRATIO3A075_BRATIO4A025_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A025_BRATIO3A075_BRATIO4A025_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A025_BRATIO3A075_BRATIO4A025_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A025_BRATIO3A075_BRATIO4A025_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A025_BRATIO3A075_BRATIO4A025_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A025_BRATIO3A075_BRATIO4A05_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A025_BRATIO3A075_BRATIO4A05_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A025_BRATIO3A075_BRATIO4A05_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A025_BRATIO3A075_BRATIO4A05_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A025_BRATIO3A075_BRATIO4A05_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A025_BRATIO3A075_BRATIO4A075_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A025_BRATIO3A075_BRATIO4A075_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A025_BRATIO3A075_BRATIO4A075_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A025_BRATIO3A075_BRATIO4A075_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A025_BRATIO3A075_BRATIO4A075_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A025_BRATIO3A075_BRATIO4A10_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A025_BRATIO3A075_BRATIO4A10_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A025_BRATIO3A075_BRATIO4A10_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A025_BRATIO3A075_BRATIO4A10_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A025_BRATIO3A075_BRATIO4A10_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A025_BRATIO3A10_BRATIO4A00_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A025_BRATIO3A10_BRATIO4A00_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A025_BRATIO3A10_BRATIO4A00_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A025_BRATIO3A10_BRATIO4A00_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A025_BRATIO3A10_BRATIO4A00_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A025_BRATIO3A10_BRATIO4A025_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A025_BRATIO3A10_BRATIO4A025_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A025_BRATIO3A10_BRATIO4A025_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A025_BRATIO3A10_BRATIO4A025_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A025_BRATIO3A10_BRATIO4A025_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A025_BRATIO3A10_BRATIO4A05_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A025_BRATIO3A10_BRATIO4A05_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A025_BRATIO3A10_BRATIO4A05_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A025_BRATIO3A10_BRATIO4A05_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A025_BRATIO3A10_BRATIO4A05_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A025_BRATIO3A10_BRATIO4A075_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A025_BRATIO3A10_BRATIO4A075_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A025_BRATIO3A10_BRATIO4A075_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A025_BRATIO3A10_BRATIO4A075_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A025_BRATIO3A10_BRATIO4A075_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A025_BRATIO3A10_BRATIO4A10_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A025_BRATIO3A10_BRATIO4A10_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A025_BRATIO3A10_BRATIO4A10_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A025_BRATIO3A10_BRATIO4A10_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A025_BRATIO3A10_BRATIO4A10_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A05_BRATIO3A00_BRATIO4A00_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A05_BRATIO3A00_BRATIO4A00_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A05_BRATIO3A00_BRATIO4A00_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A05_BRATIO3A00_BRATIO4A00_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A05_BRATIO3A00_BRATIO4A00_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A05_BRATIO3A00_BRATIO4A025_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A05_BRATIO3A00_BRATIO4A025_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A05_BRATIO3A00_BRATIO4A025_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A05_BRATIO3A00_BRATIO4A025_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A05_BRATIO3A00_BRATIO4A025_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A05_BRATIO3A00_BRATIO4A05_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A05_BRATIO3A00_BRATIO4A05_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A05_BRATIO3A00_BRATIO4A05_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A05_BRATIO3A00_BRATIO4A05_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A05_BRATIO3A00_BRATIO4A05_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A05_BRATIO3A00_BRATIO4A075_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A05_BRATIO3A00_BRATIO4A075_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A05_BRATIO3A00_BRATIO4A075_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A05_BRATIO3A00_BRATIO4A075_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A05_BRATIO3A00_BRATIO4A075_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A05_BRATIO3A00_BRATIO4A10_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A05_BRATIO3A00_BRATIO4A10_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A05_BRATIO3A00_BRATIO4A10_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A05_BRATIO3A00_BRATIO4A10_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A05_BRATIO3A00_BRATIO4A10_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A05_BRATIO3A025_BRATIO4A00_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A05_BRATIO3A025_BRATIO4A00_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A05_BRATIO3A025_BRATIO4A00_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A05_BRATIO3A025_BRATIO4A00_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A05_BRATIO3A025_BRATIO4A00_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A05_BRATIO3A025_BRATIO4A025_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A05_BRATIO3A025_BRATIO4A025_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A05_BRATIO3A025_BRATIO4A025_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A05_BRATIO3A025_BRATIO4A025_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A05_BRATIO3A025_BRATIO4A025_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A05_BRATIO3A025_BRATIO4A05_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A05_BRATIO3A025_BRATIO4A05_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A05_BRATIO3A025_BRATIO4A05_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A05_BRATIO3A025_BRATIO4A05_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A05_BRATIO3A025_BRATIO4A05_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A05_BRATIO3A025_BRATIO4A075_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A05_BRATIO3A025_BRATIO4A075_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A05_BRATIO3A025_BRATIO4A075_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A05_BRATIO3A025_BRATIO4A075_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A05_BRATIO3A025_BRATIO4A075_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A05_BRATIO3A025_BRATIO4A10_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A05_BRATIO3A025_BRATIO4A10_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A05_BRATIO3A025_BRATIO4A10_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A05_BRATIO3A025_BRATIO4A10_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A05_BRATIO3A025_BRATIO4A10_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A05_BRATIO3A05_BRATIO4A00_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A05_BRATIO3A05_BRATIO4A00_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A05_BRATIO3A05_BRATIO4A00_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A05_BRATIO3A05_BRATIO4A00_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A05_BRATIO3A05_BRATIO4A00_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A05_BRATIO3A05_BRATIO4A025_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A05_BRATIO3A05_BRATIO4A025_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A05_BRATIO3A05_BRATIO4A025_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A05_BRATIO3A05_BRATIO4A025_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A05_BRATIO3A05_BRATIO4A025_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A05_BRATIO3A05_BRATIO4A05_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A05_BRATIO3A05_BRATIO4A05_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A05_BRATIO3A05_BRATIO4A05_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A05_BRATIO3A05_BRATIO4A05_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A05_BRATIO3A05_BRATIO4A05_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A05_BRATIO3A05_BRATIO4A075_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A05_BRATIO3A05_BRATIO4A075_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A05_BRATIO3A05_BRATIO4A075_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A05_BRATIO3A05_BRATIO4A075_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A05_BRATIO3A05_BRATIO4A075_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A05_BRATIO3A05_BRATIO4A10_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A05_BRATIO3A05_BRATIO4A10_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A05_BRATIO3A05_BRATIO4A10_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A05_BRATIO3A05_BRATIO4A10_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A05_BRATIO3A05_BRATIO4A10_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A05_BRATIO3A075_BRATIO4A00_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A05_BRATIO3A075_BRATIO4A00_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A05_BRATIO3A075_BRATIO4A00_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A05_BRATIO3A075_BRATIO4A00_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A05_BRATIO3A075_BRATIO4A00_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A05_BRATIO3A075_BRATIO4A025_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A05_BRATIO3A075_BRATIO4A025_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A05_BRATIO3A075_BRATIO4A025_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A05_BRATIO3A075_BRATIO4A025_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A05_BRATIO3A075_BRATIO4A025_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A05_BRATIO3A075_BRATIO4A05_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A05_BRATIO3A075_BRATIO4A05_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A05_BRATIO3A075_BRATIO4A05_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A05_BRATIO3A075_BRATIO4A05_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A05_BRATIO3A075_BRATIO4A05_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A05_BRATIO3A075_BRATIO4A075_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A05_BRATIO3A075_BRATIO4A075_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A05_BRATIO3A075_BRATIO4A075_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A05_BRATIO3A075_BRATIO4A075_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A05_BRATIO3A075_BRATIO4A075_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A05_BRATIO3A075_BRATIO4A10_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A05_BRATIO3A075_BRATIO4A10_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A05_BRATIO3A075_BRATIO4A10_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A05_BRATIO3A075_BRATIO4A10_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A05_BRATIO3A075_BRATIO4A10_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A05_BRATIO3A10_BRATIO4A00_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A05_BRATIO3A10_BRATIO4A00_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A05_BRATIO3A10_BRATIO4A00_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A05_BRATIO3A10_BRATIO4A00_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A05_BRATIO3A10_BRATIO4A00_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A05_BRATIO3A10_BRATIO4A025_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A05_BRATIO3A10_BRATIO4A025_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A05_BRATIO3A10_BRATIO4A025_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A05_BRATIO3A10_BRATIO4A025_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A05_BRATIO3A10_BRATIO4A025_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A05_BRATIO3A10_BRATIO4A05_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A05_BRATIO3A10_BRATIO4A05_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A05_BRATIO3A10_BRATIO4A05_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A05_BRATIO3A10_BRATIO4A05_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A05_BRATIO3A10_BRATIO4A05_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A05_BRATIO3A10_BRATIO4A075_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A05_BRATIO3A10_BRATIO4A075_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A05_BRATIO3A10_BRATIO4A075_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A05_BRATIO3A10_BRATIO4A075_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A05_BRATIO3A10_BRATIO4A075_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A05_BRATIO3A10_BRATIO4A10_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A05_BRATIO3A10_BRATIO4A10_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A05_BRATIO3A10_BRATIO4A10_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A05_BRATIO3A10_BRATIO4A10_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A05_BRATIO3A10_BRATIO4A10_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A075_BRATIO3A00_BRATIO4A00_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A075_BRATIO3A00_BRATIO4A00_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A075_BRATIO3A00_BRATIO4A00_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A075_BRATIO3A00_BRATIO4A00_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A075_BRATIO3A00_BRATIO4A00_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A075_BRATIO3A00_BRATIO4A025_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A075_BRATIO3A00_BRATIO4A025_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A075_BRATIO3A00_BRATIO4A025_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A075_BRATIO3A00_BRATIO4A025_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A075_BRATIO3A00_BRATIO4A025_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A075_BRATIO3A00_BRATIO4A05_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A075_BRATIO3A00_BRATIO4A05_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A075_BRATIO3A00_BRATIO4A05_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A075_BRATIO3A00_BRATIO4A05_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A075_BRATIO3A00_BRATIO4A05_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A075_BRATIO3A00_BRATIO4A075_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A075_BRATIO3A00_BRATIO4A075_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A075_BRATIO3A00_BRATIO4A075_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A075_BRATIO3A00_BRATIO4A075_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A075_BRATIO3A00_BRATIO4A075_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A075_BRATIO3A00_BRATIO4A10_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A075_BRATIO3A00_BRATIO4A10_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A075_BRATIO3A00_BRATIO4A10_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A075_BRATIO3A00_BRATIO4A10_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A075_BRATIO3A00_BRATIO4A10_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A075_BRATIO3A025_BRATIO4A00_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A075_BRATIO3A025_BRATIO4A00_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A075_BRATIO3A025_BRATIO4A00_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A075_BRATIO3A025_BRATIO4A00_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A075_BRATIO3A025_BRATIO4A00_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A075_BRATIO3A025_BRATIO4A025_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A075_BRATIO3A025_BRATIO4A025_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A075_BRATIO3A025_BRATIO4A025_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A075_BRATIO3A025_BRATIO4A025_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A075_BRATIO3A025_BRATIO4A025_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A075_BRATIO3A025_BRATIO4A05_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A075_BRATIO3A025_BRATIO4A05_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A075_BRATIO3A025_BRATIO4A05_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A075_BRATIO3A025_BRATIO4A05_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A075_BRATIO3A025_BRATIO4A05_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A075_BRATIO3A025_BRATIO4A075_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A075_BRATIO3A025_BRATIO4A075_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A075_BRATIO3A025_BRATIO4A075_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A075_BRATIO3A025_BRATIO4A075_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A075_BRATIO3A025_BRATIO4A075_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A075_BRATIO3A025_BRATIO4A10_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A075_BRATIO3A025_BRATIO4A10_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A075_BRATIO3A025_BRATIO4A10_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A075_BRATIO3A025_BRATIO4A10_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A075_BRATIO3A025_BRATIO4A10_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A075_BRATIO3A05_BRATIO4A00_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A075_BRATIO3A05_BRATIO4A00_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A075_BRATIO3A05_BRATIO4A00_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A075_BRATIO3A05_BRATIO4A00_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A075_BRATIO3A05_BRATIO4A00_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A075_BRATIO3A05_BRATIO4A025_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A075_BRATIO3A05_BRATIO4A025_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A075_BRATIO3A05_BRATIO4A025_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A075_BRATIO3A05_BRATIO4A025_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A075_BRATIO3A05_BRATIO4A025_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A075_BRATIO3A05_BRATIO4A05_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A075_BRATIO3A05_BRATIO4A05_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A075_BRATIO3A05_BRATIO4A05_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A075_BRATIO3A05_BRATIO4A05_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A075_BRATIO3A05_BRATIO4A05_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A075_BRATIO3A05_BRATIO4A075_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A075_BRATIO3A05_BRATIO4A075_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A075_BRATIO3A05_BRATIO4A075_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A075_BRATIO3A05_BRATIO4A075_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A075_BRATIO3A05_BRATIO4A075_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A075_BRATIO3A05_BRATIO4A10_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A075_BRATIO3A05_BRATIO4A10_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A075_BRATIO3A05_BRATIO4A10_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A075_BRATIO3A05_BRATIO4A10_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A075_BRATIO3A05_BRATIO4A10_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A075_BRATIO3A075_BRATIO4A00_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A075_BRATIO3A075_BRATIO4A00_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A075_BRATIO3A075_BRATIO4A00_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A075_BRATIO3A075_BRATIO4A00_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A075_BRATIO3A075_BRATIO4A00_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A075_BRATIO3A075_BRATIO4A025_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A075_BRATIO3A075_BRATIO4A025_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A075_BRATIO3A075_BRATIO4A025_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A075_BRATIO3A075_BRATIO4A025_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A075_BRATIO3A075_BRATIO4A025_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A075_BRATIO3A075_BRATIO4A05_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A075_BRATIO3A075_BRATIO4A05_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A075_BRATIO3A075_BRATIO4A05_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A075_BRATIO3A075_BRATIO4A05_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A075_BRATIO3A075_BRATIO4A05_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A075_BRATIO3A075_BRATIO4A075_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A075_BRATIO3A075_BRATIO4A075_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A075_BRATIO3A075_BRATIO4A075_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A075_BRATIO3A075_BRATIO4A075_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A075_BRATIO3A075_BRATIO4A075_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A075_BRATIO3A075_BRATIO4A10_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A075_BRATIO3A075_BRATIO4A10_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A075_BRATIO3A075_BRATIO4A10_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A075_BRATIO3A075_BRATIO4A10_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A075_BRATIO3A075_BRATIO4A10_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A075_BRATIO3A10_BRATIO4A00_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A075_BRATIO3A10_BRATIO4A00_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A075_BRATIO3A10_BRATIO4A00_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A075_BRATIO3A10_BRATIO4A00_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A075_BRATIO3A10_BRATIO4A00_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A075_BRATIO3A10_BRATIO4A025_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A075_BRATIO3A10_BRATIO4A025_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A075_BRATIO3A10_BRATIO4A025_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A075_BRATIO3A10_BRATIO4A025_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A075_BRATIO3A10_BRATIO4A025_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A075_BRATIO3A10_BRATIO4A05_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A075_BRATIO3A10_BRATIO4A05_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A075_BRATIO3A10_BRATIO4A05_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A075_BRATIO3A10_BRATIO4A05_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A075_BRATIO3A10_BRATIO4A05_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A075_BRATIO3A10_BRATIO4A075_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A075_BRATIO3A10_BRATIO4A075_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A075_BRATIO3A10_BRATIO4A075_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A075_BRATIO3A10_BRATIO4A075_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A075_BRATIO3A10_BRATIO4A075_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A075_BRATIO3A10_BRATIO4A10_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A075_BRATIO3A10_BRATIO4A10_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A075_BRATIO3A10_BRATIO4A10_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A075_BRATIO3A10_BRATIO4A10_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A075_BRATIO3A10_BRATIO4A10_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A10_BRATIO3A00_BRATIO4A00_BRATIO5B00,0,0,0,1,0,0,1,0,1,1,3
_BRATIO1A10_BRATIO2A10_BRATIO3A00_BRATIO4A00_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A10_BRATIO3A00_BRATIO4A00_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A10_BRATIO3A00_BRATIO4A00_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A10_BRATIO3A00_BRATIO4A00_BRATIO5B10,0,0,0,1,0,0,1,0,1,1,3
_BRATIO1A10_BRATIO2A10_BRATIO3A00_BRATIO4A025_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A10_BRATIO3A00_BRATIO4A025_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A10_BRATIO3A00_BRATIO4A025_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A10_BRATIO3A00_BRATIO4A025_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A10_BRATIO3A00_BRATIO4A025_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A10_BRATIO3A00_BRATIO4A05_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A10_BRATIO3A00_BRATIO4A05_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A10_BRATIO3A00_BRATIO4A05_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A10_BRATIO3A00_BRATIO4A05_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A10_BRATIO3A00_BRATIO4A05_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A10_BRATIO3A00_BRATIO4A075_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A10_BRATIO3A00_BRATIO4A075_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A10_BRATIO3A00_BRATIO4A075_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A10_BRATIO3A00_BRATIO4A075_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A10_BRATIO3A00_BRATIO4A075_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A10_BRATIO3A00_BRATIO4A10_BRATIO5B00,0,0,0,1,0,0,1,0,1,1,3
_BRATIO1A10_BRATIO2A10_BRATIO3A00_BRATIO4A10_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A10_BRATIO3A00_BRATIO4A10_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A10_BRATIO3A00_BRATIO4A10_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A10_BRATIO3A00_BRATIO4A10_BRATIO5B10,0,0,0,1,0,0,1,0,1,1,3
_BRATIO1A10_BRATIO2A10_BRATIO3A025_BRATIO4A00_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A10_BRATIO3A025_BRATIO4A00_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A10_BRATIO3A025_BRATIO4A00_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A10_BRATIO3A025_BRATIO4A00_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A10_BRATIO3A025_BRATIO4A00_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A10_BRATIO3A025_BRATIO4A025_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A10_BRATIO3A025_BRATIO4A025_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A10_BRATIO3A025_BRATIO4A025_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A10_BRATIO3A025_BRATIO4A025_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A10_BRATIO3A025_BRATIO4A025_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A10_BRATIO3A025_BRATIO4A05_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A10_BRATIO3A025_BRATIO4A05_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A10_BRATIO3A025_BRATIO4A05_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A10_BRATIO3A025_BRATIO4A05_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A10_BRATIO3A025_BRATIO4A05_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A10_BRATIO3A025_BRATIO4A075_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A10_BRATIO3A025_BRATIO4A075_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A10_BRATIO3A025_BRATIO4A075_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A10_BRATIO3A025_BRATIO4A075_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A10_BRATIO3A025_BRATIO4A075_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A10_BRATIO3A025_BRATIO4A10_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A10_BRATIO3A025_BRATIO4A10_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A10_BRATIO3A025_BRATIO4A10_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A10_BRATIO3A025_BRATIO4A10_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A10_BRATIO3A025_BRATIO4A10_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A10_BRATIO3A05_BRATIO4A00_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A10_BRATIO3A05_BRATIO4A00_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A10_BRATIO3A05_BRATIO4A00_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A10_BRATIO3A05_BRATIO4A00_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A10_BRATIO3A05_BRATIO4A00_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A10_BRATIO3A05_BRATIO4A025_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A10_BRATIO3A05_BRATIO4A025_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A10_BRATIO3A05_BRATIO4A025_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A10_BRATIO3A05_BRATIO4A025_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A10_BRATIO3A05_BRATIO4A025_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A10_BRATIO3A05_BRATIO4A05_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A10_BRATIO3A05_BRATIO4A05_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A10_BRATIO3A05_BRATIO4A05_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A10_BRATIO3A05_BRATIO4A05_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A10_BRATIO3A05_BRATIO4A05_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A10_BRATIO3A05_BRATIO4A075_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A10_BRATIO3A05_BRATIO4A075_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A10_BRATIO3A05_BRATIO4A075_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A10_BRATIO3A05_BRATIO4A075_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A10_BRATIO3A05_BRATIO4A075_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A10_BRATIO3A05_BRATIO4A10_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A10_BRATIO3A05_BRATIO4A10_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A10_BRATIO3A05_BRATIO4A10_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A10_BRATIO3A05_BRATIO4A10_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A10_BRATIO3A05_BRATIO4A10_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A10_BRATIO3A075_BRATIO4A00_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A10_BRATIO3A075_BRATIO4A00_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A10_BRATIO3A075_BRATIO4A00_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A10_BRATIO3A075_BRATIO4A00_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A10_BRATIO3A075_BRATIO4A00_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A10_BRATIO3A075_BRATIO4A025_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A10_BRATIO3A075_BRATIO4A025_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A10_BRATIO3A075_BRATIO4A025_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A10_BRATIO3A075_BRATIO4A025_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A10_BRATIO3A075_BRATIO4A025_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A10_BRATIO3A075_BRATIO4A05_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A10_BRATIO3A075_BRATIO4A05_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A10_BRATIO3A075_BRATIO4A05_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A10_BRATIO3A075_BRATIO4A05_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A10_BRATIO3A075_BRATIO4A05_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A10_BRATIO3A075_BRATIO4A075_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A10_BRATIO3A075_BRATIO4A075_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A10_BRATIO3A075_BRATIO4A075_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A10_BRATIO3A075_BRATIO4A075_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A10_BRATIO3A075_BRATIO4A075_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A10_BRATIO3A075_BRATIO4A10_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A10_BRATIO3A075_BRATIO4A10_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A10_BRATIO3A075_BRATIO4A10_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A10_BRATIO3A075_BRATIO4A10_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A10_BRATIO3A075_BRATIO4A10_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A10_BRATIO3A10_BRATIO4A00_BRATIO5B00,0,0,0,1,0,0,1,0,1,1,3
_BRATIO1A10_BRATIO2A10_BRATIO3A10_BRATIO4A00_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A10_BRATIO3A10_BRATIO4A00_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A10_BRATIO3A10_BRATIO4A00_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A10_BRATIO3A10_BRATIO4A00_BRATIO5B10,0,0,0,1,0,0,1,0,1,1,3
_BRATIO1A10_BRATIO2A10_BRATIO3A10_BRATIO4A025_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A10_BRATIO3A10_BRATIO4A025_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A10_BRATIO3A10_BRATIO4A025_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A10_BRATIO3A10_BRATIO4A025_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A10_BRATIO3A10_BRATIO4A025_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A10_BRATIO3A10_BRATIO4A05_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A10_BRATIO3A10_BRATIO4A05_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A10_BRATIO3A10_BRATIO4A05_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A10_BRATIO3A10_BRATIO4A05_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A10_BRATIO3A10_BRATIO4A05_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A10_BRATIO3A10_BRATIO4A075_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A10_BRATIO3A10_BRATIO4A075_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A10_BRATIO3A10_BRATIO4A075_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A10_BRATIO3A10_BRATIO4A075_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A10_BRATIO3A10_BRATIO4A075_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A10_BRATIO3A10_BRATIO4A10_BRATIO5B00,0,0,0,1,0,0,1,0,1,1,3
_BRATIO1A10_BRATIO2A10_BRATIO3A10_BRATIO4A10_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A10_BRATIO3A10_BRATIO4A10_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A10_BRATIO3A10_BRATIO4A10_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A10_BRATIO3A10_BRATIO4A10_BRATIO5B10,0,0,0,1,0,0,1,0,1,1,3


==> graph/staticAnalysis-sweepBranch/sp1-mv5.csv <==
Test Name, Trans,Comp Int, Memory Coalescing, Branch Divergence, Control Density, Floating Point Mult, Kernel Size, Critical Path, SpeedUp
_BRATIO1A00_BRATIO2A00_BRATIO3A00_BRATIO4A00_BRATIO5B00,0,0,0,1,0,0,1,0,1,1,3
_BRATIO1A00_BRATIO2A00_BRATIO3A00_BRATIO4A00_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A00_BRATIO3A00_BRATIO4A00_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A00_BRATIO3A00_BRATIO4A00_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A00_BRATIO3A00_BRATIO4A00_BRATIO5B10,0,0,0,1,0,0,1,0,1,1,3
_BRATIO1A00_BRATIO2A00_BRATIO3A00_BRATIO4A025_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A00_BRATIO3A00_BRATIO4A025_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A00_BRATIO3A00_BRATIO4A025_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A00_BRATIO3A00_BRATIO4A025_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A00_BRATIO3A00_BRATIO4A025_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A00_BRATIO3A00_BRATIO4A05_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A00_BRATIO3A00_BRATIO4A05_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A00_BRATIO3A00_BRATIO4A05_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A00_BRATIO3A00_BRATIO4A05_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A00_BRATIO3A00_BRATIO4A05_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A00_BRATIO3A00_BRATIO4A075_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A00_BRATIO3A00_BRATIO4A075_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A00_BRATIO3A00_BRATIO4A075_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A00_BRATIO3A00_BRATIO4A075_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A00_BRATIO3A00_BRATIO4A075_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A00_BRATIO3A00_BRATIO4A10_BRATIO5B00,0,0,0,1,0,0,1,0,1,1,3
_BRATIO1A00_BRATIO2A00_BRATIO3A00_BRATIO4A10_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A00_BRATIO3A00_BRATIO4A10_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A00_BRATIO3A00_BRATIO4A10_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A00_BRATIO3A00_BRATIO4A10_BRATIO5B10,0,0,0,1,0,0,1,0,1,1,3
_BRATIO1A00_BRATIO2A00_BRATIO3A025_BRATIO4A00_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A00_BRATIO3A025_BRATIO4A00_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A00_BRATIO3A025_BRATIO4A00_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A00_BRATIO3A025_BRATIO4A00_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A00_BRATIO3A025_BRATIO4A00_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A00_BRATIO3A025_BRATIO4A025_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A00_BRATIO3A025_BRATIO4A025_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A00_BRATIO3A025_BRATIO4A025_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A00_BRATIO3A025_BRATIO4A025_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A00_BRATIO3A025_BRATIO4A025_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A00_BRATIO3A025_BRATIO4A05_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A00_BRATIO3A025_BRATIO4A05_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A00_BRATIO3A025_BRATIO4A05_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A00_BRATIO3A025_BRATIO4A05_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A00_BRATIO3A025_BRATIO4A05_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A00_BRATIO3A025_BRATIO4A075_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A00_BRATIO3A025_BRATIO4A075_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A00_BRATIO3A025_BRATIO4A075_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A00_BRATIO3A025_BRATIO4A075_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A00_BRATIO3A025_BRATIO4A075_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A00_BRATIO3A025_BRATIO4A10_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A00_BRATIO3A025_BRATIO4A10_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A00_BRATIO3A025_BRATIO4A10_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A00_BRATIO3A025_BRATIO4A10_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A00_BRATIO3A025_BRATIO4A10_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A00_BRATIO3A05_BRATIO4A00_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A00_BRATIO3A05_BRATIO4A00_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A00_BRATIO3A05_BRATIO4A00_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A00_BRATIO3A05_BRATIO4A00_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A00_BRATIO3A05_BRATIO4A00_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A00_BRATIO3A05_BRATIO4A025_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A00_BRATIO3A05_BRATIO4A025_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A00_BRATIO3A05_BRATIO4A025_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A00_BRATIO3A05_BRATIO4A025_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A00_BRATIO3A05_BRATIO4A025_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A00_BRATIO3A05_BRATIO4A05_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A00_BRATIO3A05_BRATIO4A05_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A00_BRATIO3A05_BRATIO4A05_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A00_BRATIO3A05_BRATIO4A05_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A00_BRATIO3A05_BRATIO4A05_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A00_BRATIO3A05_BRATIO4A075_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A00_BRATIO3A05_BRATIO4A075_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A00_BRATIO3A05_BRATIO4A075_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A00_BRATIO3A05_BRATIO4A075_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A00_BRATIO3A05_BRATIO4A075_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A00_BRATIO3A05_BRATIO4A10_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A00_BRATIO3A05_BRATIO4A10_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A00_BRATIO3A05_BRATIO4A10_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A00_BRATIO3A05_BRATIO4A10_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A00_BRATIO3A05_BRATIO4A10_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A00_BRATIO3A075_BRATIO4A00_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A00_BRATIO3A075_BRATIO4A00_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A00_BRATIO3A075_BRATIO4A00_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A00_BRATIO3A075_BRATIO4A00_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A00_BRATIO3A075_BRATIO4A00_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A00_BRATIO3A075_BRATIO4A025_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A00_BRATIO3A075_BRATIO4A025_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A00_BRATIO3A075_BRATIO4A025_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A00_BRATIO3A075_BRATIO4A025_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A00_BRATIO3A075_BRATIO4A025_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A00_BRATIO3A075_BRATIO4A05_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A00_BRATIO3A075_BRATIO4A05_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A00_BRATIO3A075_BRATIO4A05_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A00_BRATIO3A075_BRATIO4A05_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A00_BRATIO3A075_BRATIO4A05_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A00_BRATIO3A075_BRATIO4A075_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A00_BRATIO3A075_BRATIO4A075_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A00_BRATIO3A075_BRATIO4A075_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A00_BRATIO3A075_BRATIO4A075_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A00_BRATIO3A075_BRATIO4A075_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A00_BRATIO3A075_BRATIO4A10_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A00_BRATIO3A075_BRATIO4A10_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A00_BRATIO3A075_BRATIO4A10_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A00_BRATIO3A075_BRATIO4A10_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A00_BRATIO3A075_BRATIO4A10_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A00_BRATIO3A10_BRATIO4A00_BRATIO5B00,0,0,0,1,0,0,1,0,1,1,3
_BRATIO1A00_BRATIO2A00_BRATIO3A10_BRATIO4A00_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A00_BRATIO3A10_BRATIO4A00_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A00_BRATIO3A10_BRATIO4A00_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A00_BRATIO3A10_BRATIO4A00_BRATIO5B10,0,0,0,1,0,0,1,0,1,1,3
_BRATIO1A00_BRATIO2A00_BRATIO3A10_BRATIO4A025_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A00_BRATIO3A10_BRATIO4A025_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A00_BRATIO3A10_BRATIO4A025_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A00_BRATIO3A10_BRATIO4A025_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A00_BRATIO3A10_BRATIO4A025_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A00_BRATIO3A10_BRATIO4A05_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A00_BRATIO3A10_BRATIO4A05_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A00_BRATIO3A10_BRATIO4A05_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A00_BRATIO3A10_BRATIO4A05_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A00_BRATIO3A10_BRATIO4A05_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A00_BRATIO3A10_BRATIO4A075_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A00_BRATIO3A10_BRATIO4A075_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A00_BRATIO3A10_BRATIO4A075_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A00_BRATIO3A10_BRATIO4A075_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A00_BRATIO3A10_BRATIO4A075_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A00_BRATIO3A10_BRATIO4A10_BRATIO5B00,0,0,0,1,0,0,1,0,1,1,3
_BRATIO1A00_BRATIO2A00_BRATIO3A10_BRATIO4A10_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A00_BRATIO3A10_BRATIO4A10_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A00_BRATIO3A10_BRATIO4A10_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A00_BRATIO3A10_BRATIO4A10_BRATIO5B10,0,0,0,1,0,0,1,0,1,1,3
_BRATIO1A00_BRATIO2A025_BRATIO3A00_BRATIO4A00_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A025_BRATIO3A00_BRATIO4A00_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A025_BRATIO3A00_BRATIO4A00_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A025_BRATIO3A00_BRATIO4A00_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A025_BRATIO3A00_BRATIO4A00_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A025_BRATIO3A00_BRATIO4A025_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A025_BRATIO3A00_BRATIO4A025_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A025_BRATIO3A00_BRATIO4A025_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A025_BRATIO3A00_BRATIO4A025_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A025_BRATIO3A00_BRATIO4A025_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A025_BRATIO3A00_BRATIO4A05_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A025_BRATIO3A00_BRATIO4A05_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A025_BRATIO3A00_BRATIO4A05_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A025_BRATIO3A00_BRATIO4A05_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A025_BRATIO3A00_BRATIO4A05_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A025_BRATIO3A00_BRATIO4A075_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A025_BRATIO3A00_BRATIO4A075_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A025_BRATIO3A00_BRATIO4A075_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A025_BRATIO3A00_BRATIO4A075_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A025_BRATIO3A00_BRATIO4A075_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A025_BRATIO3A00_BRATIO4A10_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A025_BRATIO3A00_BRATIO4A10_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A025_BRATIO3A00_BRATIO4A10_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A025_BRATIO3A00_BRATIO4A10_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A025_BRATIO3A00_BRATIO4A10_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A025_BRATIO3A025_BRATIO4A00_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A025_BRATIO3A025_BRATIO4A00_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A025_BRATIO3A025_BRATIO4A00_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A025_BRATIO3A025_BRATIO4A00_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A025_BRATIO3A025_BRATIO4A00_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A025_BRATIO3A025_BRATIO4A025_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A025_BRATIO3A025_BRATIO4A025_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A025_BRATIO3A025_BRATIO4A025_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A025_BRATIO3A025_BRATIO4A025_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A025_BRATIO3A025_BRATIO4A025_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A025_BRATIO3A025_BRATIO4A05_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A025_BRATIO3A025_BRATIO4A05_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A025_BRATIO3A025_BRATIO4A05_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A025_BRATIO3A025_BRATIO4A05_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A025_BRATIO3A025_BRATIO4A05_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A025_BRATIO3A025_BRATIO4A075_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A025_BRATIO3A025_BRATIO4A075_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A025_BRATIO3A025_BRATIO4A075_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A025_BRATIO3A025_BRATIO4A075_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A025_BRATIO3A025_BRATIO4A075_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A025_BRATIO3A025_BRATIO4A10_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A025_BRATIO3A025_BRATIO4A10_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A025_BRATIO3A025_BRATIO4A10_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A025_BRATIO3A025_BRATIO4A10_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A025_BRATIO3A025_BRATIO4A10_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A025_BRATIO3A05_BRATIO4A00_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A025_BRATIO3A05_BRATIO4A00_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A025_BRATIO3A05_BRATIO4A00_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A025_BRATIO3A05_BRATIO4A00_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A025_BRATIO3A05_BRATIO4A00_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A025_BRATIO3A05_BRATIO4A025_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A025_BRATIO3A05_BRATIO4A025_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A025_BRATIO3A05_BRATIO4A025_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A025_BRATIO3A05_BRATIO4A025_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A025_BRATIO3A05_BRATIO4A025_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A025_BRATIO3A05_BRATIO4A05_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A025_BRATIO3A05_BRATIO4A05_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A025_BRATIO3A05_BRATIO4A05_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A025_BRATIO3A05_BRATIO4A05_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A025_BRATIO3A05_BRATIO4A05_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A025_BRATIO3A05_BRATIO4A075_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A025_BRATIO3A05_BRATIO4A075_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A025_BRATIO3A05_BRATIO4A075_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A025_BRATIO3A05_BRATIO4A075_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A025_BRATIO3A05_BRATIO4A075_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A025_BRATIO3A05_BRATIO4A10_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A025_BRATIO3A05_BRATIO4A10_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A025_BRATIO3A05_BRATIO4A10_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A025_BRATIO3A05_BRATIO4A10_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A025_BRATIO3A05_BRATIO4A10_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A025_BRATIO3A075_BRATIO4A00_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A025_BRATIO3A075_BRATIO4A00_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A025_BRATIO3A075_BRATIO4A00_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A025_BRATIO3A075_BRATIO4A00_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A025_BRATIO3A075_BRATIO4A00_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A025_BRATIO3A075_BRATIO4A025_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A025_BRATIO3A075_BRATIO4A025_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A025_BRATIO3A075_BRATIO4A025_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A025_BRATIO3A075_BRATIO4A025_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A025_BRATIO3A075_BRATIO4A025_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A025_BRATIO3A075_BRATIO4A05_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A025_BRATIO3A075_BRATIO4A05_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A025_BRATIO3A075_BRATIO4A05_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A025_BRATIO3A075_BRATIO4A05_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A025_BRATIO3A075_BRATIO4A05_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A025_BRATIO3A075_BRATIO4A075_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A025_BRATIO3A075_BRATIO4A075_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A025_BRATIO3A075_BRATIO4A075_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A025_BRATIO3A075_BRATIO4A075_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A025_BRATIO3A075_BRATIO4A075_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A025_BRATIO3A075_BRATIO4A10_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A025_BRATIO3A075_BRATIO4A10_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A025_BRATIO3A075_BRATIO4A10_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A025_BRATIO3A075_BRATIO4A10_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A025_BRATIO3A075_BRATIO4A10_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A025_BRATIO3A10_BRATIO4A00_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A025_BRATIO3A10_BRATIO4A00_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A025_BRATIO3A10_BRATIO4A00_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A025_BRATIO3A10_BRATIO4A00_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A025_BRATIO3A10_BRATIO4A00_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A025_BRATIO3A10_BRATIO4A025_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A025_BRATIO3A10_BRATIO4A025_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A025_BRATIO3A10_BRATIO4A025_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A025_BRATIO3A10_BRATIO4A025_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A025_BRATIO3A10_BRATIO4A025_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A025_BRATIO3A10_BRATIO4A05_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A025_BRATIO3A10_BRATIO4A05_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A025_BRATIO3A10_BRATIO4A05_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A025_BRATIO3A10_BRATIO4A05_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A025_BRATIO3A10_BRATIO4A05_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A025_BRATIO3A10_BRATIO4A075_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A025_BRATIO3A10_BRATIO4A075_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A025_BRATIO3A10_BRATIO4A075_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A025_BRATIO3A10_BRATIO4A075_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A025_BRATIO3A10_BRATIO4A075_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A025_BRATIO3A10_BRATIO4A10_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A025_BRATIO3A10_BRATIO4A10_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A025_BRATIO3A10_BRATIO4A10_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A025_BRATIO3A10_BRATIO4A10_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A025_BRATIO3A10_BRATIO4A10_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A05_BRATIO3A00_BRATIO4A00_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A05_BRATIO3A00_BRATIO4A00_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A05_BRATIO3A00_BRATIO4A00_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A05_BRATIO3A00_BRATIO4A00_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A05_BRATIO3A00_BRATIO4A00_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A05_BRATIO3A00_BRATIO4A025_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A05_BRATIO3A00_BRATIO4A025_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A05_BRATIO3A00_BRATIO4A025_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A05_BRATIO3A00_BRATIO4A025_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A05_BRATIO3A00_BRATIO4A025_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A05_BRATIO3A00_BRATIO4A05_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A05_BRATIO3A00_BRATIO4A05_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A05_BRATIO3A00_BRATIO4A05_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A05_BRATIO3A00_BRATIO4A05_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A05_BRATIO3A00_BRATIO4A05_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A05_BRATIO3A00_BRATIO4A075_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A05_BRATIO3A00_BRATIO4A075_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A05_BRATIO3A00_BRATIO4A075_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A05_BRATIO3A00_BRATIO4A075_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A05_BRATIO3A00_BRATIO4A075_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A05_BRATIO3A00_BRATIO4A10_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A05_BRATIO3A00_BRATIO4A10_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A05_BRATIO3A00_BRATIO4A10_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A05_BRATIO3A00_BRATIO4A10_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A05_BRATIO3A00_BRATIO4A10_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A05_BRATIO3A025_BRATIO4A00_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A05_BRATIO3A025_BRATIO4A00_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A05_BRATIO3A025_BRATIO4A00_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A05_BRATIO3A025_BRATIO4A00_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A05_BRATIO3A025_BRATIO4A00_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A05_BRATIO3A025_BRATIO4A025_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A05_BRATIO3A025_BRATIO4A025_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A05_BRATIO3A025_BRATIO4A025_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A05_BRATIO3A025_BRATIO4A025_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A05_BRATIO3A025_BRATIO4A025_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A05_BRATIO3A025_BRATIO4A05_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A05_BRATIO3A025_BRATIO4A05_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A05_BRATIO3A025_BRATIO4A05_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A05_BRATIO3A025_BRATIO4A05_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A05_BRATIO3A025_BRATIO4A05_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A05_BRATIO3A025_BRATIO4A075_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A05_BRATIO3A025_BRATIO4A075_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A05_BRATIO3A025_BRATIO4A075_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A05_BRATIO3A025_BRATIO4A075_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A05_BRATIO3A025_BRATIO4A075_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A05_BRATIO3A025_BRATIO4A10_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A05_BRATIO3A025_BRATIO4A10_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A05_BRATIO3A025_BRATIO4A10_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A05_BRATIO3A025_BRATIO4A10_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A05_BRATIO3A025_BRATIO4A10_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A05_BRATIO3A05_BRATIO4A00_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A05_BRATIO3A05_BRATIO4A00_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A05_BRATIO3A05_BRATIO4A00_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A05_BRATIO3A05_BRATIO4A00_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A05_BRATIO3A05_BRATIO4A00_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A05_BRATIO3A05_BRATIO4A025_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A05_BRATIO3A05_BRATIO4A025_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A05_BRATIO3A05_BRATIO4A025_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A05_BRATIO3A05_BRATIO4A025_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A05_BRATIO3A05_BRATIO4A025_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A05_BRATIO3A05_BRATIO4A05_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A05_BRATIO3A05_BRATIO4A05_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A05_BRATIO3A05_BRATIO4A05_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A05_BRATIO3A05_BRATIO4A05_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A05_BRATIO3A05_BRATIO4A05_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A05_BRATIO3A05_BRATIO4A075_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A05_BRATIO3A05_BRATIO4A075_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A05_BRATIO3A05_BRATIO4A075_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A05_BRATIO3A05_BRATIO4A075_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A05_BRATIO3A05_BRATIO4A075_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A05_BRATIO3A05_BRATIO4A10_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A05_BRATIO3A05_BRATIO4A10_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A05_BRATIO3A05_BRATIO4A10_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A05_BRATIO3A05_BRATIO4A10_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A05_BRATIO3A05_BRATIO4A10_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A05_BRATIO3A075_BRATIO4A00_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A05_BRATIO3A075_BRATIO4A00_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A05_BRATIO3A075_BRATIO4A00_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A05_BRATIO3A075_BRATIO4A00_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A05_BRATIO3A075_BRATIO4A00_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A05_BRATIO3A075_BRATIO4A025_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A05_BRATIO3A075_BRATIO4A025_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A05_BRATIO3A075_BRATIO4A025_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A05_BRATIO3A075_BRATIO4A025_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A05_BRATIO3A075_BRATIO4A025_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A05_BRATIO3A075_BRATIO4A05_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A05_BRATIO3A075_BRATIO4A05_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A05_BRATIO3A075_BRATIO4A05_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A05_BRATIO3A075_BRATIO4A05_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A05_BRATIO3A075_BRATIO4A05_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A05_BRATIO3A075_BRATIO4A075_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A05_BRATIO3A075_BRATIO4A075_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A05_BRATIO3A075_BRATIO4A075_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A05_BRATIO3A075_BRATIO4A075_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A05_BRATIO3A075_BRATIO4A075_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A05_BRATIO3A075_BRATIO4A10_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A05_BRATIO3A075_BRATIO4A10_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A05_BRATIO3A075_BRATIO4A10_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A05_BRATIO3A075_BRATIO4A10_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A05_BRATIO3A075_BRATIO4A10_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A05_BRATIO3A10_BRATIO4A00_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A05_BRATIO3A10_BRATIO4A00_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A05_BRATIO3A10_BRATIO4A00_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A05_BRATIO3A10_BRATIO4A00_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A05_BRATIO3A10_BRATIO4A00_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A05_BRATIO3A10_BRATIO4A025_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A05_BRATIO3A10_BRATIO4A025_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A05_BRATIO3A10_BRATIO4A025_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A05_BRATIO3A10_BRATIO4A025_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A05_BRATIO3A10_BRATIO4A025_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A05_BRATIO3A10_BRATIO4A05_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A05_BRATIO3A10_BRATIO4A05_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A05_BRATIO3A10_BRATIO4A05_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A05_BRATIO3A10_BRATIO4A05_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A05_BRATIO3A10_BRATIO4A05_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A05_BRATIO3A10_BRATIO4A075_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A05_BRATIO3A10_BRATIO4A075_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A05_BRATIO3A10_BRATIO4A075_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A05_BRATIO3A10_BRATIO4A075_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A05_BRATIO3A10_BRATIO4A075_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A05_BRATIO3A10_BRATIO4A10_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A05_BRATIO3A10_BRATIO4A10_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A05_BRATIO3A10_BRATIO4A10_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A05_BRATIO3A10_BRATIO4A10_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A05_BRATIO3A10_BRATIO4A10_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A075_BRATIO3A00_BRATIO4A00_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A075_BRATIO3A00_BRATIO4A00_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A075_BRATIO3A00_BRATIO4A00_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A075_BRATIO3A00_BRATIO4A00_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A075_BRATIO3A00_BRATIO4A00_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A075_BRATIO3A00_BRATIO4A025_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A075_BRATIO3A00_BRATIO4A025_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A075_BRATIO3A00_BRATIO4A025_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A075_BRATIO3A00_BRATIO4A025_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A075_BRATIO3A00_BRATIO4A025_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A075_BRATIO3A00_BRATIO4A05_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A075_BRATIO3A00_BRATIO4A05_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A075_BRATIO3A00_BRATIO4A05_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A075_BRATIO3A00_BRATIO4A05_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A075_BRATIO3A00_BRATIO4A05_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A075_BRATIO3A00_BRATIO4A075_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A075_BRATIO3A00_BRATIO4A075_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A075_BRATIO3A00_BRATIO4A075_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A075_BRATIO3A00_BRATIO4A075_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A075_BRATIO3A00_BRATIO4A075_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A075_BRATIO3A00_BRATIO4A10_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A075_BRATIO3A00_BRATIO4A10_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A075_BRATIO3A00_BRATIO4A10_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A075_BRATIO3A00_BRATIO4A10_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A075_BRATIO3A00_BRATIO4A10_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A075_BRATIO3A025_BRATIO4A00_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A075_BRATIO3A025_BRATIO4A00_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A075_BRATIO3A025_BRATIO4A00_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A075_BRATIO3A025_BRATIO4A00_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A075_BRATIO3A025_BRATIO4A00_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A075_BRATIO3A025_BRATIO4A025_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A075_BRATIO3A025_BRATIO4A025_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A075_BRATIO3A025_BRATIO4A025_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A075_BRATIO3A025_BRATIO4A025_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A075_BRATIO3A025_BRATIO4A025_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A075_BRATIO3A025_BRATIO4A05_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A075_BRATIO3A025_BRATIO4A05_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A075_BRATIO3A025_BRATIO4A05_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A075_BRATIO3A025_BRATIO4A05_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A075_BRATIO3A025_BRATIO4A05_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A075_BRATIO3A025_BRATIO4A075_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A075_BRATIO3A025_BRATIO4A075_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A075_BRATIO3A025_BRATIO4A075_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A075_BRATIO3A025_BRATIO4A075_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A075_BRATIO3A025_BRATIO4A075_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A075_BRATIO3A025_BRATIO4A10_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A075_BRATIO3A025_BRATIO4A10_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A075_BRATIO3A025_BRATIO4A10_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A075_BRATIO3A025_BRATIO4A10_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A075_BRATIO3A025_BRATIO4A10_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A075_BRATIO3A05_BRATIO4A00_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A075_BRATIO3A05_BRATIO4A00_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A075_BRATIO3A05_BRATIO4A00_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A075_BRATIO3A05_BRATIO4A00_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A075_BRATIO3A05_BRATIO4A00_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A075_BRATIO3A05_BRATIO4A025_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A075_BRATIO3A05_BRATIO4A025_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A075_BRATIO3A05_BRATIO4A025_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A075_BRATIO3A05_BRATIO4A025_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A075_BRATIO3A05_BRATIO4A025_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A075_BRATIO3A05_BRATIO4A05_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A075_BRATIO3A05_BRATIO4A05_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A075_BRATIO3A05_BRATIO4A05_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A075_BRATIO3A05_BRATIO4A05_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A075_BRATIO3A05_BRATIO4A05_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A075_BRATIO3A05_BRATIO4A075_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A075_BRATIO3A05_BRATIO4A075_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A075_BRATIO3A05_BRATIO4A075_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A075_BRATIO3A05_BRATIO4A075_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A075_BRATIO3A05_BRATIO4A075_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A075_BRATIO3A05_BRATIO4A10_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A075_BRATIO3A05_BRATIO4A10_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A075_BRATIO3A05_BRATIO4A10_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A075_BRATIO3A05_BRATIO4A10_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A075_BRATIO3A05_BRATIO4A10_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A075_BRATIO3A075_BRATIO4A00_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A075_BRATIO3A075_BRATIO4A00_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A075_BRATIO3A075_BRATIO4A00_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A075_BRATIO3A075_BRATIO4A00_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A075_BRATIO3A075_BRATIO4A00_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A075_BRATIO3A075_BRATIO4A025_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A075_BRATIO3A075_BRATIO4A025_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A075_BRATIO3A075_BRATIO4A025_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A075_BRATIO3A075_BRATIO4A025_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A075_BRATIO3A075_BRATIO4A025_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A075_BRATIO3A075_BRATIO4A05_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A075_BRATIO3A075_BRATIO4A05_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A075_BRATIO3A075_BRATIO4A05_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A075_BRATIO3A075_BRATIO4A05_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A075_BRATIO3A075_BRATIO4A05_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A075_BRATIO3A075_BRATIO4A075_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A075_BRATIO3A075_BRATIO4A075_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A075_BRATIO3A075_BRATIO4A075_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A075_BRATIO3A075_BRATIO4A075_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A075_BRATIO3A075_BRATIO4A075_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A075_BRATIO3A075_BRATIO4A10_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A075_BRATIO3A075_BRATIO4A10_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A075_BRATIO3A075_BRATIO4A10_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A075_BRATIO3A075_BRATIO4A10_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A075_BRATIO3A075_BRATIO4A10_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A075_BRATIO3A10_BRATIO4A00_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A075_BRATIO3A10_BRATIO4A00_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A075_BRATIO3A10_BRATIO4A00_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A075_BRATIO3A10_BRATIO4A00_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A075_BRATIO3A10_BRATIO4A00_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A075_BRATIO3A10_BRATIO4A025_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A075_BRATIO3A10_BRATIO4A025_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A075_BRATIO3A10_BRATIO4A025_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A075_BRATIO3A10_BRATIO4A025_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A075_BRATIO3A10_BRATIO4A025_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A075_BRATIO3A10_BRATIO4A05_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A075_BRATIO3A10_BRATIO4A05_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A075_BRATIO3A10_BRATIO4A05_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A075_BRATIO3A10_BRATIO4A05_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A075_BRATIO3A10_BRATIO4A05_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A075_BRATIO3A10_BRATIO4A075_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A075_BRATIO3A10_BRATIO4A075_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A075_BRATIO3A10_BRATIO4A075_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A075_BRATIO3A10_BRATIO4A075_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A075_BRATIO3A10_BRATIO4A075_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A075_BRATIO3A10_BRATIO4A10_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A075_BRATIO3A10_BRATIO4A10_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A075_BRATIO3A10_BRATIO4A10_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A075_BRATIO3A10_BRATIO4A10_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A075_BRATIO3A10_BRATIO4A10_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A10_BRATIO3A00_BRATIO4A00_BRATIO5B00,0,0,0,1,0,0,1,0,1,1,3
_BRATIO1A00_BRATIO2A10_BRATIO3A00_BRATIO4A00_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A10_BRATIO3A00_BRATIO4A00_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A10_BRATIO3A00_BRATIO4A00_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A10_BRATIO3A00_BRATIO4A00_BRATIO5B10,0,0,0,1,0,0,1,0,1,1,3
_BRATIO1A00_BRATIO2A10_BRATIO3A00_BRATIO4A025_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A10_BRATIO3A00_BRATIO4A025_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A10_BRATIO3A00_BRATIO4A025_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A10_BRATIO3A00_BRATIO4A025_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A10_BRATIO3A00_BRATIO4A025_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A10_BRATIO3A00_BRATIO4A05_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A10_BRATIO3A00_BRATIO4A05_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A10_BRATIO3A00_BRATIO4A05_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A10_BRATIO3A00_BRATIO4A05_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A10_BRATIO3A00_BRATIO4A05_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A10_BRATIO3A00_BRATIO4A075_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A10_BRATIO3A00_BRATIO4A075_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A10_BRATIO3A00_BRATIO4A075_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A10_BRATIO3A00_BRATIO4A075_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A10_BRATIO3A00_BRATIO4A075_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A10_BRATIO3A00_BRATIO4A10_BRATIO5B00,0,0,0,1,0,0,1,0,1,1,3
_BRATIO1A00_BRATIO2A10_BRATIO3A00_BRATIO4A10_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A10_BRATIO3A00_BRATIO4A10_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A10_BRATIO3A00_BRATIO4A10_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A10_BRATIO3A00_BRATIO4A10_BRATIO5B10,0,0,0,1,0,0,1,0,1,1,3
_BRATIO1A00_BRATIO2A10_BRATIO3A025_BRATIO4A00_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A10_BRATIO3A025_BRATIO4A00_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A10_BRATIO3A025_BRATIO4A00_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A10_BRATIO3A025_BRATIO4A00_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A10_BRATIO3A025_BRATIO4A00_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A10_BRATIO3A025_BRATIO4A025_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A10_BRATIO3A025_BRATIO4A025_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A10_BRATIO3A025_BRATIO4A025_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A10_BRATIO3A025_BRATIO4A025_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A10_BRATIO3A025_BRATIO4A025_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A10_BRATIO3A025_BRATIO4A05_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A10_BRATIO3A025_BRATIO4A05_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A10_BRATIO3A025_BRATIO4A05_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A10_BRATIO3A025_BRATIO4A05_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A10_BRATIO3A025_BRATIO4A05_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A10_BRATIO3A025_BRATIO4A075_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A10_BRATIO3A025_BRATIO4A075_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A10_BRATIO3A025_BRATIO4A075_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A10_BRATIO3A025_BRATIO4A075_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A10_BRATIO3A025_BRATIO4A075_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A10_BRATIO3A025_BRATIO4A10_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A10_BRATIO3A025_BRATIO4A10_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A10_BRATIO3A025_BRATIO4A10_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A10_BRATIO3A025_BRATIO4A10_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A10_BRATIO3A025_BRATIO4A10_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A10_BRATIO3A05_BRATIO4A00_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A10_BRATIO3A05_BRATIO4A00_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A10_BRATIO3A05_BRATIO4A00_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A10_BRATIO3A05_BRATIO4A00_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A10_BRATIO3A05_BRATIO4A00_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A10_BRATIO3A05_BRATIO4A025_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A10_BRATIO3A05_BRATIO4A025_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A10_BRATIO3A05_BRATIO4A025_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A10_BRATIO3A05_BRATIO4A025_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A10_BRATIO3A05_BRATIO4A025_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A10_BRATIO3A05_BRATIO4A05_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A10_BRATIO3A05_BRATIO4A05_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A10_BRATIO3A05_BRATIO4A05_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A10_BRATIO3A05_BRATIO4A05_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A10_BRATIO3A05_BRATIO4A05_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A10_BRATIO3A05_BRATIO4A075_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A10_BRATIO3A05_BRATIO4A075_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A10_BRATIO3A05_BRATIO4A075_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A10_BRATIO3A05_BRATIO4A075_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A10_BRATIO3A05_BRATIO4A075_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A10_BRATIO3A05_BRATIO4A10_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A10_BRATIO3A05_BRATIO4A10_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A10_BRATIO3A05_BRATIO4A10_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A10_BRATIO3A05_BRATIO4A10_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A10_BRATIO3A05_BRATIO4A10_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A10_BRATIO3A075_BRATIO4A00_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A10_BRATIO3A075_BRATIO4A00_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A10_BRATIO3A075_BRATIO4A00_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A10_BRATIO3A075_BRATIO4A00_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A10_BRATIO3A075_BRATIO4A00_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A10_BRATIO3A075_BRATIO4A025_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A10_BRATIO3A075_BRATIO4A025_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A10_BRATIO3A075_BRATIO4A025_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A10_BRATIO3A075_BRATIO4A025_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A10_BRATIO3A075_BRATIO4A025_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A10_BRATIO3A075_BRATIO4A05_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A10_BRATIO3A075_BRATIO4A05_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A10_BRATIO3A075_BRATIO4A05_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A10_BRATIO3A075_BRATIO4A05_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A10_BRATIO3A075_BRATIO4A05_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A10_BRATIO3A075_BRATIO4A075_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A10_BRATIO3A075_BRATIO4A075_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A10_BRATIO3A075_BRATIO4A075_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A10_BRATIO3A075_BRATIO4A075_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A10_BRATIO3A075_BRATIO4A075_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A10_BRATIO3A075_BRATIO4A10_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A10_BRATIO3A075_BRATIO4A10_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A10_BRATIO3A075_BRATIO4A10_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A10_BRATIO3A075_BRATIO4A10_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A10_BRATIO3A075_BRATIO4A10_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A10_BRATIO3A10_BRATIO4A00_BRATIO5B00,0,0,0,1,0,0,1,0,1,1,3
_BRATIO1A00_BRATIO2A10_BRATIO3A10_BRATIO4A00_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A10_BRATIO3A10_BRATIO4A00_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A10_BRATIO3A10_BRATIO4A00_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A10_BRATIO3A10_BRATIO4A00_BRATIO5B10,0,0,0,1,0,0,1,0,1,1,3
_BRATIO1A00_BRATIO2A10_BRATIO3A10_BRATIO4A025_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A10_BRATIO3A10_BRATIO4A025_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A10_BRATIO3A10_BRATIO4A025_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A10_BRATIO3A10_BRATIO4A025_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A10_BRATIO3A10_BRATIO4A025_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A10_BRATIO3A10_BRATIO4A05_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A10_BRATIO3A10_BRATIO4A05_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A10_BRATIO3A10_BRATIO4A05_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A10_BRATIO3A10_BRATIO4A05_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A10_BRATIO3A10_BRATIO4A05_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A10_BRATIO3A10_BRATIO4A075_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A10_BRATIO3A10_BRATIO4A075_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A10_BRATIO3A10_BRATIO4A075_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A10_BRATIO3A10_BRATIO4A075_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A10_BRATIO3A10_BRATIO4A075_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A10_BRATIO3A10_BRATIO4A10_BRATIO5B00,0,0,0,1,0,0,1,0,1,1,3
_BRATIO1A00_BRATIO2A10_BRATIO3A10_BRATIO4A10_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A10_BRATIO3A10_BRATIO4A10_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A10_BRATIO3A10_BRATIO4A10_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A10_BRATIO3A10_BRATIO4A10_BRATIO5B10,0,0,0,1,0,0,1,0,1,1,3
_BRATIO1A025_BRATIO2A00_BRATIO3A00_BRATIO4A00_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A00_BRATIO3A00_BRATIO4A00_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A00_BRATIO3A00_BRATIO4A00_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A00_BRATIO3A00_BRATIO4A00_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A00_BRATIO3A00_BRATIO4A00_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A00_BRATIO3A00_BRATIO4A025_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A00_BRATIO3A00_BRATIO4A025_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A00_BRATIO3A00_BRATIO4A025_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A00_BRATIO3A00_BRATIO4A025_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A00_BRATIO3A00_BRATIO4A025_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A00_BRATIO3A00_BRATIO4A05_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A00_BRATIO3A00_BRATIO4A05_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A00_BRATIO3A00_BRATIO4A05_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A00_BRATIO3A00_BRATIO4A05_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A00_BRATIO3A00_BRATIO4A05_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A00_BRATIO3A00_BRATIO4A075_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A00_BRATIO3A00_BRATIO4A075_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A00_BRATIO3A00_BRATIO4A075_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A00_BRATIO3A00_BRATIO4A075_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A00_BRATIO3A00_BRATIO4A075_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A00_BRATIO3A00_BRATIO4A10_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A00_BRATIO3A00_BRATIO4A10_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A00_BRATIO3A00_BRATIO4A10_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A00_BRATIO3A00_BRATIO4A10_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A00_BRATIO3A00_BRATIO4A10_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A00_BRATIO3A025_BRATIO4A00_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A00_BRATIO3A025_BRATIO4A00_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A00_BRATIO3A025_BRATIO4A00_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A00_BRATIO3A025_BRATIO4A00_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A00_BRATIO3A025_BRATIO4A00_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A00_BRATIO3A025_BRATIO4A025_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A00_BRATIO3A025_BRATIO4A025_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A00_BRATIO3A025_BRATIO4A025_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A00_BRATIO3A025_BRATIO4A025_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A00_BRATIO3A025_BRATIO4A025_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A00_BRATIO3A025_BRATIO4A05_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A00_BRATIO3A025_BRATIO4A05_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A00_BRATIO3A025_BRATIO4A05_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A00_BRATIO3A025_BRATIO4A05_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A00_BRATIO3A025_BRATIO4A05_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A00_BRATIO3A025_BRATIO4A075_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A00_BRATIO3A025_BRATIO4A075_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A00_BRATIO3A025_BRATIO4A075_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A00_BRATIO3A025_BRATIO4A075_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A00_BRATIO3A025_BRATIO4A075_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A00_BRATIO3A025_BRATIO4A10_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A00_BRATIO3A025_BRATIO4A10_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A00_BRATIO3A025_BRATIO4A10_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A00_BRATIO3A025_BRATIO4A10_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A00_BRATIO3A025_BRATIO4A10_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A00_BRATIO3A05_BRATIO4A00_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A00_BRATIO3A05_BRATIO4A00_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A00_BRATIO3A05_BRATIO4A00_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A00_BRATIO3A05_BRATIO4A00_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A00_BRATIO3A05_BRATIO4A00_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A00_BRATIO3A05_BRATIO4A025_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A00_BRATIO3A05_BRATIO4A025_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A00_BRATIO3A05_BRATIO4A025_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A00_BRATIO3A05_BRATIO4A025_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A00_BRATIO3A05_BRATIO4A025_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A00_BRATIO3A05_BRATIO4A05_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A00_BRATIO3A05_BRATIO4A05_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A00_BRATIO3A05_BRATIO4A05_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A00_BRATIO3A05_BRATIO4A05_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A00_BRATIO3A05_BRATIO4A05_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A00_BRATIO3A05_BRATIO4A075_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A00_BRATIO3A05_BRATIO4A075_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A00_BRATIO3A05_BRATIO4A075_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A00_BRATIO3A05_BRATIO4A075_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A00_BRATIO3A05_BRATIO4A075_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A00_BRATIO3A05_BRATIO4A10_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A00_BRATIO3A05_BRATIO4A10_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A00_BRATIO3A05_BRATIO4A10_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A00_BRATIO3A05_BRATIO4A10_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A00_BRATIO3A05_BRATIO4A10_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A00_BRATIO3A075_BRATIO4A00_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A00_BRATIO3A075_BRATIO4A00_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A00_BRATIO3A075_BRATIO4A00_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A00_BRATIO3A075_BRATIO4A00_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A00_BRATIO3A075_BRATIO4A00_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A00_BRATIO3A075_BRATIO4A025_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A00_BRATIO3A075_BRATIO4A025_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A00_BRATIO3A075_BRATIO4A025_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A00_BRATIO3A075_BRATIO4A025_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A00_BRATIO3A075_BRATIO4A025_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A00_BRATIO3A075_BRATIO4A05_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A00_BRATIO3A075_BRATIO4A05_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A00_BRATIO3A075_BRATIO4A05_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A00_BRATIO3A075_BRATIO4A05_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A00_BRATIO3A075_BRATIO4A05_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A00_BRATIO3A075_BRATIO4A075_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A00_BRATIO3A075_BRATIO4A075_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A00_BRATIO3A075_BRATIO4A075_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A00_BRATIO3A075_BRATIO4A075_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A00_BRATIO3A075_BRATIO4A075_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A00_BRATIO3A075_BRATIO4A10_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A00_BRATIO3A075_BRATIO4A10_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A00_BRATIO3A075_BRATIO4A10_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A00_BRATIO3A075_BRATIO4A10_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A00_BRATIO3A075_BRATIO4A10_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A00_BRATIO3A10_BRATIO4A00_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A00_BRATIO3A10_BRATIO4A00_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A00_BRATIO3A10_BRATIO4A00_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A00_BRATIO3A10_BRATIO4A00_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A00_BRATIO3A10_BRATIO4A00_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A00_BRATIO3A10_BRATIO4A025_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A00_BRATIO3A10_BRATIO4A025_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A00_BRATIO3A10_BRATIO4A025_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A00_BRATIO3A10_BRATIO4A025_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A00_BRATIO3A10_BRATIO4A025_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A00_BRATIO3A10_BRATIO4A05_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A00_BRATIO3A10_BRATIO4A05_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A00_BRATIO3A10_BRATIO4A05_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A00_BRATIO3A10_BRATIO4A05_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A00_BRATIO3A10_BRATIO4A05_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A00_BRATIO3A10_BRATIO4A075_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A00_BRATIO3A10_BRATIO4A075_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A00_BRATIO3A10_BRATIO4A075_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A00_BRATIO3A10_BRATIO4A075_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A00_BRATIO3A10_BRATIO4A075_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A00_BRATIO3A10_BRATIO4A10_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A00_BRATIO3A10_BRATIO4A10_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A00_BRATIO3A10_BRATIO4A10_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A00_BRATIO3A10_BRATIO4A10_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A00_BRATIO3A10_BRATIO4A10_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A025_BRATIO3A00_BRATIO4A00_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A025_BRATIO3A00_BRATIO4A00_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A025_BRATIO3A00_BRATIO4A00_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A025_BRATIO3A00_BRATIO4A00_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A025_BRATIO3A00_BRATIO4A00_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A025_BRATIO3A00_BRATIO4A025_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A025_BRATIO3A00_BRATIO4A025_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A025_BRATIO3A00_BRATIO4A025_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A025_BRATIO3A00_BRATIO4A025_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A025_BRATIO3A00_BRATIO4A025_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A025_BRATIO3A00_BRATIO4A05_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A025_BRATIO3A00_BRATIO4A05_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A025_BRATIO3A00_BRATIO4A05_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A025_BRATIO3A00_BRATIO4A05_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A025_BRATIO3A00_BRATIO4A05_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A025_BRATIO3A00_BRATIO4A075_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A025_BRATIO3A00_BRATIO4A075_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A025_BRATIO3A00_BRATIO4A075_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A025_BRATIO3A00_BRATIO4A075_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A025_BRATIO3A00_BRATIO4A075_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A025_BRATIO3A00_BRATIO4A10_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A025_BRATIO3A00_BRATIO4A10_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A025_BRATIO3A00_BRATIO4A10_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A025_BRATIO3A00_BRATIO4A10_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A025_BRATIO3A00_BRATIO4A10_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A025_BRATIO3A025_BRATIO4A00_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A025_BRATIO3A025_BRATIO4A00_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A025_BRATIO3A025_BRATIO4A00_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A025_BRATIO3A025_BRATIO4A00_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A025_BRATIO3A025_BRATIO4A00_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A025_BRATIO3A025_BRATIO4A025_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A025_BRATIO3A025_BRATIO4A025_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A025_BRATIO3A025_BRATIO4A025_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A025_BRATIO3A025_BRATIO4A025_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A025_BRATIO3A025_BRATIO4A025_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A025_BRATIO3A025_BRATIO4A05_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A025_BRATIO3A025_BRATIO4A05_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A025_BRATIO3A025_BRATIO4A05_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A025_BRATIO3A025_BRATIO4A05_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A025_BRATIO3A025_BRATIO4A05_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A025_BRATIO3A025_BRATIO4A075_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A025_BRATIO3A025_BRATIO4A075_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A025_BRATIO3A025_BRATIO4A075_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A025_BRATIO3A025_BRATIO4A075_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A025_BRATIO3A025_BRATIO4A075_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A025_BRATIO3A025_BRATIO4A10_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A025_BRATIO3A025_BRATIO4A10_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A025_BRATIO3A025_BRATIO4A10_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A025_BRATIO3A025_BRATIO4A10_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A025_BRATIO3A025_BRATIO4A10_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A025_BRATIO3A05_BRATIO4A00_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A025_BRATIO3A05_BRATIO4A00_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A025_BRATIO3A05_BRATIO4A00_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A025_BRATIO3A05_BRATIO4A00_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A025_BRATIO3A05_BRATIO4A00_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A025_BRATIO3A05_BRATIO4A025_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A025_BRATIO3A05_BRATIO4A025_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A025_BRATIO3A05_BRATIO4A025_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A025_BRATIO3A05_BRATIO4A025_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A025_BRATIO3A05_BRATIO4A025_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A025_BRATIO3A05_BRATIO4A05_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A025_BRATIO3A05_BRATIO4A05_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A025_BRATIO3A05_BRATIO4A05_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A025_BRATIO3A05_BRATIO4A05_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A025_BRATIO3A05_BRATIO4A05_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A025_BRATIO3A05_BRATIO4A075_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A025_BRATIO3A05_BRATIO4A075_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A025_BRATIO3A05_BRATIO4A075_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A025_BRATIO3A05_BRATIO4A075_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A025_BRATIO3A05_BRATIO4A075_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A025_BRATIO3A05_BRATIO4A10_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A025_BRATIO3A05_BRATIO4A10_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A025_BRATIO3A05_BRATIO4A10_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A025_BRATIO3A05_BRATIO4A10_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A025_BRATIO3A05_BRATIO4A10_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A025_BRATIO3A075_BRATIO4A00_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A025_BRATIO3A075_BRATIO4A00_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A025_BRATIO3A075_BRATIO4A00_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A025_BRATIO3A075_BRATIO4A00_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A025_BRATIO3A075_BRATIO4A00_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A025_BRATIO3A075_BRATIO4A025_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A025_BRATIO3A075_BRATIO4A025_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A025_BRATIO3A075_BRATIO4A025_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A025_BRATIO3A075_BRATIO4A025_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A025_BRATIO3A075_BRATIO4A025_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A025_BRATIO3A075_BRATIO4A05_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A025_BRATIO3A075_BRATIO4A05_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A025_BRATIO3A075_BRATIO4A05_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A025_BRATIO3A075_BRATIO4A05_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A025_BRATIO3A075_BRATIO4A05_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A025_BRATIO3A075_BRATIO4A075_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A025_BRATIO3A075_BRATIO4A075_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A025_BRATIO3A075_BRATIO4A075_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A025_BRATIO3A075_BRATIO4A075_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A025_BRATIO3A075_BRATIO4A075_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A025_BRATIO3A075_BRATIO4A10_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A025_BRATIO3A075_BRATIO4A10_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A025_BRATIO3A075_BRATIO4A10_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A025_BRATIO3A075_BRATIO4A10_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A025_BRATIO3A075_BRATIO4A10_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A025_BRATIO3A10_BRATIO4A00_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A025_BRATIO3A10_BRATIO4A00_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A025_BRATIO3A10_BRATIO4A00_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A025_BRATIO3A10_BRATIO4A00_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A025_BRATIO3A10_BRATIO4A00_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A025_BRATIO3A10_BRATIO4A025_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A025_BRATIO3A10_BRATIO4A025_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A025_BRATIO3A10_BRATIO4A025_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A025_BRATIO3A10_BRATIO4A025_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A025_BRATIO3A10_BRATIO4A025_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A025_BRATIO3A10_BRATIO4A05_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A025_BRATIO3A10_BRATIO4A05_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A025_BRATIO3A10_BRATIO4A05_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A025_BRATIO3A10_BRATIO4A05_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A025_BRATIO3A10_BRATIO4A05_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A025_BRATIO3A10_BRATIO4A075_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A025_BRATIO3A10_BRATIO4A075_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A025_BRATIO3A10_BRATIO4A075_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A025_BRATIO3A10_BRATIO4A075_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A025_BRATIO3A10_BRATIO4A075_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A025_BRATIO3A10_BRATIO4A10_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A025_BRATIO3A10_BRATIO4A10_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A025_BRATIO3A10_BRATIO4A10_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A025_BRATIO3A10_BRATIO4A10_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A025_BRATIO3A10_BRATIO4A10_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A05_BRATIO3A00_BRATIO4A00_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A05_BRATIO3A00_BRATIO4A00_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A05_BRATIO3A00_BRATIO4A00_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A05_BRATIO3A00_BRATIO4A00_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A05_BRATIO3A00_BRATIO4A00_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A05_BRATIO3A00_BRATIO4A025_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A05_BRATIO3A00_BRATIO4A025_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A05_BRATIO3A00_BRATIO4A025_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A05_BRATIO3A00_BRATIO4A025_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A05_BRATIO3A00_BRATIO4A025_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A05_BRATIO3A00_BRATIO4A05_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A05_BRATIO3A00_BRATIO4A05_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A05_BRATIO3A00_BRATIO4A05_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A05_BRATIO3A00_BRATIO4A05_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A05_BRATIO3A00_BRATIO4A05_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A05_BRATIO3A00_BRATIO4A075_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A05_BRATIO3A00_BRATIO4A075_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A05_BRATIO3A00_BRATIO4A075_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A05_BRATIO3A00_BRATIO4A075_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A05_BRATIO3A00_BRATIO4A075_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A05_BRATIO3A00_BRATIO4A10_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A05_BRATIO3A00_BRATIO4A10_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A05_BRATIO3A00_BRATIO4A10_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A05_BRATIO3A00_BRATIO4A10_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A05_BRATIO3A00_BRATIO4A10_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A05_BRATIO3A025_BRATIO4A00_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A05_BRATIO3A025_BRATIO4A00_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A05_BRATIO3A025_BRATIO4A00_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A05_BRATIO3A025_BRATIO4A00_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A05_BRATIO3A025_BRATIO4A00_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A05_BRATIO3A025_BRATIO4A025_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A05_BRATIO3A025_BRATIO4A025_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A05_BRATIO3A025_BRATIO4A025_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A05_BRATIO3A025_BRATIO4A025_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A05_BRATIO3A025_BRATIO4A025_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A05_BRATIO3A025_BRATIO4A05_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A05_BRATIO3A025_BRATIO4A05_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A05_BRATIO3A025_BRATIO4A05_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A05_BRATIO3A025_BRATIO4A05_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A05_BRATIO3A025_BRATIO4A05_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A05_BRATIO3A025_BRATIO4A075_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A05_BRATIO3A025_BRATIO4A075_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A05_BRATIO3A025_BRATIO4A075_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A05_BRATIO3A025_BRATIO4A075_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A05_BRATIO3A025_BRATIO4A075_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A05_BRATIO3A025_BRATIO4A10_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A05_BRATIO3A025_BRATIO4A10_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A05_BRATIO3A025_BRATIO4A10_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A05_BRATIO3A025_BRATIO4A10_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A05_BRATIO3A025_BRATIO4A10_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A05_BRATIO3A05_BRATIO4A00_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A05_BRATIO3A05_BRATIO4A00_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A05_BRATIO3A05_BRATIO4A00_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A05_BRATIO3A05_BRATIO4A00_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A05_BRATIO3A05_BRATIO4A00_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A05_BRATIO3A05_BRATIO4A025_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A05_BRATIO3A05_BRATIO4A025_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A05_BRATIO3A05_BRATIO4A025_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A05_BRATIO3A05_BRATIO4A025_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A05_BRATIO3A05_BRATIO4A025_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A05_BRATIO3A05_BRATIO4A05_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A05_BRATIO3A05_BRATIO4A05_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A05_BRATIO3A05_BRATIO4A05_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A05_BRATIO3A05_BRATIO4A05_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A05_BRATIO3A05_BRATIO4A05_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A05_BRATIO3A05_BRATIO4A075_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A05_BRATIO3A05_BRATIO4A075_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A05_BRATIO3A05_BRATIO4A075_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A05_BRATIO3A05_BRATIO4A075_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A05_BRATIO3A05_BRATIO4A075_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A05_BRATIO3A05_BRATIO4A10_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A05_BRATIO3A05_BRATIO4A10_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A05_BRATIO3A05_BRATIO4A10_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A05_BRATIO3A05_BRATIO4A10_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A05_BRATIO3A05_BRATIO4A10_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A05_BRATIO3A075_BRATIO4A00_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A05_BRATIO3A075_BRATIO4A00_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A05_BRATIO3A075_BRATIO4A00_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A05_BRATIO3A075_BRATIO4A00_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A05_BRATIO3A075_BRATIO4A00_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A05_BRATIO3A075_BRATIO4A025_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A05_BRATIO3A075_BRATIO4A025_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A05_BRATIO3A075_BRATIO4A025_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A05_BRATIO3A075_BRATIO4A025_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A05_BRATIO3A075_BRATIO4A025_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A05_BRATIO3A075_BRATIO4A05_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A05_BRATIO3A075_BRATIO4A05_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A05_BRATIO3A075_BRATIO4A05_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A05_BRATIO3A075_BRATIO4A05_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A05_BRATIO3A075_BRATIO4A05_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A05_BRATIO3A075_BRATIO4A075_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A05_BRATIO3A075_BRATIO4A075_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A05_BRATIO3A075_BRATIO4A075_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A05_BRATIO3A075_BRATIO4A075_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A05_BRATIO3A075_BRATIO4A075_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A05_BRATIO3A075_BRATIO4A10_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A05_BRATIO3A075_BRATIO4A10_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A05_BRATIO3A075_BRATIO4A10_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A05_BRATIO3A075_BRATIO4A10_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A05_BRATIO3A075_BRATIO4A10_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A05_BRATIO3A10_BRATIO4A00_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A05_BRATIO3A10_BRATIO4A00_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A05_BRATIO3A10_BRATIO4A00_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A05_BRATIO3A10_BRATIO4A00_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A05_BRATIO3A10_BRATIO4A00_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A05_BRATIO3A10_BRATIO4A025_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A05_BRATIO3A10_BRATIO4A025_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A05_BRATIO3A10_BRATIO4A025_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A05_BRATIO3A10_BRATIO4A025_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A05_BRATIO3A10_BRATIO4A025_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A05_BRATIO3A10_BRATIO4A05_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A05_BRATIO3A10_BRATIO4A05_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A05_BRATIO3A10_BRATIO4A05_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A05_BRATIO3A10_BRATIO4A05_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A05_BRATIO3A10_BRATIO4A05_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A05_BRATIO3A10_BRATIO4A075_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A05_BRATIO3A10_BRATIO4A075_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A05_BRATIO3A10_BRATIO4A075_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A05_BRATIO3A10_BRATIO4A075_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A05_BRATIO3A10_BRATIO4A075_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A05_BRATIO3A10_BRATIO4A10_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A05_BRATIO3A10_BRATIO4A10_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A05_BRATIO3A10_BRATIO4A10_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A05_BRATIO3A10_BRATIO4A10_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A05_BRATIO3A10_BRATIO4A10_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A075_BRATIO3A00_BRATIO4A00_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A075_BRATIO3A00_BRATIO4A00_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A075_BRATIO3A00_BRATIO4A00_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A075_BRATIO3A00_BRATIO4A00_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A075_BRATIO3A00_BRATIO4A00_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A075_BRATIO3A00_BRATIO4A025_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A075_BRATIO3A00_BRATIO4A025_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A075_BRATIO3A00_BRATIO4A025_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A075_BRATIO3A00_BRATIO4A025_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A075_BRATIO3A00_BRATIO4A025_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A075_BRATIO3A00_BRATIO4A05_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A075_BRATIO3A00_BRATIO4A05_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A075_BRATIO3A00_BRATIO4A05_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A075_BRATIO3A00_BRATIO4A05_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A075_BRATIO3A00_BRATIO4A05_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A075_BRATIO3A00_BRATIO4A075_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A075_BRATIO3A00_BRATIO4A075_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A075_BRATIO3A00_BRATIO4A075_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A075_BRATIO3A00_BRATIO4A075_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A075_BRATIO3A00_BRATIO4A075_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A075_BRATIO3A00_BRATIO4A10_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A075_BRATIO3A00_BRATIO4A10_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A075_BRATIO3A00_BRATIO4A10_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A075_BRATIO3A00_BRATIO4A10_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A075_BRATIO3A00_BRATIO4A10_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A075_BRATIO3A025_BRATIO4A00_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A075_BRATIO3A025_BRATIO4A00_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A075_BRATIO3A025_BRATIO4A00_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A075_BRATIO3A025_BRATIO4A00_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A075_BRATIO3A025_BRATIO4A00_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A075_BRATIO3A025_BRATIO4A025_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A075_BRATIO3A025_BRATIO4A025_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A075_BRATIO3A025_BRATIO4A025_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A075_BRATIO3A025_BRATIO4A025_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A075_BRATIO3A025_BRATIO4A025_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A075_BRATIO3A025_BRATIO4A05_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A075_BRATIO3A025_BRATIO4A05_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A075_BRATIO3A025_BRATIO4A05_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A075_BRATIO3A025_BRATIO4A05_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A075_BRATIO3A025_BRATIO4A05_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A075_BRATIO3A025_BRATIO4A075_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A075_BRATIO3A025_BRATIO4A075_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A075_BRATIO3A025_BRATIO4A075_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A075_BRATIO3A025_BRATIO4A075_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A075_BRATIO3A025_BRATIO4A075_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A075_BRATIO3A025_BRATIO4A10_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A075_BRATIO3A025_BRATIO4A10_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A075_BRATIO3A025_BRATIO4A10_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A075_BRATIO3A025_BRATIO4A10_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A075_BRATIO3A025_BRATIO4A10_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A075_BRATIO3A05_BRATIO4A00_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A075_BRATIO3A05_BRATIO4A00_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A075_BRATIO3A05_BRATIO4A00_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A075_BRATIO3A05_BRATIO4A00_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A075_BRATIO3A05_BRATIO4A00_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A075_BRATIO3A05_BRATIO4A025_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A075_BRATIO3A05_BRATIO4A025_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A075_BRATIO3A05_BRATIO4A025_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A075_BRATIO3A05_BRATIO4A025_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A075_BRATIO3A05_BRATIO4A025_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A075_BRATIO3A05_BRATIO4A05_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A075_BRATIO3A05_BRATIO4A05_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A075_BRATIO3A05_BRATIO4A05_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A075_BRATIO3A05_BRATIO4A05_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A075_BRATIO3A05_BRATIO4A05_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A075_BRATIO3A05_BRATIO4A075_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A075_BRATIO3A05_BRATIO4A075_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A075_BRATIO3A05_BRATIO4A075_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A075_BRATIO3A05_BRATIO4A075_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A075_BRATIO3A05_BRATIO4A075_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A075_BRATIO3A05_BRATIO4A10_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A075_BRATIO3A05_BRATIO4A10_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A075_BRATIO3A05_BRATIO4A10_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A075_BRATIO3A05_BRATIO4A10_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A075_BRATIO3A05_BRATIO4A10_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A075_BRATIO3A075_BRATIO4A00_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A075_BRATIO3A075_BRATIO4A00_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A075_BRATIO3A075_BRATIO4A00_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A075_BRATIO3A075_BRATIO4A00_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A075_BRATIO3A075_BRATIO4A00_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A075_BRATIO3A075_BRATIO4A025_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A075_BRATIO3A075_BRATIO4A025_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A075_BRATIO3A075_BRATIO4A025_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A075_BRATIO3A075_BRATIO4A025_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A075_BRATIO3A075_BRATIO4A025_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A075_BRATIO3A075_BRATIO4A05_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A075_BRATIO3A075_BRATIO4A05_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A075_BRATIO3A075_BRATIO4A05_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A075_BRATIO3A075_BRATIO4A05_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A075_BRATIO3A075_BRATIO4A05_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A075_BRATIO3A075_BRATIO4A075_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A075_BRATIO3A075_BRATIO4A075_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A075_BRATIO3A075_BRATIO4A075_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A075_BRATIO3A075_BRATIO4A075_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A075_BRATIO3A075_BRATIO4A075_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A075_BRATIO3A075_BRATIO4A10_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A075_BRATIO3A075_BRATIO4A10_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A075_BRATIO3A075_BRATIO4A10_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A075_BRATIO3A075_BRATIO4A10_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A075_BRATIO3A075_BRATIO4A10_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A075_BRATIO3A10_BRATIO4A00_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A075_BRATIO3A10_BRATIO4A00_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A075_BRATIO3A10_BRATIO4A00_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A075_BRATIO3A10_BRATIO4A00_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A075_BRATIO3A10_BRATIO4A00_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A075_BRATIO3A10_BRATIO4A025_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A075_BRATIO3A10_BRATIO4A025_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A075_BRATIO3A10_BRATIO4A025_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A075_BRATIO3A10_BRATIO4A025_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A075_BRATIO3A10_BRATIO4A025_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A075_BRATIO3A10_BRATIO4A05_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A075_BRATIO3A10_BRATIO4A05_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A075_BRATIO3A10_BRATIO4A05_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A075_BRATIO3A10_BRATIO4A05_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A075_BRATIO3A10_BRATIO4A05_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A075_BRATIO3A10_BRATIO4A075_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A075_BRATIO3A10_BRATIO4A075_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A075_BRATIO3A10_BRATIO4A075_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A075_BRATIO3A10_BRATIO4A075_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A075_BRATIO3A10_BRATIO4A075_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A075_BRATIO3A10_BRATIO4A10_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A075_BRATIO3A10_BRATIO4A10_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A075_BRATIO3A10_BRATIO4A10_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A075_BRATIO3A10_BRATIO4A10_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A075_BRATIO3A10_BRATIO4A10_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A10_BRATIO3A00_BRATIO4A00_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A10_BRATIO3A00_BRATIO4A00_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A10_BRATIO3A00_BRATIO4A00_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A10_BRATIO3A00_BRATIO4A00_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A10_BRATIO3A00_BRATIO4A00_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A10_BRATIO3A00_BRATIO4A025_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A10_BRATIO3A00_BRATIO4A025_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A10_BRATIO3A00_BRATIO4A025_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A10_BRATIO3A00_BRATIO4A025_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A10_BRATIO3A00_BRATIO4A025_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A10_BRATIO3A00_BRATIO4A05_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A10_BRATIO3A00_BRATIO4A05_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A10_BRATIO3A00_BRATIO4A05_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A10_BRATIO3A00_BRATIO4A05_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A10_BRATIO3A00_BRATIO4A05_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A10_BRATIO3A00_BRATIO4A075_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A10_BRATIO3A00_BRATIO4A075_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A10_BRATIO3A00_BRATIO4A075_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A10_BRATIO3A00_BRATIO4A075_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A10_BRATIO3A00_BRATIO4A075_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A10_BRATIO3A00_BRATIO4A10_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A10_BRATIO3A00_BRATIO4A10_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A10_BRATIO3A00_BRATIO4A10_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A10_BRATIO3A00_BRATIO4A10_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A10_BRATIO3A00_BRATIO4A10_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A10_BRATIO3A025_BRATIO4A00_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A10_BRATIO3A025_BRATIO4A00_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A10_BRATIO3A025_BRATIO4A00_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A10_BRATIO3A025_BRATIO4A00_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A10_BRATIO3A025_BRATIO4A00_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A10_BRATIO3A025_BRATIO4A025_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A10_BRATIO3A025_BRATIO4A025_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A10_BRATIO3A025_BRATIO4A025_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A10_BRATIO3A025_BRATIO4A025_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A10_BRATIO3A025_BRATIO4A025_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A10_BRATIO3A025_BRATIO4A05_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A10_BRATIO3A025_BRATIO4A05_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A10_BRATIO3A025_BRATIO4A05_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A10_BRATIO3A025_BRATIO4A05_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A10_BRATIO3A025_BRATIO4A05_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A10_BRATIO3A025_BRATIO4A075_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A10_BRATIO3A025_BRATIO4A075_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A10_BRATIO3A025_BRATIO4A075_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A10_BRATIO3A025_BRATIO4A075_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A10_BRATIO3A025_BRATIO4A075_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A10_BRATIO3A025_BRATIO4A10_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A10_BRATIO3A025_BRATIO4A10_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A10_BRATIO3A025_BRATIO4A10_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A10_BRATIO3A025_BRATIO4A10_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A10_BRATIO3A025_BRATIO4A10_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A10_BRATIO3A05_BRATIO4A00_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A10_BRATIO3A05_BRATIO4A00_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A10_BRATIO3A05_BRATIO4A00_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A10_BRATIO3A05_BRATIO4A00_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A10_BRATIO3A05_BRATIO4A00_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A10_BRATIO3A05_BRATIO4A025_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A10_BRATIO3A05_BRATIO4A025_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A10_BRATIO3A05_BRATIO4A025_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A10_BRATIO3A05_BRATIO4A025_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A10_BRATIO3A05_BRATIO4A025_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A10_BRATIO3A05_BRATIO4A05_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A10_BRATIO3A05_BRATIO4A05_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A10_BRATIO3A05_BRATIO4A05_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A10_BRATIO3A05_BRATIO4A05_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A10_BRATIO3A05_BRATIO4A05_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A10_BRATIO3A05_BRATIO4A075_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A10_BRATIO3A05_BRATIO4A075_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A10_BRATIO3A05_BRATIO4A075_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A10_BRATIO3A05_BRATIO4A075_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A10_BRATIO3A05_BRATIO4A075_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A10_BRATIO3A05_BRATIO4A10_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A10_BRATIO3A05_BRATIO4A10_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A10_BRATIO3A05_BRATIO4A10_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A10_BRATIO3A05_BRATIO4A10_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A10_BRATIO3A05_BRATIO4A10_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A10_BRATIO3A075_BRATIO4A00_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A10_BRATIO3A075_BRATIO4A00_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A10_BRATIO3A075_BRATIO4A00_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A10_BRATIO3A075_BRATIO4A00_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A10_BRATIO3A075_BRATIO4A00_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A10_BRATIO3A075_BRATIO4A025_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A10_BRATIO3A075_BRATIO4A025_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A10_BRATIO3A075_BRATIO4A025_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A10_BRATIO3A075_BRATIO4A025_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A10_BRATIO3A075_BRATIO4A025_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A10_BRATIO3A075_BRATIO4A05_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A10_BRATIO3A075_BRATIO4A05_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A10_BRATIO3A075_BRATIO4A05_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A10_BRATIO3A075_BRATIO4A05_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A10_BRATIO3A075_BRATIO4A05_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A10_BRATIO3A075_BRATIO4A075_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A10_BRATIO3A075_BRATIO4A075_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A10_BRATIO3A075_BRATIO4A075_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A10_BRATIO3A075_BRATIO4A075_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A10_BRATIO3A075_BRATIO4A075_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A10_BRATIO3A075_BRATIO4A10_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A10_BRATIO3A075_BRATIO4A10_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A10_BRATIO3A075_BRATIO4A10_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A10_BRATIO3A075_BRATIO4A10_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A10_BRATIO3A075_BRATIO4A10_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A10_BRATIO3A10_BRATIO4A00_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A10_BRATIO3A10_BRATIO4A00_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A10_BRATIO3A10_BRATIO4A00_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A10_BRATIO3A10_BRATIO4A00_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A10_BRATIO3A10_BRATIO4A00_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A10_BRATIO3A10_BRATIO4A025_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A10_BRATIO3A10_BRATIO4A025_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A10_BRATIO3A10_BRATIO4A025_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A10_BRATIO3A10_BRATIO4A025_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A10_BRATIO3A10_BRATIO4A025_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A10_BRATIO3A10_BRATIO4A05_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A10_BRATIO3A10_BRATIO4A05_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A10_BRATIO3A10_BRATIO4A05_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A10_BRATIO3A10_BRATIO4A05_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A10_BRATIO3A10_BRATIO4A05_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A10_BRATIO3A10_BRATIO4A075_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A10_BRATIO3A10_BRATIO4A075_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A10_BRATIO3A10_BRATIO4A075_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A10_BRATIO3A10_BRATIO4A075_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A10_BRATIO3A10_BRATIO4A075_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A10_BRATIO3A10_BRATIO4A10_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A10_BRATIO3A10_BRATIO4A10_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A10_BRATIO3A10_BRATIO4A10_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A10_BRATIO3A10_BRATIO4A10_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A10_BRATIO3A10_BRATIO4A10_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A00_BRATIO3A00_BRATIO4A00_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A00_BRATIO3A00_BRATIO4A00_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A00_BRATIO3A00_BRATIO4A00_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A00_BRATIO3A00_BRATIO4A00_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A00_BRATIO3A00_BRATIO4A00_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A00_BRATIO3A00_BRATIO4A025_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A00_BRATIO3A00_BRATIO4A025_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A00_BRATIO3A00_BRATIO4A025_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A00_BRATIO3A00_BRATIO4A025_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A00_BRATIO3A00_BRATIO4A025_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A00_BRATIO3A00_BRATIO4A05_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A00_BRATIO3A00_BRATIO4A05_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A00_BRATIO3A00_BRATIO4A05_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A00_BRATIO3A00_BRATIO4A05_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A00_BRATIO3A00_BRATIO4A05_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A00_BRATIO3A00_BRATIO4A075_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A00_BRATIO3A00_BRATIO4A075_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A00_BRATIO3A00_BRATIO4A075_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A00_BRATIO3A00_BRATIO4A075_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A00_BRATIO3A00_BRATIO4A075_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A00_BRATIO3A00_BRATIO4A10_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A00_BRATIO3A00_BRATIO4A10_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A00_BRATIO3A00_BRATIO4A10_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A00_BRATIO3A00_BRATIO4A10_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A00_BRATIO3A00_BRATIO4A10_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A00_BRATIO3A025_BRATIO4A00_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A00_BRATIO3A025_BRATIO4A00_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A00_BRATIO3A025_BRATIO4A00_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A00_BRATIO3A025_BRATIO4A00_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A00_BRATIO3A025_BRATIO4A00_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A00_BRATIO3A025_BRATIO4A025_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A00_BRATIO3A025_BRATIO4A025_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A00_BRATIO3A025_BRATIO4A025_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A00_BRATIO3A025_BRATIO4A025_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A00_BRATIO3A025_BRATIO4A025_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A00_BRATIO3A025_BRATIO4A05_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A00_BRATIO3A025_BRATIO4A05_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A00_BRATIO3A025_BRATIO4A05_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A00_BRATIO3A025_BRATIO4A05_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A00_BRATIO3A025_BRATIO4A05_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A00_BRATIO3A025_BRATIO4A075_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A00_BRATIO3A025_BRATIO4A075_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A00_BRATIO3A025_BRATIO4A075_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A00_BRATIO3A025_BRATIO4A075_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A00_BRATIO3A025_BRATIO4A075_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A00_BRATIO3A025_BRATIO4A10_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A00_BRATIO3A025_BRATIO4A10_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A00_BRATIO3A025_BRATIO4A10_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A00_BRATIO3A025_BRATIO4A10_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A00_BRATIO3A025_BRATIO4A10_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A00_BRATIO3A05_BRATIO4A00_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A00_BRATIO3A05_BRATIO4A00_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A00_BRATIO3A05_BRATIO4A00_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A00_BRATIO3A05_BRATIO4A00_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A00_BRATIO3A05_BRATIO4A00_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A00_BRATIO3A05_BRATIO4A025_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A00_BRATIO3A05_BRATIO4A025_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A00_BRATIO3A05_BRATIO4A025_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A00_BRATIO3A05_BRATIO4A025_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A00_BRATIO3A05_BRATIO4A025_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A00_BRATIO3A05_BRATIO4A05_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A00_BRATIO3A05_BRATIO4A05_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A00_BRATIO3A05_BRATIO4A05_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A00_BRATIO3A05_BRATIO4A05_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A00_BRATIO3A05_BRATIO4A05_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A00_BRATIO3A05_BRATIO4A075_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A00_BRATIO3A05_BRATIO4A075_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A00_BRATIO3A05_BRATIO4A075_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A00_BRATIO3A05_BRATIO4A075_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A00_BRATIO3A05_BRATIO4A075_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A00_BRATIO3A05_BRATIO4A10_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A00_BRATIO3A05_BRATIO4A10_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A00_BRATIO3A05_BRATIO4A10_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A00_BRATIO3A05_BRATIO4A10_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A00_BRATIO3A05_BRATIO4A10_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A00_BRATIO3A075_BRATIO4A00_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A00_BRATIO3A075_BRATIO4A00_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A00_BRATIO3A075_BRATIO4A00_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A00_BRATIO3A075_BRATIO4A00_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A00_BRATIO3A075_BRATIO4A00_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A00_BRATIO3A075_BRATIO4A025_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A00_BRATIO3A075_BRATIO4A025_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A00_BRATIO3A075_BRATIO4A025_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A00_BRATIO3A075_BRATIO4A025_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A00_BRATIO3A075_BRATIO4A025_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A00_BRATIO3A075_BRATIO4A05_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A00_BRATIO3A075_BRATIO4A05_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A00_BRATIO3A075_BRATIO4A05_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A00_BRATIO3A075_BRATIO4A05_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A00_BRATIO3A075_BRATIO4A05_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A00_BRATIO3A075_BRATIO4A075_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A00_BRATIO3A075_BRATIO4A075_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A00_BRATIO3A075_BRATIO4A075_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A00_BRATIO3A075_BRATIO4A075_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A00_BRATIO3A075_BRATIO4A075_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A00_BRATIO3A075_BRATIO4A10_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A00_BRATIO3A075_BRATIO4A10_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A00_BRATIO3A075_BRATIO4A10_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A00_BRATIO3A075_BRATIO4A10_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A00_BRATIO3A075_BRATIO4A10_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A00_BRATIO3A10_BRATIO4A00_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A00_BRATIO3A10_BRATIO4A00_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A00_BRATIO3A10_BRATIO4A00_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A00_BRATIO3A10_BRATIO4A00_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A00_BRATIO3A10_BRATIO4A00_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A00_BRATIO3A10_BRATIO4A025_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A00_BRATIO3A10_BRATIO4A025_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A00_BRATIO3A10_BRATIO4A025_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A00_BRATIO3A10_BRATIO4A025_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A00_BRATIO3A10_BRATIO4A025_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A00_BRATIO3A10_BRATIO4A05_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A00_BRATIO3A10_BRATIO4A05_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A00_BRATIO3A10_BRATIO4A05_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A00_BRATIO3A10_BRATIO4A05_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A00_BRATIO3A10_BRATIO4A05_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A00_BRATIO3A10_BRATIO4A075_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A00_BRATIO3A10_BRATIO4A075_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A00_BRATIO3A10_BRATIO4A075_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A00_BRATIO3A10_BRATIO4A075_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A00_BRATIO3A10_BRATIO4A075_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A00_BRATIO3A10_BRATIO4A10_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A00_BRATIO3A10_BRATIO4A10_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A00_BRATIO3A10_BRATIO4A10_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A00_BRATIO3A10_BRATIO4A10_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A00_BRATIO3A10_BRATIO4A10_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A025_BRATIO3A00_BRATIO4A00_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A025_BRATIO3A00_BRATIO4A00_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A025_BRATIO3A00_BRATIO4A00_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A025_BRATIO3A00_BRATIO4A00_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A025_BRATIO3A00_BRATIO4A00_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A025_BRATIO3A00_BRATIO4A025_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A025_BRATIO3A00_BRATIO4A025_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A025_BRATIO3A00_BRATIO4A025_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A025_BRATIO3A00_BRATIO4A025_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A025_BRATIO3A00_BRATIO4A025_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A025_BRATIO3A00_BRATIO4A05_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A025_BRATIO3A00_BRATIO4A05_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A025_BRATIO3A00_BRATIO4A05_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A025_BRATIO3A00_BRATIO4A05_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A025_BRATIO3A00_BRATIO4A05_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A025_BRATIO3A00_BRATIO4A075_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A025_BRATIO3A00_BRATIO4A075_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A025_BRATIO3A00_BRATIO4A075_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A025_BRATIO3A00_BRATIO4A075_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A025_BRATIO3A00_BRATIO4A075_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A025_BRATIO3A00_BRATIO4A10_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A025_BRATIO3A00_BRATIO4A10_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A025_BRATIO3A00_BRATIO4A10_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A025_BRATIO3A00_BRATIO4A10_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A025_BRATIO3A00_BRATIO4A10_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A025_BRATIO3A025_BRATIO4A00_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A025_BRATIO3A025_BRATIO4A00_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A025_BRATIO3A025_BRATIO4A00_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A025_BRATIO3A025_BRATIO4A00_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A025_BRATIO3A025_BRATIO4A00_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A025_BRATIO3A025_BRATIO4A025_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A025_BRATIO3A025_BRATIO4A025_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A025_BRATIO3A025_BRATIO4A025_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A025_BRATIO3A025_BRATIO4A025_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A025_BRATIO3A025_BRATIO4A025_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A025_BRATIO3A025_BRATIO4A05_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A025_BRATIO3A025_BRATIO4A05_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A025_BRATIO3A025_BRATIO4A05_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A025_BRATIO3A025_BRATIO4A05_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A025_BRATIO3A025_BRATIO4A05_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A025_BRATIO3A025_BRATIO4A075_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A025_BRATIO3A025_BRATIO4A075_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A025_BRATIO3A025_BRATIO4A075_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A025_BRATIO3A025_BRATIO4A075_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A025_BRATIO3A025_BRATIO4A075_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A025_BRATIO3A025_BRATIO4A10_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A025_BRATIO3A025_BRATIO4A10_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A025_BRATIO3A025_BRATIO4A10_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A025_BRATIO3A025_BRATIO4A10_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A025_BRATIO3A025_BRATIO4A10_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A025_BRATIO3A05_BRATIO4A00_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A025_BRATIO3A05_BRATIO4A00_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A025_BRATIO3A05_BRATIO4A00_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A025_BRATIO3A05_BRATIO4A00_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A025_BRATIO3A05_BRATIO4A00_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A025_BRATIO3A05_BRATIO4A025_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A025_BRATIO3A05_BRATIO4A025_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A025_BRATIO3A05_BRATIO4A025_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A025_BRATIO3A05_BRATIO4A025_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A025_BRATIO3A05_BRATIO4A025_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A025_BRATIO3A05_BRATIO4A05_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A025_BRATIO3A05_BRATIO4A05_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A025_BRATIO3A05_BRATIO4A05_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A025_BRATIO3A05_BRATIO4A05_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A025_BRATIO3A05_BRATIO4A05_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A025_BRATIO3A05_BRATIO4A075_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A025_BRATIO3A05_BRATIO4A075_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A025_BRATIO3A05_BRATIO4A075_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A025_BRATIO3A05_BRATIO4A075_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A025_BRATIO3A05_BRATIO4A075_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A025_BRATIO3A05_BRATIO4A10_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A025_BRATIO3A05_BRATIO4A10_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A025_BRATIO3A05_BRATIO4A10_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A025_BRATIO3A05_BRATIO4A10_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A025_BRATIO3A05_BRATIO4A10_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A025_BRATIO3A075_BRATIO4A00_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A025_BRATIO3A075_BRATIO4A00_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A025_BRATIO3A075_BRATIO4A00_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A025_BRATIO3A075_BRATIO4A00_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A025_BRATIO3A075_BRATIO4A00_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A025_BRATIO3A075_BRATIO4A025_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A025_BRATIO3A075_BRATIO4A025_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A025_BRATIO3A075_BRATIO4A025_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A025_BRATIO3A075_BRATIO4A025_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A025_BRATIO3A075_BRATIO4A025_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A025_BRATIO3A075_BRATIO4A05_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A025_BRATIO3A075_BRATIO4A05_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A025_BRATIO3A075_BRATIO4A05_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A025_BRATIO3A075_BRATIO4A05_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A025_BRATIO3A075_BRATIO4A05_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A025_BRATIO3A075_BRATIO4A075_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A025_BRATIO3A075_BRATIO4A075_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A025_BRATIO3A075_BRATIO4A075_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A025_BRATIO3A075_BRATIO4A075_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A025_BRATIO3A075_BRATIO4A075_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A025_BRATIO3A075_BRATIO4A10_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A025_BRATIO3A075_BRATIO4A10_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A025_BRATIO3A075_BRATIO4A10_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A025_BRATIO3A075_BRATIO4A10_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A025_BRATIO3A075_BRATIO4A10_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A025_BRATIO3A10_BRATIO4A00_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A025_BRATIO3A10_BRATIO4A00_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A025_BRATIO3A10_BRATIO4A00_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A025_BRATIO3A10_BRATIO4A00_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A025_BRATIO3A10_BRATIO4A00_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A025_BRATIO3A10_BRATIO4A025_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A025_BRATIO3A10_BRATIO4A025_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A025_BRATIO3A10_BRATIO4A025_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A025_BRATIO3A10_BRATIO4A025_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A025_BRATIO3A10_BRATIO4A025_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A025_BRATIO3A10_BRATIO4A05_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A025_BRATIO3A10_BRATIO4A05_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A025_BRATIO3A10_BRATIO4A05_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A025_BRATIO3A10_BRATIO4A05_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A025_BRATIO3A10_BRATIO4A05_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A025_BRATIO3A10_BRATIO4A075_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A025_BRATIO3A10_BRATIO4A075_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A025_BRATIO3A10_BRATIO4A075_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A025_BRATIO3A10_BRATIO4A075_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A025_BRATIO3A10_BRATIO4A075_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A025_BRATIO3A10_BRATIO4A10_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A025_BRATIO3A10_BRATIO4A10_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A025_BRATIO3A10_BRATIO4A10_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A025_BRATIO3A10_BRATIO4A10_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A025_BRATIO3A10_BRATIO4A10_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A05_BRATIO3A00_BRATIO4A00_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A05_BRATIO3A00_BRATIO4A00_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A05_BRATIO3A00_BRATIO4A00_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A05_BRATIO3A00_BRATIO4A00_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A05_BRATIO3A00_BRATIO4A00_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A05_BRATIO3A00_BRATIO4A025_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A05_BRATIO3A00_BRATIO4A025_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A05_BRATIO3A00_BRATIO4A025_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A05_BRATIO3A00_BRATIO4A025_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A05_BRATIO3A00_BRATIO4A025_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A05_BRATIO3A00_BRATIO4A05_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A05_BRATIO3A00_BRATIO4A05_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A05_BRATIO3A00_BRATIO4A05_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A05_BRATIO3A00_BRATIO4A05_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A05_BRATIO3A00_BRATIO4A05_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A05_BRATIO3A00_BRATIO4A075_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A05_BRATIO3A00_BRATIO4A075_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A05_BRATIO3A00_BRATIO4A075_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A05_BRATIO3A00_BRATIO4A075_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A05_BRATIO3A00_BRATIO4A075_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A05_BRATIO3A00_BRATIO4A10_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A05_BRATIO3A00_BRATIO4A10_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A05_BRATIO3A00_BRATIO4A10_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A05_BRATIO3A00_BRATIO4A10_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A05_BRATIO3A00_BRATIO4A10_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A05_BRATIO3A025_BRATIO4A00_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A05_BRATIO3A025_BRATIO4A00_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A05_BRATIO3A025_BRATIO4A00_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A05_BRATIO3A025_BRATIO4A00_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A05_BRATIO3A025_BRATIO4A00_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A05_BRATIO3A025_BRATIO4A025_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A05_BRATIO3A025_BRATIO4A025_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A05_BRATIO3A025_BRATIO4A025_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A05_BRATIO3A025_BRATIO4A025_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A05_BRATIO3A025_BRATIO4A025_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A05_BRATIO3A025_BRATIO4A05_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A05_BRATIO3A025_BRATIO4A05_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A05_BRATIO3A025_BRATIO4A05_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A05_BRATIO3A025_BRATIO4A05_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A05_BRATIO3A025_BRATIO4A05_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A05_BRATIO3A025_BRATIO4A075_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A05_BRATIO3A025_BRATIO4A075_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A05_BRATIO3A025_BRATIO4A075_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A05_BRATIO3A025_BRATIO4A075_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A05_BRATIO3A025_BRATIO4A075_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A05_BRATIO3A025_BRATIO4A10_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A05_BRATIO3A025_BRATIO4A10_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A05_BRATIO3A025_BRATIO4A10_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A05_BRATIO3A025_BRATIO4A10_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A05_BRATIO3A025_BRATIO4A10_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A05_BRATIO3A05_BRATIO4A00_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A05_BRATIO3A05_BRATIO4A00_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A05_BRATIO3A05_BRATIO4A00_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A05_BRATIO3A05_BRATIO4A00_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A05_BRATIO3A05_BRATIO4A00_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A05_BRATIO3A05_BRATIO4A025_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A05_BRATIO3A05_BRATIO4A025_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A05_BRATIO3A05_BRATIO4A025_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A05_BRATIO3A05_BRATIO4A025_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A05_BRATIO3A05_BRATIO4A025_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A05_BRATIO3A05_BRATIO4A05_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A05_BRATIO3A05_BRATIO4A05_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A05_BRATIO3A05_BRATIO4A05_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A05_BRATIO3A05_BRATIO4A05_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A05_BRATIO3A05_BRATIO4A05_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A05_BRATIO3A05_BRATIO4A075_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A05_BRATIO3A05_BRATIO4A075_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A05_BRATIO3A05_BRATIO4A075_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A05_BRATIO3A05_BRATIO4A075_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A05_BRATIO3A05_BRATIO4A075_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A05_BRATIO3A05_BRATIO4A10_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A05_BRATIO3A05_BRATIO4A10_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A05_BRATIO3A05_BRATIO4A10_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A05_BRATIO3A05_BRATIO4A10_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A05_BRATIO3A05_BRATIO4A10_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A05_BRATIO3A075_BRATIO4A00_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A05_BRATIO3A075_BRATIO4A00_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A05_BRATIO3A075_BRATIO4A00_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A05_BRATIO3A075_BRATIO4A00_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A05_BRATIO3A075_BRATIO4A00_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A05_BRATIO3A075_BRATIO4A025_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A05_BRATIO3A075_BRATIO4A025_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A05_BRATIO3A075_BRATIO4A025_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A05_BRATIO3A075_BRATIO4A025_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A05_BRATIO3A075_BRATIO4A025_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A05_BRATIO3A075_BRATIO4A05_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A05_BRATIO3A075_BRATIO4A05_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A05_BRATIO3A075_BRATIO4A05_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A05_BRATIO3A075_BRATIO4A05_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A05_BRATIO3A075_BRATIO4A05_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A05_BRATIO3A075_BRATIO4A075_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A05_BRATIO3A075_BRATIO4A075_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A05_BRATIO3A075_BRATIO4A075_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A05_BRATIO3A075_BRATIO4A075_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A05_BRATIO3A075_BRATIO4A075_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A05_BRATIO3A075_BRATIO4A10_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A05_BRATIO3A075_BRATIO4A10_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A05_BRATIO3A075_BRATIO4A10_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A05_BRATIO3A075_BRATIO4A10_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A05_BRATIO3A075_BRATIO4A10_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A05_BRATIO3A10_BRATIO4A00_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A05_BRATIO3A10_BRATIO4A00_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A05_BRATIO3A10_BRATIO4A00_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A05_BRATIO3A10_BRATIO4A00_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A05_BRATIO3A10_BRATIO4A00_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A05_BRATIO3A10_BRATIO4A025_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A05_BRATIO3A10_BRATIO4A025_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A05_BRATIO3A10_BRATIO4A025_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A05_BRATIO3A10_BRATIO4A025_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A05_BRATIO3A10_BRATIO4A025_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A05_BRATIO3A10_BRATIO4A05_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A05_BRATIO3A10_BRATIO4A05_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A05_BRATIO3A10_BRATIO4A05_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A05_BRATIO3A10_BRATIO4A05_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A05_BRATIO3A10_BRATIO4A05_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A05_BRATIO3A10_BRATIO4A075_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A05_BRATIO3A10_BRATIO4A075_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A05_BRATIO3A10_BRATIO4A075_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A05_BRATIO3A10_BRATIO4A075_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A05_BRATIO3A10_BRATIO4A075_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A05_BRATIO3A10_BRATIO4A10_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A05_BRATIO3A10_BRATIO4A10_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A05_BRATIO3A10_BRATIO4A10_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A05_BRATIO3A10_BRATIO4A10_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A05_BRATIO3A10_BRATIO4A10_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A075_BRATIO3A00_BRATIO4A00_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A075_BRATIO3A00_BRATIO4A00_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A075_BRATIO3A00_BRATIO4A00_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A075_BRATIO3A00_BRATIO4A00_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A075_BRATIO3A00_BRATIO4A00_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A075_BRATIO3A00_BRATIO4A025_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A075_BRATIO3A00_BRATIO4A025_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A075_BRATIO3A00_BRATIO4A025_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A075_BRATIO3A00_BRATIO4A025_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A075_BRATIO3A00_BRATIO4A025_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A075_BRATIO3A00_BRATIO4A05_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A075_BRATIO3A00_BRATIO4A05_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A075_BRATIO3A00_BRATIO4A05_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A075_BRATIO3A00_BRATIO4A05_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A075_BRATIO3A00_BRATIO4A05_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A075_BRATIO3A00_BRATIO4A075_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A075_BRATIO3A00_BRATIO4A075_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A075_BRATIO3A00_BRATIO4A075_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A075_BRATIO3A00_BRATIO4A075_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A075_BRATIO3A00_BRATIO4A075_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A075_BRATIO3A00_BRATIO4A10_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A075_BRATIO3A00_BRATIO4A10_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A075_BRATIO3A00_BRATIO4A10_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A075_BRATIO3A00_BRATIO4A10_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A075_BRATIO3A00_BRATIO4A10_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A075_BRATIO3A025_BRATIO4A00_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A075_BRATIO3A025_BRATIO4A00_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A075_BRATIO3A025_BRATIO4A00_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A075_BRATIO3A025_BRATIO4A00_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A075_BRATIO3A025_BRATIO4A00_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A075_BRATIO3A025_BRATIO4A025_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A075_BRATIO3A025_BRATIO4A025_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A075_BRATIO3A025_BRATIO4A025_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A075_BRATIO3A025_BRATIO4A025_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A075_BRATIO3A025_BRATIO4A025_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A075_BRATIO3A025_BRATIO4A05_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A075_BRATIO3A025_BRATIO4A05_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A075_BRATIO3A025_BRATIO4A05_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A075_BRATIO3A025_BRATIO4A05_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A075_BRATIO3A025_BRATIO4A05_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A075_BRATIO3A025_BRATIO4A075_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A075_BRATIO3A025_BRATIO4A075_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A075_BRATIO3A025_BRATIO4A075_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A075_BRATIO3A025_BRATIO4A075_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A075_BRATIO3A025_BRATIO4A075_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A075_BRATIO3A025_BRATIO4A10_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A075_BRATIO3A025_BRATIO4A10_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A075_BRATIO3A025_BRATIO4A10_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A075_BRATIO3A025_BRATIO4A10_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A075_BRATIO3A025_BRATIO4A10_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A075_BRATIO3A05_BRATIO4A00_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A075_BRATIO3A05_BRATIO4A00_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A075_BRATIO3A05_BRATIO4A00_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A075_BRATIO3A05_BRATIO4A00_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A075_BRATIO3A05_BRATIO4A00_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A075_BRATIO3A05_BRATIO4A025_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A075_BRATIO3A05_BRATIO4A025_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A075_BRATIO3A05_BRATIO4A025_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A075_BRATIO3A05_BRATIO4A025_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A075_BRATIO3A05_BRATIO4A025_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A075_BRATIO3A05_BRATIO4A05_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A075_BRATIO3A05_BRATIO4A05_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A075_BRATIO3A05_BRATIO4A05_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A075_BRATIO3A05_BRATIO4A05_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A075_BRATIO3A05_BRATIO4A05_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A075_BRATIO3A05_BRATIO4A075_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A075_BRATIO3A05_BRATIO4A075_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A075_BRATIO3A05_BRATIO4A075_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A075_BRATIO3A05_BRATIO4A075_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A075_BRATIO3A05_BRATIO4A075_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A075_BRATIO3A05_BRATIO4A10_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A075_BRATIO3A05_BRATIO4A10_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A075_BRATIO3A05_BRATIO4A10_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A075_BRATIO3A05_BRATIO4A10_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A075_BRATIO3A05_BRATIO4A10_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A075_BRATIO3A075_BRATIO4A00_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A075_BRATIO3A075_BRATIO4A00_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A075_BRATIO3A075_BRATIO4A00_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A075_BRATIO3A075_BRATIO4A00_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A075_BRATIO3A075_BRATIO4A00_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A075_BRATIO3A075_BRATIO4A025_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A075_BRATIO3A075_BRATIO4A025_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A075_BRATIO3A075_BRATIO4A025_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A075_BRATIO3A075_BRATIO4A025_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A075_BRATIO3A075_BRATIO4A025_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A075_BRATIO3A075_BRATIO4A05_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A075_BRATIO3A075_BRATIO4A05_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A075_BRATIO3A075_BRATIO4A05_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A075_BRATIO3A075_BRATIO4A05_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A075_BRATIO3A075_BRATIO4A05_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A075_BRATIO3A075_BRATIO4A075_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A075_BRATIO3A075_BRATIO4A075_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A075_BRATIO3A075_BRATIO4A075_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A075_BRATIO3A075_BRATIO4A075_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A075_BRATIO3A075_BRATIO4A075_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A075_BRATIO3A075_BRATIO4A10_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A075_BRATIO3A075_BRATIO4A10_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A075_BRATIO3A075_BRATIO4A10_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A075_BRATIO3A075_BRATIO4A10_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A075_BRATIO3A075_BRATIO4A10_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A075_BRATIO3A10_BRATIO4A00_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A075_BRATIO3A10_BRATIO4A00_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A075_BRATIO3A10_BRATIO4A00_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A075_BRATIO3A10_BRATIO4A00_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A075_BRATIO3A10_BRATIO4A00_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A075_BRATIO3A10_BRATIO4A025_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A075_BRATIO3A10_BRATIO4A025_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A075_BRATIO3A10_BRATIO4A025_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A075_BRATIO3A10_BRATIO4A025_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A075_BRATIO3A10_BRATIO4A025_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A075_BRATIO3A10_BRATIO4A05_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A075_BRATIO3A10_BRATIO4A05_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A075_BRATIO3A10_BRATIO4A05_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A075_BRATIO3A10_BRATIO4A05_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A075_BRATIO3A10_BRATIO4A05_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A075_BRATIO3A10_BRATIO4A075_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A075_BRATIO3A10_BRATIO4A075_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A075_BRATIO3A10_BRATIO4A075_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A075_BRATIO3A10_BRATIO4A075_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A075_BRATIO3A10_BRATIO4A075_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A075_BRATIO3A10_BRATIO4A10_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A075_BRATIO3A10_BRATIO4A10_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A075_BRATIO3A10_BRATIO4A10_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A075_BRATIO3A10_BRATIO4A10_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A075_BRATIO3A10_BRATIO4A10_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A10_BRATIO3A00_BRATIO4A00_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A10_BRATIO3A00_BRATIO4A00_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A10_BRATIO3A00_BRATIO4A00_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A10_BRATIO3A00_BRATIO4A00_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A10_BRATIO3A00_BRATIO4A00_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A10_BRATIO3A00_BRATIO4A025_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A10_BRATIO3A00_BRATIO4A025_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A10_BRATIO3A00_BRATIO4A025_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A10_BRATIO3A00_BRATIO4A025_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A10_BRATIO3A00_BRATIO4A025_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A10_BRATIO3A00_BRATIO4A05_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A10_BRATIO3A00_BRATIO4A05_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A10_BRATIO3A00_BRATIO4A05_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A10_BRATIO3A00_BRATIO4A05_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A10_BRATIO3A00_BRATIO4A05_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A10_BRATIO3A00_BRATIO4A075_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A10_BRATIO3A00_BRATIO4A075_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A10_BRATIO3A00_BRATIO4A075_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A10_BRATIO3A00_BRATIO4A075_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A10_BRATIO3A00_BRATIO4A075_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A10_BRATIO3A00_BRATIO4A10_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A10_BRATIO3A00_BRATIO4A10_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A10_BRATIO3A00_BRATIO4A10_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A10_BRATIO3A00_BRATIO4A10_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A10_BRATIO3A00_BRATIO4A10_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A10_BRATIO3A025_BRATIO4A00_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A10_BRATIO3A025_BRATIO4A00_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A10_BRATIO3A025_BRATIO4A00_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A10_BRATIO3A025_BRATIO4A00_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A10_BRATIO3A025_BRATIO4A00_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A10_BRATIO3A025_BRATIO4A025_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A10_BRATIO3A025_BRATIO4A025_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A10_BRATIO3A025_BRATIO4A025_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A10_BRATIO3A025_BRATIO4A025_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A10_BRATIO3A025_BRATIO4A025_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A10_BRATIO3A025_BRATIO4A05_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A10_BRATIO3A025_BRATIO4A05_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A10_BRATIO3A025_BRATIO4A05_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A10_BRATIO3A025_BRATIO4A05_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A10_BRATIO3A025_BRATIO4A05_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A10_BRATIO3A025_BRATIO4A075_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A10_BRATIO3A025_BRATIO4A075_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A10_BRATIO3A025_BRATIO4A075_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A10_BRATIO3A025_BRATIO4A075_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A10_BRATIO3A025_BRATIO4A075_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A10_BRATIO3A025_BRATIO4A10_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A10_BRATIO3A025_BRATIO4A10_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A10_BRATIO3A025_BRATIO4A10_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A10_BRATIO3A025_BRATIO4A10_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A10_BRATIO3A025_BRATIO4A10_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A10_BRATIO3A05_BRATIO4A00_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A10_BRATIO3A05_BRATIO4A00_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A10_BRATIO3A05_BRATIO4A00_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A10_BRATIO3A05_BRATIO4A00_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A10_BRATIO3A05_BRATIO4A00_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A10_BRATIO3A05_BRATIO4A025_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A10_BRATIO3A05_BRATIO4A025_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A10_BRATIO3A05_BRATIO4A025_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A10_BRATIO3A05_BRATIO4A025_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A10_BRATIO3A05_BRATIO4A025_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A10_BRATIO3A05_BRATIO4A05_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A10_BRATIO3A05_BRATIO4A05_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A10_BRATIO3A05_BRATIO4A05_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A10_BRATIO3A05_BRATIO4A05_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A10_BRATIO3A05_BRATIO4A05_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A10_BRATIO3A05_BRATIO4A075_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A10_BRATIO3A05_BRATIO4A075_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A10_BRATIO3A05_BRATIO4A075_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A10_BRATIO3A05_BRATIO4A075_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A10_BRATIO3A05_BRATIO4A075_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A10_BRATIO3A05_BRATIO4A10_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A10_BRATIO3A05_BRATIO4A10_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A10_BRATIO3A05_BRATIO4A10_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A10_BRATIO3A05_BRATIO4A10_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A10_BRATIO3A05_BRATIO4A10_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A10_BRATIO3A075_BRATIO4A00_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A10_BRATIO3A075_BRATIO4A00_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A10_BRATIO3A075_BRATIO4A00_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A10_BRATIO3A075_BRATIO4A00_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A10_BRATIO3A075_BRATIO4A00_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A10_BRATIO3A075_BRATIO4A025_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A10_BRATIO3A075_BRATIO4A025_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A10_BRATIO3A075_BRATIO4A025_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A10_BRATIO3A075_BRATIO4A025_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A10_BRATIO3A075_BRATIO4A025_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A10_BRATIO3A075_BRATIO4A05_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A10_BRATIO3A075_BRATIO4A05_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A10_BRATIO3A075_BRATIO4A05_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A10_BRATIO3A075_BRATIO4A05_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A10_BRATIO3A075_BRATIO4A05_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A10_BRATIO3A075_BRATIO4A075_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A10_BRATIO3A075_BRATIO4A075_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A10_BRATIO3A075_BRATIO4A075_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A10_BRATIO3A075_BRATIO4A075_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A10_BRATIO3A075_BRATIO4A075_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A10_BRATIO3A075_BRATIO4A10_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A10_BRATIO3A075_BRATIO4A10_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A10_BRATIO3A075_BRATIO4A10_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A10_BRATIO3A075_BRATIO4A10_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A10_BRATIO3A075_BRATIO4A10_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A10_BRATIO3A10_BRATIO4A00_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A10_BRATIO3A10_BRATIO4A00_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A10_BRATIO3A10_BRATIO4A00_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A10_BRATIO3A10_BRATIO4A00_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A10_BRATIO3A10_BRATIO4A00_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A10_BRATIO3A10_BRATIO4A025_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A10_BRATIO3A10_BRATIO4A025_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A10_BRATIO3A10_BRATIO4A025_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A10_BRATIO3A10_BRATIO4A025_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A10_BRATIO3A10_BRATIO4A025_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A10_BRATIO3A10_BRATIO4A05_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A10_BRATIO3A10_BRATIO4A05_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A10_BRATIO3A10_BRATIO4A05_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A10_BRATIO3A10_BRATIO4A05_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A10_BRATIO3A10_BRATIO4A05_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A10_BRATIO3A10_BRATIO4A075_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A10_BRATIO3A10_BRATIO4A075_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A10_BRATIO3A10_BRATIO4A075_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A10_BRATIO3A10_BRATIO4A075_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A10_BRATIO3A10_BRATIO4A075_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A10_BRATIO3A10_BRATIO4A10_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A10_BRATIO3A10_BRATIO4A10_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A10_BRATIO3A10_BRATIO4A10_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A10_BRATIO3A10_BRATIO4A10_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A10_BRATIO3A10_BRATIO4A10_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A00_BRATIO3A00_BRATIO4A00_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A00_BRATIO3A00_BRATIO4A00_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A00_BRATIO3A00_BRATIO4A00_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A00_BRATIO3A00_BRATIO4A00_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A00_BRATIO3A00_BRATIO4A00_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A00_BRATIO3A00_BRATIO4A025_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A00_BRATIO3A00_BRATIO4A025_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A00_BRATIO3A00_BRATIO4A025_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A00_BRATIO3A00_BRATIO4A025_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A00_BRATIO3A00_BRATIO4A025_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A00_BRATIO3A00_BRATIO4A05_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A00_BRATIO3A00_BRATIO4A05_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A00_BRATIO3A00_BRATIO4A05_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A00_BRATIO3A00_BRATIO4A05_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A00_BRATIO3A00_BRATIO4A05_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A00_BRATIO3A00_BRATIO4A075_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A00_BRATIO3A00_BRATIO4A075_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A00_BRATIO3A00_BRATIO4A075_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A00_BRATIO3A00_BRATIO4A075_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A00_BRATIO3A00_BRATIO4A075_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A00_BRATIO3A00_BRATIO4A10_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A00_BRATIO3A00_BRATIO4A10_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A00_BRATIO3A00_BRATIO4A10_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A00_BRATIO3A00_BRATIO4A10_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A00_BRATIO3A00_BRATIO4A10_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A00_BRATIO3A025_BRATIO4A00_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A00_BRATIO3A025_BRATIO4A00_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A00_BRATIO3A025_BRATIO4A00_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A00_BRATIO3A025_BRATIO4A00_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A00_BRATIO3A025_BRATIO4A00_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A00_BRATIO3A025_BRATIO4A025_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A00_BRATIO3A025_BRATIO4A025_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A00_BRATIO3A025_BRATIO4A025_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A00_BRATIO3A025_BRATIO4A025_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A00_BRATIO3A025_BRATIO4A025_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A00_BRATIO3A025_BRATIO4A05_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A00_BRATIO3A025_BRATIO4A05_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A00_BRATIO3A025_BRATIO4A05_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A00_BRATIO3A025_BRATIO4A05_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A00_BRATIO3A025_BRATIO4A05_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A00_BRATIO3A025_BRATIO4A075_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A00_BRATIO3A025_BRATIO4A075_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A00_BRATIO3A025_BRATIO4A075_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A00_BRATIO3A025_BRATIO4A075_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A00_BRATIO3A025_BRATIO4A075_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A00_BRATIO3A025_BRATIO4A10_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A00_BRATIO3A025_BRATIO4A10_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A00_BRATIO3A025_BRATIO4A10_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A00_BRATIO3A025_BRATIO4A10_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A00_BRATIO3A025_BRATIO4A10_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A00_BRATIO3A05_BRATIO4A00_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A00_BRATIO3A05_BRATIO4A00_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A00_BRATIO3A05_BRATIO4A00_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A00_BRATIO3A05_BRATIO4A00_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A00_BRATIO3A05_BRATIO4A00_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A00_BRATIO3A05_BRATIO4A025_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A00_BRATIO3A05_BRATIO4A025_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A00_BRATIO3A05_BRATIO4A025_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A00_BRATIO3A05_BRATIO4A025_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A00_BRATIO3A05_BRATIO4A025_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A00_BRATIO3A05_BRATIO4A05_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A00_BRATIO3A05_BRATIO4A05_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A00_BRATIO3A05_BRATIO4A05_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A00_BRATIO3A05_BRATIO4A05_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A00_BRATIO3A05_BRATIO4A05_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A00_BRATIO3A05_BRATIO4A075_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A00_BRATIO3A05_BRATIO4A075_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A00_BRATIO3A05_BRATIO4A075_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A00_BRATIO3A05_BRATIO4A075_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A00_BRATIO3A05_BRATIO4A075_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A00_BRATIO3A05_BRATIO4A10_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A00_BRATIO3A05_BRATIO4A10_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A00_BRATIO3A05_BRATIO4A10_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A00_BRATIO3A05_BRATIO4A10_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A00_BRATIO3A05_BRATIO4A10_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A00_BRATIO3A075_BRATIO4A00_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A00_BRATIO3A075_BRATIO4A00_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A00_BRATIO3A075_BRATIO4A00_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A00_BRATIO3A075_BRATIO4A00_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A00_BRATIO3A075_BRATIO4A00_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A00_BRATIO3A075_BRATIO4A025_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A00_BRATIO3A075_BRATIO4A025_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A00_BRATIO3A075_BRATIO4A025_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A00_BRATIO3A075_BRATIO4A025_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A00_BRATIO3A075_BRATIO4A025_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A00_BRATIO3A075_BRATIO4A05_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A00_BRATIO3A075_BRATIO4A05_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A00_BRATIO3A075_BRATIO4A05_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A00_BRATIO3A075_BRATIO4A05_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A00_BRATIO3A075_BRATIO4A05_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A00_BRATIO3A075_BRATIO4A075_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A00_BRATIO3A075_BRATIO4A075_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A00_BRATIO3A075_BRATIO4A075_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A00_BRATIO3A075_BRATIO4A075_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A00_BRATIO3A075_BRATIO4A075_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A00_BRATIO3A075_BRATIO4A10_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A00_BRATIO3A075_BRATIO4A10_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A00_BRATIO3A075_BRATIO4A10_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A00_BRATIO3A075_BRATIO4A10_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A00_BRATIO3A075_BRATIO4A10_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A00_BRATIO3A10_BRATIO4A00_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A00_BRATIO3A10_BRATIO4A00_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A00_BRATIO3A10_BRATIO4A00_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A00_BRATIO3A10_BRATIO4A00_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A00_BRATIO3A10_BRATIO4A00_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A00_BRATIO3A10_BRATIO4A025_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A00_BRATIO3A10_BRATIO4A025_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A00_BRATIO3A10_BRATIO4A025_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A00_BRATIO3A10_BRATIO4A025_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A00_BRATIO3A10_BRATIO4A025_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A00_BRATIO3A10_BRATIO4A05_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A00_BRATIO3A10_BRATIO4A05_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A00_BRATIO3A10_BRATIO4A05_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A00_BRATIO3A10_BRATIO4A05_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A00_BRATIO3A10_BRATIO4A05_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A00_BRATIO3A10_BRATIO4A075_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A00_BRATIO3A10_BRATIO4A075_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A00_BRATIO3A10_BRATIO4A075_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A00_BRATIO3A10_BRATIO4A075_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A00_BRATIO3A10_BRATIO4A075_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A00_BRATIO3A10_BRATIO4A10_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A00_BRATIO3A10_BRATIO4A10_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A00_BRATIO3A10_BRATIO4A10_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A00_BRATIO3A10_BRATIO4A10_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A00_BRATIO3A10_BRATIO4A10_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A025_BRATIO3A00_BRATIO4A00_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A025_BRATIO3A00_BRATIO4A00_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A025_BRATIO3A00_BRATIO4A00_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A025_BRATIO3A00_BRATIO4A00_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A025_BRATIO3A00_BRATIO4A00_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A025_BRATIO3A00_BRATIO4A025_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A025_BRATIO3A00_BRATIO4A025_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A025_BRATIO3A00_BRATIO4A025_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A025_BRATIO3A00_BRATIO4A025_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A025_BRATIO3A00_BRATIO4A025_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A025_BRATIO3A00_BRATIO4A05_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A025_BRATIO3A00_BRATIO4A05_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A025_BRATIO3A00_BRATIO4A05_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A025_BRATIO3A00_BRATIO4A05_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A025_BRATIO3A00_BRATIO4A05_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A025_BRATIO3A00_BRATIO4A075_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A025_BRATIO3A00_BRATIO4A075_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A025_BRATIO3A00_BRATIO4A075_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A025_BRATIO3A00_BRATIO4A075_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A025_BRATIO3A00_BRATIO4A075_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A025_BRATIO3A00_BRATIO4A10_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A025_BRATIO3A00_BRATIO4A10_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A025_BRATIO3A00_BRATIO4A10_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A025_BRATIO3A00_BRATIO4A10_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A025_BRATIO3A00_BRATIO4A10_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A025_BRATIO3A025_BRATIO4A00_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A025_BRATIO3A025_BRATIO4A00_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A025_BRATIO3A025_BRATIO4A00_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A025_BRATIO3A025_BRATIO4A00_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A025_BRATIO3A025_BRATIO4A00_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A025_BRATIO3A025_BRATIO4A025_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A025_BRATIO3A025_BRATIO4A025_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A025_BRATIO3A025_BRATIO4A025_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A025_BRATIO3A025_BRATIO4A025_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A025_BRATIO3A025_BRATIO4A025_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A025_BRATIO3A025_BRATIO4A05_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A025_BRATIO3A025_BRATIO4A05_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A025_BRATIO3A025_BRATIO4A05_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A025_BRATIO3A025_BRATIO4A05_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A025_BRATIO3A025_BRATIO4A05_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A025_BRATIO3A025_BRATIO4A075_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A025_BRATIO3A025_BRATIO4A075_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A025_BRATIO3A025_BRATIO4A075_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A025_BRATIO3A025_BRATIO4A075_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A025_BRATIO3A025_BRATIO4A075_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A025_BRATIO3A025_BRATIO4A10_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A025_BRATIO3A025_BRATIO4A10_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A025_BRATIO3A025_BRATIO4A10_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A025_BRATIO3A025_BRATIO4A10_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A025_BRATIO3A025_BRATIO4A10_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A025_BRATIO3A05_BRATIO4A00_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A025_BRATIO3A05_BRATIO4A00_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A025_BRATIO3A05_BRATIO4A00_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A025_BRATIO3A05_BRATIO4A00_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A025_BRATIO3A05_BRATIO4A00_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A025_BRATIO3A05_BRATIO4A025_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A025_BRATIO3A05_BRATIO4A025_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A025_BRATIO3A05_BRATIO4A025_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A025_BRATIO3A05_BRATIO4A025_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A025_BRATIO3A05_BRATIO4A025_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A025_BRATIO3A05_BRATIO4A05_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A025_BRATIO3A05_BRATIO4A05_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A025_BRATIO3A05_BRATIO4A05_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A025_BRATIO3A05_BRATIO4A05_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A025_BRATIO3A05_BRATIO4A05_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A025_BRATIO3A05_BRATIO4A075_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A025_BRATIO3A05_BRATIO4A075_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A025_BRATIO3A05_BRATIO4A075_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A025_BRATIO3A05_BRATIO4A075_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A025_BRATIO3A05_BRATIO4A075_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A025_BRATIO3A05_BRATIO4A10_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A025_BRATIO3A05_BRATIO4A10_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A025_BRATIO3A05_BRATIO4A10_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A025_BRATIO3A05_BRATIO4A10_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A025_BRATIO3A05_BRATIO4A10_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A025_BRATIO3A075_BRATIO4A00_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A025_BRATIO3A075_BRATIO4A00_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A025_BRATIO3A075_BRATIO4A00_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A025_BRATIO3A075_BRATIO4A00_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A025_BRATIO3A075_BRATIO4A00_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A025_BRATIO3A075_BRATIO4A025_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A025_BRATIO3A075_BRATIO4A025_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A025_BRATIO3A075_BRATIO4A025_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A025_BRATIO3A075_BRATIO4A025_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A025_BRATIO3A075_BRATIO4A025_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A025_BRATIO3A075_BRATIO4A05_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A025_BRATIO3A075_BRATIO4A05_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A025_BRATIO3A075_BRATIO4A05_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A025_BRATIO3A075_BRATIO4A05_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A025_BRATIO3A075_BRATIO4A05_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A025_BRATIO3A075_BRATIO4A075_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A025_BRATIO3A075_BRATIO4A075_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A025_BRATIO3A075_BRATIO4A075_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A025_BRATIO3A075_BRATIO4A075_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A025_BRATIO3A075_BRATIO4A075_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A025_BRATIO3A075_BRATIO4A10_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A025_BRATIO3A075_BRATIO4A10_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A025_BRATIO3A075_BRATIO4A10_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A025_BRATIO3A075_BRATIO4A10_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A025_BRATIO3A075_BRATIO4A10_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A025_BRATIO3A10_BRATIO4A00_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A025_BRATIO3A10_BRATIO4A00_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A025_BRATIO3A10_BRATIO4A00_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A025_BRATIO3A10_BRATIO4A00_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A025_BRATIO3A10_BRATIO4A00_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A025_BRATIO3A10_BRATIO4A025_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A025_BRATIO3A10_BRATIO4A025_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A025_BRATIO3A10_BRATIO4A025_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A025_BRATIO3A10_BRATIO4A025_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A025_BRATIO3A10_BRATIO4A025_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A025_BRATIO3A10_BRATIO4A05_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A025_BRATIO3A10_BRATIO4A05_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A025_BRATIO3A10_BRATIO4A05_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A025_BRATIO3A10_BRATIO4A05_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A025_BRATIO3A10_BRATIO4A05_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A025_BRATIO3A10_BRATIO4A075_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A025_BRATIO3A10_BRATIO4A075_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A025_BRATIO3A10_BRATIO4A075_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A025_BRATIO3A10_BRATIO4A075_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A025_BRATIO3A10_BRATIO4A075_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A025_BRATIO3A10_BRATIO4A10_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A025_BRATIO3A10_BRATIO4A10_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A025_BRATIO3A10_BRATIO4A10_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A025_BRATIO3A10_BRATIO4A10_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A025_BRATIO3A10_BRATIO4A10_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A05_BRATIO3A00_BRATIO4A00_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A05_BRATIO3A00_BRATIO4A00_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A05_BRATIO3A00_BRATIO4A00_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A05_BRATIO3A00_BRATIO4A00_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A05_BRATIO3A00_BRATIO4A00_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A05_BRATIO3A00_BRATIO4A025_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A05_BRATIO3A00_BRATIO4A025_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A05_BRATIO3A00_BRATIO4A025_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A05_BRATIO3A00_BRATIO4A025_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A05_BRATIO3A00_BRATIO4A025_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A05_BRATIO3A00_BRATIO4A05_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A05_BRATIO3A00_BRATIO4A05_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A05_BRATIO3A00_BRATIO4A05_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A05_BRATIO3A00_BRATIO4A05_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A05_BRATIO3A00_BRATIO4A05_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A05_BRATIO3A00_BRATIO4A075_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A05_BRATIO3A00_BRATIO4A075_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A05_BRATIO3A00_BRATIO4A075_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A05_BRATIO3A00_BRATIO4A075_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A05_BRATIO3A00_BRATIO4A075_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A05_BRATIO3A00_BRATIO4A10_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A05_BRATIO3A00_BRATIO4A10_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A05_BRATIO3A00_BRATIO4A10_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A05_BRATIO3A00_BRATIO4A10_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A05_BRATIO3A00_BRATIO4A10_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A05_BRATIO3A025_BRATIO4A00_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A05_BRATIO3A025_BRATIO4A00_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A05_BRATIO3A025_BRATIO4A00_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A05_BRATIO3A025_BRATIO4A00_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A05_BRATIO3A025_BRATIO4A00_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A05_BRATIO3A025_BRATIO4A025_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A05_BRATIO3A025_BRATIO4A025_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A05_BRATIO3A025_BRATIO4A025_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A05_BRATIO3A025_BRATIO4A025_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A05_BRATIO3A025_BRATIO4A025_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A05_BRATIO3A025_BRATIO4A05_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A05_BRATIO3A025_BRATIO4A05_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A05_BRATIO3A025_BRATIO4A05_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A05_BRATIO3A025_BRATIO4A05_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A05_BRATIO3A025_BRATIO4A05_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A05_BRATIO3A025_BRATIO4A075_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A05_BRATIO3A025_BRATIO4A075_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A05_BRATIO3A025_BRATIO4A075_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A05_BRATIO3A025_BRATIO4A075_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A05_BRATIO3A025_BRATIO4A075_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A05_BRATIO3A025_BRATIO4A10_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A05_BRATIO3A025_BRATIO4A10_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A05_BRATIO3A025_BRATIO4A10_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A05_BRATIO3A025_BRATIO4A10_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A05_BRATIO3A025_BRATIO4A10_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A05_BRATIO3A05_BRATIO4A00_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A05_BRATIO3A05_BRATIO4A00_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A05_BRATIO3A05_BRATIO4A00_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A05_BRATIO3A05_BRATIO4A00_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A05_BRATIO3A05_BRATIO4A00_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A05_BRATIO3A05_BRATIO4A025_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A05_BRATIO3A05_BRATIO4A025_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A05_BRATIO3A05_BRATIO4A025_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A05_BRATIO3A05_BRATIO4A025_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A05_BRATIO3A05_BRATIO4A025_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A05_BRATIO3A05_BRATIO4A05_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A05_BRATIO3A05_BRATIO4A05_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A05_BRATIO3A05_BRATIO4A05_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A05_BRATIO3A05_BRATIO4A05_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A05_BRATIO3A05_BRATIO4A05_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A05_BRATIO3A05_BRATIO4A075_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A05_BRATIO3A05_BRATIO4A075_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A05_BRATIO3A05_BRATIO4A075_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A05_BRATIO3A05_BRATIO4A075_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A05_BRATIO3A05_BRATIO4A075_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A05_BRATIO3A05_BRATIO4A10_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A05_BRATIO3A05_BRATIO4A10_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A05_BRATIO3A05_BRATIO4A10_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A05_BRATIO3A05_BRATIO4A10_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A05_BRATIO3A05_BRATIO4A10_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A05_BRATIO3A075_BRATIO4A00_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A05_BRATIO3A075_BRATIO4A00_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A05_BRATIO3A075_BRATIO4A00_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A05_BRATIO3A075_BRATIO4A00_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A05_BRATIO3A075_BRATIO4A00_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A05_BRATIO3A075_BRATIO4A025_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A05_BRATIO3A075_BRATIO4A025_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A05_BRATIO3A075_BRATIO4A025_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A05_BRATIO3A075_BRATIO4A025_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A05_BRATIO3A075_BRATIO4A025_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A05_BRATIO3A075_BRATIO4A05_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A05_BRATIO3A075_BRATIO4A05_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A05_BRATIO3A075_BRATIO4A05_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A05_BRATIO3A075_BRATIO4A05_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A05_BRATIO3A075_BRATIO4A05_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A05_BRATIO3A075_BRATIO4A075_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A05_BRATIO3A075_BRATIO4A075_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A05_BRATIO3A075_BRATIO4A075_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A05_BRATIO3A075_BRATIO4A075_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A05_BRATIO3A075_BRATIO4A075_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A05_BRATIO3A075_BRATIO4A10_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A05_BRATIO3A075_BRATIO4A10_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A05_BRATIO3A075_BRATIO4A10_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A05_BRATIO3A075_BRATIO4A10_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A05_BRATIO3A075_BRATIO4A10_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A05_BRATIO3A10_BRATIO4A00_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A05_BRATIO3A10_BRATIO4A00_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A05_BRATIO3A10_BRATIO4A00_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A05_BRATIO3A10_BRATIO4A00_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A05_BRATIO3A10_BRATIO4A00_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A05_BRATIO3A10_BRATIO4A025_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A05_BRATIO3A10_BRATIO4A025_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A05_BRATIO3A10_BRATIO4A025_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A05_BRATIO3A10_BRATIO4A025_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A05_BRATIO3A10_BRATIO4A025_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A05_BRATIO3A10_BRATIO4A05_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A05_BRATIO3A10_BRATIO4A05_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A05_BRATIO3A10_BRATIO4A05_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A05_BRATIO3A10_BRATIO4A05_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A05_BRATIO3A10_BRATIO4A05_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A05_BRATIO3A10_BRATIO4A075_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A05_BRATIO3A10_BRATIO4A075_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A05_BRATIO3A10_BRATIO4A075_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A05_BRATIO3A10_BRATIO4A075_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A05_BRATIO3A10_BRATIO4A075_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A05_BRATIO3A10_BRATIO4A10_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A05_BRATIO3A10_BRATIO4A10_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A05_BRATIO3A10_BRATIO4A10_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A05_BRATIO3A10_BRATIO4A10_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A05_BRATIO3A10_BRATIO4A10_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A075_BRATIO3A00_BRATIO4A00_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A075_BRATIO3A00_BRATIO4A00_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A075_BRATIO3A00_BRATIO4A00_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A075_BRATIO3A00_BRATIO4A00_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A075_BRATIO3A00_BRATIO4A00_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A075_BRATIO3A00_BRATIO4A025_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A075_BRATIO3A00_BRATIO4A025_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A075_BRATIO3A00_BRATIO4A025_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A075_BRATIO3A00_BRATIO4A025_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A075_BRATIO3A00_BRATIO4A025_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A075_BRATIO3A00_BRATIO4A05_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A075_BRATIO3A00_BRATIO4A05_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A075_BRATIO3A00_BRATIO4A05_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A075_BRATIO3A00_BRATIO4A05_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A075_BRATIO3A00_BRATIO4A05_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A075_BRATIO3A00_BRATIO4A075_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A075_BRATIO3A00_BRATIO4A075_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A075_BRATIO3A00_BRATIO4A075_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A075_BRATIO3A00_BRATIO4A075_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A075_BRATIO3A00_BRATIO4A075_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A075_BRATIO3A00_BRATIO4A10_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A075_BRATIO3A00_BRATIO4A10_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A075_BRATIO3A00_BRATIO4A10_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A075_BRATIO3A00_BRATIO4A10_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A075_BRATIO3A00_BRATIO4A10_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A075_BRATIO3A025_BRATIO4A00_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A075_BRATIO3A025_BRATIO4A00_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A075_BRATIO3A025_BRATIO4A00_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A075_BRATIO3A025_BRATIO4A00_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A075_BRATIO3A025_BRATIO4A00_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A075_BRATIO3A025_BRATIO4A025_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A075_BRATIO3A025_BRATIO4A025_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A075_BRATIO3A025_BRATIO4A025_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A075_BRATIO3A025_BRATIO4A025_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A075_BRATIO3A025_BRATIO4A025_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A075_BRATIO3A025_BRATIO4A05_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A075_BRATIO3A025_BRATIO4A05_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A075_BRATIO3A025_BRATIO4A05_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A075_BRATIO3A025_BRATIO4A05_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A075_BRATIO3A025_BRATIO4A05_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A075_BRATIO3A025_BRATIO4A075_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A075_BRATIO3A025_BRATIO4A075_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A075_BRATIO3A025_BRATIO4A075_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A075_BRATIO3A025_BRATIO4A075_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A075_BRATIO3A025_BRATIO4A075_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A075_BRATIO3A025_BRATIO4A10_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A075_BRATIO3A025_BRATIO4A10_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A075_BRATIO3A025_BRATIO4A10_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A075_BRATIO3A025_BRATIO4A10_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A075_BRATIO3A025_BRATIO4A10_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A075_BRATIO3A05_BRATIO4A00_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A075_BRATIO3A05_BRATIO4A00_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A075_BRATIO3A05_BRATIO4A00_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A075_BRATIO3A05_BRATIO4A00_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A075_BRATIO3A05_BRATIO4A00_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A075_BRATIO3A05_BRATIO4A025_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A075_BRATIO3A05_BRATIO4A025_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A075_BRATIO3A05_BRATIO4A025_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A075_BRATIO3A05_BRATIO4A025_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A075_BRATIO3A05_BRATIO4A025_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A075_BRATIO3A05_BRATIO4A05_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A075_BRATIO3A05_BRATIO4A05_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A075_BRATIO3A05_BRATIO4A05_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A075_BRATIO3A05_BRATIO4A05_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A075_BRATIO3A05_BRATIO4A05_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A075_BRATIO3A05_BRATIO4A075_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A075_BRATIO3A05_BRATIO4A075_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A075_BRATIO3A05_BRATIO4A075_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A075_BRATIO3A05_BRATIO4A075_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A075_BRATIO3A05_BRATIO4A075_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A075_BRATIO3A05_BRATIO4A10_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A075_BRATIO3A05_BRATIO4A10_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A075_BRATIO3A05_BRATIO4A10_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A075_BRATIO3A05_BRATIO4A10_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A075_BRATIO3A05_BRATIO4A10_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A075_BRATIO3A075_BRATIO4A00_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A075_BRATIO3A075_BRATIO4A00_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A075_BRATIO3A075_BRATIO4A00_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A075_BRATIO3A075_BRATIO4A00_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A075_BRATIO3A075_BRATIO4A00_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A075_BRATIO3A075_BRATIO4A025_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A075_BRATIO3A075_BRATIO4A025_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A075_BRATIO3A075_BRATIO4A025_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A075_BRATIO3A075_BRATIO4A025_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A075_BRATIO3A075_BRATIO4A025_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A075_BRATIO3A075_BRATIO4A05_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A075_BRATIO3A075_BRATIO4A05_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A075_BRATIO3A075_BRATIO4A05_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A075_BRATIO3A075_BRATIO4A05_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A075_BRATIO3A075_BRATIO4A05_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A075_BRATIO3A075_BRATIO4A075_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A075_BRATIO3A075_BRATIO4A075_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A075_BRATIO3A075_BRATIO4A075_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A075_BRATIO3A075_BRATIO4A075_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A075_BRATIO3A075_BRATIO4A075_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A075_BRATIO3A075_BRATIO4A10_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A075_BRATIO3A075_BRATIO4A10_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A075_BRATIO3A075_BRATIO4A10_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A075_BRATIO3A075_BRATIO4A10_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A075_BRATIO3A075_BRATIO4A10_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A075_BRATIO3A10_BRATIO4A00_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A075_BRATIO3A10_BRATIO4A00_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A075_BRATIO3A10_BRATIO4A00_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A075_BRATIO3A10_BRATIO4A00_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A075_BRATIO3A10_BRATIO4A00_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A075_BRATIO3A10_BRATIO4A025_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A075_BRATIO3A10_BRATIO4A025_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A075_BRATIO3A10_BRATIO4A025_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A075_BRATIO3A10_BRATIO4A025_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A075_BRATIO3A10_BRATIO4A025_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A075_BRATIO3A10_BRATIO4A05_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A075_BRATIO3A10_BRATIO4A05_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A075_BRATIO3A10_BRATIO4A05_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A075_BRATIO3A10_BRATIO4A05_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A075_BRATIO3A10_BRATIO4A05_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A075_BRATIO3A10_BRATIO4A075_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A075_BRATIO3A10_BRATIO4A075_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A075_BRATIO3A10_BRATIO4A075_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A075_BRATIO3A10_BRATIO4A075_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A075_BRATIO3A10_BRATIO4A075_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A075_BRATIO3A10_BRATIO4A10_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A075_BRATIO3A10_BRATIO4A10_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A075_BRATIO3A10_BRATIO4A10_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A075_BRATIO3A10_BRATIO4A10_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A075_BRATIO3A10_BRATIO4A10_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A10_BRATIO3A00_BRATIO4A00_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A10_BRATIO3A00_BRATIO4A00_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A10_BRATIO3A00_BRATIO4A00_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A10_BRATIO3A00_BRATIO4A00_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A10_BRATIO3A00_BRATIO4A00_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A10_BRATIO3A00_BRATIO4A025_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A10_BRATIO3A00_BRATIO4A025_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A10_BRATIO3A00_BRATIO4A025_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A10_BRATIO3A00_BRATIO4A025_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A10_BRATIO3A00_BRATIO4A025_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A10_BRATIO3A00_BRATIO4A05_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A10_BRATIO3A00_BRATIO4A05_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A10_BRATIO3A00_BRATIO4A05_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A10_BRATIO3A00_BRATIO4A05_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A10_BRATIO3A00_BRATIO4A05_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A10_BRATIO3A00_BRATIO4A075_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A10_BRATIO3A00_BRATIO4A075_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A10_BRATIO3A00_BRATIO4A075_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A10_BRATIO3A00_BRATIO4A075_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A10_BRATIO3A00_BRATIO4A075_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A10_BRATIO3A00_BRATIO4A10_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A10_BRATIO3A00_BRATIO4A10_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A10_BRATIO3A00_BRATIO4A10_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A10_BRATIO3A00_BRATIO4A10_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A10_BRATIO3A00_BRATIO4A10_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A10_BRATIO3A025_BRATIO4A00_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A10_BRATIO3A025_BRATIO4A00_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A10_BRATIO3A025_BRATIO4A00_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A10_BRATIO3A025_BRATIO4A00_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A10_BRATIO3A025_BRATIO4A00_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A10_BRATIO3A025_BRATIO4A025_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A10_BRATIO3A025_BRATIO4A025_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A10_BRATIO3A025_BRATIO4A025_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A10_BRATIO3A025_BRATIO4A025_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A10_BRATIO3A025_BRATIO4A025_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A10_BRATIO3A025_BRATIO4A05_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A10_BRATIO3A025_BRATIO4A05_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A10_BRATIO3A025_BRATIO4A05_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A10_BRATIO3A025_BRATIO4A05_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A10_BRATIO3A025_BRATIO4A05_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A10_BRATIO3A025_BRATIO4A075_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A10_BRATIO3A025_BRATIO4A075_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A10_BRATIO3A025_BRATIO4A075_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A10_BRATIO3A025_BRATIO4A075_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A10_BRATIO3A025_BRATIO4A075_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A10_BRATIO3A025_BRATIO4A10_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A10_BRATIO3A025_BRATIO4A10_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A10_BRATIO3A025_BRATIO4A10_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A10_BRATIO3A025_BRATIO4A10_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A10_BRATIO3A025_BRATIO4A10_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A10_BRATIO3A05_BRATIO4A00_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A10_BRATIO3A05_BRATIO4A00_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A10_BRATIO3A05_BRATIO4A00_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A10_BRATIO3A05_BRATIO4A00_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A10_BRATIO3A05_BRATIO4A00_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A10_BRATIO3A05_BRATIO4A025_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A10_BRATIO3A05_BRATIO4A025_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A10_BRATIO3A05_BRATIO4A025_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A10_BRATIO3A05_BRATIO4A025_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A10_BRATIO3A05_BRATIO4A025_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A10_BRATIO3A05_BRATIO4A05_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A10_BRATIO3A05_BRATIO4A05_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A10_BRATIO3A05_BRATIO4A05_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A10_BRATIO3A05_BRATIO4A05_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A10_BRATIO3A05_BRATIO4A05_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A10_BRATIO3A05_BRATIO4A075_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A10_BRATIO3A05_BRATIO4A075_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A10_BRATIO3A05_BRATIO4A075_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A10_BRATIO3A05_BRATIO4A075_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A10_BRATIO3A05_BRATIO4A075_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A10_BRATIO3A05_BRATIO4A10_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A10_BRATIO3A05_BRATIO4A10_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A10_BRATIO3A05_BRATIO4A10_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A10_BRATIO3A05_BRATIO4A10_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A10_BRATIO3A05_BRATIO4A10_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A10_BRATIO3A075_BRATIO4A00_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A10_BRATIO3A075_BRATIO4A00_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A10_BRATIO3A075_BRATIO4A00_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A10_BRATIO3A075_BRATIO4A00_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A10_BRATIO3A075_BRATIO4A00_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A10_BRATIO3A075_BRATIO4A025_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A10_BRATIO3A075_BRATIO4A025_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A10_BRATIO3A075_BRATIO4A025_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A10_BRATIO3A075_BRATIO4A025_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A10_BRATIO3A075_BRATIO4A025_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A10_BRATIO3A075_BRATIO4A05_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A10_BRATIO3A075_BRATIO4A05_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A10_BRATIO3A075_BRATIO4A05_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A10_BRATIO3A075_BRATIO4A05_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A10_BRATIO3A075_BRATIO4A05_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A10_BRATIO3A075_BRATIO4A075_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A10_BRATIO3A075_BRATIO4A075_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A10_BRATIO3A075_BRATIO4A075_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A10_BRATIO3A075_BRATIO4A075_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A10_BRATIO3A075_BRATIO4A075_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A10_BRATIO3A075_BRATIO4A10_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A10_BRATIO3A075_BRATIO4A10_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A10_BRATIO3A075_BRATIO4A10_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A10_BRATIO3A075_BRATIO4A10_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A10_BRATIO3A075_BRATIO4A10_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A10_BRATIO3A10_BRATIO4A00_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A10_BRATIO3A10_BRATIO4A00_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A10_BRATIO3A10_BRATIO4A00_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A10_BRATIO3A10_BRATIO4A00_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A10_BRATIO3A10_BRATIO4A00_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A10_BRATIO3A10_BRATIO4A025_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A10_BRATIO3A10_BRATIO4A025_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A10_BRATIO3A10_BRATIO4A025_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A10_BRATIO3A10_BRATIO4A025_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A10_BRATIO3A10_BRATIO4A025_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A10_BRATIO3A10_BRATIO4A05_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A10_BRATIO3A10_BRATIO4A05_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A10_BRATIO3A10_BRATIO4A05_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A10_BRATIO3A10_BRATIO4A05_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A10_BRATIO3A10_BRATIO4A05_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A10_BRATIO3A10_BRATIO4A075_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A10_BRATIO3A10_BRATIO4A075_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A10_BRATIO3A10_BRATIO4A075_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A10_BRATIO3A10_BRATIO4A075_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A10_BRATIO3A10_BRATIO4A075_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A10_BRATIO3A10_BRATIO4A10_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A10_BRATIO3A10_BRATIO4A10_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A10_BRATIO3A10_BRATIO4A10_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A10_BRATIO3A10_BRATIO4A10_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A10_BRATIO3A10_BRATIO4A10_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A00_BRATIO3A00_BRATIO4A00_BRATIO5B00,0,0,0,1,0,0,1,0,1,1,3
_BRATIO1A10_BRATIO2A00_BRATIO3A00_BRATIO4A00_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A00_BRATIO3A00_BRATIO4A00_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A00_BRATIO3A00_BRATIO4A00_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A00_BRATIO3A00_BRATIO4A00_BRATIO5B10,0,0,0,1,0,0,1,0,1,1,3
_BRATIO1A10_BRATIO2A00_BRATIO3A00_BRATIO4A025_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A00_BRATIO3A00_BRATIO4A025_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A00_BRATIO3A00_BRATIO4A025_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A00_BRATIO3A00_BRATIO4A025_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A00_BRATIO3A00_BRATIO4A025_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A00_BRATIO3A00_BRATIO4A05_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A00_BRATIO3A00_BRATIO4A05_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A00_BRATIO3A00_BRATIO4A05_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A00_BRATIO3A00_BRATIO4A05_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A00_BRATIO3A00_BRATIO4A05_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A00_BRATIO3A00_BRATIO4A075_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A00_BRATIO3A00_BRATIO4A075_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A00_BRATIO3A00_BRATIO4A075_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A00_BRATIO3A00_BRATIO4A075_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A00_BRATIO3A00_BRATIO4A075_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A00_BRATIO3A00_BRATIO4A10_BRATIO5B00,0,0,0,1,0,0,1,0,1,1,3
_BRATIO1A10_BRATIO2A00_BRATIO3A00_BRATIO4A10_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A00_BRATIO3A00_BRATIO4A10_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A00_BRATIO3A00_BRATIO4A10_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A00_BRATIO3A00_BRATIO4A10_BRATIO5B10,0,0,0,1,0,0,1,0,1,1,3
_BRATIO1A10_BRATIO2A00_BRATIO3A025_BRATIO4A00_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A00_BRATIO3A025_BRATIO4A00_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A00_BRATIO3A025_BRATIO4A00_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A00_BRATIO3A025_BRATIO4A00_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A00_BRATIO3A025_BRATIO4A00_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A00_BRATIO3A025_BRATIO4A025_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A00_BRATIO3A025_BRATIO4A025_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A00_BRATIO3A025_BRATIO4A025_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A00_BRATIO3A025_BRATIO4A025_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A00_BRATIO3A025_BRATIO4A025_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A00_BRATIO3A025_BRATIO4A05_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A00_BRATIO3A025_BRATIO4A05_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A00_BRATIO3A025_BRATIO4A05_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A00_BRATIO3A025_BRATIO4A05_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A00_BRATIO3A025_BRATIO4A05_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A00_BRATIO3A025_BRATIO4A075_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A00_BRATIO3A025_BRATIO4A075_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A00_BRATIO3A025_BRATIO4A075_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A00_BRATIO3A025_BRATIO4A075_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A00_BRATIO3A025_BRATIO4A075_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A00_BRATIO3A025_BRATIO4A10_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A00_BRATIO3A025_BRATIO4A10_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A00_BRATIO3A025_BRATIO4A10_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A00_BRATIO3A025_BRATIO4A10_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A00_BRATIO3A025_BRATIO4A10_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A00_BRATIO3A05_BRATIO4A00_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A00_BRATIO3A05_BRATIO4A00_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A00_BRATIO3A05_BRATIO4A00_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A00_BRATIO3A05_BRATIO4A00_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A00_BRATIO3A05_BRATIO4A00_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A00_BRATIO3A05_BRATIO4A025_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A00_BRATIO3A05_BRATIO4A025_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A00_BRATIO3A05_BRATIO4A025_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A00_BRATIO3A05_BRATIO4A025_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A00_BRATIO3A05_BRATIO4A025_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A00_BRATIO3A05_BRATIO4A05_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A00_BRATIO3A05_BRATIO4A05_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A00_BRATIO3A05_BRATIO4A05_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A00_BRATIO3A05_BRATIO4A05_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A00_BRATIO3A05_BRATIO4A05_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A00_BRATIO3A05_BRATIO4A075_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A00_BRATIO3A05_BRATIO4A075_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A00_BRATIO3A05_BRATIO4A075_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A00_BRATIO3A05_BRATIO4A075_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A00_BRATIO3A05_BRATIO4A075_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A00_BRATIO3A05_BRATIO4A10_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A00_BRATIO3A05_BRATIO4A10_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A00_BRATIO3A05_BRATIO4A10_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A00_BRATIO3A05_BRATIO4A10_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A00_BRATIO3A05_BRATIO4A10_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A00_BRATIO3A075_BRATIO4A00_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A00_BRATIO3A075_BRATIO4A00_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A00_BRATIO3A075_BRATIO4A00_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A00_BRATIO3A075_BRATIO4A00_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A00_BRATIO3A075_BRATIO4A00_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A00_BRATIO3A075_BRATIO4A025_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A00_BRATIO3A075_BRATIO4A025_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A00_BRATIO3A075_BRATIO4A025_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A00_BRATIO3A075_BRATIO4A025_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A00_BRATIO3A075_BRATIO4A025_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A00_BRATIO3A075_BRATIO4A05_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A00_BRATIO3A075_BRATIO4A05_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A00_BRATIO3A075_BRATIO4A05_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A00_BRATIO3A075_BRATIO4A05_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A00_BRATIO3A075_BRATIO4A05_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A00_BRATIO3A075_BRATIO4A075_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A00_BRATIO3A075_BRATIO4A075_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A00_BRATIO3A075_BRATIO4A075_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A00_BRATIO3A075_BRATIO4A075_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A00_BRATIO3A075_BRATIO4A075_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A00_BRATIO3A075_BRATIO4A10_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A00_BRATIO3A075_BRATIO4A10_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A00_BRATIO3A075_BRATIO4A10_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A00_BRATIO3A075_BRATIO4A10_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A00_BRATIO3A075_BRATIO4A10_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A00_BRATIO3A10_BRATIO4A00_BRATIO5B00,0,0,0,1,0,0,1,0,1,1,3
_BRATIO1A10_BRATIO2A00_BRATIO3A10_BRATIO4A00_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A00_BRATIO3A10_BRATIO4A00_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A00_BRATIO3A10_BRATIO4A00_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A00_BRATIO3A10_BRATIO4A00_BRATIO5B10,0,0,0,1,0,0,1,0,1,1,3
_BRATIO1A10_BRATIO2A00_BRATIO3A10_BRATIO4A025_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A00_BRATIO3A10_BRATIO4A025_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A00_BRATIO3A10_BRATIO4A025_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A00_BRATIO3A10_BRATIO4A025_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A00_BRATIO3A10_BRATIO4A025_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A00_BRATIO3A10_BRATIO4A05_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A00_BRATIO3A10_BRATIO4A05_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A00_BRATIO3A10_BRATIO4A05_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A00_BRATIO3A10_BRATIO4A05_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A00_BRATIO3A10_BRATIO4A05_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A00_BRATIO3A10_BRATIO4A075_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A00_BRATIO3A10_BRATIO4A075_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A00_BRATIO3A10_BRATIO4A075_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A00_BRATIO3A10_BRATIO4A075_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A00_BRATIO3A10_BRATIO4A075_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A00_BRATIO3A10_BRATIO4A10_BRATIO5B00,0,0,0,1,0,0,1,0,1,1,3
_BRATIO1A10_BRATIO2A00_BRATIO3A10_BRATIO4A10_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A00_BRATIO3A10_BRATIO4A10_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A00_BRATIO3A10_BRATIO4A10_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A00_BRATIO3A10_BRATIO4A10_BRATIO5B10,0,0,0,1,0,0,1,0,1,1,3
_BRATIO1A10_BRATIO2A025_BRATIO3A00_BRATIO4A00_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A025_BRATIO3A00_BRATIO4A00_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A025_BRATIO3A00_BRATIO4A00_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A025_BRATIO3A00_BRATIO4A00_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A025_BRATIO3A00_BRATIO4A00_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A025_BRATIO3A00_BRATIO4A025_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A025_BRATIO3A00_BRATIO4A025_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A025_BRATIO3A00_BRATIO4A025_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A025_BRATIO3A00_BRATIO4A025_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A025_BRATIO3A00_BRATIO4A025_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A025_BRATIO3A00_BRATIO4A05_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A025_BRATIO3A00_BRATIO4A05_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A025_BRATIO3A00_BRATIO4A05_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A025_BRATIO3A00_BRATIO4A05_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A025_BRATIO3A00_BRATIO4A05_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A025_BRATIO3A00_BRATIO4A075_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A025_BRATIO3A00_BRATIO4A075_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A025_BRATIO3A00_BRATIO4A075_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A025_BRATIO3A00_BRATIO4A075_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A025_BRATIO3A00_BRATIO4A075_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A025_BRATIO3A00_BRATIO4A10_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A025_BRATIO3A00_BRATIO4A10_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A025_BRATIO3A00_BRATIO4A10_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A025_BRATIO3A00_BRATIO4A10_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A025_BRATIO3A00_BRATIO4A10_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A025_BRATIO3A025_BRATIO4A00_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A025_BRATIO3A025_BRATIO4A00_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A025_BRATIO3A025_BRATIO4A00_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A025_BRATIO3A025_BRATIO4A00_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A025_BRATIO3A025_BRATIO4A00_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A025_BRATIO3A025_BRATIO4A025_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A025_BRATIO3A025_BRATIO4A025_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A025_BRATIO3A025_BRATIO4A025_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A025_BRATIO3A025_BRATIO4A025_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A025_BRATIO3A025_BRATIO4A025_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A025_BRATIO3A025_BRATIO4A05_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A025_BRATIO3A025_BRATIO4A05_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A025_BRATIO3A025_BRATIO4A05_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A025_BRATIO3A025_BRATIO4A05_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A025_BRATIO3A025_BRATIO4A05_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A025_BRATIO3A025_BRATIO4A075_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A025_BRATIO3A025_BRATIO4A075_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A025_BRATIO3A025_BRATIO4A075_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A025_BRATIO3A025_BRATIO4A075_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A025_BRATIO3A025_BRATIO4A075_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A025_BRATIO3A025_BRATIO4A10_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A025_BRATIO3A025_BRATIO4A10_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A025_BRATIO3A025_BRATIO4A10_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A025_BRATIO3A025_BRATIO4A10_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A025_BRATIO3A025_BRATIO4A10_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A025_BRATIO3A05_BRATIO4A00_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A025_BRATIO3A05_BRATIO4A00_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A025_BRATIO3A05_BRATIO4A00_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A025_BRATIO3A05_BRATIO4A00_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A025_BRATIO3A05_BRATIO4A00_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A025_BRATIO3A05_BRATIO4A025_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A025_BRATIO3A05_BRATIO4A025_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A025_BRATIO3A05_BRATIO4A025_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A025_BRATIO3A05_BRATIO4A025_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A025_BRATIO3A05_BRATIO4A025_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A025_BRATIO3A05_BRATIO4A05_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A025_BRATIO3A05_BRATIO4A05_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A025_BRATIO3A05_BRATIO4A05_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A025_BRATIO3A05_BRATIO4A05_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A025_BRATIO3A05_BRATIO4A05_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A025_BRATIO3A05_BRATIO4A075_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A025_BRATIO3A05_BRATIO4A075_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A025_BRATIO3A05_BRATIO4A075_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A025_BRATIO3A05_BRATIO4A075_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A025_BRATIO3A05_BRATIO4A075_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A025_BRATIO3A05_BRATIO4A10_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A025_BRATIO3A05_BRATIO4A10_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A025_BRATIO3A05_BRATIO4A10_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A025_BRATIO3A05_BRATIO4A10_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A025_BRATIO3A05_BRATIO4A10_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A025_BRATIO3A075_BRATIO4A00_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A025_BRATIO3A075_BRATIO4A00_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A025_BRATIO3A075_BRATIO4A00_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A025_BRATIO3A075_BRATIO4A00_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A025_BRATIO3A075_BRATIO4A00_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A025_BRATIO3A075_BRATIO4A025_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A025_BRATIO3A075_BRATIO4A025_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A025_BRATIO3A075_BRATIO4A025_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A025_BRATIO3A075_BRATIO4A025_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A025_BRATIO3A075_BRATIO4A025_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A025_BRATIO3A075_BRATIO4A05_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A025_BRATIO3A075_BRATIO4A05_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A025_BRATIO3A075_BRATIO4A05_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A025_BRATIO3A075_BRATIO4A05_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A025_BRATIO3A075_BRATIO4A05_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A025_BRATIO3A075_BRATIO4A075_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A025_BRATIO3A075_BRATIO4A075_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A025_BRATIO3A075_BRATIO4A075_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A025_BRATIO3A075_BRATIO4A075_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A025_BRATIO3A075_BRATIO4A075_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A025_BRATIO3A075_BRATIO4A10_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A025_BRATIO3A075_BRATIO4A10_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A025_BRATIO3A075_BRATIO4A10_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A025_BRATIO3A075_BRATIO4A10_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A025_BRATIO3A075_BRATIO4A10_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A025_BRATIO3A10_BRATIO4A00_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A025_BRATIO3A10_BRATIO4A00_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A025_BRATIO3A10_BRATIO4A00_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A025_BRATIO3A10_BRATIO4A00_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A025_BRATIO3A10_BRATIO4A00_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A025_BRATIO3A10_BRATIO4A025_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A025_BRATIO3A10_BRATIO4A025_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A025_BRATIO3A10_BRATIO4A025_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A025_BRATIO3A10_BRATIO4A025_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A025_BRATIO3A10_BRATIO4A025_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A025_BRATIO3A10_BRATIO4A05_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A025_BRATIO3A10_BRATIO4A05_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A025_BRATIO3A10_BRATIO4A05_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A025_BRATIO3A10_BRATIO4A05_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A025_BRATIO3A10_BRATIO4A05_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A025_BRATIO3A10_BRATIO4A075_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A025_BRATIO3A10_BRATIO4A075_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A025_BRATIO3A10_BRATIO4A075_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A025_BRATIO3A10_BRATIO4A075_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A025_BRATIO3A10_BRATIO4A075_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A025_BRATIO3A10_BRATIO4A10_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A025_BRATIO3A10_BRATIO4A10_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A025_BRATIO3A10_BRATIO4A10_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A025_BRATIO3A10_BRATIO4A10_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A025_BRATIO3A10_BRATIO4A10_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A05_BRATIO3A00_BRATIO4A00_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A05_BRATIO3A00_BRATIO4A00_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A05_BRATIO3A00_BRATIO4A00_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A05_BRATIO3A00_BRATIO4A00_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A05_BRATIO3A00_BRATIO4A00_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A05_BRATIO3A00_BRATIO4A025_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A05_BRATIO3A00_BRATIO4A025_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A05_BRATIO3A00_BRATIO4A025_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A05_BRATIO3A00_BRATIO4A025_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A05_BRATIO3A00_BRATIO4A025_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A05_BRATIO3A00_BRATIO4A05_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A05_BRATIO3A00_BRATIO4A05_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A05_BRATIO3A00_BRATIO4A05_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A05_BRATIO3A00_BRATIO4A05_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A05_BRATIO3A00_BRATIO4A05_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A05_BRATIO3A00_BRATIO4A075_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A05_BRATIO3A00_BRATIO4A075_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A05_BRATIO3A00_BRATIO4A075_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A05_BRATIO3A00_BRATIO4A075_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A05_BRATIO3A00_BRATIO4A075_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A05_BRATIO3A00_BRATIO4A10_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A05_BRATIO3A00_BRATIO4A10_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A05_BRATIO3A00_BRATIO4A10_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A05_BRATIO3A00_BRATIO4A10_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A05_BRATIO3A00_BRATIO4A10_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A05_BRATIO3A025_BRATIO4A00_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A05_BRATIO3A025_BRATIO4A00_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A05_BRATIO3A025_BRATIO4A00_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A05_BRATIO3A025_BRATIO4A00_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A05_BRATIO3A025_BRATIO4A00_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A05_BRATIO3A025_BRATIO4A025_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A05_BRATIO3A025_BRATIO4A025_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A05_BRATIO3A025_BRATIO4A025_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A05_BRATIO3A025_BRATIO4A025_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A05_BRATIO3A025_BRATIO4A025_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A05_BRATIO3A025_BRATIO4A05_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A05_BRATIO3A025_BRATIO4A05_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A05_BRATIO3A025_BRATIO4A05_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A05_BRATIO3A025_BRATIO4A05_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A05_BRATIO3A025_BRATIO4A05_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A05_BRATIO3A025_BRATIO4A075_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A05_BRATIO3A025_BRATIO4A075_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A05_BRATIO3A025_BRATIO4A075_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A05_BRATIO3A025_BRATIO4A075_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A05_BRATIO3A025_BRATIO4A075_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A05_BRATIO3A025_BRATIO4A10_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A05_BRATIO3A025_BRATIO4A10_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A05_BRATIO3A025_BRATIO4A10_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A05_BRATIO3A025_BRATIO4A10_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A05_BRATIO3A025_BRATIO4A10_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A05_BRATIO3A05_BRATIO4A00_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A05_BRATIO3A05_BRATIO4A00_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A05_BRATIO3A05_BRATIO4A00_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A05_BRATIO3A05_BRATIO4A00_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A05_BRATIO3A05_BRATIO4A00_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A05_BRATIO3A05_BRATIO4A025_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A05_BRATIO3A05_BRATIO4A025_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A05_BRATIO3A05_BRATIO4A025_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A05_BRATIO3A05_BRATIO4A025_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A05_BRATIO3A05_BRATIO4A025_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A05_BRATIO3A05_BRATIO4A05_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A05_BRATIO3A05_BRATIO4A05_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A05_BRATIO3A05_BRATIO4A05_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A05_BRATIO3A05_BRATIO4A05_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A05_BRATIO3A05_BRATIO4A05_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A05_BRATIO3A05_BRATIO4A075_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A05_BRATIO3A05_BRATIO4A075_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A05_BRATIO3A05_BRATIO4A075_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A05_BRATIO3A05_BRATIO4A075_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A05_BRATIO3A05_BRATIO4A075_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A05_BRATIO3A05_BRATIO4A10_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A05_BRATIO3A05_BRATIO4A10_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A05_BRATIO3A05_BRATIO4A10_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A05_BRATIO3A05_BRATIO4A10_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A05_BRATIO3A05_BRATIO4A10_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A05_BRATIO3A075_BRATIO4A00_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A05_BRATIO3A075_BRATIO4A00_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A05_BRATIO3A075_BRATIO4A00_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A05_BRATIO3A075_BRATIO4A00_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A05_BRATIO3A075_BRATIO4A00_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A05_BRATIO3A075_BRATIO4A025_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A05_BRATIO3A075_BRATIO4A025_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A05_BRATIO3A075_BRATIO4A025_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A05_BRATIO3A075_BRATIO4A025_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A05_BRATIO3A075_BRATIO4A025_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A05_BRATIO3A075_BRATIO4A05_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A05_BRATIO3A075_BRATIO4A05_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A05_BRATIO3A075_BRATIO4A05_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A05_BRATIO3A075_BRATIO4A05_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A05_BRATIO3A075_BRATIO4A05_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A05_BRATIO3A075_BRATIO4A075_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A05_BRATIO3A075_BRATIO4A075_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A05_BRATIO3A075_BRATIO4A075_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A05_BRATIO3A075_BRATIO4A075_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A05_BRATIO3A075_BRATIO4A075_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A05_BRATIO3A075_BRATIO4A10_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A05_BRATIO3A075_BRATIO4A10_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A05_BRATIO3A075_BRATIO4A10_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A05_BRATIO3A075_BRATIO4A10_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A05_BRATIO3A075_BRATIO4A10_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A05_BRATIO3A10_BRATIO4A00_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A05_BRATIO3A10_BRATIO4A00_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A05_BRATIO3A10_BRATIO4A00_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A05_BRATIO3A10_BRATIO4A00_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A05_BRATIO3A10_BRATIO4A00_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A05_BRATIO3A10_BRATIO4A025_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A05_BRATIO3A10_BRATIO4A025_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A05_BRATIO3A10_BRATIO4A025_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A05_BRATIO3A10_BRATIO4A025_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A05_BRATIO3A10_BRATIO4A025_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A05_BRATIO3A10_BRATIO4A05_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A05_BRATIO3A10_BRATIO4A05_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A05_BRATIO3A10_BRATIO4A05_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A05_BRATIO3A10_BRATIO4A05_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A05_BRATIO3A10_BRATIO4A05_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A05_BRATIO3A10_BRATIO4A075_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A05_BRATIO3A10_BRATIO4A075_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A05_BRATIO3A10_BRATIO4A075_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A05_BRATIO3A10_BRATIO4A075_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A05_BRATIO3A10_BRATIO4A075_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A05_BRATIO3A10_BRATIO4A10_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A05_BRATIO3A10_BRATIO4A10_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A05_BRATIO3A10_BRATIO4A10_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A05_BRATIO3A10_BRATIO4A10_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A05_BRATIO3A10_BRATIO4A10_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A075_BRATIO3A00_BRATIO4A00_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A075_BRATIO3A00_BRATIO4A00_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A075_BRATIO3A00_BRATIO4A00_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A075_BRATIO3A00_BRATIO4A00_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A075_BRATIO3A00_BRATIO4A00_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A075_BRATIO3A00_BRATIO4A025_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A075_BRATIO3A00_BRATIO4A025_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A075_BRATIO3A00_BRATIO4A025_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A075_BRATIO3A00_BRATIO4A025_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A075_BRATIO3A00_BRATIO4A025_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A075_BRATIO3A00_BRATIO4A05_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A075_BRATIO3A00_BRATIO4A05_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A075_BRATIO3A00_BRATIO4A05_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A075_BRATIO3A00_BRATIO4A05_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A075_BRATIO3A00_BRATIO4A05_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A075_BRATIO3A00_BRATIO4A075_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A075_BRATIO3A00_BRATIO4A075_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A075_BRATIO3A00_BRATIO4A075_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A075_BRATIO3A00_BRATIO4A075_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A075_BRATIO3A00_BRATIO4A075_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A075_BRATIO3A00_BRATIO4A10_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A075_BRATIO3A00_BRATIO4A10_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A075_BRATIO3A00_BRATIO4A10_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A075_BRATIO3A00_BRATIO4A10_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A075_BRATIO3A00_BRATIO4A10_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A075_BRATIO3A025_BRATIO4A00_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A075_BRATIO3A025_BRATIO4A00_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A075_BRATIO3A025_BRATIO4A00_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A075_BRATIO3A025_BRATIO4A00_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A075_BRATIO3A025_BRATIO4A00_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A075_BRATIO3A025_BRATIO4A025_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A075_BRATIO3A025_BRATIO4A025_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A075_BRATIO3A025_BRATIO4A025_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A075_BRATIO3A025_BRATIO4A025_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A075_BRATIO3A025_BRATIO4A025_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A075_BRATIO3A025_BRATIO4A05_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A075_BRATIO3A025_BRATIO4A05_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A075_BRATIO3A025_BRATIO4A05_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A075_BRATIO3A025_BRATIO4A05_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A075_BRATIO3A025_BRATIO4A05_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A075_BRATIO3A025_BRATIO4A075_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A075_BRATIO3A025_BRATIO4A075_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A075_BRATIO3A025_BRATIO4A075_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A075_BRATIO3A025_BRATIO4A075_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A075_BRATIO3A025_BRATIO4A075_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A075_BRATIO3A025_BRATIO4A10_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A075_BRATIO3A025_BRATIO4A10_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A075_BRATIO3A025_BRATIO4A10_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A075_BRATIO3A025_BRATIO4A10_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A075_BRATIO3A025_BRATIO4A10_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A075_BRATIO3A05_BRATIO4A00_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A075_BRATIO3A05_BRATIO4A00_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A075_BRATIO3A05_BRATIO4A00_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A075_BRATIO3A05_BRATIO4A00_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A075_BRATIO3A05_BRATIO4A00_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A075_BRATIO3A05_BRATIO4A025_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A075_BRATIO3A05_BRATIO4A025_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A075_BRATIO3A05_BRATIO4A025_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A075_BRATIO3A05_BRATIO4A025_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A075_BRATIO3A05_BRATIO4A025_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A075_BRATIO3A05_BRATIO4A05_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A075_BRATIO3A05_BRATIO4A05_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A075_BRATIO3A05_BRATIO4A05_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A075_BRATIO3A05_BRATIO4A05_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A075_BRATIO3A05_BRATIO4A05_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A075_BRATIO3A05_BRATIO4A075_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A075_BRATIO3A05_BRATIO4A075_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A075_BRATIO3A05_BRATIO4A075_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A075_BRATIO3A05_BRATIO4A075_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A075_BRATIO3A05_BRATIO4A075_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A075_BRATIO3A05_BRATIO4A10_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A075_BRATIO3A05_BRATIO4A10_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A075_BRATIO3A05_BRATIO4A10_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A075_BRATIO3A05_BRATIO4A10_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A075_BRATIO3A05_BRATIO4A10_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A075_BRATIO3A075_BRATIO4A00_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A075_BRATIO3A075_BRATIO4A00_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A075_BRATIO3A075_BRATIO4A00_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A075_BRATIO3A075_BRATIO4A00_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A075_BRATIO3A075_BRATIO4A00_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A075_BRATIO3A075_BRATIO4A025_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A075_BRATIO3A075_BRATIO4A025_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A075_BRATIO3A075_BRATIO4A025_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A075_BRATIO3A075_BRATIO4A025_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A075_BRATIO3A075_BRATIO4A025_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A075_BRATIO3A075_BRATIO4A05_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A075_BRATIO3A075_BRATIO4A05_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A075_BRATIO3A075_BRATIO4A05_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A075_BRATIO3A075_BRATIO4A05_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A075_BRATIO3A075_BRATIO4A05_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A075_BRATIO3A075_BRATIO4A075_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A075_BRATIO3A075_BRATIO4A075_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A075_BRATIO3A075_BRATIO4A075_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A075_BRATIO3A075_BRATIO4A075_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A075_BRATIO3A075_BRATIO4A075_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A075_BRATIO3A075_BRATIO4A10_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A075_BRATIO3A075_BRATIO4A10_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A075_BRATIO3A075_BRATIO4A10_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A075_BRATIO3A075_BRATIO4A10_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A075_BRATIO3A075_BRATIO4A10_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A075_BRATIO3A10_BRATIO4A00_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A075_BRATIO3A10_BRATIO4A00_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A075_BRATIO3A10_BRATIO4A00_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A075_BRATIO3A10_BRATIO4A00_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A075_BRATIO3A10_BRATIO4A00_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A075_BRATIO3A10_BRATIO4A025_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A075_BRATIO3A10_BRATIO4A025_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A075_BRATIO3A10_BRATIO4A025_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A075_BRATIO3A10_BRATIO4A025_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A075_BRATIO3A10_BRATIO4A025_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A075_BRATIO3A10_BRATIO4A05_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A075_BRATIO3A10_BRATIO4A05_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A075_BRATIO3A10_BRATIO4A05_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A075_BRATIO3A10_BRATIO4A05_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A075_BRATIO3A10_BRATIO4A05_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A075_BRATIO3A10_BRATIO4A075_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A075_BRATIO3A10_BRATIO4A075_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A075_BRATIO3A10_BRATIO4A075_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A075_BRATIO3A10_BRATIO4A075_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A075_BRATIO3A10_BRATIO4A075_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A075_BRATIO3A10_BRATIO4A10_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A075_BRATIO3A10_BRATIO4A10_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A075_BRATIO3A10_BRATIO4A10_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A075_BRATIO3A10_BRATIO4A10_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A075_BRATIO3A10_BRATIO4A10_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A10_BRATIO3A00_BRATIO4A00_BRATIO5B00,0,0,0,1,0,0,1,0,1,1,3
_BRATIO1A10_BRATIO2A10_BRATIO3A00_BRATIO4A00_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A10_BRATIO3A00_BRATIO4A00_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A10_BRATIO3A00_BRATIO4A00_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A10_BRATIO3A00_BRATIO4A00_BRATIO5B10,0,0,0,1,0,0,1,0,1,1,3
_BRATIO1A10_BRATIO2A10_BRATIO3A00_BRATIO4A025_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A10_BRATIO3A00_BRATIO4A025_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A10_BRATIO3A00_BRATIO4A025_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A10_BRATIO3A00_BRATIO4A025_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A10_BRATIO3A00_BRATIO4A025_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A10_BRATIO3A00_BRATIO4A05_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A10_BRATIO3A00_BRATIO4A05_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A10_BRATIO3A00_BRATIO4A05_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A10_BRATIO3A00_BRATIO4A05_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A10_BRATIO3A00_BRATIO4A05_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A10_BRATIO3A00_BRATIO4A075_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A10_BRATIO3A00_BRATIO4A075_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A10_BRATIO3A00_BRATIO4A075_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A10_BRATIO3A00_BRATIO4A075_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A10_BRATIO3A00_BRATIO4A075_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A10_BRATIO3A00_BRATIO4A10_BRATIO5B00,0,0,0,1,0,0,1,0,1,1,3
_BRATIO1A10_BRATIO2A10_BRATIO3A00_BRATIO4A10_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A10_BRATIO3A00_BRATIO4A10_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A10_BRATIO3A00_BRATIO4A10_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A10_BRATIO3A00_BRATIO4A10_BRATIO5B10,0,0,0,1,0,0,1,0,1,1,3
_BRATIO1A10_BRATIO2A10_BRATIO3A025_BRATIO4A00_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A10_BRATIO3A025_BRATIO4A00_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A10_BRATIO3A025_BRATIO4A00_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A10_BRATIO3A025_BRATIO4A00_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A10_BRATIO3A025_BRATIO4A00_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A10_BRATIO3A025_BRATIO4A025_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A10_BRATIO3A025_BRATIO4A025_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A10_BRATIO3A025_BRATIO4A025_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A10_BRATIO3A025_BRATIO4A025_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A10_BRATIO3A025_BRATIO4A025_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A10_BRATIO3A025_BRATIO4A05_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A10_BRATIO3A025_BRATIO4A05_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A10_BRATIO3A025_BRATIO4A05_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A10_BRATIO3A025_BRATIO4A05_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A10_BRATIO3A025_BRATIO4A05_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A10_BRATIO3A025_BRATIO4A075_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A10_BRATIO3A025_BRATIO4A075_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A10_BRATIO3A025_BRATIO4A075_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A10_BRATIO3A025_BRATIO4A075_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A10_BRATIO3A025_BRATIO4A075_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A10_BRATIO3A025_BRATIO4A10_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A10_BRATIO3A025_BRATIO4A10_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A10_BRATIO3A025_BRATIO4A10_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A10_BRATIO3A025_BRATIO4A10_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A10_BRATIO3A025_BRATIO4A10_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A10_BRATIO3A05_BRATIO4A00_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A10_BRATIO3A05_BRATIO4A00_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A10_BRATIO3A05_BRATIO4A00_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A10_BRATIO3A05_BRATIO4A00_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A10_BRATIO3A05_BRATIO4A00_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A10_BRATIO3A05_BRATIO4A025_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A10_BRATIO3A05_BRATIO4A025_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A10_BRATIO3A05_BRATIO4A025_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A10_BRATIO3A05_BRATIO4A025_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A10_BRATIO3A05_BRATIO4A025_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A10_BRATIO3A05_BRATIO4A05_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A10_BRATIO3A05_BRATIO4A05_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A10_BRATIO3A05_BRATIO4A05_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A10_BRATIO3A05_BRATIO4A05_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A10_BRATIO3A05_BRATIO4A05_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A10_BRATIO3A05_BRATIO4A075_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A10_BRATIO3A05_BRATIO4A075_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A10_BRATIO3A05_BRATIO4A075_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A10_BRATIO3A05_BRATIO4A075_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A10_BRATIO3A05_BRATIO4A075_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A10_BRATIO3A05_BRATIO4A10_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A10_BRATIO3A05_BRATIO4A10_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A10_BRATIO3A05_BRATIO4A10_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A10_BRATIO3A05_BRATIO4A10_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A10_BRATIO3A05_BRATIO4A10_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A10_BRATIO3A075_BRATIO4A00_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A10_BRATIO3A075_BRATIO4A00_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A10_BRATIO3A075_BRATIO4A00_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A10_BRATIO3A075_BRATIO4A00_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A10_BRATIO3A075_BRATIO4A00_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A10_BRATIO3A075_BRATIO4A025_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A10_BRATIO3A075_BRATIO4A025_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A10_BRATIO3A075_BRATIO4A025_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A10_BRATIO3A075_BRATIO4A025_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A10_BRATIO3A075_BRATIO4A025_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A10_BRATIO3A075_BRATIO4A05_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A10_BRATIO3A075_BRATIO4A05_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A10_BRATIO3A075_BRATIO4A05_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A10_BRATIO3A075_BRATIO4A05_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A10_BRATIO3A075_BRATIO4A05_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A10_BRATIO3A075_BRATIO4A075_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A10_BRATIO3A075_BRATIO4A075_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A10_BRATIO3A075_BRATIO4A075_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A10_BRATIO3A075_BRATIO4A075_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A10_BRATIO3A075_BRATIO4A075_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A10_BRATIO3A075_BRATIO4A10_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A10_BRATIO3A075_BRATIO4A10_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A10_BRATIO3A075_BRATIO4A10_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A10_BRATIO3A075_BRATIO4A10_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A10_BRATIO3A075_BRATIO4A10_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A10_BRATIO3A10_BRATIO4A00_BRATIO5B00,0,0,0,1,0,0,1,0,1,1,3
_BRATIO1A10_BRATIO2A10_BRATIO3A10_BRATIO4A00_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A10_BRATIO3A10_BRATIO4A00_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A10_BRATIO3A10_BRATIO4A00_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A10_BRATIO3A10_BRATIO4A00_BRATIO5B10,0,0,0,1,0,0,1,0,1,1,3
_BRATIO1A10_BRATIO2A10_BRATIO3A10_BRATIO4A025_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A10_BRATIO3A10_BRATIO4A025_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A10_BRATIO3A10_BRATIO4A025_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A10_BRATIO3A10_BRATIO4A025_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A10_BRATIO3A10_BRATIO4A025_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A10_BRATIO3A10_BRATIO4A05_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A10_BRATIO3A10_BRATIO4A05_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A10_BRATIO3A10_BRATIO4A05_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A10_BRATIO3A10_BRATIO4A05_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A10_BRATIO3A10_BRATIO4A05_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A10_BRATIO3A10_BRATIO4A075_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A10_BRATIO3A10_BRATIO4A075_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A10_BRATIO3A10_BRATIO4A075_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A10_BRATIO3A10_BRATIO4A075_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A10_BRATIO3A10_BRATIO4A075_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A10_BRATIO3A10_BRATIO4A10_BRATIO5B00,0,0,0,1,0,0,1,0,1,1,3
_BRATIO1A10_BRATIO2A10_BRATIO3A10_BRATIO4A10_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A10_BRATIO3A10_BRATIO4A10_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A10_BRATIO3A10_BRATIO4A10_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A10_BRATIO3A10_BRATIO4A10_BRATIO5B10,0,0,0,1,0,0,1,0,1,1,3


==> graph/staticAnalysis-sweepBranch/sp1-mv6.csv <==
Test Name, Trans,Comp Int, Memory Coalescing, Branch Divergence, Control Density, Floating Point Mult, Kernel Size, Critical Path, SpeedUp
_BRATIO1A00_BRATIO2A00_BRATIO3A00_BRATIO4A00_BRATIO5B00,0,0,0,1,0,0,1,0,1,1,3
_BRATIO1A00_BRATIO2A00_BRATIO3A00_BRATIO4A00_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A00_BRATIO3A00_BRATIO4A00_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A00_BRATIO3A00_BRATIO4A00_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A00_BRATIO3A00_BRATIO4A00_BRATIO5B10,0,0,0,1,0,0,1,0,1,1,3
_BRATIO1A00_BRATIO2A00_BRATIO3A00_BRATIO4A025_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A00_BRATIO3A00_BRATIO4A025_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A00_BRATIO3A00_BRATIO4A025_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A00_BRATIO3A00_BRATIO4A025_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A00_BRATIO3A00_BRATIO4A025_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A00_BRATIO3A00_BRATIO4A05_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A00_BRATIO3A00_BRATIO4A05_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A00_BRATIO3A00_BRATIO4A05_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A00_BRATIO3A00_BRATIO4A05_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A00_BRATIO3A00_BRATIO4A05_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A00_BRATIO3A00_BRATIO4A075_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A00_BRATIO3A00_BRATIO4A075_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A00_BRATIO3A00_BRATIO4A075_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A00_BRATIO3A00_BRATIO4A075_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A00_BRATIO3A00_BRATIO4A075_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A00_BRATIO3A00_BRATIO4A10_BRATIO5B00,0,0,0,1,0,0,1,0,1,1,3
_BRATIO1A00_BRATIO2A00_BRATIO3A00_BRATIO4A10_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A00_BRATIO3A00_BRATIO4A10_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A00_BRATIO3A00_BRATIO4A10_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A00_BRATIO3A00_BRATIO4A10_BRATIO5B10,0,0,0,1,0,0,1,0,1,1,3
_BRATIO1A00_BRATIO2A00_BRATIO3A025_BRATIO4A00_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A00_BRATIO3A025_BRATIO4A00_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A00_BRATIO3A025_BRATIO4A00_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A00_BRATIO3A025_BRATIO4A00_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A00_BRATIO3A025_BRATIO4A00_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A00_BRATIO3A025_BRATIO4A025_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A00_BRATIO3A025_BRATIO4A025_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A00_BRATIO3A025_BRATIO4A025_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A00_BRATIO3A025_BRATIO4A025_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A00_BRATIO3A025_BRATIO4A025_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A00_BRATIO3A025_BRATIO4A05_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A00_BRATIO3A025_BRATIO4A05_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A00_BRATIO3A025_BRATIO4A05_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A00_BRATIO3A025_BRATIO4A05_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A00_BRATIO3A025_BRATIO4A05_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A00_BRATIO3A025_BRATIO4A075_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A00_BRATIO3A025_BRATIO4A075_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A00_BRATIO3A025_BRATIO4A075_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A00_BRATIO3A025_BRATIO4A075_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A00_BRATIO3A025_BRATIO4A075_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A00_BRATIO3A025_BRATIO4A10_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A00_BRATIO3A025_BRATIO4A10_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A00_BRATIO3A025_BRATIO4A10_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A00_BRATIO3A025_BRATIO4A10_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A00_BRATIO3A025_BRATIO4A10_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A00_BRATIO3A05_BRATIO4A00_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A00_BRATIO3A05_BRATIO4A00_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A00_BRATIO3A05_BRATIO4A00_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A00_BRATIO3A05_BRATIO4A00_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A00_BRATIO3A05_BRATIO4A00_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A00_BRATIO3A05_BRATIO4A025_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A00_BRATIO3A05_BRATIO4A025_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A00_BRATIO3A05_BRATIO4A025_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A00_BRATIO3A05_BRATIO4A025_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A00_BRATIO3A05_BRATIO4A025_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A00_BRATIO3A05_BRATIO4A05_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A00_BRATIO3A05_BRATIO4A05_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A00_BRATIO3A05_BRATIO4A05_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A00_BRATIO3A05_BRATIO4A05_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A00_BRATIO3A05_BRATIO4A05_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A00_BRATIO3A05_BRATIO4A075_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A00_BRATIO3A05_BRATIO4A075_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A00_BRATIO3A05_BRATIO4A075_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A00_BRATIO3A05_BRATIO4A075_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A00_BRATIO3A05_BRATIO4A075_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A00_BRATIO3A05_BRATIO4A10_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A00_BRATIO3A05_BRATIO4A10_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A00_BRATIO3A05_BRATIO4A10_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A00_BRATIO3A05_BRATIO4A10_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A00_BRATIO3A05_BRATIO4A10_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A00_BRATIO3A075_BRATIO4A00_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A00_BRATIO3A075_BRATIO4A00_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A00_BRATIO3A075_BRATIO4A00_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A00_BRATIO3A075_BRATIO4A00_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A00_BRATIO3A075_BRATIO4A00_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A00_BRATIO3A075_BRATIO4A025_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A00_BRATIO3A075_BRATIO4A025_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A00_BRATIO3A075_BRATIO4A025_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A00_BRATIO3A075_BRATIO4A025_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A00_BRATIO3A075_BRATIO4A025_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A00_BRATIO3A075_BRATIO4A05_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A00_BRATIO3A075_BRATIO4A05_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A00_BRATIO3A075_BRATIO4A05_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A00_BRATIO3A075_BRATIO4A05_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A00_BRATIO3A075_BRATIO4A05_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A00_BRATIO3A075_BRATIO4A075_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A00_BRATIO3A075_BRATIO4A075_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A00_BRATIO3A075_BRATIO4A075_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A00_BRATIO3A075_BRATIO4A075_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A00_BRATIO3A075_BRATIO4A075_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A00_BRATIO3A075_BRATIO4A10_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A00_BRATIO3A075_BRATIO4A10_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A00_BRATIO3A075_BRATIO4A10_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A00_BRATIO3A075_BRATIO4A10_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A00_BRATIO3A075_BRATIO4A10_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A00_BRATIO3A10_BRATIO4A00_BRATIO5B00,0,0,0,1,0,0,1,0,1,1,3
_BRATIO1A00_BRATIO2A00_BRATIO3A10_BRATIO4A00_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A00_BRATIO3A10_BRATIO4A00_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A00_BRATIO3A10_BRATIO4A00_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A00_BRATIO3A10_BRATIO4A00_BRATIO5B10,0,0,0,1,0,0,1,0,1,1,3
_BRATIO1A00_BRATIO2A00_BRATIO3A10_BRATIO4A025_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A00_BRATIO3A10_BRATIO4A025_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A00_BRATIO3A10_BRATIO4A025_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A00_BRATIO3A10_BRATIO4A025_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A00_BRATIO3A10_BRATIO4A025_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A00_BRATIO3A10_BRATIO4A05_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A00_BRATIO3A10_BRATIO4A05_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A00_BRATIO3A10_BRATIO4A05_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A00_BRATIO3A10_BRATIO4A05_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A00_BRATIO3A10_BRATIO4A05_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A00_BRATIO3A10_BRATIO4A075_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A00_BRATIO3A10_BRATIO4A075_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A00_BRATIO3A10_BRATIO4A075_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A00_BRATIO3A10_BRATIO4A075_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A00_BRATIO3A10_BRATIO4A075_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A00_BRATIO3A10_BRATIO4A10_BRATIO5B00,0,0,0,1,0,0,1,0,1,1,3
_BRATIO1A00_BRATIO2A00_BRATIO3A10_BRATIO4A10_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A00_BRATIO3A10_BRATIO4A10_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A00_BRATIO3A10_BRATIO4A10_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A00_BRATIO3A10_BRATIO4A10_BRATIO5B10,0,0,0,1,0,0,1,0,1,1,3
_BRATIO1A00_BRATIO2A025_BRATIO3A00_BRATIO4A00_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A025_BRATIO3A00_BRATIO4A00_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A025_BRATIO3A00_BRATIO4A00_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A025_BRATIO3A00_BRATIO4A00_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A025_BRATIO3A00_BRATIO4A00_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A025_BRATIO3A00_BRATIO4A025_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A025_BRATIO3A00_BRATIO4A025_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A025_BRATIO3A00_BRATIO4A025_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A025_BRATIO3A00_BRATIO4A025_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A025_BRATIO3A00_BRATIO4A025_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A025_BRATIO3A00_BRATIO4A05_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A025_BRATIO3A00_BRATIO4A05_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A025_BRATIO3A00_BRATIO4A05_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A025_BRATIO3A00_BRATIO4A05_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A025_BRATIO3A00_BRATIO4A05_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A025_BRATIO3A00_BRATIO4A075_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A025_BRATIO3A00_BRATIO4A075_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A025_BRATIO3A00_BRATIO4A075_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A025_BRATIO3A00_BRATIO4A075_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A025_BRATIO3A00_BRATIO4A075_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A025_BRATIO3A00_BRATIO4A10_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A025_BRATIO3A00_BRATIO4A10_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A025_BRATIO3A00_BRATIO4A10_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A025_BRATIO3A00_BRATIO4A10_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A025_BRATIO3A00_BRATIO4A10_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A025_BRATIO3A025_BRATIO4A00_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A025_BRATIO3A025_BRATIO4A00_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A025_BRATIO3A025_BRATIO4A00_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A025_BRATIO3A025_BRATIO4A00_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A025_BRATIO3A025_BRATIO4A00_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A025_BRATIO3A025_BRATIO4A025_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A025_BRATIO3A025_BRATIO4A025_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A025_BRATIO3A025_BRATIO4A025_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A025_BRATIO3A025_BRATIO4A025_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A025_BRATIO3A025_BRATIO4A025_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A025_BRATIO3A025_BRATIO4A05_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A025_BRATIO3A025_BRATIO4A05_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A025_BRATIO3A025_BRATIO4A05_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A025_BRATIO3A025_BRATIO4A05_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A025_BRATIO3A025_BRATIO4A05_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A025_BRATIO3A025_BRATIO4A075_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A025_BRATIO3A025_BRATIO4A075_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A025_BRATIO3A025_BRATIO4A075_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A025_BRATIO3A025_BRATIO4A075_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A025_BRATIO3A025_BRATIO4A075_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A025_BRATIO3A025_BRATIO4A10_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A025_BRATIO3A025_BRATIO4A10_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A025_BRATIO3A025_BRATIO4A10_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A025_BRATIO3A025_BRATIO4A10_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A025_BRATIO3A025_BRATIO4A10_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A025_BRATIO3A05_BRATIO4A00_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A025_BRATIO3A05_BRATIO4A00_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A025_BRATIO3A05_BRATIO4A00_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A025_BRATIO3A05_BRATIO4A00_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A025_BRATIO3A05_BRATIO4A00_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A025_BRATIO3A05_BRATIO4A025_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A025_BRATIO3A05_BRATIO4A025_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A025_BRATIO3A05_BRATIO4A025_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A025_BRATIO3A05_BRATIO4A025_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A025_BRATIO3A05_BRATIO4A025_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A025_BRATIO3A05_BRATIO4A05_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A025_BRATIO3A05_BRATIO4A05_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A025_BRATIO3A05_BRATIO4A05_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A025_BRATIO3A05_BRATIO4A05_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A025_BRATIO3A05_BRATIO4A05_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A025_BRATIO3A05_BRATIO4A075_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A025_BRATIO3A05_BRATIO4A075_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A025_BRATIO3A05_BRATIO4A075_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A025_BRATIO3A05_BRATIO4A075_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A025_BRATIO3A05_BRATIO4A075_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A025_BRATIO3A05_BRATIO4A10_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A025_BRATIO3A05_BRATIO4A10_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A025_BRATIO3A05_BRATIO4A10_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A025_BRATIO3A05_BRATIO4A10_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A025_BRATIO3A05_BRATIO4A10_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A025_BRATIO3A075_BRATIO4A00_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A025_BRATIO3A075_BRATIO4A00_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A025_BRATIO3A075_BRATIO4A00_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A025_BRATIO3A075_BRATIO4A00_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A025_BRATIO3A075_BRATIO4A00_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A025_BRATIO3A075_BRATIO4A025_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A025_BRATIO3A075_BRATIO4A025_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A025_BRATIO3A075_BRATIO4A025_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A025_BRATIO3A075_BRATIO4A025_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A025_BRATIO3A075_BRATIO4A025_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A025_BRATIO3A075_BRATIO4A05_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A025_BRATIO3A075_BRATIO4A05_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A025_BRATIO3A075_BRATIO4A05_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A025_BRATIO3A075_BRATIO4A05_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A025_BRATIO3A075_BRATIO4A05_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A025_BRATIO3A075_BRATIO4A075_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A025_BRATIO3A075_BRATIO4A075_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A025_BRATIO3A075_BRATIO4A075_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A025_BRATIO3A075_BRATIO4A075_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A025_BRATIO3A075_BRATIO4A075_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A025_BRATIO3A075_BRATIO4A10_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A025_BRATIO3A075_BRATIO4A10_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A025_BRATIO3A075_BRATIO4A10_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A025_BRATIO3A075_BRATIO4A10_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A025_BRATIO3A075_BRATIO4A10_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A025_BRATIO3A10_BRATIO4A00_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A025_BRATIO3A10_BRATIO4A00_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A025_BRATIO3A10_BRATIO4A00_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A025_BRATIO3A10_BRATIO4A00_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A025_BRATIO3A10_BRATIO4A00_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A025_BRATIO3A10_BRATIO4A025_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A025_BRATIO3A10_BRATIO4A025_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A025_BRATIO3A10_BRATIO4A025_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A025_BRATIO3A10_BRATIO4A025_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A025_BRATIO3A10_BRATIO4A025_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A025_BRATIO3A10_BRATIO4A05_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A025_BRATIO3A10_BRATIO4A05_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A025_BRATIO3A10_BRATIO4A05_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A025_BRATIO3A10_BRATIO4A05_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A025_BRATIO3A10_BRATIO4A05_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A025_BRATIO3A10_BRATIO4A075_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A025_BRATIO3A10_BRATIO4A075_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A025_BRATIO3A10_BRATIO4A075_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A025_BRATIO3A10_BRATIO4A075_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A025_BRATIO3A10_BRATIO4A075_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A025_BRATIO3A10_BRATIO4A10_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A025_BRATIO3A10_BRATIO4A10_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A025_BRATIO3A10_BRATIO4A10_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A025_BRATIO3A10_BRATIO4A10_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A025_BRATIO3A10_BRATIO4A10_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A05_BRATIO3A00_BRATIO4A00_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A05_BRATIO3A00_BRATIO4A00_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A05_BRATIO3A00_BRATIO4A00_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A05_BRATIO3A00_BRATIO4A00_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A05_BRATIO3A00_BRATIO4A00_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A05_BRATIO3A00_BRATIO4A025_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A05_BRATIO3A00_BRATIO4A025_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A05_BRATIO3A00_BRATIO4A025_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A05_BRATIO3A00_BRATIO4A025_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A05_BRATIO3A00_BRATIO4A025_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A05_BRATIO3A00_BRATIO4A05_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A05_BRATIO3A00_BRATIO4A05_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A05_BRATIO3A00_BRATIO4A05_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A05_BRATIO3A00_BRATIO4A05_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A05_BRATIO3A00_BRATIO4A05_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A05_BRATIO3A00_BRATIO4A075_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A05_BRATIO3A00_BRATIO4A075_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A05_BRATIO3A00_BRATIO4A075_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A05_BRATIO3A00_BRATIO4A075_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A05_BRATIO3A00_BRATIO4A075_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A05_BRATIO3A00_BRATIO4A10_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A05_BRATIO3A00_BRATIO4A10_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A05_BRATIO3A00_BRATIO4A10_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A05_BRATIO3A00_BRATIO4A10_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A05_BRATIO3A00_BRATIO4A10_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A05_BRATIO3A025_BRATIO4A00_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A05_BRATIO3A025_BRATIO4A00_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A05_BRATIO3A025_BRATIO4A00_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A05_BRATIO3A025_BRATIO4A00_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A05_BRATIO3A025_BRATIO4A00_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A05_BRATIO3A025_BRATIO4A025_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A05_BRATIO3A025_BRATIO4A025_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A05_BRATIO3A025_BRATIO4A025_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A05_BRATIO3A025_BRATIO4A025_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A05_BRATIO3A025_BRATIO4A025_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A05_BRATIO3A025_BRATIO4A05_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A05_BRATIO3A025_BRATIO4A05_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A05_BRATIO3A025_BRATIO4A05_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A05_BRATIO3A025_BRATIO4A05_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A05_BRATIO3A025_BRATIO4A05_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A05_BRATIO3A025_BRATIO4A075_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A05_BRATIO3A025_BRATIO4A075_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A05_BRATIO3A025_BRATIO4A075_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A05_BRATIO3A025_BRATIO4A075_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A05_BRATIO3A025_BRATIO4A075_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A05_BRATIO3A025_BRATIO4A10_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A05_BRATIO3A025_BRATIO4A10_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A05_BRATIO3A025_BRATIO4A10_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A05_BRATIO3A025_BRATIO4A10_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A05_BRATIO3A025_BRATIO4A10_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A05_BRATIO3A05_BRATIO4A00_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A05_BRATIO3A05_BRATIO4A00_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A05_BRATIO3A05_BRATIO4A00_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A05_BRATIO3A05_BRATIO4A00_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A05_BRATIO3A05_BRATIO4A00_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A05_BRATIO3A05_BRATIO4A025_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A05_BRATIO3A05_BRATIO4A025_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A05_BRATIO3A05_BRATIO4A025_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A05_BRATIO3A05_BRATIO4A025_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A05_BRATIO3A05_BRATIO4A025_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A05_BRATIO3A05_BRATIO4A05_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A05_BRATIO3A05_BRATIO4A05_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A05_BRATIO3A05_BRATIO4A05_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A05_BRATIO3A05_BRATIO4A05_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A05_BRATIO3A05_BRATIO4A05_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A05_BRATIO3A05_BRATIO4A075_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A05_BRATIO3A05_BRATIO4A075_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A05_BRATIO3A05_BRATIO4A075_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A05_BRATIO3A05_BRATIO4A075_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A05_BRATIO3A05_BRATIO4A075_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A05_BRATIO3A05_BRATIO4A10_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A05_BRATIO3A05_BRATIO4A10_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A05_BRATIO3A05_BRATIO4A10_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A05_BRATIO3A05_BRATIO4A10_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A05_BRATIO3A05_BRATIO4A10_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A05_BRATIO3A075_BRATIO4A00_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A05_BRATIO3A075_BRATIO4A00_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A05_BRATIO3A075_BRATIO4A00_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A05_BRATIO3A075_BRATIO4A00_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A05_BRATIO3A075_BRATIO4A00_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A05_BRATIO3A075_BRATIO4A025_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A05_BRATIO3A075_BRATIO4A025_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A05_BRATIO3A075_BRATIO4A025_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A05_BRATIO3A075_BRATIO4A025_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A05_BRATIO3A075_BRATIO4A025_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A05_BRATIO3A075_BRATIO4A05_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A05_BRATIO3A075_BRATIO4A05_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A05_BRATIO3A075_BRATIO4A05_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A05_BRATIO3A075_BRATIO4A05_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A05_BRATIO3A075_BRATIO4A05_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A05_BRATIO3A075_BRATIO4A075_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A05_BRATIO3A075_BRATIO4A075_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A05_BRATIO3A075_BRATIO4A075_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A05_BRATIO3A075_BRATIO4A075_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A05_BRATIO3A075_BRATIO4A075_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A05_BRATIO3A075_BRATIO4A10_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A05_BRATIO3A075_BRATIO4A10_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A05_BRATIO3A075_BRATIO4A10_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A05_BRATIO3A075_BRATIO4A10_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A05_BRATIO3A075_BRATIO4A10_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A05_BRATIO3A10_BRATIO4A00_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A05_BRATIO3A10_BRATIO4A00_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A05_BRATIO3A10_BRATIO4A00_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A05_BRATIO3A10_BRATIO4A00_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A05_BRATIO3A10_BRATIO4A00_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A05_BRATIO3A10_BRATIO4A025_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A05_BRATIO3A10_BRATIO4A025_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A05_BRATIO3A10_BRATIO4A025_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A05_BRATIO3A10_BRATIO4A025_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A05_BRATIO3A10_BRATIO4A025_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A05_BRATIO3A10_BRATIO4A05_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A05_BRATIO3A10_BRATIO4A05_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A05_BRATIO3A10_BRATIO4A05_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A05_BRATIO3A10_BRATIO4A05_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A05_BRATIO3A10_BRATIO4A05_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A05_BRATIO3A10_BRATIO4A075_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A05_BRATIO3A10_BRATIO4A075_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A05_BRATIO3A10_BRATIO4A075_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A05_BRATIO3A10_BRATIO4A075_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A05_BRATIO3A10_BRATIO4A075_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A05_BRATIO3A10_BRATIO4A10_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A05_BRATIO3A10_BRATIO4A10_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A05_BRATIO3A10_BRATIO4A10_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A05_BRATIO3A10_BRATIO4A10_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A05_BRATIO3A10_BRATIO4A10_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A075_BRATIO3A00_BRATIO4A00_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A075_BRATIO3A00_BRATIO4A00_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A075_BRATIO3A00_BRATIO4A00_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A075_BRATIO3A00_BRATIO4A00_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A075_BRATIO3A00_BRATIO4A00_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A075_BRATIO3A00_BRATIO4A025_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A075_BRATIO3A00_BRATIO4A025_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A075_BRATIO3A00_BRATIO4A025_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A075_BRATIO3A00_BRATIO4A025_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A075_BRATIO3A00_BRATIO4A025_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A075_BRATIO3A00_BRATIO4A05_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A075_BRATIO3A00_BRATIO4A05_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A075_BRATIO3A00_BRATIO4A05_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A075_BRATIO3A00_BRATIO4A05_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A075_BRATIO3A00_BRATIO4A05_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A075_BRATIO3A00_BRATIO4A075_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A075_BRATIO3A00_BRATIO4A075_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A075_BRATIO3A00_BRATIO4A075_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A075_BRATIO3A00_BRATIO4A075_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A075_BRATIO3A00_BRATIO4A075_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A075_BRATIO3A00_BRATIO4A10_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A075_BRATIO3A00_BRATIO4A10_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A075_BRATIO3A00_BRATIO4A10_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A075_BRATIO3A00_BRATIO4A10_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A075_BRATIO3A00_BRATIO4A10_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A075_BRATIO3A025_BRATIO4A00_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A075_BRATIO3A025_BRATIO4A00_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A075_BRATIO3A025_BRATIO4A00_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A075_BRATIO3A025_BRATIO4A00_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A075_BRATIO3A025_BRATIO4A00_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A075_BRATIO3A025_BRATIO4A025_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A075_BRATIO3A025_BRATIO4A025_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A075_BRATIO3A025_BRATIO4A025_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A075_BRATIO3A025_BRATIO4A025_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A075_BRATIO3A025_BRATIO4A025_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A075_BRATIO3A025_BRATIO4A05_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A075_BRATIO3A025_BRATIO4A05_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A075_BRATIO3A025_BRATIO4A05_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A075_BRATIO3A025_BRATIO4A05_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A075_BRATIO3A025_BRATIO4A05_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A075_BRATIO3A025_BRATIO4A075_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A075_BRATIO3A025_BRATIO4A075_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A075_BRATIO3A025_BRATIO4A075_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A075_BRATIO3A025_BRATIO4A075_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A075_BRATIO3A025_BRATIO4A075_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A075_BRATIO3A025_BRATIO4A10_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A075_BRATIO3A025_BRATIO4A10_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A075_BRATIO3A025_BRATIO4A10_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A075_BRATIO3A025_BRATIO4A10_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A075_BRATIO3A025_BRATIO4A10_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A075_BRATIO3A05_BRATIO4A00_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A075_BRATIO3A05_BRATIO4A00_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A075_BRATIO3A05_BRATIO4A00_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A075_BRATIO3A05_BRATIO4A00_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A075_BRATIO3A05_BRATIO4A00_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A075_BRATIO3A05_BRATIO4A025_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A075_BRATIO3A05_BRATIO4A025_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A075_BRATIO3A05_BRATIO4A025_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A075_BRATIO3A05_BRATIO4A025_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A075_BRATIO3A05_BRATIO4A025_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A075_BRATIO3A05_BRATIO4A05_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A075_BRATIO3A05_BRATIO4A05_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A075_BRATIO3A05_BRATIO4A05_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A075_BRATIO3A05_BRATIO4A05_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A075_BRATIO3A05_BRATIO4A05_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A075_BRATIO3A05_BRATIO4A075_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A075_BRATIO3A05_BRATIO4A075_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A075_BRATIO3A05_BRATIO4A075_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A075_BRATIO3A05_BRATIO4A075_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A075_BRATIO3A05_BRATIO4A075_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A075_BRATIO3A05_BRATIO4A10_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A075_BRATIO3A05_BRATIO4A10_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A075_BRATIO3A05_BRATIO4A10_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A075_BRATIO3A05_BRATIO4A10_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A075_BRATIO3A05_BRATIO4A10_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A075_BRATIO3A075_BRATIO4A00_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A075_BRATIO3A075_BRATIO4A00_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A075_BRATIO3A075_BRATIO4A00_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A075_BRATIO3A075_BRATIO4A00_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A075_BRATIO3A075_BRATIO4A00_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A075_BRATIO3A075_BRATIO4A025_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A075_BRATIO3A075_BRATIO4A025_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A075_BRATIO3A075_BRATIO4A025_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A075_BRATIO3A075_BRATIO4A025_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A075_BRATIO3A075_BRATIO4A025_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A075_BRATIO3A075_BRATIO4A05_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A075_BRATIO3A075_BRATIO4A05_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A075_BRATIO3A075_BRATIO4A05_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A075_BRATIO3A075_BRATIO4A05_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A075_BRATIO3A075_BRATIO4A05_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A075_BRATIO3A075_BRATIO4A075_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A075_BRATIO3A075_BRATIO4A075_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A075_BRATIO3A075_BRATIO4A075_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A075_BRATIO3A075_BRATIO4A075_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A075_BRATIO3A075_BRATIO4A075_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A075_BRATIO3A075_BRATIO4A10_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A075_BRATIO3A075_BRATIO4A10_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A075_BRATIO3A075_BRATIO4A10_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A075_BRATIO3A075_BRATIO4A10_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A075_BRATIO3A075_BRATIO4A10_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A075_BRATIO3A10_BRATIO4A00_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A075_BRATIO3A10_BRATIO4A00_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A075_BRATIO3A10_BRATIO4A00_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A075_BRATIO3A10_BRATIO4A00_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A075_BRATIO3A10_BRATIO4A00_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A075_BRATIO3A10_BRATIO4A025_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A075_BRATIO3A10_BRATIO4A025_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A075_BRATIO3A10_BRATIO4A025_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A075_BRATIO3A10_BRATIO4A025_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A075_BRATIO3A10_BRATIO4A025_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A075_BRATIO3A10_BRATIO4A05_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A075_BRATIO3A10_BRATIO4A05_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A075_BRATIO3A10_BRATIO4A05_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A075_BRATIO3A10_BRATIO4A05_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A075_BRATIO3A10_BRATIO4A05_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A075_BRATIO3A10_BRATIO4A075_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A075_BRATIO3A10_BRATIO4A075_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A075_BRATIO3A10_BRATIO4A075_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A075_BRATIO3A10_BRATIO4A075_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A075_BRATIO3A10_BRATIO4A075_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A075_BRATIO3A10_BRATIO4A10_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A075_BRATIO3A10_BRATIO4A10_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A075_BRATIO3A10_BRATIO4A10_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A075_BRATIO3A10_BRATIO4A10_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A075_BRATIO3A10_BRATIO4A10_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A10_BRATIO3A00_BRATIO4A00_BRATIO5B00,0,0,0,1,0,0,1,0,1,1,3
_BRATIO1A00_BRATIO2A10_BRATIO3A00_BRATIO4A00_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A10_BRATIO3A00_BRATIO4A00_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A10_BRATIO3A00_BRATIO4A00_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A10_BRATIO3A00_BRATIO4A00_BRATIO5B10,0,0,0,1,0,0,1,0,1,1,3
_BRATIO1A00_BRATIO2A10_BRATIO3A00_BRATIO4A025_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A10_BRATIO3A00_BRATIO4A025_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A10_BRATIO3A00_BRATIO4A025_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A10_BRATIO3A00_BRATIO4A025_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A10_BRATIO3A00_BRATIO4A025_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A10_BRATIO3A00_BRATIO4A05_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A10_BRATIO3A00_BRATIO4A05_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A10_BRATIO3A00_BRATIO4A05_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A10_BRATIO3A00_BRATIO4A05_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A10_BRATIO3A00_BRATIO4A05_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A10_BRATIO3A00_BRATIO4A075_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A10_BRATIO3A00_BRATIO4A075_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A10_BRATIO3A00_BRATIO4A075_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A10_BRATIO3A00_BRATIO4A075_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A10_BRATIO3A00_BRATIO4A075_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A10_BRATIO3A00_BRATIO4A10_BRATIO5B00,0,0,0,1,0,0,1,0,1,1,3
_BRATIO1A00_BRATIO2A10_BRATIO3A00_BRATIO4A10_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A10_BRATIO3A00_BRATIO4A10_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A10_BRATIO3A00_BRATIO4A10_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A10_BRATIO3A00_BRATIO4A10_BRATIO5B10,0,0,0,1,0,0,1,0,1,1,3
_BRATIO1A00_BRATIO2A10_BRATIO3A025_BRATIO4A00_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A10_BRATIO3A025_BRATIO4A00_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A10_BRATIO3A025_BRATIO4A00_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A10_BRATIO3A025_BRATIO4A00_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A10_BRATIO3A025_BRATIO4A00_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A10_BRATIO3A025_BRATIO4A025_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A10_BRATIO3A025_BRATIO4A025_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A10_BRATIO3A025_BRATIO4A025_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A10_BRATIO3A025_BRATIO4A025_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A10_BRATIO3A025_BRATIO4A025_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A10_BRATIO3A025_BRATIO4A05_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A10_BRATIO3A025_BRATIO4A05_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A10_BRATIO3A025_BRATIO4A05_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A10_BRATIO3A025_BRATIO4A05_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A10_BRATIO3A025_BRATIO4A05_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A10_BRATIO3A025_BRATIO4A075_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A10_BRATIO3A025_BRATIO4A075_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A10_BRATIO3A025_BRATIO4A075_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A10_BRATIO3A025_BRATIO4A075_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A10_BRATIO3A025_BRATIO4A075_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A10_BRATIO3A025_BRATIO4A10_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A10_BRATIO3A025_BRATIO4A10_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A10_BRATIO3A025_BRATIO4A10_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A10_BRATIO3A025_BRATIO4A10_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A10_BRATIO3A025_BRATIO4A10_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A10_BRATIO3A05_BRATIO4A00_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A10_BRATIO3A05_BRATIO4A00_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A10_BRATIO3A05_BRATIO4A00_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A10_BRATIO3A05_BRATIO4A00_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A10_BRATIO3A05_BRATIO4A00_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A10_BRATIO3A05_BRATIO4A025_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A10_BRATIO3A05_BRATIO4A025_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A10_BRATIO3A05_BRATIO4A025_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A10_BRATIO3A05_BRATIO4A025_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A10_BRATIO3A05_BRATIO4A025_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A10_BRATIO3A05_BRATIO4A05_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A10_BRATIO3A05_BRATIO4A05_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A10_BRATIO3A05_BRATIO4A05_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A10_BRATIO3A05_BRATIO4A05_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A10_BRATIO3A05_BRATIO4A05_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A10_BRATIO3A05_BRATIO4A075_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A10_BRATIO3A05_BRATIO4A075_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A10_BRATIO3A05_BRATIO4A075_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A10_BRATIO3A05_BRATIO4A075_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A10_BRATIO3A05_BRATIO4A075_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A10_BRATIO3A05_BRATIO4A10_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A10_BRATIO3A05_BRATIO4A10_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A10_BRATIO3A05_BRATIO4A10_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A10_BRATIO3A05_BRATIO4A10_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A10_BRATIO3A05_BRATIO4A10_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A10_BRATIO3A075_BRATIO4A00_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A10_BRATIO3A075_BRATIO4A00_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A10_BRATIO3A075_BRATIO4A00_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A10_BRATIO3A075_BRATIO4A00_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A10_BRATIO3A075_BRATIO4A00_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A10_BRATIO3A075_BRATIO4A025_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A10_BRATIO3A075_BRATIO4A025_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A10_BRATIO3A075_BRATIO4A025_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A10_BRATIO3A075_BRATIO4A025_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A10_BRATIO3A075_BRATIO4A025_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A10_BRATIO3A075_BRATIO4A05_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A10_BRATIO3A075_BRATIO4A05_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A10_BRATIO3A075_BRATIO4A05_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A10_BRATIO3A075_BRATIO4A05_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A10_BRATIO3A075_BRATIO4A05_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A10_BRATIO3A075_BRATIO4A075_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A10_BRATIO3A075_BRATIO4A075_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A10_BRATIO3A075_BRATIO4A075_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A10_BRATIO3A075_BRATIO4A075_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A10_BRATIO3A075_BRATIO4A075_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A10_BRATIO3A075_BRATIO4A10_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A10_BRATIO3A075_BRATIO4A10_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A10_BRATIO3A075_BRATIO4A10_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A10_BRATIO3A075_BRATIO4A10_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A10_BRATIO3A075_BRATIO4A10_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A10_BRATIO3A10_BRATIO4A00_BRATIO5B00,0,0,0,1,0,0,1,0,1,1,3
_BRATIO1A00_BRATIO2A10_BRATIO3A10_BRATIO4A00_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A10_BRATIO3A10_BRATIO4A00_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A10_BRATIO3A10_BRATIO4A00_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A10_BRATIO3A10_BRATIO4A00_BRATIO5B10,0,0,0,1,0,0,1,0,1,1,3
_BRATIO1A00_BRATIO2A10_BRATIO3A10_BRATIO4A025_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A10_BRATIO3A10_BRATIO4A025_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A10_BRATIO3A10_BRATIO4A025_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A10_BRATIO3A10_BRATIO4A025_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A10_BRATIO3A10_BRATIO4A025_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A10_BRATIO3A10_BRATIO4A05_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A10_BRATIO3A10_BRATIO4A05_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A10_BRATIO3A10_BRATIO4A05_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A10_BRATIO3A10_BRATIO4A05_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A10_BRATIO3A10_BRATIO4A05_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A10_BRATIO3A10_BRATIO4A075_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A10_BRATIO3A10_BRATIO4A075_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A10_BRATIO3A10_BRATIO4A075_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A10_BRATIO3A10_BRATIO4A075_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A10_BRATIO3A10_BRATIO4A075_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A10_BRATIO3A10_BRATIO4A10_BRATIO5B00,0,0,0,1,0,0,1,0,1,1,3
_BRATIO1A00_BRATIO2A10_BRATIO3A10_BRATIO4A10_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A10_BRATIO3A10_BRATIO4A10_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A10_BRATIO3A10_BRATIO4A10_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A10_BRATIO3A10_BRATIO4A10_BRATIO5B10,0,0,0,1,0,0,1,0,1,1,3
_BRATIO1A025_BRATIO2A00_BRATIO3A00_BRATIO4A00_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A00_BRATIO3A00_BRATIO4A00_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A00_BRATIO3A00_BRATIO4A00_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A00_BRATIO3A00_BRATIO4A00_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A00_BRATIO3A00_BRATIO4A00_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A00_BRATIO3A00_BRATIO4A025_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A00_BRATIO3A00_BRATIO4A025_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A00_BRATIO3A00_BRATIO4A025_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A00_BRATIO3A00_BRATIO4A025_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A00_BRATIO3A00_BRATIO4A025_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A00_BRATIO3A00_BRATIO4A05_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A00_BRATIO3A00_BRATIO4A05_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A00_BRATIO3A00_BRATIO4A05_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A00_BRATIO3A00_BRATIO4A05_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A00_BRATIO3A00_BRATIO4A05_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A00_BRATIO3A00_BRATIO4A075_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A00_BRATIO3A00_BRATIO4A075_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A00_BRATIO3A00_BRATIO4A075_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A00_BRATIO3A00_BRATIO4A075_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A00_BRATIO3A00_BRATIO4A075_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A00_BRATIO3A00_BRATIO4A10_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A00_BRATIO3A00_BRATIO4A10_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A00_BRATIO3A00_BRATIO4A10_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A00_BRATIO3A00_BRATIO4A10_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A00_BRATIO3A00_BRATIO4A10_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A00_BRATIO3A025_BRATIO4A00_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A00_BRATIO3A025_BRATIO4A00_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A00_BRATIO3A025_BRATIO4A00_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A00_BRATIO3A025_BRATIO4A00_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A00_BRATIO3A025_BRATIO4A00_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A00_BRATIO3A025_BRATIO4A025_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A00_BRATIO3A025_BRATIO4A025_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A00_BRATIO3A025_BRATIO4A025_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A00_BRATIO3A025_BRATIO4A025_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A00_BRATIO3A025_BRATIO4A025_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A00_BRATIO3A025_BRATIO4A05_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A00_BRATIO3A025_BRATIO4A05_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A00_BRATIO3A025_BRATIO4A05_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A00_BRATIO3A025_BRATIO4A05_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A00_BRATIO3A025_BRATIO4A05_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A00_BRATIO3A025_BRATIO4A075_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A00_BRATIO3A025_BRATIO4A075_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A00_BRATIO3A025_BRATIO4A075_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A00_BRATIO3A025_BRATIO4A075_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A00_BRATIO3A025_BRATIO4A075_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A00_BRATIO3A025_BRATIO4A10_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A00_BRATIO3A025_BRATIO4A10_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A00_BRATIO3A025_BRATIO4A10_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A00_BRATIO3A025_BRATIO4A10_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A00_BRATIO3A025_BRATIO4A10_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A00_BRATIO3A05_BRATIO4A00_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A00_BRATIO3A05_BRATIO4A00_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A00_BRATIO3A05_BRATIO4A00_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A00_BRATIO3A05_BRATIO4A00_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A00_BRATIO3A05_BRATIO4A00_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A00_BRATIO3A05_BRATIO4A025_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A00_BRATIO3A05_BRATIO4A025_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A00_BRATIO3A05_BRATIO4A025_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A00_BRATIO3A05_BRATIO4A025_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A00_BRATIO3A05_BRATIO4A025_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A00_BRATIO3A05_BRATIO4A05_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A00_BRATIO3A05_BRATIO4A05_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A00_BRATIO3A05_BRATIO4A05_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A00_BRATIO3A05_BRATIO4A05_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A00_BRATIO3A05_BRATIO4A05_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A00_BRATIO3A05_BRATIO4A075_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A00_BRATIO3A05_BRATIO4A075_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A00_BRATIO3A05_BRATIO4A075_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A00_BRATIO3A05_BRATIO4A075_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A00_BRATIO3A05_BRATIO4A075_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A00_BRATIO3A05_BRATIO4A10_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A00_BRATIO3A05_BRATIO4A10_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A00_BRATIO3A05_BRATIO4A10_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A00_BRATIO3A05_BRATIO4A10_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A00_BRATIO3A05_BRATIO4A10_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A00_BRATIO3A075_BRATIO4A00_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A00_BRATIO3A075_BRATIO4A00_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A00_BRATIO3A075_BRATIO4A00_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A00_BRATIO3A075_BRATIO4A00_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A00_BRATIO3A075_BRATIO4A00_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A00_BRATIO3A075_BRATIO4A025_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A00_BRATIO3A075_BRATIO4A025_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A00_BRATIO3A075_BRATIO4A025_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A00_BRATIO3A075_BRATIO4A025_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A00_BRATIO3A075_BRATIO4A025_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A00_BRATIO3A075_BRATIO4A05_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A00_BRATIO3A075_BRATIO4A05_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A00_BRATIO3A075_BRATIO4A05_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A00_BRATIO3A075_BRATIO4A05_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A00_BRATIO3A075_BRATIO4A05_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A00_BRATIO3A075_BRATIO4A075_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A00_BRATIO3A075_BRATIO4A075_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A00_BRATIO3A075_BRATIO4A075_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A00_BRATIO3A075_BRATIO4A075_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A00_BRATIO3A075_BRATIO4A075_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A00_BRATIO3A075_BRATIO4A10_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A00_BRATIO3A075_BRATIO4A10_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A00_BRATIO3A075_BRATIO4A10_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A00_BRATIO3A075_BRATIO4A10_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A00_BRATIO3A075_BRATIO4A10_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A00_BRATIO3A10_BRATIO4A00_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A00_BRATIO3A10_BRATIO4A00_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A00_BRATIO3A10_BRATIO4A00_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A00_BRATIO3A10_BRATIO4A00_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A00_BRATIO3A10_BRATIO4A00_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A00_BRATIO3A10_BRATIO4A025_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A00_BRATIO3A10_BRATIO4A025_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A00_BRATIO3A10_BRATIO4A025_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A00_BRATIO3A10_BRATIO4A025_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A00_BRATIO3A10_BRATIO4A025_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A00_BRATIO3A10_BRATIO4A05_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A00_BRATIO3A10_BRATIO4A05_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A00_BRATIO3A10_BRATIO4A05_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A00_BRATIO3A10_BRATIO4A05_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A00_BRATIO3A10_BRATIO4A05_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A00_BRATIO3A10_BRATIO4A075_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A00_BRATIO3A10_BRATIO4A075_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A00_BRATIO3A10_BRATIO4A075_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A00_BRATIO3A10_BRATIO4A075_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A00_BRATIO3A10_BRATIO4A075_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A00_BRATIO3A10_BRATIO4A10_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A00_BRATIO3A10_BRATIO4A10_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A00_BRATIO3A10_BRATIO4A10_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A00_BRATIO3A10_BRATIO4A10_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A00_BRATIO3A10_BRATIO4A10_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A025_BRATIO3A00_BRATIO4A00_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A025_BRATIO3A00_BRATIO4A00_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A025_BRATIO3A00_BRATIO4A00_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A025_BRATIO3A00_BRATIO4A00_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A025_BRATIO3A00_BRATIO4A00_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A025_BRATIO3A00_BRATIO4A025_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A025_BRATIO3A00_BRATIO4A025_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A025_BRATIO3A00_BRATIO4A025_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A025_BRATIO3A00_BRATIO4A025_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A025_BRATIO3A00_BRATIO4A025_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A025_BRATIO3A00_BRATIO4A05_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A025_BRATIO3A00_BRATIO4A05_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A025_BRATIO3A00_BRATIO4A05_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A025_BRATIO3A00_BRATIO4A05_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A025_BRATIO3A00_BRATIO4A05_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A025_BRATIO3A00_BRATIO4A075_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A025_BRATIO3A00_BRATIO4A075_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A025_BRATIO3A00_BRATIO4A075_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A025_BRATIO3A00_BRATIO4A075_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A025_BRATIO3A00_BRATIO4A075_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A025_BRATIO3A00_BRATIO4A10_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A025_BRATIO3A00_BRATIO4A10_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A025_BRATIO3A00_BRATIO4A10_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A025_BRATIO3A00_BRATIO4A10_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A025_BRATIO3A00_BRATIO4A10_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A025_BRATIO3A025_BRATIO4A00_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A025_BRATIO3A025_BRATIO4A00_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A025_BRATIO3A025_BRATIO4A00_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A025_BRATIO3A025_BRATIO4A00_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A025_BRATIO3A025_BRATIO4A00_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A025_BRATIO3A025_BRATIO4A025_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A025_BRATIO3A025_BRATIO4A025_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A025_BRATIO3A025_BRATIO4A025_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A025_BRATIO3A025_BRATIO4A025_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A025_BRATIO3A025_BRATIO4A025_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A025_BRATIO3A025_BRATIO4A05_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A025_BRATIO3A025_BRATIO4A05_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A025_BRATIO3A025_BRATIO4A05_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A025_BRATIO3A025_BRATIO4A05_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A025_BRATIO3A025_BRATIO4A05_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A025_BRATIO3A025_BRATIO4A075_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A025_BRATIO3A025_BRATIO4A075_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A025_BRATIO3A025_BRATIO4A075_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A025_BRATIO3A025_BRATIO4A075_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A025_BRATIO3A025_BRATIO4A075_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A025_BRATIO3A025_BRATIO4A10_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A025_BRATIO3A025_BRATIO4A10_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A025_BRATIO3A025_BRATIO4A10_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A025_BRATIO3A025_BRATIO4A10_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A025_BRATIO3A025_BRATIO4A10_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A025_BRATIO3A05_BRATIO4A00_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A025_BRATIO3A05_BRATIO4A00_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A025_BRATIO3A05_BRATIO4A00_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A025_BRATIO3A05_BRATIO4A00_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A025_BRATIO3A05_BRATIO4A00_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A025_BRATIO3A05_BRATIO4A025_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A025_BRATIO3A05_BRATIO4A025_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A025_BRATIO3A05_BRATIO4A025_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A025_BRATIO3A05_BRATIO4A025_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A025_BRATIO3A05_BRATIO4A025_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A025_BRATIO3A05_BRATIO4A05_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A025_BRATIO3A05_BRATIO4A05_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A025_BRATIO3A05_BRATIO4A05_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A025_BRATIO3A05_BRATIO4A05_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A025_BRATIO3A05_BRATIO4A05_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A025_BRATIO3A05_BRATIO4A075_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A025_BRATIO3A05_BRATIO4A075_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A025_BRATIO3A05_BRATIO4A075_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A025_BRATIO3A05_BRATIO4A075_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A025_BRATIO3A05_BRATIO4A075_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A025_BRATIO3A05_BRATIO4A10_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A025_BRATIO3A05_BRATIO4A10_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A025_BRATIO3A05_BRATIO4A10_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A025_BRATIO3A05_BRATIO4A10_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A025_BRATIO3A05_BRATIO4A10_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A025_BRATIO3A075_BRATIO4A00_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A025_BRATIO3A075_BRATIO4A00_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A025_BRATIO3A075_BRATIO4A00_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A025_BRATIO3A075_BRATIO4A00_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A025_BRATIO3A075_BRATIO4A00_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A025_BRATIO3A075_BRATIO4A025_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A025_BRATIO3A075_BRATIO4A025_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A025_BRATIO3A075_BRATIO4A025_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A025_BRATIO3A075_BRATIO4A025_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A025_BRATIO3A075_BRATIO4A025_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A025_BRATIO3A075_BRATIO4A05_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A025_BRATIO3A075_BRATIO4A05_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A025_BRATIO3A075_BRATIO4A05_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A025_BRATIO3A075_BRATIO4A05_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A025_BRATIO3A075_BRATIO4A05_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A025_BRATIO3A075_BRATIO4A075_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A025_BRATIO3A075_BRATIO4A075_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A025_BRATIO3A075_BRATIO4A075_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A025_BRATIO3A075_BRATIO4A075_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A025_BRATIO3A075_BRATIO4A075_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A025_BRATIO3A075_BRATIO4A10_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A025_BRATIO3A075_BRATIO4A10_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A025_BRATIO3A075_BRATIO4A10_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A025_BRATIO3A075_BRATIO4A10_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A025_BRATIO3A075_BRATIO4A10_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A025_BRATIO3A10_BRATIO4A00_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A025_BRATIO3A10_BRATIO4A00_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A025_BRATIO3A10_BRATIO4A00_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A025_BRATIO3A10_BRATIO4A00_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A025_BRATIO3A10_BRATIO4A00_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A025_BRATIO3A10_BRATIO4A025_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A025_BRATIO3A10_BRATIO4A025_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A025_BRATIO3A10_BRATIO4A025_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A025_BRATIO3A10_BRATIO4A025_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A025_BRATIO3A10_BRATIO4A025_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A025_BRATIO3A10_BRATIO4A05_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A025_BRATIO3A10_BRATIO4A05_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A025_BRATIO3A10_BRATIO4A05_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A025_BRATIO3A10_BRATIO4A05_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A025_BRATIO3A10_BRATIO4A05_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A025_BRATIO3A10_BRATIO4A075_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A025_BRATIO3A10_BRATIO4A075_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A025_BRATIO3A10_BRATIO4A075_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A025_BRATIO3A10_BRATIO4A075_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A025_BRATIO3A10_BRATIO4A075_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A025_BRATIO3A10_BRATIO4A10_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A025_BRATIO3A10_BRATIO4A10_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A025_BRATIO3A10_BRATIO4A10_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A025_BRATIO3A10_BRATIO4A10_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A025_BRATIO3A10_BRATIO4A10_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A05_BRATIO3A00_BRATIO4A00_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A05_BRATIO3A00_BRATIO4A00_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A05_BRATIO3A00_BRATIO4A00_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A05_BRATIO3A00_BRATIO4A00_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A05_BRATIO3A00_BRATIO4A00_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A05_BRATIO3A00_BRATIO4A025_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A05_BRATIO3A00_BRATIO4A025_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A05_BRATIO3A00_BRATIO4A025_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A05_BRATIO3A00_BRATIO4A025_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A05_BRATIO3A00_BRATIO4A025_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A05_BRATIO3A00_BRATIO4A05_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A05_BRATIO3A00_BRATIO4A05_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A05_BRATIO3A00_BRATIO4A05_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A05_BRATIO3A00_BRATIO4A05_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A05_BRATIO3A00_BRATIO4A05_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A05_BRATIO3A00_BRATIO4A075_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A05_BRATIO3A00_BRATIO4A075_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A05_BRATIO3A00_BRATIO4A075_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A05_BRATIO3A00_BRATIO4A075_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A05_BRATIO3A00_BRATIO4A075_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A05_BRATIO3A00_BRATIO4A10_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A05_BRATIO3A00_BRATIO4A10_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A05_BRATIO3A00_BRATIO4A10_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A05_BRATIO3A00_BRATIO4A10_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A05_BRATIO3A00_BRATIO4A10_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A05_BRATIO3A025_BRATIO4A00_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A05_BRATIO3A025_BRATIO4A00_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A05_BRATIO3A025_BRATIO4A00_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A05_BRATIO3A025_BRATIO4A00_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A05_BRATIO3A025_BRATIO4A00_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A05_BRATIO3A025_BRATIO4A025_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A05_BRATIO3A025_BRATIO4A025_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A05_BRATIO3A025_BRATIO4A025_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A05_BRATIO3A025_BRATIO4A025_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A05_BRATIO3A025_BRATIO4A025_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A05_BRATIO3A025_BRATIO4A05_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A05_BRATIO3A025_BRATIO4A05_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A05_BRATIO3A025_BRATIO4A05_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A05_BRATIO3A025_BRATIO4A05_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A05_BRATIO3A025_BRATIO4A05_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A05_BRATIO3A025_BRATIO4A075_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A05_BRATIO3A025_BRATIO4A075_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A05_BRATIO3A025_BRATIO4A075_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A05_BRATIO3A025_BRATIO4A075_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A05_BRATIO3A025_BRATIO4A075_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A05_BRATIO3A025_BRATIO4A10_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A05_BRATIO3A025_BRATIO4A10_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A05_BRATIO3A025_BRATIO4A10_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A05_BRATIO3A025_BRATIO4A10_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A05_BRATIO3A025_BRATIO4A10_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A05_BRATIO3A05_BRATIO4A00_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A05_BRATIO3A05_BRATIO4A00_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A05_BRATIO3A05_BRATIO4A00_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A05_BRATIO3A05_BRATIO4A00_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A05_BRATIO3A05_BRATIO4A00_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A05_BRATIO3A05_BRATIO4A025_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A05_BRATIO3A05_BRATIO4A025_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A05_BRATIO3A05_BRATIO4A025_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A05_BRATIO3A05_BRATIO4A025_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A05_BRATIO3A05_BRATIO4A025_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A05_BRATIO3A05_BRATIO4A05_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A05_BRATIO3A05_BRATIO4A05_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A05_BRATIO3A05_BRATIO4A05_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A05_BRATIO3A05_BRATIO4A05_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A05_BRATIO3A05_BRATIO4A05_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A05_BRATIO3A05_BRATIO4A075_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A05_BRATIO3A05_BRATIO4A075_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A05_BRATIO3A05_BRATIO4A075_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A05_BRATIO3A05_BRATIO4A075_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A05_BRATIO3A05_BRATIO4A075_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A05_BRATIO3A05_BRATIO4A10_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A05_BRATIO3A05_BRATIO4A10_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A05_BRATIO3A05_BRATIO4A10_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A05_BRATIO3A05_BRATIO4A10_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A05_BRATIO3A05_BRATIO4A10_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A05_BRATIO3A075_BRATIO4A00_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A05_BRATIO3A075_BRATIO4A00_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A05_BRATIO3A075_BRATIO4A00_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A05_BRATIO3A075_BRATIO4A00_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A05_BRATIO3A075_BRATIO4A00_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A05_BRATIO3A075_BRATIO4A025_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A05_BRATIO3A075_BRATIO4A025_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A05_BRATIO3A075_BRATIO4A025_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A05_BRATIO3A075_BRATIO4A025_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A05_BRATIO3A075_BRATIO4A025_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A05_BRATIO3A075_BRATIO4A05_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A05_BRATIO3A075_BRATIO4A05_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A05_BRATIO3A075_BRATIO4A05_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A05_BRATIO3A075_BRATIO4A05_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A05_BRATIO3A075_BRATIO4A05_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A05_BRATIO3A075_BRATIO4A075_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A05_BRATIO3A075_BRATIO4A075_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A05_BRATIO3A075_BRATIO4A075_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A05_BRATIO3A075_BRATIO4A075_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A05_BRATIO3A075_BRATIO4A075_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A05_BRATIO3A075_BRATIO4A10_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A05_BRATIO3A075_BRATIO4A10_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A05_BRATIO3A075_BRATIO4A10_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A05_BRATIO3A075_BRATIO4A10_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A05_BRATIO3A075_BRATIO4A10_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A05_BRATIO3A10_BRATIO4A00_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A05_BRATIO3A10_BRATIO4A00_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A05_BRATIO3A10_BRATIO4A00_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A05_BRATIO3A10_BRATIO4A00_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A05_BRATIO3A10_BRATIO4A00_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A05_BRATIO3A10_BRATIO4A025_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A05_BRATIO3A10_BRATIO4A025_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A05_BRATIO3A10_BRATIO4A025_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A05_BRATIO3A10_BRATIO4A025_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A05_BRATIO3A10_BRATIO4A025_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A05_BRATIO3A10_BRATIO4A05_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A05_BRATIO3A10_BRATIO4A05_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A05_BRATIO3A10_BRATIO4A05_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A05_BRATIO3A10_BRATIO4A05_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A05_BRATIO3A10_BRATIO4A05_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A05_BRATIO3A10_BRATIO4A075_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A05_BRATIO3A10_BRATIO4A075_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A05_BRATIO3A10_BRATIO4A075_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A05_BRATIO3A10_BRATIO4A075_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A05_BRATIO3A10_BRATIO4A075_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A05_BRATIO3A10_BRATIO4A10_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A05_BRATIO3A10_BRATIO4A10_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A05_BRATIO3A10_BRATIO4A10_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A05_BRATIO3A10_BRATIO4A10_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A05_BRATIO3A10_BRATIO4A10_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A075_BRATIO3A00_BRATIO4A00_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A075_BRATIO3A00_BRATIO4A00_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A075_BRATIO3A00_BRATIO4A00_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A075_BRATIO3A00_BRATIO4A00_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A075_BRATIO3A00_BRATIO4A00_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A075_BRATIO3A00_BRATIO4A025_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A075_BRATIO3A00_BRATIO4A025_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A075_BRATIO3A00_BRATIO4A025_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A075_BRATIO3A00_BRATIO4A025_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A075_BRATIO3A00_BRATIO4A025_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A075_BRATIO3A00_BRATIO4A05_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A075_BRATIO3A00_BRATIO4A05_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A075_BRATIO3A00_BRATIO4A05_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A075_BRATIO3A00_BRATIO4A05_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A075_BRATIO3A00_BRATIO4A05_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A075_BRATIO3A00_BRATIO4A075_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A075_BRATIO3A00_BRATIO4A075_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A075_BRATIO3A00_BRATIO4A075_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A075_BRATIO3A00_BRATIO4A075_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A075_BRATIO3A00_BRATIO4A075_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A075_BRATIO3A00_BRATIO4A10_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A075_BRATIO3A00_BRATIO4A10_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A075_BRATIO3A00_BRATIO4A10_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A075_BRATIO3A00_BRATIO4A10_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A075_BRATIO3A00_BRATIO4A10_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A075_BRATIO3A025_BRATIO4A00_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A075_BRATIO3A025_BRATIO4A00_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A075_BRATIO3A025_BRATIO4A00_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A075_BRATIO3A025_BRATIO4A00_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A075_BRATIO3A025_BRATIO4A00_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A075_BRATIO3A025_BRATIO4A025_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A075_BRATIO3A025_BRATIO4A025_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A075_BRATIO3A025_BRATIO4A025_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A075_BRATIO3A025_BRATIO4A025_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A075_BRATIO3A025_BRATIO4A025_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A075_BRATIO3A025_BRATIO4A05_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A075_BRATIO3A025_BRATIO4A05_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A075_BRATIO3A025_BRATIO4A05_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A075_BRATIO3A025_BRATIO4A05_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A075_BRATIO3A025_BRATIO4A05_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A075_BRATIO3A025_BRATIO4A075_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A075_BRATIO3A025_BRATIO4A075_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A075_BRATIO3A025_BRATIO4A075_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A075_BRATIO3A025_BRATIO4A075_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A075_BRATIO3A025_BRATIO4A075_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A075_BRATIO3A025_BRATIO4A10_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A075_BRATIO3A025_BRATIO4A10_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A075_BRATIO3A025_BRATIO4A10_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A075_BRATIO3A025_BRATIO4A10_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A075_BRATIO3A025_BRATIO4A10_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A075_BRATIO3A05_BRATIO4A00_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A075_BRATIO3A05_BRATIO4A00_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A075_BRATIO3A05_BRATIO4A00_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A075_BRATIO3A05_BRATIO4A00_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A075_BRATIO3A05_BRATIO4A00_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A075_BRATIO3A05_BRATIO4A025_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A075_BRATIO3A05_BRATIO4A025_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A075_BRATIO3A05_BRATIO4A025_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A075_BRATIO3A05_BRATIO4A025_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A075_BRATIO3A05_BRATIO4A025_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A075_BRATIO3A05_BRATIO4A05_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A075_BRATIO3A05_BRATIO4A05_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A075_BRATIO3A05_BRATIO4A05_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A075_BRATIO3A05_BRATIO4A05_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A075_BRATIO3A05_BRATIO4A05_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A075_BRATIO3A05_BRATIO4A075_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A075_BRATIO3A05_BRATIO4A075_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A075_BRATIO3A05_BRATIO4A075_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A075_BRATIO3A05_BRATIO4A075_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A075_BRATIO3A05_BRATIO4A075_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A075_BRATIO3A05_BRATIO4A10_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A075_BRATIO3A05_BRATIO4A10_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A075_BRATIO3A05_BRATIO4A10_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A075_BRATIO3A05_BRATIO4A10_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A075_BRATIO3A05_BRATIO4A10_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A075_BRATIO3A075_BRATIO4A00_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A075_BRATIO3A075_BRATIO4A00_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A075_BRATIO3A075_BRATIO4A00_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A075_BRATIO3A075_BRATIO4A00_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A075_BRATIO3A075_BRATIO4A00_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A075_BRATIO3A075_BRATIO4A025_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A075_BRATIO3A075_BRATIO4A025_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A075_BRATIO3A075_BRATIO4A025_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A075_BRATIO3A075_BRATIO4A025_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A075_BRATIO3A075_BRATIO4A025_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A075_BRATIO3A075_BRATIO4A05_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A075_BRATIO3A075_BRATIO4A05_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A075_BRATIO3A075_BRATIO4A05_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A075_BRATIO3A075_BRATIO4A05_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A075_BRATIO3A075_BRATIO4A05_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A075_BRATIO3A075_BRATIO4A075_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A075_BRATIO3A075_BRATIO4A075_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A075_BRATIO3A075_BRATIO4A075_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A075_BRATIO3A075_BRATIO4A075_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A075_BRATIO3A075_BRATIO4A075_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A075_BRATIO3A075_BRATIO4A10_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A075_BRATIO3A075_BRATIO4A10_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A075_BRATIO3A075_BRATIO4A10_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A075_BRATIO3A075_BRATIO4A10_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A075_BRATIO3A075_BRATIO4A10_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A075_BRATIO3A10_BRATIO4A00_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A075_BRATIO3A10_BRATIO4A00_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A075_BRATIO3A10_BRATIO4A00_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A075_BRATIO3A10_BRATIO4A00_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A075_BRATIO3A10_BRATIO4A00_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A075_BRATIO3A10_BRATIO4A025_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A075_BRATIO3A10_BRATIO4A025_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A075_BRATIO3A10_BRATIO4A025_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A075_BRATIO3A10_BRATIO4A025_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A075_BRATIO3A10_BRATIO4A025_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A075_BRATIO3A10_BRATIO4A05_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A075_BRATIO3A10_BRATIO4A05_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A075_BRATIO3A10_BRATIO4A05_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A075_BRATIO3A10_BRATIO4A05_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A075_BRATIO3A10_BRATIO4A05_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A075_BRATIO3A10_BRATIO4A075_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A075_BRATIO3A10_BRATIO4A075_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A075_BRATIO3A10_BRATIO4A075_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A075_BRATIO3A10_BRATIO4A075_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A075_BRATIO3A10_BRATIO4A075_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A075_BRATIO3A10_BRATIO4A10_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A075_BRATIO3A10_BRATIO4A10_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A075_BRATIO3A10_BRATIO4A10_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A075_BRATIO3A10_BRATIO4A10_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A075_BRATIO3A10_BRATIO4A10_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A10_BRATIO3A00_BRATIO4A00_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A10_BRATIO3A00_BRATIO4A00_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A10_BRATIO3A00_BRATIO4A00_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A10_BRATIO3A00_BRATIO4A00_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A10_BRATIO3A00_BRATIO4A00_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A10_BRATIO3A00_BRATIO4A025_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A10_BRATIO3A00_BRATIO4A025_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A10_BRATIO3A00_BRATIO4A025_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A10_BRATIO3A00_BRATIO4A025_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A10_BRATIO3A00_BRATIO4A025_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A10_BRATIO3A00_BRATIO4A05_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A10_BRATIO3A00_BRATIO4A05_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A10_BRATIO3A00_BRATIO4A05_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A10_BRATIO3A00_BRATIO4A05_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A10_BRATIO3A00_BRATIO4A05_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A10_BRATIO3A00_BRATIO4A075_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A10_BRATIO3A00_BRATIO4A075_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A10_BRATIO3A00_BRATIO4A075_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A10_BRATIO3A00_BRATIO4A075_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A10_BRATIO3A00_BRATIO4A075_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A10_BRATIO3A00_BRATIO4A10_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A10_BRATIO3A00_BRATIO4A10_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A10_BRATIO3A00_BRATIO4A10_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A10_BRATIO3A00_BRATIO4A10_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A10_BRATIO3A00_BRATIO4A10_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A10_BRATIO3A025_BRATIO4A00_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A10_BRATIO3A025_BRATIO4A00_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A10_BRATIO3A025_BRATIO4A00_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A10_BRATIO3A025_BRATIO4A00_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A10_BRATIO3A025_BRATIO4A00_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A10_BRATIO3A025_BRATIO4A025_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A10_BRATIO3A025_BRATIO4A025_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A10_BRATIO3A025_BRATIO4A025_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A10_BRATIO3A025_BRATIO4A025_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A10_BRATIO3A025_BRATIO4A025_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A10_BRATIO3A025_BRATIO4A05_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A10_BRATIO3A025_BRATIO4A05_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A10_BRATIO3A025_BRATIO4A05_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A10_BRATIO3A025_BRATIO4A05_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A10_BRATIO3A025_BRATIO4A05_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A10_BRATIO3A025_BRATIO4A075_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A10_BRATIO3A025_BRATIO4A075_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A10_BRATIO3A025_BRATIO4A075_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A10_BRATIO3A025_BRATIO4A075_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A10_BRATIO3A025_BRATIO4A075_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A10_BRATIO3A025_BRATIO4A10_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A10_BRATIO3A025_BRATIO4A10_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A10_BRATIO3A025_BRATIO4A10_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A10_BRATIO3A025_BRATIO4A10_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A10_BRATIO3A025_BRATIO4A10_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A10_BRATIO3A05_BRATIO4A00_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A10_BRATIO3A05_BRATIO4A00_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A10_BRATIO3A05_BRATIO4A00_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A10_BRATIO3A05_BRATIO4A00_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A10_BRATIO3A05_BRATIO4A00_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A10_BRATIO3A05_BRATIO4A025_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A10_BRATIO3A05_BRATIO4A025_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A10_BRATIO3A05_BRATIO4A025_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A10_BRATIO3A05_BRATIO4A025_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A10_BRATIO3A05_BRATIO4A025_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A10_BRATIO3A05_BRATIO4A05_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A10_BRATIO3A05_BRATIO4A05_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A10_BRATIO3A05_BRATIO4A05_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A10_BRATIO3A05_BRATIO4A05_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A10_BRATIO3A05_BRATIO4A05_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A10_BRATIO3A05_BRATIO4A075_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A10_BRATIO3A05_BRATIO4A075_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A10_BRATIO3A05_BRATIO4A075_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A10_BRATIO3A05_BRATIO4A075_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A10_BRATIO3A05_BRATIO4A075_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A10_BRATIO3A05_BRATIO4A10_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A10_BRATIO3A05_BRATIO4A10_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A10_BRATIO3A05_BRATIO4A10_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A10_BRATIO3A05_BRATIO4A10_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A10_BRATIO3A05_BRATIO4A10_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A10_BRATIO3A075_BRATIO4A00_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A10_BRATIO3A075_BRATIO4A00_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A10_BRATIO3A075_BRATIO4A00_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A10_BRATIO3A075_BRATIO4A00_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A10_BRATIO3A075_BRATIO4A00_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A10_BRATIO3A075_BRATIO4A025_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A10_BRATIO3A075_BRATIO4A025_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A10_BRATIO3A075_BRATIO4A025_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A10_BRATIO3A075_BRATIO4A025_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A10_BRATIO3A075_BRATIO4A025_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A10_BRATIO3A075_BRATIO4A05_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A10_BRATIO3A075_BRATIO4A05_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A10_BRATIO3A075_BRATIO4A05_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A10_BRATIO3A075_BRATIO4A05_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A10_BRATIO3A075_BRATIO4A05_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A10_BRATIO3A075_BRATIO4A075_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A10_BRATIO3A075_BRATIO4A075_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A10_BRATIO3A075_BRATIO4A075_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A10_BRATIO3A075_BRATIO4A075_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A10_BRATIO3A075_BRATIO4A075_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A10_BRATIO3A075_BRATIO4A10_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A10_BRATIO3A075_BRATIO4A10_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A10_BRATIO3A075_BRATIO4A10_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A10_BRATIO3A075_BRATIO4A10_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A10_BRATIO3A075_BRATIO4A10_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A10_BRATIO3A10_BRATIO4A00_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A10_BRATIO3A10_BRATIO4A00_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A10_BRATIO3A10_BRATIO4A00_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A10_BRATIO3A10_BRATIO4A00_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A10_BRATIO3A10_BRATIO4A00_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A10_BRATIO3A10_BRATIO4A025_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A10_BRATIO3A10_BRATIO4A025_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A10_BRATIO3A10_BRATIO4A025_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A10_BRATIO3A10_BRATIO4A025_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A10_BRATIO3A10_BRATIO4A025_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A10_BRATIO3A10_BRATIO4A05_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A10_BRATIO3A10_BRATIO4A05_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A10_BRATIO3A10_BRATIO4A05_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A10_BRATIO3A10_BRATIO4A05_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A10_BRATIO3A10_BRATIO4A05_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A10_BRATIO3A10_BRATIO4A075_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A10_BRATIO3A10_BRATIO4A075_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A10_BRATIO3A10_BRATIO4A075_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A10_BRATIO3A10_BRATIO4A075_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A10_BRATIO3A10_BRATIO4A075_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A10_BRATIO3A10_BRATIO4A10_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A10_BRATIO3A10_BRATIO4A10_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A10_BRATIO3A10_BRATIO4A10_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A10_BRATIO3A10_BRATIO4A10_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A10_BRATIO3A10_BRATIO4A10_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A00_BRATIO3A00_BRATIO4A00_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A00_BRATIO3A00_BRATIO4A00_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A00_BRATIO3A00_BRATIO4A00_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A00_BRATIO3A00_BRATIO4A00_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A00_BRATIO3A00_BRATIO4A00_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A00_BRATIO3A00_BRATIO4A025_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A00_BRATIO3A00_BRATIO4A025_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A00_BRATIO3A00_BRATIO4A025_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A00_BRATIO3A00_BRATIO4A025_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A00_BRATIO3A00_BRATIO4A025_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A00_BRATIO3A00_BRATIO4A05_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A00_BRATIO3A00_BRATIO4A05_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A00_BRATIO3A00_BRATIO4A05_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A00_BRATIO3A00_BRATIO4A05_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A00_BRATIO3A00_BRATIO4A05_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A00_BRATIO3A00_BRATIO4A075_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A00_BRATIO3A00_BRATIO4A075_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A00_BRATIO3A00_BRATIO4A075_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A00_BRATIO3A00_BRATIO4A075_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A00_BRATIO3A00_BRATIO4A075_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A00_BRATIO3A00_BRATIO4A10_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A00_BRATIO3A00_BRATIO4A10_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A00_BRATIO3A00_BRATIO4A10_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A00_BRATIO3A00_BRATIO4A10_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A00_BRATIO3A00_BRATIO4A10_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A00_BRATIO3A025_BRATIO4A00_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A00_BRATIO3A025_BRATIO4A00_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A00_BRATIO3A025_BRATIO4A00_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A00_BRATIO3A025_BRATIO4A00_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A00_BRATIO3A025_BRATIO4A00_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A00_BRATIO3A025_BRATIO4A025_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A00_BRATIO3A025_BRATIO4A025_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A00_BRATIO3A025_BRATIO4A025_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A00_BRATIO3A025_BRATIO4A025_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A00_BRATIO3A025_BRATIO4A025_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A00_BRATIO3A025_BRATIO4A05_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A00_BRATIO3A025_BRATIO4A05_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A00_BRATIO3A025_BRATIO4A05_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A00_BRATIO3A025_BRATIO4A05_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A00_BRATIO3A025_BRATIO4A05_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A00_BRATIO3A025_BRATIO4A075_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A00_BRATIO3A025_BRATIO4A075_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A00_BRATIO3A025_BRATIO4A075_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A00_BRATIO3A025_BRATIO4A075_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A00_BRATIO3A025_BRATIO4A075_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A00_BRATIO3A025_BRATIO4A10_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A00_BRATIO3A025_BRATIO4A10_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A00_BRATIO3A025_BRATIO4A10_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A00_BRATIO3A025_BRATIO4A10_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A00_BRATIO3A025_BRATIO4A10_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A00_BRATIO3A05_BRATIO4A00_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A00_BRATIO3A05_BRATIO4A00_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A00_BRATIO3A05_BRATIO4A00_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A00_BRATIO3A05_BRATIO4A00_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A00_BRATIO3A05_BRATIO4A00_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A00_BRATIO3A05_BRATIO4A025_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A00_BRATIO3A05_BRATIO4A025_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A00_BRATIO3A05_BRATIO4A025_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A00_BRATIO3A05_BRATIO4A025_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A00_BRATIO3A05_BRATIO4A025_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A00_BRATIO3A05_BRATIO4A05_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A00_BRATIO3A05_BRATIO4A05_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A00_BRATIO3A05_BRATIO4A05_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A00_BRATIO3A05_BRATIO4A05_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A00_BRATIO3A05_BRATIO4A05_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A00_BRATIO3A05_BRATIO4A075_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A00_BRATIO3A05_BRATIO4A075_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A00_BRATIO3A05_BRATIO4A075_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A00_BRATIO3A05_BRATIO4A075_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A00_BRATIO3A05_BRATIO4A075_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A00_BRATIO3A05_BRATIO4A10_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A00_BRATIO3A05_BRATIO4A10_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A00_BRATIO3A05_BRATIO4A10_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A00_BRATIO3A05_BRATIO4A10_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A00_BRATIO3A05_BRATIO4A10_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A00_BRATIO3A075_BRATIO4A00_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A00_BRATIO3A075_BRATIO4A00_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A00_BRATIO3A075_BRATIO4A00_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A00_BRATIO3A075_BRATIO4A00_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A00_BRATIO3A075_BRATIO4A00_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A00_BRATIO3A075_BRATIO4A025_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A00_BRATIO3A075_BRATIO4A025_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A00_BRATIO3A075_BRATIO4A025_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A00_BRATIO3A075_BRATIO4A025_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A00_BRATIO3A075_BRATIO4A025_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A00_BRATIO3A075_BRATIO4A05_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A00_BRATIO3A075_BRATIO4A05_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A00_BRATIO3A075_BRATIO4A05_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A00_BRATIO3A075_BRATIO4A05_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A00_BRATIO3A075_BRATIO4A05_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A00_BRATIO3A075_BRATIO4A075_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A00_BRATIO3A075_BRATIO4A075_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A00_BRATIO3A075_BRATIO4A075_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A00_BRATIO3A075_BRATIO4A075_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A00_BRATIO3A075_BRATIO4A075_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A00_BRATIO3A075_BRATIO4A10_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A00_BRATIO3A075_BRATIO4A10_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A00_BRATIO3A075_BRATIO4A10_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A00_BRATIO3A075_BRATIO4A10_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A00_BRATIO3A075_BRATIO4A10_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A00_BRATIO3A10_BRATIO4A00_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A00_BRATIO3A10_BRATIO4A00_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A00_BRATIO3A10_BRATIO4A00_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A00_BRATIO3A10_BRATIO4A00_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A00_BRATIO3A10_BRATIO4A00_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A00_BRATIO3A10_BRATIO4A025_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A00_BRATIO3A10_BRATIO4A025_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A00_BRATIO3A10_BRATIO4A025_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A00_BRATIO3A10_BRATIO4A025_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A00_BRATIO3A10_BRATIO4A025_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A00_BRATIO3A10_BRATIO4A05_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A00_BRATIO3A10_BRATIO4A05_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A00_BRATIO3A10_BRATIO4A05_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A00_BRATIO3A10_BRATIO4A05_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A00_BRATIO3A10_BRATIO4A05_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A00_BRATIO3A10_BRATIO4A075_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A00_BRATIO3A10_BRATIO4A075_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A00_BRATIO3A10_BRATIO4A075_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A00_BRATIO3A10_BRATIO4A075_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A00_BRATIO3A10_BRATIO4A075_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A00_BRATIO3A10_BRATIO4A10_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A00_BRATIO3A10_BRATIO4A10_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A00_BRATIO3A10_BRATIO4A10_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A00_BRATIO3A10_BRATIO4A10_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A00_BRATIO3A10_BRATIO4A10_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A025_BRATIO3A00_BRATIO4A00_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A025_BRATIO3A00_BRATIO4A00_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A025_BRATIO3A00_BRATIO4A00_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A025_BRATIO3A00_BRATIO4A00_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A025_BRATIO3A00_BRATIO4A00_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A025_BRATIO3A00_BRATIO4A025_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A025_BRATIO3A00_BRATIO4A025_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A025_BRATIO3A00_BRATIO4A025_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A025_BRATIO3A00_BRATIO4A025_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A025_BRATIO3A00_BRATIO4A025_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A025_BRATIO3A00_BRATIO4A05_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A025_BRATIO3A00_BRATIO4A05_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A025_BRATIO3A00_BRATIO4A05_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A025_BRATIO3A00_BRATIO4A05_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A025_BRATIO3A00_BRATIO4A05_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A025_BRATIO3A00_BRATIO4A075_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A025_BRATIO3A00_BRATIO4A075_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A025_BRATIO3A00_BRATIO4A075_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A025_BRATIO3A00_BRATIO4A075_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A025_BRATIO3A00_BRATIO4A075_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A025_BRATIO3A00_BRATIO4A10_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A025_BRATIO3A00_BRATIO4A10_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A025_BRATIO3A00_BRATIO4A10_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A025_BRATIO3A00_BRATIO4A10_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A025_BRATIO3A00_BRATIO4A10_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A025_BRATIO3A025_BRATIO4A00_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A025_BRATIO3A025_BRATIO4A00_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A025_BRATIO3A025_BRATIO4A00_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A025_BRATIO3A025_BRATIO4A00_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A025_BRATIO3A025_BRATIO4A00_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A025_BRATIO3A025_BRATIO4A025_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A025_BRATIO3A025_BRATIO4A025_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A025_BRATIO3A025_BRATIO4A025_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A025_BRATIO3A025_BRATIO4A025_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A025_BRATIO3A025_BRATIO4A025_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A025_BRATIO3A025_BRATIO4A05_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A025_BRATIO3A025_BRATIO4A05_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A025_BRATIO3A025_BRATIO4A05_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A025_BRATIO3A025_BRATIO4A05_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A025_BRATIO3A025_BRATIO4A05_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A025_BRATIO3A025_BRATIO4A075_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A025_BRATIO3A025_BRATIO4A075_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A025_BRATIO3A025_BRATIO4A075_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A025_BRATIO3A025_BRATIO4A075_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A025_BRATIO3A025_BRATIO4A075_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A025_BRATIO3A025_BRATIO4A10_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A025_BRATIO3A025_BRATIO4A10_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A025_BRATIO3A025_BRATIO4A10_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A025_BRATIO3A025_BRATIO4A10_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A025_BRATIO3A025_BRATIO4A10_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A025_BRATIO3A05_BRATIO4A00_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A025_BRATIO3A05_BRATIO4A00_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A025_BRATIO3A05_BRATIO4A00_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A025_BRATIO3A05_BRATIO4A00_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A025_BRATIO3A05_BRATIO4A00_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A025_BRATIO3A05_BRATIO4A025_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A025_BRATIO3A05_BRATIO4A025_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A025_BRATIO3A05_BRATIO4A025_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A025_BRATIO3A05_BRATIO4A025_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A025_BRATIO3A05_BRATIO4A025_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A025_BRATIO3A05_BRATIO4A05_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A025_BRATIO3A05_BRATIO4A05_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A025_BRATIO3A05_BRATIO4A05_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A025_BRATIO3A05_BRATIO4A05_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A025_BRATIO3A05_BRATIO4A05_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A025_BRATIO3A05_BRATIO4A075_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A025_BRATIO3A05_BRATIO4A075_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A025_BRATIO3A05_BRATIO4A075_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A025_BRATIO3A05_BRATIO4A075_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A025_BRATIO3A05_BRATIO4A075_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A025_BRATIO3A05_BRATIO4A10_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A025_BRATIO3A05_BRATIO4A10_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A025_BRATIO3A05_BRATIO4A10_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A025_BRATIO3A05_BRATIO4A10_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A025_BRATIO3A05_BRATIO4A10_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A025_BRATIO3A075_BRATIO4A00_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A025_BRATIO3A075_BRATIO4A00_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A025_BRATIO3A075_BRATIO4A00_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A025_BRATIO3A075_BRATIO4A00_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A025_BRATIO3A075_BRATIO4A00_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A025_BRATIO3A075_BRATIO4A025_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A025_BRATIO3A075_BRATIO4A025_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A025_BRATIO3A075_BRATIO4A025_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A025_BRATIO3A075_BRATIO4A025_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A025_BRATIO3A075_BRATIO4A025_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A025_BRATIO3A075_BRATIO4A05_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A025_BRATIO3A075_BRATIO4A05_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A025_BRATIO3A075_BRATIO4A05_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A025_BRATIO3A075_BRATIO4A05_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A025_BRATIO3A075_BRATIO4A05_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A025_BRATIO3A075_BRATIO4A075_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A025_BRATIO3A075_BRATIO4A075_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A025_BRATIO3A075_BRATIO4A075_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A025_BRATIO3A075_BRATIO4A075_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A025_BRATIO3A075_BRATIO4A075_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A025_BRATIO3A075_BRATIO4A10_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A025_BRATIO3A075_BRATIO4A10_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A025_BRATIO3A075_BRATIO4A10_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A025_BRATIO3A075_BRATIO4A10_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A025_BRATIO3A075_BRATIO4A10_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A025_BRATIO3A10_BRATIO4A00_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A025_BRATIO3A10_BRATIO4A00_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A025_BRATIO3A10_BRATIO4A00_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A025_BRATIO3A10_BRATIO4A00_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A025_BRATIO3A10_BRATIO4A00_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A025_BRATIO3A10_BRATIO4A025_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A025_BRATIO3A10_BRATIO4A025_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A025_BRATIO3A10_BRATIO4A025_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A025_BRATIO3A10_BRATIO4A025_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A025_BRATIO3A10_BRATIO4A025_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A025_BRATIO3A10_BRATIO4A05_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A025_BRATIO3A10_BRATIO4A05_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A025_BRATIO3A10_BRATIO4A05_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A025_BRATIO3A10_BRATIO4A05_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A025_BRATIO3A10_BRATIO4A05_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A025_BRATIO3A10_BRATIO4A075_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A025_BRATIO3A10_BRATIO4A075_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A025_BRATIO3A10_BRATIO4A075_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A025_BRATIO3A10_BRATIO4A075_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A025_BRATIO3A10_BRATIO4A075_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A025_BRATIO3A10_BRATIO4A10_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A025_BRATIO3A10_BRATIO4A10_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A025_BRATIO3A10_BRATIO4A10_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A025_BRATIO3A10_BRATIO4A10_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A025_BRATIO3A10_BRATIO4A10_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A05_BRATIO3A00_BRATIO4A00_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A05_BRATIO3A00_BRATIO4A00_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A05_BRATIO3A00_BRATIO4A00_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A05_BRATIO3A00_BRATIO4A00_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A05_BRATIO3A00_BRATIO4A00_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A05_BRATIO3A00_BRATIO4A025_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A05_BRATIO3A00_BRATIO4A025_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A05_BRATIO3A00_BRATIO4A025_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A05_BRATIO3A00_BRATIO4A025_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A05_BRATIO3A00_BRATIO4A025_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A05_BRATIO3A00_BRATIO4A05_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A05_BRATIO3A00_BRATIO4A05_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A05_BRATIO3A00_BRATIO4A05_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A05_BRATIO3A00_BRATIO4A05_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A05_BRATIO3A00_BRATIO4A05_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A05_BRATIO3A00_BRATIO4A075_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A05_BRATIO3A00_BRATIO4A075_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A05_BRATIO3A00_BRATIO4A075_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A05_BRATIO3A00_BRATIO4A075_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A05_BRATIO3A00_BRATIO4A075_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A05_BRATIO3A00_BRATIO4A10_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A05_BRATIO3A00_BRATIO4A10_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A05_BRATIO3A00_BRATIO4A10_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A05_BRATIO3A00_BRATIO4A10_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A05_BRATIO3A00_BRATIO4A10_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A05_BRATIO3A025_BRATIO4A00_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A05_BRATIO3A025_BRATIO4A00_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A05_BRATIO3A025_BRATIO4A00_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A05_BRATIO3A025_BRATIO4A00_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A05_BRATIO3A025_BRATIO4A00_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A05_BRATIO3A025_BRATIO4A025_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A05_BRATIO3A025_BRATIO4A025_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A05_BRATIO3A025_BRATIO4A025_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A05_BRATIO3A025_BRATIO4A025_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A05_BRATIO3A025_BRATIO4A025_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A05_BRATIO3A025_BRATIO4A05_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A05_BRATIO3A025_BRATIO4A05_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A05_BRATIO3A025_BRATIO4A05_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A05_BRATIO3A025_BRATIO4A05_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A05_BRATIO3A025_BRATIO4A05_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A05_BRATIO3A025_BRATIO4A075_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A05_BRATIO3A025_BRATIO4A075_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A05_BRATIO3A025_BRATIO4A075_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A05_BRATIO3A025_BRATIO4A075_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A05_BRATIO3A025_BRATIO4A075_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A05_BRATIO3A025_BRATIO4A10_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A05_BRATIO3A025_BRATIO4A10_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A05_BRATIO3A025_BRATIO4A10_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A05_BRATIO3A025_BRATIO4A10_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A05_BRATIO3A025_BRATIO4A10_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A05_BRATIO3A05_BRATIO4A00_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A05_BRATIO3A05_BRATIO4A00_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A05_BRATIO3A05_BRATIO4A00_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A05_BRATIO3A05_BRATIO4A00_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A05_BRATIO3A05_BRATIO4A00_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A05_BRATIO3A05_BRATIO4A025_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A05_BRATIO3A05_BRATIO4A025_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A05_BRATIO3A05_BRATIO4A025_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A05_BRATIO3A05_BRATIO4A025_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A05_BRATIO3A05_BRATIO4A025_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A05_BRATIO3A05_BRATIO4A05_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A05_BRATIO3A05_BRATIO4A05_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A05_BRATIO3A05_BRATIO4A05_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A05_BRATIO3A05_BRATIO4A05_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A05_BRATIO3A05_BRATIO4A05_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A05_BRATIO3A05_BRATIO4A075_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A05_BRATIO3A05_BRATIO4A075_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A05_BRATIO3A05_BRATIO4A075_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A05_BRATIO3A05_BRATIO4A075_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A05_BRATIO3A05_BRATIO4A075_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A05_BRATIO3A05_BRATIO4A10_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A05_BRATIO3A05_BRATIO4A10_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A05_BRATIO3A05_BRATIO4A10_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A05_BRATIO3A05_BRATIO4A10_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A05_BRATIO3A05_BRATIO4A10_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A05_BRATIO3A075_BRATIO4A00_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A05_BRATIO3A075_BRATIO4A00_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A05_BRATIO3A075_BRATIO4A00_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A05_BRATIO3A075_BRATIO4A00_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A05_BRATIO3A075_BRATIO4A00_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A05_BRATIO3A075_BRATIO4A025_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A05_BRATIO3A075_BRATIO4A025_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A05_BRATIO3A075_BRATIO4A025_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A05_BRATIO3A075_BRATIO4A025_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A05_BRATIO3A075_BRATIO4A025_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A05_BRATIO3A075_BRATIO4A05_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A05_BRATIO3A075_BRATIO4A05_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A05_BRATIO3A075_BRATIO4A05_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A05_BRATIO3A075_BRATIO4A05_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A05_BRATIO3A075_BRATIO4A05_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A05_BRATIO3A075_BRATIO4A075_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A05_BRATIO3A075_BRATIO4A075_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A05_BRATIO3A075_BRATIO4A075_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A05_BRATIO3A075_BRATIO4A075_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A05_BRATIO3A075_BRATIO4A075_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A05_BRATIO3A075_BRATIO4A10_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A05_BRATIO3A075_BRATIO4A10_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A05_BRATIO3A075_BRATIO4A10_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A05_BRATIO3A075_BRATIO4A10_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A05_BRATIO3A075_BRATIO4A10_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A05_BRATIO3A10_BRATIO4A00_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A05_BRATIO3A10_BRATIO4A00_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A05_BRATIO3A10_BRATIO4A00_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A05_BRATIO3A10_BRATIO4A00_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A05_BRATIO3A10_BRATIO4A00_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A05_BRATIO3A10_BRATIO4A025_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A05_BRATIO3A10_BRATIO4A025_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A05_BRATIO3A10_BRATIO4A025_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A05_BRATIO3A10_BRATIO4A025_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A05_BRATIO3A10_BRATIO4A025_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A05_BRATIO3A10_BRATIO4A05_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A05_BRATIO3A10_BRATIO4A05_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A05_BRATIO3A10_BRATIO4A05_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A05_BRATIO3A10_BRATIO4A05_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A05_BRATIO3A10_BRATIO4A05_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A05_BRATIO3A10_BRATIO4A075_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A05_BRATIO3A10_BRATIO4A075_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A05_BRATIO3A10_BRATIO4A075_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A05_BRATIO3A10_BRATIO4A075_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A05_BRATIO3A10_BRATIO4A075_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A05_BRATIO3A10_BRATIO4A10_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A05_BRATIO3A10_BRATIO4A10_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A05_BRATIO3A10_BRATIO4A10_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A05_BRATIO3A10_BRATIO4A10_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A05_BRATIO3A10_BRATIO4A10_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A075_BRATIO3A00_BRATIO4A00_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A075_BRATIO3A00_BRATIO4A00_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A075_BRATIO3A00_BRATIO4A00_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A075_BRATIO3A00_BRATIO4A00_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A075_BRATIO3A00_BRATIO4A00_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A075_BRATIO3A00_BRATIO4A025_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A075_BRATIO3A00_BRATIO4A025_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A075_BRATIO3A00_BRATIO4A025_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A075_BRATIO3A00_BRATIO4A025_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A075_BRATIO3A00_BRATIO4A025_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A075_BRATIO3A00_BRATIO4A05_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A075_BRATIO3A00_BRATIO4A05_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A075_BRATIO3A00_BRATIO4A05_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A075_BRATIO3A00_BRATIO4A05_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A075_BRATIO3A00_BRATIO4A05_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A075_BRATIO3A00_BRATIO4A075_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A075_BRATIO3A00_BRATIO4A075_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A075_BRATIO3A00_BRATIO4A075_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A075_BRATIO3A00_BRATIO4A075_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A075_BRATIO3A00_BRATIO4A075_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A075_BRATIO3A00_BRATIO4A10_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A075_BRATIO3A00_BRATIO4A10_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A075_BRATIO3A00_BRATIO4A10_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A075_BRATIO3A00_BRATIO4A10_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A075_BRATIO3A00_BRATIO4A10_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A075_BRATIO3A025_BRATIO4A00_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A075_BRATIO3A025_BRATIO4A00_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A075_BRATIO3A025_BRATIO4A00_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A075_BRATIO3A025_BRATIO4A00_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A075_BRATIO3A025_BRATIO4A00_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A075_BRATIO3A025_BRATIO4A025_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A075_BRATIO3A025_BRATIO4A025_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A075_BRATIO3A025_BRATIO4A025_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A075_BRATIO3A025_BRATIO4A025_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A075_BRATIO3A025_BRATIO4A025_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A075_BRATIO3A025_BRATIO4A05_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A075_BRATIO3A025_BRATIO4A05_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A075_BRATIO3A025_BRATIO4A05_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A075_BRATIO3A025_BRATIO4A05_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A075_BRATIO3A025_BRATIO4A05_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A075_BRATIO3A025_BRATIO4A075_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A075_BRATIO3A025_BRATIO4A075_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A075_BRATIO3A025_BRATIO4A075_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A075_BRATIO3A025_BRATIO4A075_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A075_BRATIO3A025_BRATIO4A075_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A075_BRATIO3A025_BRATIO4A10_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A075_BRATIO3A025_BRATIO4A10_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A075_BRATIO3A025_BRATIO4A10_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A075_BRATIO3A025_BRATIO4A10_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A075_BRATIO3A025_BRATIO4A10_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A075_BRATIO3A05_BRATIO4A00_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A075_BRATIO3A05_BRATIO4A00_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A075_BRATIO3A05_BRATIO4A00_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A075_BRATIO3A05_BRATIO4A00_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A075_BRATIO3A05_BRATIO4A00_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A075_BRATIO3A05_BRATIO4A025_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A075_BRATIO3A05_BRATIO4A025_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A075_BRATIO3A05_BRATIO4A025_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A075_BRATIO3A05_BRATIO4A025_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A075_BRATIO3A05_BRATIO4A025_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A075_BRATIO3A05_BRATIO4A05_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A075_BRATIO3A05_BRATIO4A05_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A075_BRATIO3A05_BRATIO4A05_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A075_BRATIO3A05_BRATIO4A05_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A075_BRATIO3A05_BRATIO4A05_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A075_BRATIO3A05_BRATIO4A075_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A075_BRATIO3A05_BRATIO4A075_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A075_BRATIO3A05_BRATIO4A075_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A075_BRATIO3A05_BRATIO4A075_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A075_BRATIO3A05_BRATIO4A075_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A075_BRATIO3A05_BRATIO4A10_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A075_BRATIO3A05_BRATIO4A10_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A075_BRATIO3A05_BRATIO4A10_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A075_BRATIO3A05_BRATIO4A10_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A075_BRATIO3A05_BRATIO4A10_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A075_BRATIO3A075_BRATIO4A00_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A075_BRATIO3A075_BRATIO4A00_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A075_BRATIO3A075_BRATIO4A00_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A075_BRATIO3A075_BRATIO4A00_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A075_BRATIO3A075_BRATIO4A00_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A075_BRATIO3A075_BRATIO4A025_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A075_BRATIO3A075_BRATIO4A025_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A075_BRATIO3A075_BRATIO4A025_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A075_BRATIO3A075_BRATIO4A025_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A075_BRATIO3A075_BRATIO4A025_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A075_BRATIO3A075_BRATIO4A05_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A075_BRATIO3A075_BRATIO4A05_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A075_BRATIO3A075_BRATIO4A05_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A075_BRATIO3A075_BRATIO4A05_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A075_BRATIO3A075_BRATIO4A05_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A075_BRATIO3A075_BRATIO4A075_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A075_BRATIO3A075_BRATIO4A075_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A075_BRATIO3A075_BRATIO4A075_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A075_BRATIO3A075_BRATIO4A075_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A075_BRATIO3A075_BRATIO4A075_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A075_BRATIO3A075_BRATIO4A10_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A075_BRATIO3A075_BRATIO4A10_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A075_BRATIO3A075_BRATIO4A10_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A075_BRATIO3A075_BRATIO4A10_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A075_BRATIO3A075_BRATIO4A10_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A075_BRATIO3A10_BRATIO4A00_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A075_BRATIO3A10_BRATIO4A00_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A075_BRATIO3A10_BRATIO4A00_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A075_BRATIO3A10_BRATIO4A00_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A075_BRATIO3A10_BRATIO4A00_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A075_BRATIO3A10_BRATIO4A025_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A075_BRATIO3A10_BRATIO4A025_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A075_BRATIO3A10_BRATIO4A025_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A075_BRATIO3A10_BRATIO4A025_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A075_BRATIO3A10_BRATIO4A025_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A075_BRATIO3A10_BRATIO4A05_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A075_BRATIO3A10_BRATIO4A05_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A075_BRATIO3A10_BRATIO4A05_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A075_BRATIO3A10_BRATIO4A05_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A075_BRATIO3A10_BRATIO4A05_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A075_BRATIO3A10_BRATIO4A075_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A075_BRATIO3A10_BRATIO4A075_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A075_BRATIO3A10_BRATIO4A075_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A075_BRATIO3A10_BRATIO4A075_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A075_BRATIO3A10_BRATIO4A075_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A075_BRATIO3A10_BRATIO4A10_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A075_BRATIO3A10_BRATIO4A10_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A075_BRATIO3A10_BRATIO4A10_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A075_BRATIO3A10_BRATIO4A10_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A075_BRATIO3A10_BRATIO4A10_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A10_BRATIO3A00_BRATIO4A00_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A10_BRATIO3A00_BRATIO4A00_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A10_BRATIO3A00_BRATIO4A00_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A10_BRATIO3A00_BRATIO4A00_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A10_BRATIO3A00_BRATIO4A00_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A10_BRATIO3A00_BRATIO4A025_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A10_BRATIO3A00_BRATIO4A025_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A10_BRATIO3A00_BRATIO4A025_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A10_BRATIO3A00_BRATIO4A025_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A10_BRATIO3A00_BRATIO4A025_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A10_BRATIO3A00_BRATIO4A05_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A10_BRATIO3A00_BRATIO4A05_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A10_BRATIO3A00_BRATIO4A05_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A10_BRATIO3A00_BRATIO4A05_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A10_BRATIO3A00_BRATIO4A05_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A10_BRATIO3A00_BRATIO4A075_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A10_BRATIO3A00_BRATIO4A075_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A10_BRATIO3A00_BRATIO4A075_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A10_BRATIO3A00_BRATIO4A075_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A10_BRATIO3A00_BRATIO4A075_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A10_BRATIO3A00_BRATIO4A10_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A10_BRATIO3A00_BRATIO4A10_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A10_BRATIO3A00_BRATIO4A10_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A10_BRATIO3A00_BRATIO4A10_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A10_BRATIO3A00_BRATIO4A10_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A10_BRATIO3A025_BRATIO4A00_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A10_BRATIO3A025_BRATIO4A00_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A10_BRATIO3A025_BRATIO4A00_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A10_BRATIO3A025_BRATIO4A00_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A10_BRATIO3A025_BRATIO4A00_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A10_BRATIO3A025_BRATIO4A025_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A10_BRATIO3A025_BRATIO4A025_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A10_BRATIO3A025_BRATIO4A025_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A10_BRATIO3A025_BRATIO4A025_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A10_BRATIO3A025_BRATIO4A025_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A10_BRATIO3A025_BRATIO4A05_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A10_BRATIO3A025_BRATIO4A05_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A10_BRATIO3A025_BRATIO4A05_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A10_BRATIO3A025_BRATIO4A05_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A10_BRATIO3A025_BRATIO4A05_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A10_BRATIO3A025_BRATIO4A075_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A10_BRATIO3A025_BRATIO4A075_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A10_BRATIO3A025_BRATIO4A075_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A10_BRATIO3A025_BRATIO4A075_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A10_BRATIO3A025_BRATIO4A075_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A10_BRATIO3A025_BRATIO4A10_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A10_BRATIO3A025_BRATIO4A10_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A10_BRATIO3A025_BRATIO4A10_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A10_BRATIO3A025_BRATIO4A10_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A10_BRATIO3A025_BRATIO4A10_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A10_BRATIO3A05_BRATIO4A00_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A10_BRATIO3A05_BRATIO4A00_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A10_BRATIO3A05_BRATIO4A00_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A10_BRATIO3A05_BRATIO4A00_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A10_BRATIO3A05_BRATIO4A00_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A10_BRATIO3A05_BRATIO4A025_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A10_BRATIO3A05_BRATIO4A025_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A10_BRATIO3A05_BRATIO4A025_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A10_BRATIO3A05_BRATIO4A025_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A10_BRATIO3A05_BRATIO4A025_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A10_BRATIO3A05_BRATIO4A05_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A10_BRATIO3A05_BRATIO4A05_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A10_BRATIO3A05_BRATIO4A05_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A10_BRATIO3A05_BRATIO4A05_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A10_BRATIO3A05_BRATIO4A05_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A10_BRATIO3A05_BRATIO4A075_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A10_BRATIO3A05_BRATIO4A075_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A10_BRATIO3A05_BRATIO4A075_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A10_BRATIO3A05_BRATIO4A075_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A10_BRATIO3A05_BRATIO4A075_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A10_BRATIO3A05_BRATIO4A10_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A10_BRATIO3A05_BRATIO4A10_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A10_BRATIO3A05_BRATIO4A10_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A10_BRATIO3A05_BRATIO4A10_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A10_BRATIO3A05_BRATIO4A10_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A10_BRATIO3A075_BRATIO4A00_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A10_BRATIO3A075_BRATIO4A00_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A10_BRATIO3A075_BRATIO4A00_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A10_BRATIO3A075_BRATIO4A00_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A10_BRATIO3A075_BRATIO4A00_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A10_BRATIO3A075_BRATIO4A025_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A10_BRATIO3A075_BRATIO4A025_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A10_BRATIO3A075_BRATIO4A025_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A10_BRATIO3A075_BRATIO4A025_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A10_BRATIO3A075_BRATIO4A025_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A10_BRATIO3A075_BRATIO4A05_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A10_BRATIO3A075_BRATIO4A05_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A10_BRATIO3A075_BRATIO4A05_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A10_BRATIO3A075_BRATIO4A05_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A10_BRATIO3A075_BRATIO4A05_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A10_BRATIO3A075_BRATIO4A075_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A10_BRATIO3A075_BRATIO4A075_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A10_BRATIO3A075_BRATIO4A075_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A10_BRATIO3A075_BRATIO4A075_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A10_BRATIO3A075_BRATIO4A075_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A10_BRATIO3A075_BRATIO4A10_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A10_BRATIO3A075_BRATIO4A10_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A10_BRATIO3A075_BRATIO4A10_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A10_BRATIO3A075_BRATIO4A10_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A10_BRATIO3A075_BRATIO4A10_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A10_BRATIO3A10_BRATIO4A00_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A10_BRATIO3A10_BRATIO4A00_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A10_BRATIO3A10_BRATIO4A00_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A10_BRATIO3A10_BRATIO4A00_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A10_BRATIO3A10_BRATIO4A00_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A10_BRATIO3A10_BRATIO4A025_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A10_BRATIO3A10_BRATIO4A025_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A10_BRATIO3A10_BRATIO4A025_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A10_BRATIO3A10_BRATIO4A025_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A10_BRATIO3A10_BRATIO4A025_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A10_BRATIO3A10_BRATIO4A05_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A10_BRATIO3A10_BRATIO4A05_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A10_BRATIO3A10_BRATIO4A05_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A10_BRATIO3A10_BRATIO4A05_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A10_BRATIO3A10_BRATIO4A05_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A10_BRATIO3A10_BRATIO4A075_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A10_BRATIO3A10_BRATIO4A075_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A10_BRATIO3A10_BRATIO4A075_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A10_BRATIO3A10_BRATIO4A075_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A10_BRATIO3A10_BRATIO4A075_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A10_BRATIO3A10_BRATIO4A10_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A10_BRATIO3A10_BRATIO4A10_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A10_BRATIO3A10_BRATIO4A10_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A10_BRATIO3A10_BRATIO4A10_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A10_BRATIO3A10_BRATIO4A10_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A00_BRATIO3A00_BRATIO4A00_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A00_BRATIO3A00_BRATIO4A00_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A00_BRATIO3A00_BRATIO4A00_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A00_BRATIO3A00_BRATIO4A00_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A00_BRATIO3A00_BRATIO4A00_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A00_BRATIO3A00_BRATIO4A025_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A00_BRATIO3A00_BRATIO4A025_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A00_BRATIO3A00_BRATIO4A025_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A00_BRATIO3A00_BRATIO4A025_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A00_BRATIO3A00_BRATIO4A025_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A00_BRATIO3A00_BRATIO4A05_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A00_BRATIO3A00_BRATIO4A05_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A00_BRATIO3A00_BRATIO4A05_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A00_BRATIO3A00_BRATIO4A05_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A00_BRATIO3A00_BRATIO4A05_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A00_BRATIO3A00_BRATIO4A075_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A00_BRATIO3A00_BRATIO4A075_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A00_BRATIO3A00_BRATIO4A075_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A00_BRATIO3A00_BRATIO4A075_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A00_BRATIO3A00_BRATIO4A075_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A00_BRATIO3A00_BRATIO4A10_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A00_BRATIO3A00_BRATIO4A10_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A00_BRATIO3A00_BRATIO4A10_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A00_BRATIO3A00_BRATIO4A10_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A00_BRATIO3A00_BRATIO4A10_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A00_BRATIO3A025_BRATIO4A00_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A00_BRATIO3A025_BRATIO4A00_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A00_BRATIO3A025_BRATIO4A00_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A00_BRATIO3A025_BRATIO4A00_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A00_BRATIO3A025_BRATIO4A00_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A00_BRATIO3A025_BRATIO4A025_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A00_BRATIO3A025_BRATIO4A025_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A00_BRATIO3A025_BRATIO4A025_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A00_BRATIO3A025_BRATIO4A025_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A00_BRATIO3A025_BRATIO4A025_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A00_BRATIO3A025_BRATIO4A05_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A00_BRATIO3A025_BRATIO4A05_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A00_BRATIO3A025_BRATIO4A05_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A00_BRATIO3A025_BRATIO4A05_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A00_BRATIO3A025_BRATIO4A05_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A00_BRATIO3A025_BRATIO4A075_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A00_BRATIO3A025_BRATIO4A075_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A00_BRATIO3A025_BRATIO4A075_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A00_BRATIO3A025_BRATIO4A075_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A00_BRATIO3A025_BRATIO4A075_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A00_BRATIO3A025_BRATIO4A10_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A00_BRATIO3A025_BRATIO4A10_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A00_BRATIO3A025_BRATIO4A10_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A00_BRATIO3A025_BRATIO4A10_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A00_BRATIO3A025_BRATIO4A10_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A00_BRATIO3A05_BRATIO4A00_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A00_BRATIO3A05_BRATIO4A00_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A00_BRATIO3A05_BRATIO4A00_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A00_BRATIO3A05_BRATIO4A00_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A00_BRATIO3A05_BRATIO4A00_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A00_BRATIO3A05_BRATIO4A025_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A00_BRATIO3A05_BRATIO4A025_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A00_BRATIO3A05_BRATIO4A025_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A00_BRATIO3A05_BRATIO4A025_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A00_BRATIO3A05_BRATIO4A025_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A00_BRATIO3A05_BRATIO4A05_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A00_BRATIO3A05_BRATIO4A05_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A00_BRATIO3A05_BRATIO4A05_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A00_BRATIO3A05_BRATIO4A05_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A00_BRATIO3A05_BRATIO4A05_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A00_BRATIO3A05_BRATIO4A075_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A00_BRATIO3A05_BRATIO4A075_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A00_BRATIO3A05_BRATIO4A075_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A00_BRATIO3A05_BRATIO4A075_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A00_BRATIO3A05_BRATIO4A075_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A00_BRATIO3A05_BRATIO4A10_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A00_BRATIO3A05_BRATIO4A10_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A00_BRATIO3A05_BRATIO4A10_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A00_BRATIO3A05_BRATIO4A10_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A00_BRATIO3A05_BRATIO4A10_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A00_BRATIO3A075_BRATIO4A00_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A00_BRATIO3A075_BRATIO4A00_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A00_BRATIO3A075_BRATIO4A00_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A00_BRATIO3A075_BRATIO4A00_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A00_BRATIO3A075_BRATIO4A00_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A00_BRATIO3A075_BRATIO4A025_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A00_BRATIO3A075_BRATIO4A025_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A00_BRATIO3A075_BRATIO4A025_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A00_BRATIO3A075_BRATIO4A025_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A00_BRATIO3A075_BRATIO4A025_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A00_BRATIO3A075_BRATIO4A05_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A00_BRATIO3A075_BRATIO4A05_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A00_BRATIO3A075_BRATIO4A05_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A00_BRATIO3A075_BRATIO4A05_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A00_BRATIO3A075_BRATIO4A05_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A00_BRATIO3A075_BRATIO4A075_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A00_BRATIO3A075_BRATIO4A075_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A00_BRATIO3A075_BRATIO4A075_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A00_BRATIO3A075_BRATIO4A075_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A00_BRATIO3A075_BRATIO4A075_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A00_BRATIO3A075_BRATIO4A10_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A00_BRATIO3A075_BRATIO4A10_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A00_BRATIO3A075_BRATIO4A10_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A00_BRATIO3A075_BRATIO4A10_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A00_BRATIO3A075_BRATIO4A10_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A00_BRATIO3A10_BRATIO4A00_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A00_BRATIO3A10_BRATIO4A00_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A00_BRATIO3A10_BRATIO4A00_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A00_BRATIO3A10_BRATIO4A00_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A00_BRATIO3A10_BRATIO4A00_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A00_BRATIO3A10_BRATIO4A025_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A00_BRATIO3A10_BRATIO4A025_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A00_BRATIO3A10_BRATIO4A025_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A00_BRATIO3A10_BRATIO4A025_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A00_BRATIO3A10_BRATIO4A025_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A00_BRATIO3A10_BRATIO4A05_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A00_BRATIO3A10_BRATIO4A05_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A00_BRATIO3A10_BRATIO4A05_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A00_BRATIO3A10_BRATIO4A05_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A00_BRATIO3A10_BRATIO4A05_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A00_BRATIO3A10_BRATIO4A075_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A00_BRATIO3A10_BRATIO4A075_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A00_BRATIO3A10_BRATIO4A075_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A00_BRATIO3A10_BRATIO4A075_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A00_BRATIO3A10_BRATIO4A075_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A00_BRATIO3A10_BRATIO4A10_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A00_BRATIO3A10_BRATIO4A10_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A00_BRATIO3A10_BRATIO4A10_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A00_BRATIO3A10_BRATIO4A10_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A00_BRATIO3A10_BRATIO4A10_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A025_BRATIO3A00_BRATIO4A00_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A025_BRATIO3A00_BRATIO4A00_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A025_BRATIO3A00_BRATIO4A00_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A025_BRATIO3A00_BRATIO4A00_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A025_BRATIO3A00_BRATIO4A00_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A025_BRATIO3A00_BRATIO4A025_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A025_BRATIO3A00_BRATIO4A025_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A025_BRATIO3A00_BRATIO4A025_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A025_BRATIO3A00_BRATIO4A025_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A025_BRATIO3A00_BRATIO4A025_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A025_BRATIO3A00_BRATIO4A05_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A025_BRATIO3A00_BRATIO4A05_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A025_BRATIO3A00_BRATIO4A05_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A025_BRATIO3A00_BRATIO4A05_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A025_BRATIO3A00_BRATIO4A05_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A025_BRATIO3A00_BRATIO4A075_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A025_BRATIO3A00_BRATIO4A075_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A025_BRATIO3A00_BRATIO4A075_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A025_BRATIO3A00_BRATIO4A075_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A025_BRATIO3A00_BRATIO4A075_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A025_BRATIO3A00_BRATIO4A10_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A025_BRATIO3A00_BRATIO4A10_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A025_BRATIO3A00_BRATIO4A10_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A025_BRATIO3A00_BRATIO4A10_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A025_BRATIO3A00_BRATIO4A10_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A025_BRATIO3A025_BRATIO4A00_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A025_BRATIO3A025_BRATIO4A00_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A025_BRATIO3A025_BRATIO4A00_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A025_BRATIO3A025_BRATIO4A00_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A025_BRATIO3A025_BRATIO4A00_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A025_BRATIO3A025_BRATIO4A025_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A025_BRATIO3A025_BRATIO4A025_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A025_BRATIO3A025_BRATIO4A025_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A025_BRATIO3A025_BRATIO4A025_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A025_BRATIO3A025_BRATIO4A025_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A025_BRATIO3A025_BRATIO4A05_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A025_BRATIO3A025_BRATIO4A05_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A025_BRATIO3A025_BRATIO4A05_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A025_BRATIO3A025_BRATIO4A05_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A025_BRATIO3A025_BRATIO4A05_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A025_BRATIO3A025_BRATIO4A075_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A025_BRATIO3A025_BRATIO4A075_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A025_BRATIO3A025_BRATIO4A075_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A025_BRATIO3A025_BRATIO4A075_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A025_BRATIO3A025_BRATIO4A075_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A025_BRATIO3A025_BRATIO4A10_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A025_BRATIO3A025_BRATIO4A10_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A025_BRATIO3A025_BRATIO4A10_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A025_BRATIO3A025_BRATIO4A10_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A025_BRATIO3A025_BRATIO4A10_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A025_BRATIO3A05_BRATIO4A00_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A025_BRATIO3A05_BRATIO4A00_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A025_BRATIO3A05_BRATIO4A00_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A025_BRATIO3A05_BRATIO4A00_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A025_BRATIO3A05_BRATIO4A00_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A025_BRATIO3A05_BRATIO4A025_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A025_BRATIO3A05_BRATIO4A025_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A025_BRATIO3A05_BRATIO4A025_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A025_BRATIO3A05_BRATIO4A025_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A025_BRATIO3A05_BRATIO4A025_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A025_BRATIO3A05_BRATIO4A05_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A025_BRATIO3A05_BRATIO4A05_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A025_BRATIO3A05_BRATIO4A05_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A025_BRATIO3A05_BRATIO4A05_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A025_BRATIO3A05_BRATIO4A05_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A025_BRATIO3A05_BRATIO4A075_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A025_BRATIO3A05_BRATIO4A075_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A025_BRATIO3A05_BRATIO4A075_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A025_BRATIO3A05_BRATIO4A075_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A025_BRATIO3A05_BRATIO4A075_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A025_BRATIO3A05_BRATIO4A10_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A025_BRATIO3A05_BRATIO4A10_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A025_BRATIO3A05_BRATIO4A10_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A025_BRATIO3A05_BRATIO4A10_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A025_BRATIO3A05_BRATIO4A10_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A025_BRATIO3A075_BRATIO4A00_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A025_BRATIO3A075_BRATIO4A00_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A025_BRATIO3A075_BRATIO4A00_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A025_BRATIO3A075_BRATIO4A00_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A025_BRATIO3A075_BRATIO4A00_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A025_BRATIO3A075_BRATIO4A025_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A025_BRATIO3A075_BRATIO4A025_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A025_BRATIO3A075_BRATIO4A025_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A025_BRATIO3A075_BRATIO4A025_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A025_BRATIO3A075_BRATIO4A025_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A025_BRATIO3A075_BRATIO4A05_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A025_BRATIO3A075_BRATIO4A05_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A025_BRATIO3A075_BRATIO4A05_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A025_BRATIO3A075_BRATIO4A05_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A025_BRATIO3A075_BRATIO4A05_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A025_BRATIO3A075_BRATIO4A075_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A025_BRATIO3A075_BRATIO4A075_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A025_BRATIO3A075_BRATIO4A075_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A025_BRATIO3A075_BRATIO4A075_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A025_BRATIO3A075_BRATIO4A075_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A025_BRATIO3A075_BRATIO4A10_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A025_BRATIO3A075_BRATIO4A10_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A025_BRATIO3A075_BRATIO4A10_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A025_BRATIO3A075_BRATIO4A10_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A025_BRATIO3A075_BRATIO4A10_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A025_BRATIO3A10_BRATIO4A00_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A025_BRATIO3A10_BRATIO4A00_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A025_BRATIO3A10_BRATIO4A00_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A025_BRATIO3A10_BRATIO4A00_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A025_BRATIO3A10_BRATIO4A00_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A025_BRATIO3A10_BRATIO4A025_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A025_BRATIO3A10_BRATIO4A025_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A025_BRATIO3A10_BRATIO4A025_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A025_BRATIO3A10_BRATIO4A025_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A025_BRATIO3A10_BRATIO4A025_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A025_BRATIO3A10_BRATIO4A05_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A025_BRATIO3A10_BRATIO4A05_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A025_BRATIO3A10_BRATIO4A05_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A025_BRATIO3A10_BRATIO4A05_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A025_BRATIO3A10_BRATIO4A05_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A025_BRATIO3A10_BRATIO4A075_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A025_BRATIO3A10_BRATIO4A075_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A025_BRATIO3A10_BRATIO4A075_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A025_BRATIO3A10_BRATIO4A075_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A025_BRATIO3A10_BRATIO4A075_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A025_BRATIO3A10_BRATIO4A10_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A025_BRATIO3A10_BRATIO4A10_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A025_BRATIO3A10_BRATIO4A10_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A025_BRATIO3A10_BRATIO4A10_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A025_BRATIO3A10_BRATIO4A10_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A05_BRATIO3A00_BRATIO4A00_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A05_BRATIO3A00_BRATIO4A00_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A05_BRATIO3A00_BRATIO4A00_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A05_BRATIO3A00_BRATIO4A00_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A05_BRATIO3A00_BRATIO4A00_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A05_BRATIO3A00_BRATIO4A025_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A05_BRATIO3A00_BRATIO4A025_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A05_BRATIO3A00_BRATIO4A025_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A05_BRATIO3A00_BRATIO4A025_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A05_BRATIO3A00_BRATIO4A025_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A05_BRATIO3A00_BRATIO4A05_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A05_BRATIO3A00_BRATIO4A05_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A05_BRATIO3A00_BRATIO4A05_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A05_BRATIO3A00_BRATIO4A05_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A05_BRATIO3A00_BRATIO4A05_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A05_BRATIO3A00_BRATIO4A075_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A05_BRATIO3A00_BRATIO4A075_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A05_BRATIO3A00_BRATIO4A075_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A05_BRATIO3A00_BRATIO4A075_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A05_BRATIO3A00_BRATIO4A075_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A05_BRATIO3A00_BRATIO4A10_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A05_BRATIO3A00_BRATIO4A10_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A05_BRATIO3A00_BRATIO4A10_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A05_BRATIO3A00_BRATIO4A10_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A05_BRATIO3A00_BRATIO4A10_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A05_BRATIO3A025_BRATIO4A00_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A05_BRATIO3A025_BRATIO4A00_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A05_BRATIO3A025_BRATIO4A00_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A05_BRATIO3A025_BRATIO4A00_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A05_BRATIO3A025_BRATIO4A00_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A05_BRATIO3A025_BRATIO4A025_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A05_BRATIO3A025_BRATIO4A025_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A05_BRATIO3A025_BRATIO4A025_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A05_BRATIO3A025_BRATIO4A025_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A05_BRATIO3A025_BRATIO4A025_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A05_BRATIO3A025_BRATIO4A05_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A05_BRATIO3A025_BRATIO4A05_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A05_BRATIO3A025_BRATIO4A05_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A05_BRATIO3A025_BRATIO4A05_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A05_BRATIO3A025_BRATIO4A05_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A05_BRATIO3A025_BRATIO4A075_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A05_BRATIO3A025_BRATIO4A075_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A05_BRATIO3A025_BRATIO4A075_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A05_BRATIO3A025_BRATIO4A075_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A05_BRATIO3A025_BRATIO4A075_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A05_BRATIO3A025_BRATIO4A10_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A05_BRATIO3A025_BRATIO4A10_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A05_BRATIO3A025_BRATIO4A10_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A05_BRATIO3A025_BRATIO4A10_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A05_BRATIO3A025_BRATIO4A10_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A05_BRATIO3A05_BRATIO4A00_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A05_BRATIO3A05_BRATIO4A00_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A05_BRATIO3A05_BRATIO4A00_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A05_BRATIO3A05_BRATIO4A00_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A05_BRATIO3A05_BRATIO4A00_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A05_BRATIO3A05_BRATIO4A025_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A05_BRATIO3A05_BRATIO4A025_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A05_BRATIO3A05_BRATIO4A025_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A05_BRATIO3A05_BRATIO4A025_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A05_BRATIO3A05_BRATIO4A025_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A05_BRATIO3A05_BRATIO4A05_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A05_BRATIO3A05_BRATIO4A05_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A05_BRATIO3A05_BRATIO4A05_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A05_BRATIO3A05_BRATIO4A05_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A05_BRATIO3A05_BRATIO4A05_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A05_BRATIO3A05_BRATIO4A075_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A05_BRATIO3A05_BRATIO4A075_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A05_BRATIO3A05_BRATIO4A075_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A05_BRATIO3A05_BRATIO4A075_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A05_BRATIO3A05_BRATIO4A075_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A05_BRATIO3A05_BRATIO4A10_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A05_BRATIO3A05_BRATIO4A10_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A05_BRATIO3A05_BRATIO4A10_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A05_BRATIO3A05_BRATIO4A10_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A05_BRATIO3A05_BRATIO4A10_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A05_BRATIO3A075_BRATIO4A00_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A05_BRATIO3A075_BRATIO4A00_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A05_BRATIO3A075_BRATIO4A00_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A05_BRATIO3A075_BRATIO4A00_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A05_BRATIO3A075_BRATIO4A00_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A05_BRATIO3A075_BRATIO4A025_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A05_BRATIO3A075_BRATIO4A025_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A05_BRATIO3A075_BRATIO4A025_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A05_BRATIO3A075_BRATIO4A025_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A05_BRATIO3A075_BRATIO4A025_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A05_BRATIO3A075_BRATIO4A05_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A05_BRATIO3A075_BRATIO4A05_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A05_BRATIO3A075_BRATIO4A05_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A05_BRATIO3A075_BRATIO4A05_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A05_BRATIO3A075_BRATIO4A05_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A05_BRATIO3A075_BRATIO4A075_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A05_BRATIO3A075_BRATIO4A075_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A05_BRATIO3A075_BRATIO4A075_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A05_BRATIO3A075_BRATIO4A075_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A05_BRATIO3A075_BRATIO4A075_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A05_BRATIO3A075_BRATIO4A10_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A05_BRATIO3A075_BRATIO4A10_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A05_BRATIO3A075_BRATIO4A10_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A05_BRATIO3A075_BRATIO4A10_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A05_BRATIO3A075_BRATIO4A10_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A05_BRATIO3A10_BRATIO4A00_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A05_BRATIO3A10_BRATIO4A00_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A05_BRATIO3A10_BRATIO4A00_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A05_BRATIO3A10_BRATIO4A00_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A05_BRATIO3A10_BRATIO4A00_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A05_BRATIO3A10_BRATIO4A025_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A05_BRATIO3A10_BRATIO4A025_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A05_BRATIO3A10_BRATIO4A025_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A05_BRATIO3A10_BRATIO4A025_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A05_BRATIO3A10_BRATIO4A025_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A05_BRATIO3A10_BRATIO4A05_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A05_BRATIO3A10_BRATIO4A05_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A05_BRATIO3A10_BRATIO4A05_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A05_BRATIO3A10_BRATIO4A05_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A05_BRATIO3A10_BRATIO4A05_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A05_BRATIO3A10_BRATIO4A075_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A05_BRATIO3A10_BRATIO4A075_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A05_BRATIO3A10_BRATIO4A075_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A05_BRATIO3A10_BRATIO4A075_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A05_BRATIO3A10_BRATIO4A075_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A05_BRATIO3A10_BRATIO4A10_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A05_BRATIO3A10_BRATIO4A10_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A05_BRATIO3A10_BRATIO4A10_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A05_BRATIO3A10_BRATIO4A10_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A05_BRATIO3A10_BRATIO4A10_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A075_BRATIO3A00_BRATIO4A00_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A075_BRATIO3A00_BRATIO4A00_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A075_BRATIO3A00_BRATIO4A00_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A075_BRATIO3A00_BRATIO4A00_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A075_BRATIO3A00_BRATIO4A00_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A075_BRATIO3A00_BRATIO4A025_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A075_BRATIO3A00_BRATIO4A025_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A075_BRATIO3A00_BRATIO4A025_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A075_BRATIO3A00_BRATIO4A025_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A075_BRATIO3A00_BRATIO4A025_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A075_BRATIO3A00_BRATIO4A05_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A075_BRATIO3A00_BRATIO4A05_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A075_BRATIO3A00_BRATIO4A05_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A075_BRATIO3A00_BRATIO4A05_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A075_BRATIO3A00_BRATIO4A05_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A075_BRATIO3A00_BRATIO4A075_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A075_BRATIO3A00_BRATIO4A075_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A075_BRATIO3A00_BRATIO4A075_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A075_BRATIO3A00_BRATIO4A075_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A075_BRATIO3A00_BRATIO4A075_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A075_BRATIO3A00_BRATIO4A10_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A075_BRATIO3A00_BRATIO4A10_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A075_BRATIO3A00_BRATIO4A10_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A075_BRATIO3A00_BRATIO4A10_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A075_BRATIO3A00_BRATIO4A10_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A075_BRATIO3A025_BRATIO4A00_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A075_BRATIO3A025_BRATIO4A00_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A075_BRATIO3A025_BRATIO4A00_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A075_BRATIO3A025_BRATIO4A00_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A075_BRATIO3A025_BRATIO4A00_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A075_BRATIO3A025_BRATIO4A025_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A075_BRATIO3A025_BRATIO4A025_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A075_BRATIO3A025_BRATIO4A025_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A075_BRATIO3A025_BRATIO4A025_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A075_BRATIO3A025_BRATIO4A025_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A075_BRATIO3A025_BRATIO4A05_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A075_BRATIO3A025_BRATIO4A05_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A075_BRATIO3A025_BRATIO4A05_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A075_BRATIO3A025_BRATIO4A05_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A075_BRATIO3A025_BRATIO4A05_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A075_BRATIO3A025_BRATIO4A075_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A075_BRATIO3A025_BRATIO4A075_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A075_BRATIO3A025_BRATIO4A075_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A075_BRATIO3A025_BRATIO4A075_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A075_BRATIO3A025_BRATIO4A075_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A075_BRATIO3A025_BRATIO4A10_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A075_BRATIO3A025_BRATIO4A10_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A075_BRATIO3A025_BRATIO4A10_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A075_BRATIO3A025_BRATIO4A10_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A075_BRATIO3A025_BRATIO4A10_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A075_BRATIO3A05_BRATIO4A00_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A075_BRATIO3A05_BRATIO4A00_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A075_BRATIO3A05_BRATIO4A00_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A075_BRATIO3A05_BRATIO4A00_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A075_BRATIO3A05_BRATIO4A00_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A075_BRATIO3A05_BRATIO4A025_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A075_BRATIO3A05_BRATIO4A025_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A075_BRATIO3A05_BRATIO4A025_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A075_BRATIO3A05_BRATIO4A025_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A075_BRATIO3A05_BRATIO4A025_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A075_BRATIO3A05_BRATIO4A05_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A075_BRATIO3A05_BRATIO4A05_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A075_BRATIO3A05_BRATIO4A05_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A075_BRATIO3A05_BRATIO4A05_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A075_BRATIO3A05_BRATIO4A05_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A075_BRATIO3A05_BRATIO4A075_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A075_BRATIO3A05_BRATIO4A075_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A075_BRATIO3A05_BRATIO4A075_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A075_BRATIO3A05_BRATIO4A075_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A075_BRATIO3A05_BRATIO4A075_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A075_BRATIO3A05_BRATIO4A10_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A075_BRATIO3A05_BRATIO4A10_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A075_BRATIO3A05_BRATIO4A10_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A075_BRATIO3A05_BRATIO4A10_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A075_BRATIO3A05_BRATIO4A10_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A075_BRATIO3A075_BRATIO4A00_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A075_BRATIO3A075_BRATIO4A00_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A075_BRATIO3A075_BRATIO4A00_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A075_BRATIO3A075_BRATIO4A00_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A075_BRATIO3A075_BRATIO4A00_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A075_BRATIO3A075_BRATIO4A025_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A075_BRATIO3A075_BRATIO4A025_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A075_BRATIO3A075_BRATIO4A025_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A075_BRATIO3A075_BRATIO4A025_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A075_BRATIO3A075_BRATIO4A025_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A075_BRATIO3A075_BRATIO4A05_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A075_BRATIO3A075_BRATIO4A05_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A075_BRATIO3A075_BRATIO4A05_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A075_BRATIO3A075_BRATIO4A05_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A075_BRATIO3A075_BRATIO4A05_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A075_BRATIO3A075_BRATIO4A075_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A075_BRATIO3A075_BRATIO4A075_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A075_BRATIO3A075_BRATIO4A075_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A075_BRATIO3A075_BRATIO4A075_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A075_BRATIO3A075_BRATIO4A075_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A075_BRATIO3A075_BRATIO4A10_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A075_BRATIO3A075_BRATIO4A10_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A075_BRATIO3A075_BRATIO4A10_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A075_BRATIO3A075_BRATIO4A10_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A075_BRATIO3A075_BRATIO4A10_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A075_BRATIO3A10_BRATIO4A00_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A075_BRATIO3A10_BRATIO4A00_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A075_BRATIO3A10_BRATIO4A00_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A075_BRATIO3A10_BRATIO4A00_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A075_BRATIO3A10_BRATIO4A00_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A075_BRATIO3A10_BRATIO4A025_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A075_BRATIO3A10_BRATIO4A025_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A075_BRATIO3A10_BRATIO4A025_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A075_BRATIO3A10_BRATIO4A025_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A075_BRATIO3A10_BRATIO4A025_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A075_BRATIO3A10_BRATIO4A05_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A075_BRATIO3A10_BRATIO4A05_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A075_BRATIO3A10_BRATIO4A05_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A075_BRATIO3A10_BRATIO4A05_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A075_BRATIO3A10_BRATIO4A05_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A075_BRATIO3A10_BRATIO4A075_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A075_BRATIO3A10_BRATIO4A075_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A075_BRATIO3A10_BRATIO4A075_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A075_BRATIO3A10_BRATIO4A075_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A075_BRATIO3A10_BRATIO4A075_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A075_BRATIO3A10_BRATIO4A10_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A075_BRATIO3A10_BRATIO4A10_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A075_BRATIO3A10_BRATIO4A10_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A075_BRATIO3A10_BRATIO4A10_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A075_BRATIO3A10_BRATIO4A10_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A10_BRATIO3A00_BRATIO4A00_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A10_BRATIO3A00_BRATIO4A00_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A10_BRATIO3A00_BRATIO4A00_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A10_BRATIO3A00_BRATIO4A00_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A10_BRATIO3A00_BRATIO4A00_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A10_BRATIO3A00_BRATIO4A025_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A10_BRATIO3A00_BRATIO4A025_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A10_BRATIO3A00_BRATIO4A025_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A10_BRATIO3A00_BRATIO4A025_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A10_BRATIO3A00_BRATIO4A025_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A10_BRATIO3A00_BRATIO4A05_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A10_BRATIO3A00_BRATIO4A05_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A10_BRATIO3A00_BRATIO4A05_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A10_BRATIO3A00_BRATIO4A05_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A10_BRATIO3A00_BRATIO4A05_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A10_BRATIO3A00_BRATIO4A075_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A10_BRATIO3A00_BRATIO4A075_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A10_BRATIO3A00_BRATIO4A075_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A10_BRATIO3A00_BRATIO4A075_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A10_BRATIO3A00_BRATIO4A075_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A10_BRATIO3A00_BRATIO4A10_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A10_BRATIO3A00_BRATIO4A10_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A10_BRATIO3A00_BRATIO4A10_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A10_BRATIO3A00_BRATIO4A10_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A10_BRATIO3A00_BRATIO4A10_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A10_BRATIO3A025_BRATIO4A00_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A10_BRATIO3A025_BRATIO4A00_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A10_BRATIO3A025_BRATIO4A00_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A10_BRATIO3A025_BRATIO4A00_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A10_BRATIO3A025_BRATIO4A00_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A10_BRATIO3A025_BRATIO4A025_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A10_BRATIO3A025_BRATIO4A025_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A10_BRATIO3A025_BRATIO4A025_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A10_BRATIO3A025_BRATIO4A025_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A10_BRATIO3A025_BRATIO4A025_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A10_BRATIO3A025_BRATIO4A05_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A10_BRATIO3A025_BRATIO4A05_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A10_BRATIO3A025_BRATIO4A05_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A10_BRATIO3A025_BRATIO4A05_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A10_BRATIO3A025_BRATIO4A05_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A10_BRATIO3A025_BRATIO4A075_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A10_BRATIO3A025_BRATIO4A075_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A10_BRATIO3A025_BRATIO4A075_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A10_BRATIO3A025_BRATIO4A075_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A10_BRATIO3A025_BRATIO4A075_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A10_BRATIO3A025_BRATIO4A10_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A10_BRATIO3A025_BRATIO4A10_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A10_BRATIO3A025_BRATIO4A10_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A10_BRATIO3A025_BRATIO4A10_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A10_BRATIO3A025_BRATIO4A10_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A10_BRATIO3A05_BRATIO4A00_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A10_BRATIO3A05_BRATIO4A00_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A10_BRATIO3A05_BRATIO4A00_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A10_BRATIO3A05_BRATIO4A00_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A10_BRATIO3A05_BRATIO4A00_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A10_BRATIO3A05_BRATIO4A025_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A10_BRATIO3A05_BRATIO4A025_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A10_BRATIO3A05_BRATIO4A025_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A10_BRATIO3A05_BRATIO4A025_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A10_BRATIO3A05_BRATIO4A025_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A10_BRATIO3A05_BRATIO4A05_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A10_BRATIO3A05_BRATIO4A05_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A10_BRATIO3A05_BRATIO4A05_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A10_BRATIO3A05_BRATIO4A05_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A10_BRATIO3A05_BRATIO4A05_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A10_BRATIO3A05_BRATIO4A075_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A10_BRATIO3A05_BRATIO4A075_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A10_BRATIO3A05_BRATIO4A075_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A10_BRATIO3A05_BRATIO4A075_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A10_BRATIO3A05_BRATIO4A075_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A10_BRATIO3A05_BRATIO4A10_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A10_BRATIO3A05_BRATIO4A10_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A10_BRATIO3A05_BRATIO4A10_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A10_BRATIO3A05_BRATIO4A10_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A10_BRATIO3A05_BRATIO4A10_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A10_BRATIO3A075_BRATIO4A00_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A10_BRATIO3A075_BRATIO4A00_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A10_BRATIO3A075_BRATIO4A00_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A10_BRATIO3A075_BRATIO4A00_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A10_BRATIO3A075_BRATIO4A00_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A10_BRATIO3A075_BRATIO4A025_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A10_BRATIO3A075_BRATIO4A025_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A10_BRATIO3A075_BRATIO4A025_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A10_BRATIO3A075_BRATIO4A025_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A10_BRATIO3A075_BRATIO4A025_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A10_BRATIO3A075_BRATIO4A05_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A10_BRATIO3A075_BRATIO4A05_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A10_BRATIO3A075_BRATIO4A05_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A10_BRATIO3A075_BRATIO4A05_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A10_BRATIO3A075_BRATIO4A05_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A10_BRATIO3A075_BRATIO4A075_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A10_BRATIO3A075_BRATIO4A075_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A10_BRATIO3A075_BRATIO4A075_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A10_BRATIO3A075_BRATIO4A075_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A10_BRATIO3A075_BRATIO4A075_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A10_BRATIO3A075_BRATIO4A10_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A10_BRATIO3A075_BRATIO4A10_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A10_BRATIO3A075_BRATIO4A10_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A10_BRATIO3A075_BRATIO4A10_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A10_BRATIO3A075_BRATIO4A10_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A10_BRATIO3A10_BRATIO4A00_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A10_BRATIO3A10_BRATIO4A00_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A10_BRATIO3A10_BRATIO4A00_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A10_BRATIO3A10_BRATIO4A00_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A10_BRATIO3A10_BRATIO4A00_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A10_BRATIO3A10_BRATIO4A025_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A10_BRATIO3A10_BRATIO4A025_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A10_BRATIO3A10_BRATIO4A025_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A10_BRATIO3A10_BRATIO4A025_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A10_BRATIO3A10_BRATIO4A025_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A10_BRATIO3A10_BRATIO4A05_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A10_BRATIO3A10_BRATIO4A05_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A10_BRATIO3A10_BRATIO4A05_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A10_BRATIO3A10_BRATIO4A05_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A10_BRATIO3A10_BRATIO4A05_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A10_BRATIO3A10_BRATIO4A075_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A10_BRATIO3A10_BRATIO4A075_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A10_BRATIO3A10_BRATIO4A075_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A10_BRATIO3A10_BRATIO4A075_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A10_BRATIO3A10_BRATIO4A075_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A10_BRATIO3A10_BRATIO4A10_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A10_BRATIO3A10_BRATIO4A10_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A10_BRATIO3A10_BRATIO4A10_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A10_BRATIO3A10_BRATIO4A10_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A10_BRATIO3A10_BRATIO4A10_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A00_BRATIO3A00_BRATIO4A00_BRATIO5B00,0,0,0,1,0,0,1,0,1,1,3
_BRATIO1A10_BRATIO2A00_BRATIO3A00_BRATIO4A00_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A00_BRATIO3A00_BRATIO4A00_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A00_BRATIO3A00_BRATIO4A00_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A00_BRATIO3A00_BRATIO4A00_BRATIO5B10,0,0,0,1,0,0,1,0,1,1,3
_BRATIO1A10_BRATIO2A00_BRATIO3A00_BRATIO4A025_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A00_BRATIO3A00_BRATIO4A025_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A00_BRATIO3A00_BRATIO4A025_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A00_BRATIO3A00_BRATIO4A025_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A00_BRATIO3A00_BRATIO4A025_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A00_BRATIO3A00_BRATIO4A05_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A00_BRATIO3A00_BRATIO4A05_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A00_BRATIO3A00_BRATIO4A05_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A00_BRATIO3A00_BRATIO4A05_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A00_BRATIO3A00_BRATIO4A05_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A00_BRATIO3A00_BRATIO4A075_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A00_BRATIO3A00_BRATIO4A075_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A00_BRATIO3A00_BRATIO4A075_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A00_BRATIO3A00_BRATIO4A075_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A00_BRATIO3A00_BRATIO4A075_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A00_BRATIO3A00_BRATIO4A10_BRATIO5B00,0,0,0,1,0,0,1,0,1,1,3
_BRATIO1A10_BRATIO2A00_BRATIO3A00_BRATIO4A10_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A00_BRATIO3A00_BRATIO4A10_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A00_BRATIO3A00_BRATIO4A10_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A00_BRATIO3A00_BRATIO4A10_BRATIO5B10,0,0,0,1,0,0,1,0,1,1,3
_BRATIO1A10_BRATIO2A00_BRATIO3A025_BRATIO4A00_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A00_BRATIO3A025_BRATIO4A00_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A00_BRATIO3A025_BRATIO4A00_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A00_BRATIO3A025_BRATIO4A00_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A00_BRATIO3A025_BRATIO4A00_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A00_BRATIO3A025_BRATIO4A025_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A00_BRATIO3A025_BRATIO4A025_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A00_BRATIO3A025_BRATIO4A025_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A00_BRATIO3A025_BRATIO4A025_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A00_BRATIO3A025_BRATIO4A025_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A00_BRATIO3A025_BRATIO4A05_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A00_BRATIO3A025_BRATIO4A05_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A00_BRATIO3A025_BRATIO4A05_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A00_BRATIO3A025_BRATIO4A05_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A00_BRATIO3A025_BRATIO4A05_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A00_BRATIO3A025_BRATIO4A075_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A00_BRATIO3A025_BRATIO4A075_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A00_BRATIO3A025_BRATIO4A075_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A00_BRATIO3A025_BRATIO4A075_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A00_BRATIO3A025_BRATIO4A075_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A00_BRATIO3A025_BRATIO4A10_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A00_BRATIO3A025_BRATIO4A10_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A00_BRATIO3A025_BRATIO4A10_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A00_BRATIO3A025_BRATIO4A10_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A00_BRATIO3A025_BRATIO4A10_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A00_BRATIO3A05_BRATIO4A00_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A00_BRATIO3A05_BRATIO4A00_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A00_BRATIO3A05_BRATIO4A00_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A00_BRATIO3A05_BRATIO4A00_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A00_BRATIO3A05_BRATIO4A00_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A00_BRATIO3A05_BRATIO4A025_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A00_BRATIO3A05_BRATIO4A025_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A00_BRATIO3A05_BRATIO4A025_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A00_BRATIO3A05_BRATIO4A025_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A00_BRATIO3A05_BRATIO4A025_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A00_BRATIO3A05_BRATIO4A05_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A00_BRATIO3A05_BRATIO4A05_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A00_BRATIO3A05_BRATIO4A05_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A00_BRATIO3A05_BRATIO4A05_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A00_BRATIO3A05_BRATIO4A05_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A00_BRATIO3A05_BRATIO4A075_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A00_BRATIO3A05_BRATIO4A075_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A00_BRATIO3A05_BRATIO4A075_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A00_BRATIO3A05_BRATIO4A075_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A00_BRATIO3A05_BRATIO4A075_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A00_BRATIO3A05_BRATIO4A10_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A00_BRATIO3A05_BRATIO4A10_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A00_BRATIO3A05_BRATIO4A10_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A00_BRATIO3A05_BRATIO4A10_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A00_BRATIO3A05_BRATIO4A10_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A00_BRATIO3A075_BRATIO4A00_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A00_BRATIO3A075_BRATIO4A00_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A00_BRATIO3A075_BRATIO4A00_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A00_BRATIO3A075_BRATIO4A00_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A00_BRATIO3A075_BRATIO4A00_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A00_BRATIO3A075_BRATIO4A025_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A00_BRATIO3A075_BRATIO4A025_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A00_BRATIO3A075_BRATIO4A025_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A00_BRATIO3A075_BRATIO4A025_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A00_BRATIO3A075_BRATIO4A025_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A00_BRATIO3A075_BRATIO4A05_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A00_BRATIO3A075_BRATIO4A05_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A00_BRATIO3A075_BRATIO4A05_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A00_BRATIO3A075_BRATIO4A05_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A00_BRATIO3A075_BRATIO4A05_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A00_BRATIO3A075_BRATIO4A075_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A00_BRATIO3A075_BRATIO4A075_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A00_BRATIO3A075_BRATIO4A075_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A00_BRATIO3A075_BRATIO4A075_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A00_BRATIO3A075_BRATIO4A075_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A00_BRATIO3A075_BRATIO4A10_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A00_BRATIO3A075_BRATIO4A10_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A00_BRATIO3A075_BRATIO4A10_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A00_BRATIO3A075_BRATIO4A10_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A00_BRATIO3A075_BRATIO4A10_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A00_BRATIO3A10_BRATIO4A00_BRATIO5B00,0,0,0,1,0,0,1,0,1,1,3
_BRATIO1A10_BRATIO2A00_BRATIO3A10_BRATIO4A00_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A00_BRATIO3A10_BRATIO4A00_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A00_BRATIO3A10_BRATIO4A00_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A00_BRATIO3A10_BRATIO4A00_BRATIO5B10,0,0,0,1,0,0,1,0,1,1,3
_BRATIO1A10_BRATIO2A00_BRATIO3A10_BRATIO4A025_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A00_BRATIO3A10_BRATIO4A025_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A00_BRATIO3A10_BRATIO4A025_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A00_BRATIO3A10_BRATIO4A025_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A00_BRATIO3A10_BRATIO4A025_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A00_BRATIO3A10_BRATIO4A05_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A00_BRATIO3A10_BRATIO4A05_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A00_BRATIO3A10_BRATIO4A05_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A00_BRATIO3A10_BRATIO4A05_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A00_BRATIO3A10_BRATIO4A05_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A00_BRATIO3A10_BRATIO4A075_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A00_BRATIO3A10_BRATIO4A075_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A00_BRATIO3A10_BRATIO4A075_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A00_BRATIO3A10_BRATIO4A075_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A00_BRATIO3A10_BRATIO4A075_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A00_BRATIO3A10_BRATIO4A10_BRATIO5B00,0,0,0,1,0,0,1,0,1,1,3
_BRATIO1A10_BRATIO2A00_BRATIO3A10_BRATIO4A10_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A00_BRATIO3A10_BRATIO4A10_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A00_BRATIO3A10_BRATIO4A10_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A00_BRATIO3A10_BRATIO4A10_BRATIO5B10,0,0,0,1,0,0,1,0,1,1,3
_BRATIO1A10_BRATIO2A025_BRATIO3A00_BRATIO4A00_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A025_BRATIO3A00_BRATIO4A00_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A025_BRATIO3A00_BRATIO4A00_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A025_BRATIO3A00_BRATIO4A00_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A025_BRATIO3A00_BRATIO4A00_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A025_BRATIO3A00_BRATIO4A025_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A025_BRATIO3A00_BRATIO4A025_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A025_BRATIO3A00_BRATIO4A025_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A025_BRATIO3A00_BRATIO4A025_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A025_BRATIO3A00_BRATIO4A025_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A025_BRATIO3A00_BRATIO4A05_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A025_BRATIO3A00_BRATIO4A05_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A025_BRATIO3A00_BRATIO4A05_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A025_BRATIO3A00_BRATIO4A05_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A025_BRATIO3A00_BRATIO4A05_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A025_BRATIO3A00_BRATIO4A075_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A025_BRATIO3A00_BRATIO4A075_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A025_BRATIO3A00_BRATIO4A075_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A025_BRATIO3A00_BRATIO4A075_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A025_BRATIO3A00_BRATIO4A075_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A025_BRATIO3A00_BRATIO4A10_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A025_BRATIO3A00_BRATIO4A10_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A025_BRATIO3A00_BRATIO4A10_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A025_BRATIO3A00_BRATIO4A10_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A025_BRATIO3A00_BRATIO4A10_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A025_BRATIO3A025_BRATIO4A00_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A025_BRATIO3A025_BRATIO4A00_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A025_BRATIO3A025_BRATIO4A00_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A025_BRATIO3A025_BRATIO4A00_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A025_BRATIO3A025_BRATIO4A00_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A025_BRATIO3A025_BRATIO4A025_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A025_BRATIO3A025_BRATIO4A025_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A025_BRATIO3A025_BRATIO4A025_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A025_BRATIO3A025_BRATIO4A025_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A025_BRATIO3A025_BRATIO4A025_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A025_BRATIO3A025_BRATIO4A05_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A025_BRATIO3A025_BRATIO4A05_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A025_BRATIO3A025_BRATIO4A05_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A025_BRATIO3A025_BRATIO4A05_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A025_BRATIO3A025_BRATIO4A05_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A025_BRATIO3A025_BRATIO4A075_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A025_BRATIO3A025_BRATIO4A075_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A025_BRATIO3A025_BRATIO4A075_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A025_BRATIO3A025_BRATIO4A075_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A025_BRATIO3A025_BRATIO4A075_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A025_BRATIO3A025_BRATIO4A10_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A025_BRATIO3A025_BRATIO4A10_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A025_BRATIO3A025_BRATIO4A10_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A025_BRATIO3A025_BRATIO4A10_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A025_BRATIO3A025_BRATIO4A10_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A025_BRATIO3A05_BRATIO4A00_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A025_BRATIO3A05_BRATIO4A00_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A025_BRATIO3A05_BRATIO4A00_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A025_BRATIO3A05_BRATIO4A00_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A025_BRATIO3A05_BRATIO4A00_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A025_BRATIO3A05_BRATIO4A025_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A025_BRATIO3A05_BRATIO4A025_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A025_BRATIO3A05_BRATIO4A025_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A025_BRATIO3A05_BRATIO4A025_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A025_BRATIO3A05_BRATIO4A025_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A025_BRATIO3A05_BRATIO4A05_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A025_BRATIO3A05_BRATIO4A05_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A025_BRATIO3A05_BRATIO4A05_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A025_BRATIO3A05_BRATIO4A05_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A025_BRATIO3A05_BRATIO4A05_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A025_BRATIO3A05_BRATIO4A075_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A025_BRATIO3A05_BRATIO4A075_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A025_BRATIO3A05_BRATIO4A075_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A025_BRATIO3A05_BRATIO4A075_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A025_BRATIO3A05_BRATIO4A075_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A025_BRATIO3A05_BRATIO4A10_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A025_BRATIO3A05_BRATIO4A10_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A025_BRATIO3A05_BRATIO4A10_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A025_BRATIO3A05_BRATIO4A10_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A025_BRATIO3A05_BRATIO4A10_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A025_BRATIO3A075_BRATIO4A00_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A025_BRATIO3A075_BRATIO4A00_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A025_BRATIO3A075_BRATIO4A00_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A025_BRATIO3A075_BRATIO4A00_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A025_BRATIO3A075_BRATIO4A00_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A025_BRATIO3A075_BRATIO4A025_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A025_BRATIO3A075_BRATIO4A025_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A025_BRATIO3A075_BRATIO4A025_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A025_BRATIO3A075_BRATIO4A025_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A025_BRATIO3A075_BRATIO4A025_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A025_BRATIO3A075_BRATIO4A05_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A025_BRATIO3A075_BRATIO4A05_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A025_BRATIO3A075_BRATIO4A05_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A025_BRATIO3A075_BRATIO4A05_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A025_BRATIO3A075_BRATIO4A05_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A025_BRATIO3A075_BRATIO4A075_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A025_BRATIO3A075_BRATIO4A075_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A025_BRATIO3A075_BRATIO4A075_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A025_BRATIO3A075_BRATIO4A075_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A025_BRATIO3A075_BRATIO4A075_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A025_BRATIO3A075_BRATIO4A10_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A025_BRATIO3A075_BRATIO4A10_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A025_BRATIO3A075_BRATIO4A10_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A025_BRATIO3A075_BRATIO4A10_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A025_BRATIO3A075_BRATIO4A10_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A025_BRATIO3A10_BRATIO4A00_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A025_BRATIO3A10_BRATIO4A00_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A025_BRATIO3A10_BRATIO4A00_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A025_BRATIO3A10_BRATIO4A00_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A025_BRATIO3A10_BRATIO4A00_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A025_BRATIO3A10_BRATIO4A025_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A025_BRATIO3A10_BRATIO4A025_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A025_BRATIO3A10_BRATIO4A025_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A025_BRATIO3A10_BRATIO4A025_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A025_BRATIO3A10_BRATIO4A025_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A025_BRATIO3A10_BRATIO4A05_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A025_BRATIO3A10_BRATIO4A05_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A025_BRATIO3A10_BRATIO4A05_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A025_BRATIO3A10_BRATIO4A05_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A025_BRATIO3A10_BRATIO4A05_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A025_BRATIO3A10_BRATIO4A075_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A025_BRATIO3A10_BRATIO4A075_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A025_BRATIO3A10_BRATIO4A075_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A025_BRATIO3A10_BRATIO4A075_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A025_BRATIO3A10_BRATIO4A075_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A025_BRATIO3A10_BRATIO4A10_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A025_BRATIO3A10_BRATIO4A10_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A025_BRATIO3A10_BRATIO4A10_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A025_BRATIO3A10_BRATIO4A10_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A025_BRATIO3A10_BRATIO4A10_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A05_BRATIO3A00_BRATIO4A00_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A05_BRATIO3A00_BRATIO4A00_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A05_BRATIO3A00_BRATIO4A00_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A05_BRATIO3A00_BRATIO4A00_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A05_BRATIO3A00_BRATIO4A00_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A05_BRATIO3A00_BRATIO4A025_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A05_BRATIO3A00_BRATIO4A025_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A05_BRATIO3A00_BRATIO4A025_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A05_BRATIO3A00_BRATIO4A025_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A05_BRATIO3A00_BRATIO4A025_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A05_BRATIO3A00_BRATIO4A05_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A05_BRATIO3A00_BRATIO4A05_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A05_BRATIO3A00_BRATIO4A05_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A05_BRATIO3A00_BRATIO4A05_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A05_BRATIO3A00_BRATIO4A05_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A05_BRATIO3A00_BRATIO4A075_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A05_BRATIO3A00_BRATIO4A075_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A05_BRATIO3A00_BRATIO4A075_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A05_BRATIO3A00_BRATIO4A075_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A05_BRATIO3A00_BRATIO4A075_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A05_BRATIO3A00_BRATIO4A10_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A05_BRATIO3A00_BRATIO4A10_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A05_BRATIO3A00_BRATIO4A10_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A05_BRATIO3A00_BRATIO4A10_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A05_BRATIO3A00_BRATIO4A10_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A05_BRATIO3A025_BRATIO4A00_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A05_BRATIO3A025_BRATIO4A00_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A05_BRATIO3A025_BRATIO4A00_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A05_BRATIO3A025_BRATIO4A00_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A05_BRATIO3A025_BRATIO4A00_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A05_BRATIO3A025_BRATIO4A025_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A05_BRATIO3A025_BRATIO4A025_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A05_BRATIO3A025_BRATIO4A025_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A05_BRATIO3A025_BRATIO4A025_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A05_BRATIO3A025_BRATIO4A025_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A05_BRATIO3A025_BRATIO4A05_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A05_BRATIO3A025_BRATIO4A05_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A05_BRATIO3A025_BRATIO4A05_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A05_BRATIO3A025_BRATIO4A05_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A05_BRATIO3A025_BRATIO4A05_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A05_BRATIO3A025_BRATIO4A075_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A05_BRATIO3A025_BRATIO4A075_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A05_BRATIO3A025_BRATIO4A075_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A05_BRATIO3A025_BRATIO4A075_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A05_BRATIO3A025_BRATIO4A075_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A05_BRATIO3A025_BRATIO4A10_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A05_BRATIO3A025_BRATIO4A10_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A05_BRATIO3A025_BRATIO4A10_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A05_BRATIO3A025_BRATIO4A10_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A05_BRATIO3A025_BRATIO4A10_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A05_BRATIO3A05_BRATIO4A00_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A05_BRATIO3A05_BRATIO4A00_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A05_BRATIO3A05_BRATIO4A00_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A05_BRATIO3A05_BRATIO4A00_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A05_BRATIO3A05_BRATIO4A00_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A05_BRATIO3A05_BRATIO4A025_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A05_BRATIO3A05_BRATIO4A025_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A05_BRATIO3A05_BRATIO4A025_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A05_BRATIO3A05_BRATIO4A025_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A05_BRATIO3A05_BRATIO4A025_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A05_BRATIO3A05_BRATIO4A05_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A05_BRATIO3A05_BRATIO4A05_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A05_BRATIO3A05_BRATIO4A05_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A05_BRATIO3A05_BRATIO4A05_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A05_BRATIO3A05_BRATIO4A05_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A05_BRATIO3A05_BRATIO4A075_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A05_BRATIO3A05_BRATIO4A075_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A05_BRATIO3A05_BRATIO4A075_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A05_BRATIO3A05_BRATIO4A075_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A05_BRATIO3A05_BRATIO4A075_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A05_BRATIO3A05_BRATIO4A10_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A05_BRATIO3A05_BRATIO4A10_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A05_BRATIO3A05_BRATIO4A10_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A05_BRATIO3A05_BRATIO4A10_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A05_BRATIO3A05_BRATIO4A10_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A05_BRATIO3A075_BRATIO4A00_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A05_BRATIO3A075_BRATIO4A00_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A05_BRATIO3A075_BRATIO4A00_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A05_BRATIO3A075_BRATIO4A00_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A05_BRATIO3A075_BRATIO4A00_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A05_BRATIO3A075_BRATIO4A025_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A05_BRATIO3A075_BRATIO4A025_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A05_BRATIO3A075_BRATIO4A025_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A05_BRATIO3A075_BRATIO4A025_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A05_BRATIO3A075_BRATIO4A025_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A05_BRATIO3A075_BRATIO4A05_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A05_BRATIO3A075_BRATIO4A05_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A05_BRATIO3A075_BRATIO4A05_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A05_BRATIO3A075_BRATIO4A05_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A05_BRATIO3A075_BRATIO4A05_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A05_BRATIO3A075_BRATIO4A075_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A05_BRATIO3A075_BRATIO4A075_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A05_BRATIO3A075_BRATIO4A075_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A05_BRATIO3A075_BRATIO4A075_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A05_BRATIO3A075_BRATIO4A075_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A05_BRATIO3A075_BRATIO4A10_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A05_BRATIO3A075_BRATIO4A10_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A05_BRATIO3A075_BRATIO4A10_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A05_BRATIO3A075_BRATIO4A10_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A05_BRATIO3A075_BRATIO4A10_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A05_BRATIO3A10_BRATIO4A00_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A05_BRATIO3A10_BRATIO4A00_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A05_BRATIO3A10_BRATIO4A00_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A05_BRATIO3A10_BRATIO4A00_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A05_BRATIO3A10_BRATIO4A00_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A05_BRATIO3A10_BRATIO4A025_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A05_BRATIO3A10_BRATIO4A025_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A05_BRATIO3A10_BRATIO4A025_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A05_BRATIO3A10_BRATIO4A025_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A05_BRATIO3A10_BRATIO4A025_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A05_BRATIO3A10_BRATIO4A05_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A05_BRATIO3A10_BRATIO4A05_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A05_BRATIO3A10_BRATIO4A05_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A05_BRATIO3A10_BRATIO4A05_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A05_BRATIO3A10_BRATIO4A05_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A05_BRATIO3A10_BRATIO4A075_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A05_BRATIO3A10_BRATIO4A075_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A05_BRATIO3A10_BRATIO4A075_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A05_BRATIO3A10_BRATIO4A075_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A05_BRATIO3A10_BRATIO4A075_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A05_BRATIO3A10_BRATIO4A10_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A05_BRATIO3A10_BRATIO4A10_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A05_BRATIO3A10_BRATIO4A10_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A05_BRATIO3A10_BRATIO4A10_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A05_BRATIO3A10_BRATIO4A10_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A075_BRATIO3A00_BRATIO4A00_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A075_BRATIO3A00_BRATIO4A00_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A075_BRATIO3A00_BRATIO4A00_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A075_BRATIO3A00_BRATIO4A00_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A075_BRATIO3A00_BRATIO4A00_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A075_BRATIO3A00_BRATIO4A025_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A075_BRATIO3A00_BRATIO4A025_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A075_BRATIO3A00_BRATIO4A025_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A075_BRATIO3A00_BRATIO4A025_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A075_BRATIO3A00_BRATIO4A025_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A075_BRATIO3A00_BRATIO4A05_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A075_BRATIO3A00_BRATIO4A05_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A075_BRATIO3A00_BRATIO4A05_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A075_BRATIO3A00_BRATIO4A05_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A075_BRATIO3A00_BRATIO4A05_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A075_BRATIO3A00_BRATIO4A075_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A075_BRATIO3A00_BRATIO4A075_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A075_BRATIO3A00_BRATIO4A075_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A075_BRATIO3A00_BRATIO4A075_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A075_BRATIO3A00_BRATIO4A075_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A075_BRATIO3A00_BRATIO4A10_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A075_BRATIO3A00_BRATIO4A10_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A075_BRATIO3A00_BRATIO4A10_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A075_BRATIO3A00_BRATIO4A10_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A075_BRATIO3A00_BRATIO4A10_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A075_BRATIO3A025_BRATIO4A00_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A075_BRATIO3A025_BRATIO4A00_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A075_BRATIO3A025_BRATIO4A00_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A075_BRATIO3A025_BRATIO4A00_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A075_BRATIO3A025_BRATIO4A00_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A075_BRATIO3A025_BRATIO4A025_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A075_BRATIO3A025_BRATIO4A025_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A075_BRATIO3A025_BRATIO4A025_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A075_BRATIO3A025_BRATIO4A025_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A075_BRATIO3A025_BRATIO4A025_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A075_BRATIO3A025_BRATIO4A05_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A075_BRATIO3A025_BRATIO4A05_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A075_BRATIO3A025_BRATIO4A05_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A075_BRATIO3A025_BRATIO4A05_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A075_BRATIO3A025_BRATIO4A05_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A075_BRATIO3A025_BRATIO4A075_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A075_BRATIO3A025_BRATIO4A075_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A075_BRATIO3A025_BRATIO4A075_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A075_BRATIO3A025_BRATIO4A075_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A075_BRATIO3A025_BRATIO4A075_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A075_BRATIO3A025_BRATIO4A10_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A075_BRATIO3A025_BRATIO4A10_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A075_BRATIO3A025_BRATIO4A10_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A075_BRATIO3A025_BRATIO4A10_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A075_BRATIO3A025_BRATIO4A10_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A075_BRATIO3A05_BRATIO4A00_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A075_BRATIO3A05_BRATIO4A00_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A075_BRATIO3A05_BRATIO4A00_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A075_BRATIO3A05_BRATIO4A00_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A075_BRATIO3A05_BRATIO4A00_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A075_BRATIO3A05_BRATIO4A025_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A075_BRATIO3A05_BRATIO4A025_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A075_BRATIO3A05_BRATIO4A025_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A075_BRATIO3A05_BRATIO4A025_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A075_BRATIO3A05_BRATIO4A025_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A075_BRATIO3A05_BRATIO4A05_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A075_BRATIO3A05_BRATIO4A05_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A075_BRATIO3A05_BRATIO4A05_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A075_BRATIO3A05_BRATIO4A05_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A075_BRATIO3A05_BRATIO4A05_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A075_BRATIO3A05_BRATIO4A075_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A075_BRATIO3A05_BRATIO4A075_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A075_BRATIO3A05_BRATIO4A075_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A075_BRATIO3A05_BRATIO4A075_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A075_BRATIO3A05_BRATIO4A075_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A075_BRATIO3A05_BRATIO4A10_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A075_BRATIO3A05_BRATIO4A10_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A075_BRATIO3A05_BRATIO4A10_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A075_BRATIO3A05_BRATIO4A10_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A075_BRATIO3A05_BRATIO4A10_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A075_BRATIO3A075_BRATIO4A00_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A075_BRATIO3A075_BRATIO4A00_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A075_BRATIO3A075_BRATIO4A00_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A075_BRATIO3A075_BRATIO4A00_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A075_BRATIO3A075_BRATIO4A00_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A075_BRATIO3A075_BRATIO4A025_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A075_BRATIO3A075_BRATIO4A025_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A075_BRATIO3A075_BRATIO4A025_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A075_BRATIO3A075_BRATIO4A025_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A075_BRATIO3A075_BRATIO4A025_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A075_BRATIO3A075_BRATIO4A05_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A075_BRATIO3A075_BRATIO4A05_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A075_BRATIO3A075_BRATIO4A05_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A075_BRATIO3A075_BRATIO4A05_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A075_BRATIO3A075_BRATIO4A05_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A075_BRATIO3A075_BRATIO4A075_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A075_BRATIO3A075_BRATIO4A075_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A075_BRATIO3A075_BRATIO4A075_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A075_BRATIO3A075_BRATIO4A075_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A075_BRATIO3A075_BRATIO4A075_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A075_BRATIO3A075_BRATIO4A10_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A075_BRATIO3A075_BRATIO4A10_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A075_BRATIO3A075_BRATIO4A10_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A075_BRATIO3A075_BRATIO4A10_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A075_BRATIO3A075_BRATIO4A10_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A075_BRATIO3A10_BRATIO4A00_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A075_BRATIO3A10_BRATIO4A00_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A075_BRATIO3A10_BRATIO4A00_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A075_BRATIO3A10_BRATIO4A00_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A075_BRATIO3A10_BRATIO4A00_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A075_BRATIO3A10_BRATIO4A025_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A075_BRATIO3A10_BRATIO4A025_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A075_BRATIO3A10_BRATIO4A025_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A075_BRATIO3A10_BRATIO4A025_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A075_BRATIO3A10_BRATIO4A025_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A075_BRATIO3A10_BRATIO4A05_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A075_BRATIO3A10_BRATIO4A05_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A075_BRATIO3A10_BRATIO4A05_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A075_BRATIO3A10_BRATIO4A05_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A075_BRATIO3A10_BRATIO4A05_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A075_BRATIO3A10_BRATIO4A075_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A075_BRATIO3A10_BRATIO4A075_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A075_BRATIO3A10_BRATIO4A075_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A075_BRATIO3A10_BRATIO4A075_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A075_BRATIO3A10_BRATIO4A075_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A075_BRATIO3A10_BRATIO4A10_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A075_BRATIO3A10_BRATIO4A10_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A075_BRATIO3A10_BRATIO4A10_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A075_BRATIO3A10_BRATIO4A10_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A075_BRATIO3A10_BRATIO4A10_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A10_BRATIO3A00_BRATIO4A00_BRATIO5B00,0,0,0,1,0,0,1,0,1,1,3
_BRATIO1A10_BRATIO2A10_BRATIO3A00_BRATIO4A00_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A10_BRATIO3A00_BRATIO4A00_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A10_BRATIO3A00_BRATIO4A00_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A10_BRATIO3A00_BRATIO4A00_BRATIO5B10,0,0,0,1,0,0,1,0,1,1,3
_BRATIO1A10_BRATIO2A10_BRATIO3A00_BRATIO4A025_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A10_BRATIO3A00_BRATIO4A025_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A10_BRATIO3A00_BRATIO4A025_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A10_BRATIO3A00_BRATIO4A025_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A10_BRATIO3A00_BRATIO4A025_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A10_BRATIO3A00_BRATIO4A05_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A10_BRATIO3A00_BRATIO4A05_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A10_BRATIO3A00_BRATIO4A05_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A10_BRATIO3A00_BRATIO4A05_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A10_BRATIO3A00_BRATIO4A05_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A10_BRATIO3A00_BRATIO4A075_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A10_BRATIO3A00_BRATIO4A075_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A10_BRATIO3A00_BRATIO4A075_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A10_BRATIO3A00_BRATIO4A075_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A10_BRATIO3A00_BRATIO4A075_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A10_BRATIO3A00_BRATIO4A10_BRATIO5B00,0,0,0,1,0,0,1,0,1,1,3
_BRATIO1A10_BRATIO2A10_BRATIO3A00_BRATIO4A10_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A10_BRATIO3A00_BRATIO4A10_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A10_BRATIO3A00_BRATIO4A10_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A10_BRATIO3A00_BRATIO4A10_BRATIO5B10,0,0,0,1,0,0,1,0,1,1,3
_BRATIO1A10_BRATIO2A10_BRATIO3A025_BRATIO4A00_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A10_BRATIO3A025_BRATIO4A00_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A10_BRATIO3A025_BRATIO4A00_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A10_BRATIO3A025_BRATIO4A00_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A10_BRATIO3A025_BRATIO4A00_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A10_BRATIO3A025_BRATIO4A025_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A10_BRATIO3A025_BRATIO4A025_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A10_BRATIO3A025_BRATIO4A025_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A10_BRATIO3A025_BRATIO4A025_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A10_BRATIO3A025_BRATIO4A025_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A10_BRATIO3A025_BRATIO4A05_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A10_BRATIO3A025_BRATIO4A05_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A10_BRATIO3A025_BRATIO4A05_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A10_BRATIO3A025_BRATIO4A05_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A10_BRATIO3A025_BRATIO4A05_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A10_BRATIO3A025_BRATIO4A075_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A10_BRATIO3A025_BRATIO4A075_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A10_BRATIO3A025_BRATIO4A075_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A10_BRATIO3A025_BRATIO4A075_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A10_BRATIO3A025_BRATIO4A075_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A10_BRATIO3A025_BRATIO4A10_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A10_BRATIO3A025_BRATIO4A10_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A10_BRATIO3A025_BRATIO4A10_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A10_BRATIO3A025_BRATIO4A10_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A10_BRATIO3A025_BRATIO4A10_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A10_BRATIO3A05_BRATIO4A00_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A10_BRATIO3A05_BRATIO4A00_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A10_BRATIO3A05_BRATIO4A00_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A10_BRATIO3A05_BRATIO4A00_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A10_BRATIO3A05_BRATIO4A00_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A10_BRATIO3A05_BRATIO4A025_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A10_BRATIO3A05_BRATIO4A025_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A10_BRATIO3A05_BRATIO4A025_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A10_BRATIO3A05_BRATIO4A025_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A10_BRATIO3A05_BRATIO4A025_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A10_BRATIO3A05_BRATIO4A05_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A10_BRATIO3A05_BRATIO4A05_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A10_BRATIO3A05_BRATIO4A05_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A10_BRATIO3A05_BRATIO4A05_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A10_BRATIO3A05_BRATIO4A05_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A10_BRATIO3A05_BRATIO4A075_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A10_BRATIO3A05_BRATIO4A075_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A10_BRATIO3A05_BRATIO4A075_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A10_BRATIO3A05_BRATIO4A075_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A10_BRATIO3A05_BRATIO4A075_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A10_BRATIO3A05_BRATIO4A10_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A10_BRATIO3A05_BRATIO4A10_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A10_BRATIO3A05_BRATIO4A10_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A10_BRATIO3A05_BRATIO4A10_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A10_BRATIO3A05_BRATIO4A10_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A10_BRATIO3A075_BRATIO4A00_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A10_BRATIO3A075_BRATIO4A00_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A10_BRATIO3A075_BRATIO4A00_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A10_BRATIO3A075_BRATIO4A00_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A10_BRATIO3A075_BRATIO4A00_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A10_BRATIO3A075_BRATIO4A025_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A10_BRATIO3A075_BRATIO4A025_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A10_BRATIO3A075_BRATIO4A025_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A10_BRATIO3A075_BRATIO4A025_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A10_BRATIO3A075_BRATIO4A025_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A10_BRATIO3A075_BRATIO4A05_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A10_BRATIO3A075_BRATIO4A05_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A10_BRATIO3A075_BRATIO4A05_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A10_BRATIO3A075_BRATIO4A05_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A10_BRATIO3A075_BRATIO4A05_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A10_BRATIO3A075_BRATIO4A075_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A10_BRATIO3A075_BRATIO4A075_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A10_BRATIO3A075_BRATIO4A075_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A10_BRATIO3A075_BRATIO4A075_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A10_BRATIO3A075_BRATIO4A075_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A10_BRATIO3A075_BRATIO4A10_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A10_BRATIO3A075_BRATIO4A10_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A10_BRATIO3A075_BRATIO4A10_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A10_BRATIO3A075_BRATIO4A10_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A10_BRATIO3A075_BRATIO4A10_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A10_BRATIO3A10_BRATIO4A00_BRATIO5B00,0,0,0,1,0,0,1,0,1,1,3
_BRATIO1A10_BRATIO2A10_BRATIO3A10_BRATIO4A00_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A10_BRATIO3A10_BRATIO4A00_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A10_BRATIO3A10_BRATIO4A00_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A10_BRATIO3A10_BRATIO4A00_BRATIO5B10,0,0,0,1,0,0,1,0,1,1,3
_BRATIO1A10_BRATIO2A10_BRATIO3A10_BRATIO4A025_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A10_BRATIO3A10_BRATIO4A025_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A10_BRATIO3A10_BRATIO4A025_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A10_BRATIO3A10_BRATIO4A025_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A10_BRATIO3A10_BRATIO4A025_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A10_BRATIO3A10_BRATIO4A05_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A10_BRATIO3A10_BRATIO4A05_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A10_BRATIO3A10_BRATIO4A05_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A10_BRATIO3A10_BRATIO4A05_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A10_BRATIO3A10_BRATIO4A05_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A10_BRATIO3A10_BRATIO4A075_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A10_BRATIO3A10_BRATIO4A075_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A10_BRATIO3A10_BRATIO4A075_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A10_BRATIO3A10_BRATIO4A075_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A10_BRATIO3A10_BRATIO4A075_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A10_BRATIO3A10_BRATIO4A10_BRATIO5B00,0,0,0,1,0,0,1,0,1,1,3
_BRATIO1A10_BRATIO2A10_BRATIO3A10_BRATIO4A10_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A10_BRATIO3A10_BRATIO4A10_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A10_BRATIO3A10_BRATIO4A10_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A10_BRATIO3A10_BRATIO4A10_BRATIO5B10,0,0,0,1,0,0,1,0,1,1,3


==> graph/staticAnalysis-sweepBranch/sp1-mv7.csv <==
Test Name, Trans,Comp Int, Memory Coalescing, Branch Divergence, Control Density, Floating Point Mult, Kernel Size, Critical Path, SpeedUp
_BRATIO1A00_BRATIO2A00_BRATIO3A00_BRATIO4A00_BRATIO5B00,0,0,0,1,0,0,1,0,1,1,3
_BRATIO1A00_BRATIO2A00_BRATIO3A00_BRATIO4A00_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A00_BRATIO3A00_BRATIO4A00_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A00_BRATIO3A00_BRATIO4A00_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A00_BRATIO3A00_BRATIO4A00_BRATIO5B10,0,0,0,1,0,0,1,0,1,1,3
_BRATIO1A00_BRATIO2A00_BRATIO3A00_BRATIO4A025_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A00_BRATIO3A00_BRATIO4A025_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A00_BRATIO3A00_BRATIO4A025_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A00_BRATIO3A00_BRATIO4A025_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A00_BRATIO3A00_BRATIO4A025_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A00_BRATIO3A00_BRATIO4A05_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A00_BRATIO3A00_BRATIO4A05_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A00_BRATIO3A00_BRATIO4A05_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A00_BRATIO3A00_BRATIO4A05_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A00_BRATIO3A00_BRATIO4A05_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A00_BRATIO3A00_BRATIO4A075_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A00_BRATIO3A00_BRATIO4A075_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A00_BRATIO3A00_BRATIO4A075_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A00_BRATIO3A00_BRATIO4A075_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A00_BRATIO3A00_BRATIO4A075_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A00_BRATIO3A00_BRATIO4A10_BRATIO5B00,0,0,0,1,0,0,1,0,1,1,3
_BRATIO1A00_BRATIO2A00_BRATIO3A00_BRATIO4A10_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A00_BRATIO3A00_BRATIO4A10_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A00_BRATIO3A00_BRATIO4A10_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A00_BRATIO3A00_BRATIO4A10_BRATIO5B10,0,0,0,1,0,0,1,0,1,1,3
_BRATIO1A00_BRATIO2A00_BRATIO3A025_BRATIO4A00_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A00_BRATIO3A025_BRATIO4A00_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A00_BRATIO3A025_BRATIO4A00_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A00_BRATIO3A025_BRATIO4A00_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A00_BRATIO3A025_BRATIO4A00_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A00_BRATIO3A025_BRATIO4A025_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A00_BRATIO3A025_BRATIO4A025_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A00_BRATIO3A025_BRATIO4A025_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A00_BRATIO3A025_BRATIO4A025_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A00_BRATIO3A025_BRATIO4A025_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A00_BRATIO3A025_BRATIO4A05_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A00_BRATIO3A025_BRATIO4A05_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A00_BRATIO3A025_BRATIO4A05_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A00_BRATIO3A025_BRATIO4A05_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A00_BRATIO3A025_BRATIO4A05_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A00_BRATIO3A025_BRATIO4A075_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A00_BRATIO3A025_BRATIO4A075_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A00_BRATIO3A025_BRATIO4A075_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A00_BRATIO3A025_BRATIO4A075_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A00_BRATIO3A025_BRATIO4A075_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A00_BRATIO3A025_BRATIO4A10_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A00_BRATIO3A025_BRATIO4A10_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A00_BRATIO3A025_BRATIO4A10_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A00_BRATIO3A025_BRATIO4A10_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A00_BRATIO3A025_BRATIO4A10_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A00_BRATIO3A05_BRATIO4A00_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A00_BRATIO3A05_BRATIO4A00_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A00_BRATIO3A05_BRATIO4A00_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A00_BRATIO3A05_BRATIO4A00_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A00_BRATIO3A05_BRATIO4A00_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A00_BRATIO3A05_BRATIO4A025_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A00_BRATIO3A05_BRATIO4A025_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A00_BRATIO3A05_BRATIO4A025_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A00_BRATIO3A05_BRATIO4A025_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A00_BRATIO3A05_BRATIO4A025_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A00_BRATIO3A05_BRATIO4A05_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A00_BRATIO3A05_BRATIO4A05_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A00_BRATIO3A05_BRATIO4A05_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A00_BRATIO3A05_BRATIO4A05_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A00_BRATIO3A05_BRATIO4A05_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A00_BRATIO3A05_BRATIO4A075_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A00_BRATIO3A05_BRATIO4A075_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A00_BRATIO3A05_BRATIO4A075_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A00_BRATIO3A05_BRATIO4A075_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A00_BRATIO3A05_BRATIO4A075_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A00_BRATIO3A05_BRATIO4A10_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A00_BRATIO3A05_BRATIO4A10_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A00_BRATIO3A05_BRATIO4A10_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A00_BRATIO3A05_BRATIO4A10_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A00_BRATIO3A05_BRATIO4A10_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A00_BRATIO3A075_BRATIO4A00_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A00_BRATIO3A075_BRATIO4A00_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A00_BRATIO3A075_BRATIO4A00_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A00_BRATIO3A075_BRATIO4A00_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A00_BRATIO3A075_BRATIO4A00_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A00_BRATIO3A075_BRATIO4A025_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A00_BRATIO3A075_BRATIO4A025_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A00_BRATIO3A075_BRATIO4A025_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A00_BRATIO3A075_BRATIO4A025_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A00_BRATIO3A075_BRATIO4A025_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A00_BRATIO3A075_BRATIO4A05_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A00_BRATIO3A075_BRATIO4A05_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A00_BRATIO3A075_BRATIO4A05_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A00_BRATIO3A075_BRATIO4A05_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A00_BRATIO3A075_BRATIO4A05_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A00_BRATIO3A075_BRATIO4A075_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A00_BRATIO3A075_BRATIO4A075_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A00_BRATIO3A075_BRATIO4A075_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A00_BRATIO3A075_BRATIO4A075_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A00_BRATIO3A075_BRATIO4A075_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A00_BRATIO3A075_BRATIO4A10_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A00_BRATIO3A075_BRATIO4A10_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A00_BRATIO3A075_BRATIO4A10_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A00_BRATIO3A075_BRATIO4A10_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A00_BRATIO3A075_BRATIO4A10_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A00_BRATIO3A10_BRATIO4A00_BRATIO5B00,0,0,0,1,0,0,1,0,1,1,3
_BRATIO1A00_BRATIO2A00_BRATIO3A10_BRATIO4A00_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A00_BRATIO3A10_BRATIO4A00_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A00_BRATIO3A10_BRATIO4A00_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A00_BRATIO3A10_BRATIO4A00_BRATIO5B10,0,0,0,1,0,0,1,0,1,1,3
_BRATIO1A00_BRATIO2A00_BRATIO3A10_BRATIO4A025_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A00_BRATIO3A10_BRATIO4A025_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A00_BRATIO3A10_BRATIO4A025_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A00_BRATIO3A10_BRATIO4A025_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A00_BRATIO3A10_BRATIO4A025_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A00_BRATIO3A10_BRATIO4A05_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A00_BRATIO3A10_BRATIO4A05_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A00_BRATIO3A10_BRATIO4A05_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A00_BRATIO3A10_BRATIO4A05_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A00_BRATIO3A10_BRATIO4A05_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A00_BRATIO3A10_BRATIO4A075_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A00_BRATIO3A10_BRATIO4A075_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A00_BRATIO3A10_BRATIO4A075_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A00_BRATIO3A10_BRATIO4A075_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A00_BRATIO3A10_BRATIO4A075_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A00_BRATIO3A10_BRATIO4A10_BRATIO5B00,0,0,0,1,0,0,1,0,1,1,3
_BRATIO1A00_BRATIO2A00_BRATIO3A10_BRATIO4A10_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A00_BRATIO3A10_BRATIO4A10_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A00_BRATIO3A10_BRATIO4A10_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A00_BRATIO3A10_BRATIO4A10_BRATIO5B10,0,0,0,1,0,0,1,0,1,1,3
_BRATIO1A00_BRATIO2A025_BRATIO3A00_BRATIO4A00_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A025_BRATIO3A00_BRATIO4A00_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A025_BRATIO3A00_BRATIO4A00_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A025_BRATIO3A00_BRATIO4A00_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A025_BRATIO3A00_BRATIO4A00_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A025_BRATIO3A00_BRATIO4A025_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A025_BRATIO3A00_BRATIO4A025_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A025_BRATIO3A00_BRATIO4A025_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A025_BRATIO3A00_BRATIO4A025_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A025_BRATIO3A00_BRATIO4A025_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A025_BRATIO3A00_BRATIO4A05_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A025_BRATIO3A00_BRATIO4A05_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A025_BRATIO3A00_BRATIO4A05_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A025_BRATIO3A00_BRATIO4A05_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A025_BRATIO3A00_BRATIO4A05_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A025_BRATIO3A00_BRATIO4A075_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A025_BRATIO3A00_BRATIO4A075_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A025_BRATIO3A00_BRATIO4A075_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A025_BRATIO3A00_BRATIO4A075_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A025_BRATIO3A00_BRATIO4A075_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A025_BRATIO3A00_BRATIO4A10_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A025_BRATIO3A00_BRATIO4A10_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A025_BRATIO3A00_BRATIO4A10_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A025_BRATIO3A00_BRATIO4A10_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A025_BRATIO3A00_BRATIO4A10_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A025_BRATIO3A025_BRATIO4A00_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A025_BRATIO3A025_BRATIO4A00_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A025_BRATIO3A025_BRATIO4A00_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A025_BRATIO3A025_BRATIO4A00_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A025_BRATIO3A025_BRATIO4A00_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A025_BRATIO3A025_BRATIO4A025_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A025_BRATIO3A025_BRATIO4A025_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A025_BRATIO3A025_BRATIO4A025_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A025_BRATIO3A025_BRATIO4A025_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A025_BRATIO3A025_BRATIO4A025_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A025_BRATIO3A025_BRATIO4A05_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A025_BRATIO3A025_BRATIO4A05_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A025_BRATIO3A025_BRATIO4A05_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A025_BRATIO3A025_BRATIO4A05_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A025_BRATIO3A025_BRATIO4A05_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A025_BRATIO3A025_BRATIO4A075_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A025_BRATIO3A025_BRATIO4A075_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A025_BRATIO3A025_BRATIO4A075_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A025_BRATIO3A025_BRATIO4A075_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A025_BRATIO3A025_BRATIO4A075_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A025_BRATIO3A025_BRATIO4A10_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A025_BRATIO3A025_BRATIO4A10_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A025_BRATIO3A025_BRATIO4A10_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A025_BRATIO3A025_BRATIO4A10_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A025_BRATIO3A025_BRATIO4A10_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A025_BRATIO3A05_BRATIO4A00_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A025_BRATIO3A05_BRATIO4A00_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A025_BRATIO3A05_BRATIO4A00_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A025_BRATIO3A05_BRATIO4A00_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A025_BRATIO3A05_BRATIO4A00_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A025_BRATIO3A05_BRATIO4A025_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A025_BRATIO3A05_BRATIO4A025_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A025_BRATIO3A05_BRATIO4A025_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A025_BRATIO3A05_BRATIO4A025_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A025_BRATIO3A05_BRATIO4A025_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A025_BRATIO3A05_BRATIO4A05_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A025_BRATIO3A05_BRATIO4A05_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A025_BRATIO3A05_BRATIO4A05_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A025_BRATIO3A05_BRATIO4A05_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A025_BRATIO3A05_BRATIO4A05_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A025_BRATIO3A05_BRATIO4A075_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A025_BRATIO3A05_BRATIO4A075_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A025_BRATIO3A05_BRATIO4A075_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A025_BRATIO3A05_BRATIO4A075_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A025_BRATIO3A05_BRATIO4A075_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A025_BRATIO3A05_BRATIO4A10_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A025_BRATIO3A05_BRATIO4A10_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A025_BRATIO3A05_BRATIO4A10_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A025_BRATIO3A05_BRATIO4A10_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A025_BRATIO3A05_BRATIO4A10_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A025_BRATIO3A075_BRATIO4A00_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A025_BRATIO3A075_BRATIO4A00_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A025_BRATIO3A075_BRATIO4A00_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A025_BRATIO3A075_BRATIO4A00_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A025_BRATIO3A075_BRATIO4A00_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A025_BRATIO3A075_BRATIO4A025_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A025_BRATIO3A075_BRATIO4A025_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A025_BRATIO3A075_BRATIO4A025_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A025_BRATIO3A075_BRATIO4A025_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A025_BRATIO3A075_BRATIO4A025_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A025_BRATIO3A075_BRATIO4A05_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A025_BRATIO3A075_BRATIO4A05_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A025_BRATIO3A075_BRATIO4A05_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A025_BRATIO3A075_BRATIO4A05_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A025_BRATIO3A075_BRATIO4A05_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A025_BRATIO3A075_BRATIO4A075_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A025_BRATIO3A075_BRATIO4A075_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A025_BRATIO3A075_BRATIO4A075_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A025_BRATIO3A075_BRATIO4A075_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A025_BRATIO3A075_BRATIO4A075_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A025_BRATIO3A075_BRATIO4A10_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A025_BRATIO3A075_BRATIO4A10_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A025_BRATIO3A075_BRATIO4A10_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A025_BRATIO3A075_BRATIO4A10_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A025_BRATIO3A075_BRATIO4A10_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A025_BRATIO3A10_BRATIO4A00_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A025_BRATIO3A10_BRATIO4A00_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A025_BRATIO3A10_BRATIO4A00_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A025_BRATIO3A10_BRATIO4A00_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A025_BRATIO3A10_BRATIO4A00_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A025_BRATIO3A10_BRATIO4A025_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A025_BRATIO3A10_BRATIO4A025_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A025_BRATIO3A10_BRATIO4A025_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A025_BRATIO3A10_BRATIO4A025_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A025_BRATIO3A10_BRATIO4A025_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A025_BRATIO3A10_BRATIO4A05_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A025_BRATIO3A10_BRATIO4A05_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A025_BRATIO3A10_BRATIO4A05_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A025_BRATIO3A10_BRATIO4A05_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A025_BRATIO3A10_BRATIO4A05_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A025_BRATIO3A10_BRATIO4A075_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A025_BRATIO3A10_BRATIO4A075_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A025_BRATIO3A10_BRATIO4A075_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A025_BRATIO3A10_BRATIO4A075_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A025_BRATIO3A10_BRATIO4A075_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A025_BRATIO3A10_BRATIO4A10_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A025_BRATIO3A10_BRATIO4A10_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A025_BRATIO3A10_BRATIO4A10_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A025_BRATIO3A10_BRATIO4A10_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A025_BRATIO3A10_BRATIO4A10_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A05_BRATIO3A00_BRATIO4A00_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A05_BRATIO3A00_BRATIO4A00_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A05_BRATIO3A00_BRATIO4A00_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A05_BRATIO3A00_BRATIO4A00_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A05_BRATIO3A00_BRATIO4A00_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A05_BRATIO3A00_BRATIO4A025_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A05_BRATIO3A00_BRATIO4A025_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A05_BRATIO3A00_BRATIO4A025_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A05_BRATIO3A00_BRATIO4A025_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A05_BRATIO3A00_BRATIO4A025_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A05_BRATIO3A00_BRATIO4A05_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A05_BRATIO3A00_BRATIO4A05_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A05_BRATIO3A00_BRATIO4A05_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A05_BRATIO3A00_BRATIO4A05_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A05_BRATIO3A00_BRATIO4A05_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A05_BRATIO3A00_BRATIO4A075_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A05_BRATIO3A00_BRATIO4A075_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A05_BRATIO3A00_BRATIO4A075_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A05_BRATIO3A00_BRATIO4A075_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A05_BRATIO3A00_BRATIO4A075_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A05_BRATIO3A00_BRATIO4A10_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A05_BRATIO3A00_BRATIO4A10_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A05_BRATIO3A00_BRATIO4A10_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A05_BRATIO3A00_BRATIO4A10_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A05_BRATIO3A00_BRATIO4A10_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A05_BRATIO3A025_BRATIO4A00_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A05_BRATIO3A025_BRATIO4A00_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A05_BRATIO3A025_BRATIO4A00_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A05_BRATIO3A025_BRATIO4A00_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A05_BRATIO3A025_BRATIO4A00_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A05_BRATIO3A025_BRATIO4A025_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A05_BRATIO3A025_BRATIO4A025_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A05_BRATIO3A025_BRATIO4A025_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A05_BRATIO3A025_BRATIO4A025_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A05_BRATIO3A025_BRATIO4A025_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A05_BRATIO3A025_BRATIO4A05_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A05_BRATIO3A025_BRATIO4A05_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A05_BRATIO3A025_BRATIO4A05_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A05_BRATIO3A025_BRATIO4A05_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A05_BRATIO3A025_BRATIO4A05_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A05_BRATIO3A025_BRATIO4A075_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A05_BRATIO3A025_BRATIO4A075_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A05_BRATIO3A025_BRATIO4A075_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A05_BRATIO3A025_BRATIO4A075_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A05_BRATIO3A025_BRATIO4A075_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A05_BRATIO3A025_BRATIO4A10_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A05_BRATIO3A025_BRATIO4A10_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A05_BRATIO3A025_BRATIO4A10_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A05_BRATIO3A025_BRATIO4A10_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A05_BRATIO3A025_BRATIO4A10_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A05_BRATIO3A05_BRATIO4A00_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A05_BRATIO3A05_BRATIO4A00_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A05_BRATIO3A05_BRATIO4A00_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A05_BRATIO3A05_BRATIO4A00_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A05_BRATIO3A05_BRATIO4A00_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A05_BRATIO3A05_BRATIO4A025_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A05_BRATIO3A05_BRATIO4A025_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A05_BRATIO3A05_BRATIO4A025_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A05_BRATIO3A05_BRATIO4A025_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A05_BRATIO3A05_BRATIO4A025_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A05_BRATIO3A05_BRATIO4A05_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A05_BRATIO3A05_BRATIO4A05_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A05_BRATIO3A05_BRATIO4A05_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A05_BRATIO3A05_BRATIO4A05_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A05_BRATIO3A05_BRATIO4A05_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A05_BRATIO3A05_BRATIO4A075_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A05_BRATIO3A05_BRATIO4A075_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A05_BRATIO3A05_BRATIO4A075_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A05_BRATIO3A05_BRATIO4A075_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A05_BRATIO3A05_BRATIO4A075_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A05_BRATIO3A05_BRATIO4A10_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A05_BRATIO3A05_BRATIO4A10_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A05_BRATIO3A05_BRATIO4A10_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A05_BRATIO3A05_BRATIO4A10_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A05_BRATIO3A05_BRATIO4A10_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A05_BRATIO3A075_BRATIO4A00_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A05_BRATIO3A075_BRATIO4A00_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A05_BRATIO3A075_BRATIO4A00_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A05_BRATIO3A075_BRATIO4A00_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A05_BRATIO3A075_BRATIO4A00_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A05_BRATIO3A075_BRATIO4A025_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A05_BRATIO3A075_BRATIO4A025_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A05_BRATIO3A075_BRATIO4A025_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A05_BRATIO3A075_BRATIO4A025_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A05_BRATIO3A075_BRATIO4A025_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A05_BRATIO3A075_BRATIO4A05_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A05_BRATIO3A075_BRATIO4A05_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A05_BRATIO3A075_BRATIO4A05_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A05_BRATIO3A075_BRATIO4A05_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A05_BRATIO3A075_BRATIO4A05_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A05_BRATIO3A075_BRATIO4A075_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A05_BRATIO3A075_BRATIO4A075_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A05_BRATIO3A075_BRATIO4A075_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A05_BRATIO3A075_BRATIO4A075_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A05_BRATIO3A075_BRATIO4A075_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A05_BRATIO3A075_BRATIO4A10_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A05_BRATIO3A075_BRATIO4A10_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A05_BRATIO3A075_BRATIO4A10_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A05_BRATIO3A075_BRATIO4A10_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A05_BRATIO3A075_BRATIO4A10_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A05_BRATIO3A10_BRATIO4A00_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A05_BRATIO3A10_BRATIO4A00_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A05_BRATIO3A10_BRATIO4A00_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A05_BRATIO3A10_BRATIO4A00_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A05_BRATIO3A10_BRATIO4A00_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A05_BRATIO3A10_BRATIO4A025_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A05_BRATIO3A10_BRATIO4A025_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A05_BRATIO3A10_BRATIO4A025_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A05_BRATIO3A10_BRATIO4A025_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A05_BRATIO3A10_BRATIO4A025_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A05_BRATIO3A10_BRATIO4A05_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A05_BRATIO3A10_BRATIO4A05_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A05_BRATIO3A10_BRATIO4A05_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A05_BRATIO3A10_BRATIO4A05_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A05_BRATIO3A10_BRATIO4A05_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A05_BRATIO3A10_BRATIO4A075_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A05_BRATIO3A10_BRATIO4A075_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A05_BRATIO3A10_BRATIO4A075_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A05_BRATIO3A10_BRATIO4A075_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A05_BRATIO3A10_BRATIO4A075_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A05_BRATIO3A10_BRATIO4A10_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A05_BRATIO3A10_BRATIO4A10_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A05_BRATIO3A10_BRATIO4A10_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A05_BRATIO3A10_BRATIO4A10_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A05_BRATIO3A10_BRATIO4A10_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A075_BRATIO3A00_BRATIO4A00_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A075_BRATIO3A00_BRATIO4A00_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A075_BRATIO3A00_BRATIO4A00_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A075_BRATIO3A00_BRATIO4A00_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A075_BRATIO3A00_BRATIO4A00_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A075_BRATIO3A00_BRATIO4A025_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A075_BRATIO3A00_BRATIO4A025_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A075_BRATIO3A00_BRATIO4A025_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A075_BRATIO3A00_BRATIO4A025_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A075_BRATIO3A00_BRATIO4A025_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A075_BRATIO3A00_BRATIO4A05_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A075_BRATIO3A00_BRATIO4A05_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A075_BRATIO3A00_BRATIO4A05_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A075_BRATIO3A00_BRATIO4A05_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A075_BRATIO3A00_BRATIO4A05_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A075_BRATIO3A00_BRATIO4A075_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A075_BRATIO3A00_BRATIO4A075_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A075_BRATIO3A00_BRATIO4A075_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A075_BRATIO3A00_BRATIO4A075_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A075_BRATIO3A00_BRATIO4A075_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A075_BRATIO3A00_BRATIO4A10_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A075_BRATIO3A00_BRATIO4A10_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A075_BRATIO3A00_BRATIO4A10_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A075_BRATIO3A00_BRATIO4A10_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A075_BRATIO3A00_BRATIO4A10_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A075_BRATIO3A025_BRATIO4A00_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A075_BRATIO3A025_BRATIO4A00_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A075_BRATIO3A025_BRATIO4A00_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A075_BRATIO3A025_BRATIO4A00_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A075_BRATIO3A025_BRATIO4A00_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A075_BRATIO3A025_BRATIO4A025_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A075_BRATIO3A025_BRATIO4A025_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A075_BRATIO3A025_BRATIO4A025_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A075_BRATIO3A025_BRATIO4A025_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A075_BRATIO3A025_BRATIO4A025_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A075_BRATIO3A025_BRATIO4A05_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A075_BRATIO3A025_BRATIO4A05_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A075_BRATIO3A025_BRATIO4A05_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A075_BRATIO3A025_BRATIO4A05_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A075_BRATIO3A025_BRATIO4A05_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A075_BRATIO3A025_BRATIO4A075_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A075_BRATIO3A025_BRATIO4A075_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A075_BRATIO3A025_BRATIO4A075_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A075_BRATIO3A025_BRATIO4A075_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A075_BRATIO3A025_BRATIO4A075_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A075_BRATIO3A025_BRATIO4A10_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A075_BRATIO3A025_BRATIO4A10_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A075_BRATIO3A025_BRATIO4A10_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A075_BRATIO3A025_BRATIO4A10_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A075_BRATIO3A025_BRATIO4A10_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A075_BRATIO3A05_BRATIO4A00_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A075_BRATIO3A05_BRATIO4A00_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A075_BRATIO3A05_BRATIO4A00_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A075_BRATIO3A05_BRATIO4A00_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A075_BRATIO3A05_BRATIO4A00_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A075_BRATIO3A05_BRATIO4A025_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A075_BRATIO3A05_BRATIO4A025_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A075_BRATIO3A05_BRATIO4A025_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A075_BRATIO3A05_BRATIO4A025_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A075_BRATIO3A05_BRATIO4A025_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A075_BRATIO3A05_BRATIO4A05_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A075_BRATIO3A05_BRATIO4A05_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A075_BRATIO3A05_BRATIO4A05_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A075_BRATIO3A05_BRATIO4A05_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A075_BRATIO3A05_BRATIO4A05_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A075_BRATIO3A05_BRATIO4A075_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A075_BRATIO3A05_BRATIO4A075_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A075_BRATIO3A05_BRATIO4A075_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A075_BRATIO3A05_BRATIO4A075_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A075_BRATIO3A05_BRATIO4A075_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A075_BRATIO3A05_BRATIO4A10_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A075_BRATIO3A05_BRATIO4A10_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A075_BRATIO3A05_BRATIO4A10_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A075_BRATIO3A05_BRATIO4A10_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A075_BRATIO3A05_BRATIO4A10_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A075_BRATIO3A075_BRATIO4A00_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A075_BRATIO3A075_BRATIO4A00_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A075_BRATIO3A075_BRATIO4A00_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A075_BRATIO3A075_BRATIO4A00_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A075_BRATIO3A075_BRATIO4A00_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A075_BRATIO3A075_BRATIO4A025_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A075_BRATIO3A075_BRATIO4A025_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A075_BRATIO3A075_BRATIO4A025_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A075_BRATIO3A075_BRATIO4A025_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A075_BRATIO3A075_BRATIO4A025_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A075_BRATIO3A075_BRATIO4A05_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A075_BRATIO3A075_BRATIO4A05_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A075_BRATIO3A075_BRATIO4A05_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A075_BRATIO3A075_BRATIO4A05_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A075_BRATIO3A075_BRATIO4A05_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A075_BRATIO3A075_BRATIO4A075_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A075_BRATIO3A075_BRATIO4A075_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A075_BRATIO3A075_BRATIO4A075_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A075_BRATIO3A075_BRATIO4A075_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A075_BRATIO3A075_BRATIO4A075_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A075_BRATIO3A075_BRATIO4A10_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A075_BRATIO3A075_BRATIO4A10_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A075_BRATIO3A075_BRATIO4A10_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A075_BRATIO3A075_BRATIO4A10_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A075_BRATIO3A075_BRATIO4A10_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A075_BRATIO3A10_BRATIO4A00_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A075_BRATIO3A10_BRATIO4A00_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A075_BRATIO3A10_BRATIO4A00_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A075_BRATIO3A10_BRATIO4A00_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A075_BRATIO3A10_BRATIO4A00_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A075_BRATIO3A10_BRATIO4A025_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A075_BRATIO3A10_BRATIO4A025_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A075_BRATIO3A10_BRATIO4A025_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A075_BRATIO3A10_BRATIO4A025_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A075_BRATIO3A10_BRATIO4A025_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A075_BRATIO3A10_BRATIO4A05_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A075_BRATIO3A10_BRATIO4A05_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A075_BRATIO3A10_BRATIO4A05_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A075_BRATIO3A10_BRATIO4A05_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A075_BRATIO3A10_BRATIO4A05_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A075_BRATIO3A10_BRATIO4A075_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A075_BRATIO3A10_BRATIO4A075_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A075_BRATIO3A10_BRATIO4A075_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A075_BRATIO3A10_BRATIO4A075_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A075_BRATIO3A10_BRATIO4A075_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A075_BRATIO3A10_BRATIO4A10_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A075_BRATIO3A10_BRATIO4A10_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A075_BRATIO3A10_BRATIO4A10_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A075_BRATIO3A10_BRATIO4A10_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A075_BRATIO3A10_BRATIO4A10_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A10_BRATIO3A00_BRATIO4A00_BRATIO5B00,0,0,0,1,0,0,1,0,1,1,3
_BRATIO1A00_BRATIO2A10_BRATIO3A00_BRATIO4A00_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A10_BRATIO3A00_BRATIO4A00_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A10_BRATIO3A00_BRATIO4A00_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A10_BRATIO3A00_BRATIO4A00_BRATIO5B10,0,0,0,1,0,0,1,0,1,1,3
_BRATIO1A00_BRATIO2A10_BRATIO3A00_BRATIO4A025_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A10_BRATIO3A00_BRATIO4A025_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A10_BRATIO3A00_BRATIO4A025_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A10_BRATIO3A00_BRATIO4A025_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A10_BRATIO3A00_BRATIO4A025_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A10_BRATIO3A00_BRATIO4A05_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A10_BRATIO3A00_BRATIO4A05_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A10_BRATIO3A00_BRATIO4A05_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A10_BRATIO3A00_BRATIO4A05_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A10_BRATIO3A00_BRATIO4A05_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A10_BRATIO3A00_BRATIO4A075_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A10_BRATIO3A00_BRATIO4A075_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A10_BRATIO3A00_BRATIO4A075_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A10_BRATIO3A00_BRATIO4A075_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A10_BRATIO3A00_BRATIO4A075_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A10_BRATIO3A00_BRATIO4A10_BRATIO5B00,0,0,0,1,0,0,1,0,1,1,3
_BRATIO1A00_BRATIO2A10_BRATIO3A00_BRATIO4A10_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A10_BRATIO3A00_BRATIO4A10_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A10_BRATIO3A00_BRATIO4A10_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A10_BRATIO3A00_BRATIO4A10_BRATIO5B10,0,0,0,1,0,0,1,0,1,1,3
_BRATIO1A00_BRATIO2A10_BRATIO3A025_BRATIO4A00_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A10_BRATIO3A025_BRATIO4A00_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A10_BRATIO3A025_BRATIO4A00_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A10_BRATIO3A025_BRATIO4A00_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A10_BRATIO3A025_BRATIO4A00_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A10_BRATIO3A025_BRATIO4A025_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A10_BRATIO3A025_BRATIO4A025_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A10_BRATIO3A025_BRATIO4A025_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A10_BRATIO3A025_BRATIO4A025_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A10_BRATIO3A025_BRATIO4A025_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A10_BRATIO3A025_BRATIO4A05_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A10_BRATIO3A025_BRATIO4A05_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A10_BRATIO3A025_BRATIO4A05_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A10_BRATIO3A025_BRATIO4A05_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A10_BRATIO3A025_BRATIO4A05_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A10_BRATIO3A025_BRATIO4A075_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A10_BRATIO3A025_BRATIO4A075_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A10_BRATIO3A025_BRATIO4A075_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A10_BRATIO3A025_BRATIO4A075_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A10_BRATIO3A025_BRATIO4A075_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A10_BRATIO3A025_BRATIO4A10_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A10_BRATIO3A025_BRATIO4A10_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A10_BRATIO3A025_BRATIO4A10_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A10_BRATIO3A025_BRATIO4A10_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A10_BRATIO3A025_BRATIO4A10_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A10_BRATIO3A05_BRATIO4A00_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A10_BRATIO3A05_BRATIO4A00_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A10_BRATIO3A05_BRATIO4A00_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A10_BRATIO3A05_BRATIO4A00_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A10_BRATIO3A05_BRATIO4A00_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A10_BRATIO3A05_BRATIO4A025_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A10_BRATIO3A05_BRATIO4A025_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A10_BRATIO3A05_BRATIO4A025_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A10_BRATIO3A05_BRATIO4A025_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A10_BRATIO3A05_BRATIO4A025_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A10_BRATIO3A05_BRATIO4A05_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A10_BRATIO3A05_BRATIO4A05_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A10_BRATIO3A05_BRATIO4A05_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A10_BRATIO3A05_BRATIO4A05_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A10_BRATIO3A05_BRATIO4A05_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A10_BRATIO3A05_BRATIO4A075_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A10_BRATIO3A05_BRATIO4A075_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A10_BRATIO3A05_BRATIO4A075_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A10_BRATIO3A05_BRATIO4A075_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A10_BRATIO3A05_BRATIO4A075_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A10_BRATIO3A05_BRATIO4A10_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A10_BRATIO3A05_BRATIO4A10_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A10_BRATIO3A05_BRATIO4A10_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A10_BRATIO3A05_BRATIO4A10_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A10_BRATIO3A05_BRATIO4A10_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A10_BRATIO3A075_BRATIO4A00_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A10_BRATIO3A075_BRATIO4A00_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A10_BRATIO3A075_BRATIO4A00_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A10_BRATIO3A075_BRATIO4A00_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A10_BRATIO3A075_BRATIO4A00_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A10_BRATIO3A075_BRATIO4A025_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A10_BRATIO3A075_BRATIO4A025_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A10_BRATIO3A075_BRATIO4A025_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A10_BRATIO3A075_BRATIO4A025_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A10_BRATIO3A075_BRATIO4A025_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A10_BRATIO3A075_BRATIO4A05_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A10_BRATIO3A075_BRATIO4A05_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A10_BRATIO3A075_BRATIO4A05_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A10_BRATIO3A075_BRATIO4A05_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A10_BRATIO3A075_BRATIO4A05_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A10_BRATIO3A075_BRATIO4A075_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A10_BRATIO3A075_BRATIO4A075_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A10_BRATIO3A075_BRATIO4A075_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A10_BRATIO3A075_BRATIO4A075_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A10_BRATIO3A075_BRATIO4A075_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A10_BRATIO3A075_BRATIO4A10_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A10_BRATIO3A075_BRATIO4A10_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A10_BRATIO3A075_BRATIO4A10_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A10_BRATIO3A075_BRATIO4A10_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A10_BRATIO3A075_BRATIO4A10_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A10_BRATIO3A10_BRATIO4A00_BRATIO5B00,0,0,0,1,0,0,1,0,1,1,3
_BRATIO1A00_BRATIO2A10_BRATIO3A10_BRATIO4A00_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A10_BRATIO3A10_BRATIO4A00_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A10_BRATIO3A10_BRATIO4A00_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A10_BRATIO3A10_BRATIO4A00_BRATIO5B10,0,0,0,1,0,0,1,0,1,1,3
_BRATIO1A00_BRATIO2A10_BRATIO3A10_BRATIO4A025_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A10_BRATIO3A10_BRATIO4A025_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A10_BRATIO3A10_BRATIO4A025_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A10_BRATIO3A10_BRATIO4A025_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A10_BRATIO3A10_BRATIO4A025_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A10_BRATIO3A10_BRATIO4A05_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A10_BRATIO3A10_BRATIO4A05_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A10_BRATIO3A10_BRATIO4A05_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A10_BRATIO3A10_BRATIO4A05_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A10_BRATIO3A10_BRATIO4A05_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A10_BRATIO3A10_BRATIO4A075_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A10_BRATIO3A10_BRATIO4A075_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A10_BRATIO3A10_BRATIO4A075_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A10_BRATIO3A10_BRATIO4A075_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A10_BRATIO3A10_BRATIO4A075_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A10_BRATIO3A10_BRATIO4A10_BRATIO5B00,0,0,0,1,0,0,1,0,1,1,3
_BRATIO1A00_BRATIO2A10_BRATIO3A10_BRATIO4A10_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A10_BRATIO3A10_BRATIO4A10_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A10_BRATIO3A10_BRATIO4A10_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A10_BRATIO3A10_BRATIO4A10_BRATIO5B10,0,0,0,1,0,0,1,0,1,1,3
_BRATIO1A025_BRATIO2A00_BRATIO3A00_BRATIO4A00_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A00_BRATIO3A00_BRATIO4A00_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A00_BRATIO3A00_BRATIO4A00_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A00_BRATIO3A00_BRATIO4A00_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A00_BRATIO3A00_BRATIO4A00_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A00_BRATIO3A00_BRATIO4A025_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A00_BRATIO3A00_BRATIO4A025_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A00_BRATIO3A00_BRATIO4A025_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A00_BRATIO3A00_BRATIO4A025_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A00_BRATIO3A00_BRATIO4A025_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A00_BRATIO3A00_BRATIO4A05_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A00_BRATIO3A00_BRATIO4A05_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A00_BRATIO3A00_BRATIO4A05_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A00_BRATIO3A00_BRATIO4A05_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A00_BRATIO3A00_BRATIO4A05_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A00_BRATIO3A00_BRATIO4A075_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A00_BRATIO3A00_BRATIO4A075_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A00_BRATIO3A00_BRATIO4A075_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A00_BRATIO3A00_BRATIO4A075_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A00_BRATIO3A00_BRATIO4A075_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A00_BRATIO3A00_BRATIO4A10_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A00_BRATIO3A00_BRATIO4A10_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A00_BRATIO3A00_BRATIO4A10_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A00_BRATIO3A00_BRATIO4A10_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A00_BRATIO3A00_BRATIO4A10_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A00_BRATIO3A025_BRATIO4A00_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A00_BRATIO3A025_BRATIO4A00_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A00_BRATIO3A025_BRATIO4A00_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A00_BRATIO3A025_BRATIO4A00_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A00_BRATIO3A025_BRATIO4A00_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A00_BRATIO3A025_BRATIO4A025_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A00_BRATIO3A025_BRATIO4A025_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A00_BRATIO3A025_BRATIO4A025_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A00_BRATIO3A025_BRATIO4A025_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A00_BRATIO3A025_BRATIO4A025_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A00_BRATIO3A025_BRATIO4A05_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A00_BRATIO3A025_BRATIO4A05_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A00_BRATIO3A025_BRATIO4A05_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A00_BRATIO3A025_BRATIO4A05_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A00_BRATIO3A025_BRATIO4A05_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A00_BRATIO3A025_BRATIO4A075_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A00_BRATIO3A025_BRATIO4A075_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A00_BRATIO3A025_BRATIO4A075_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A00_BRATIO3A025_BRATIO4A075_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A00_BRATIO3A025_BRATIO4A075_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A00_BRATIO3A025_BRATIO4A10_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A00_BRATIO3A025_BRATIO4A10_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A00_BRATIO3A025_BRATIO4A10_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A00_BRATIO3A025_BRATIO4A10_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A00_BRATIO3A025_BRATIO4A10_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A00_BRATIO3A05_BRATIO4A00_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A00_BRATIO3A05_BRATIO4A00_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A00_BRATIO3A05_BRATIO4A00_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A00_BRATIO3A05_BRATIO4A00_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A00_BRATIO3A05_BRATIO4A00_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A00_BRATIO3A05_BRATIO4A025_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A00_BRATIO3A05_BRATIO4A025_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A00_BRATIO3A05_BRATIO4A025_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A00_BRATIO3A05_BRATIO4A025_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A00_BRATIO3A05_BRATIO4A025_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A00_BRATIO3A05_BRATIO4A05_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A00_BRATIO3A05_BRATIO4A05_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A00_BRATIO3A05_BRATIO4A05_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A00_BRATIO3A05_BRATIO4A05_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A00_BRATIO3A05_BRATIO4A05_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A00_BRATIO3A05_BRATIO4A075_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A00_BRATIO3A05_BRATIO4A075_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A00_BRATIO3A05_BRATIO4A075_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A00_BRATIO3A05_BRATIO4A075_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A00_BRATIO3A05_BRATIO4A075_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A00_BRATIO3A05_BRATIO4A10_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A00_BRATIO3A05_BRATIO4A10_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A00_BRATIO3A05_BRATIO4A10_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A00_BRATIO3A05_BRATIO4A10_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A00_BRATIO3A05_BRATIO4A10_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A00_BRATIO3A075_BRATIO4A00_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A00_BRATIO3A075_BRATIO4A00_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A00_BRATIO3A075_BRATIO4A00_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A00_BRATIO3A075_BRATIO4A00_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A00_BRATIO3A075_BRATIO4A00_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A00_BRATIO3A075_BRATIO4A025_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A00_BRATIO3A075_BRATIO4A025_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A00_BRATIO3A075_BRATIO4A025_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A00_BRATIO3A075_BRATIO4A025_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A00_BRATIO3A075_BRATIO4A025_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A00_BRATIO3A075_BRATIO4A05_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A00_BRATIO3A075_BRATIO4A05_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A00_BRATIO3A075_BRATIO4A05_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A00_BRATIO3A075_BRATIO4A05_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A00_BRATIO3A075_BRATIO4A05_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A00_BRATIO3A075_BRATIO4A075_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A00_BRATIO3A075_BRATIO4A075_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A00_BRATIO3A075_BRATIO4A075_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A00_BRATIO3A075_BRATIO4A075_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A00_BRATIO3A075_BRATIO4A075_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A00_BRATIO3A075_BRATIO4A10_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A00_BRATIO3A075_BRATIO4A10_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A00_BRATIO3A075_BRATIO4A10_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A00_BRATIO3A075_BRATIO4A10_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A00_BRATIO3A075_BRATIO4A10_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A00_BRATIO3A10_BRATIO4A00_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A00_BRATIO3A10_BRATIO4A00_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A00_BRATIO3A10_BRATIO4A00_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A00_BRATIO3A10_BRATIO4A00_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A00_BRATIO3A10_BRATIO4A00_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A00_BRATIO3A10_BRATIO4A025_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A00_BRATIO3A10_BRATIO4A025_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A00_BRATIO3A10_BRATIO4A025_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A00_BRATIO3A10_BRATIO4A025_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A00_BRATIO3A10_BRATIO4A025_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A00_BRATIO3A10_BRATIO4A05_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A00_BRATIO3A10_BRATIO4A05_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A00_BRATIO3A10_BRATIO4A05_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A00_BRATIO3A10_BRATIO4A05_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A00_BRATIO3A10_BRATIO4A05_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A00_BRATIO3A10_BRATIO4A075_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A00_BRATIO3A10_BRATIO4A075_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A00_BRATIO3A10_BRATIO4A075_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A00_BRATIO3A10_BRATIO4A075_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A00_BRATIO3A10_BRATIO4A075_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A00_BRATIO3A10_BRATIO4A10_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A00_BRATIO3A10_BRATIO4A10_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A00_BRATIO3A10_BRATIO4A10_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A00_BRATIO3A10_BRATIO4A10_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A00_BRATIO3A10_BRATIO4A10_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A025_BRATIO3A00_BRATIO4A00_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A025_BRATIO3A00_BRATIO4A00_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A025_BRATIO3A00_BRATIO4A00_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A025_BRATIO3A00_BRATIO4A00_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A025_BRATIO3A00_BRATIO4A00_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A025_BRATIO3A00_BRATIO4A025_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A025_BRATIO3A00_BRATIO4A025_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A025_BRATIO3A00_BRATIO4A025_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A025_BRATIO3A00_BRATIO4A025_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A025_BRATIO3A00_BRATIO4A025_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A025_BRATIO3A00_BRATIO4A05_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A025_BRATIO3A00_BRATIO4A05_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A025_BRATIO3A00_BRATIO4A05_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A025_BRATIO3A00_BRATIO4A05_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A025_BRATIO3A00_BRATIO4A05_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A025_BRATIO3A00_BRATIO4A075_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A025_BRATIO3A00_BRATIO4A075_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A025_BRATIO3A00_BRATIO4A075_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A025_BRATIO3A00_BRATIO4A075_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A025_BRATIO3A00_BRATIO4A075_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A025_BRATIO3A00_BRATIO4A10_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A025_BRATIO3A00_BRATIO4A10_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A025_BRATIO3A00_BRATIO4A10_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A025_BRATIO3A00_BRATIO4A10_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A025_BRATIO3A00_BRATIO4A10_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A025_BRATIO3A025_BRATIO4A00_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A025_BRATIO3A025_BRATIO4A00_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A025_BRATIO3A025_BRATIO4A00_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A025_BRATIO3A025_BRATIO4A00_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A025_BRATIO3A025_BRATIO4A00_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A025_BRATIO3A025_BRATIO4A025_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A025_BRATIO3A025_BRATIO4A025_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A025_BRATIO3A025_BRATIO4A025_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A025_BRATIO3A025_BRATIO4A025_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A025_BRATIO3A025_BRATIO4A025_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A025_BRATIO3A025_BRATIO4A05_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A025_BRATIO3A025_BRATIO4A05_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A025_BRATIO3A025_BRATIO4A05_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A025_BRATIO3A025_BRATIO4A05_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A025_BRATIO3A025_BRATIO4A05_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A025_BRATIO3A025_BRATIO4A075_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A025_BRATIO3A025_BRATIO4A075_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A025_BRATIO3A025_BRATIO4A075_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A025_BRATIO3A025_BRATIO4A075_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A025_BRATIO3A025_BRATIO4A075_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A025_BRATIO3A025_BRATIO4A10_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A025_BRATIO3A025_BRATIO4A10_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A025_BRATIO3A025_BRATIO4A10_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A025_BRATIO3A025_BRATIO4A10_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A025_BRATIO3A025_BRATIO4A10_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A025_BRATIO3A05_BRATIO4A00_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A025_BRATIO3A05_BRATIO4A00_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A025_BRATIO3A05_BRATIO4A00_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A025_BRATIO3A05_BRATIO4A00_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A025_BRATIO3A05_BRATIO4A00_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A025_BRATIO3A05_BRATIO4A025_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A025_BRATIO3A05_BRATIO4A025_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A025_BRATIO3A05_BRATIO4A025_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A025_BRATIO3A05_BRATIO4A025_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A025_BRATIO3A05_BRATIO4A025_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A025_BRATIO3A05_BRATIO4A05_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A025_BRATIO3A05_BRATIO4A05_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A025_BRATIO3A05_BRATIO4A05_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A025_BRATIO3A05_BRATIO4A05_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A025_BRATIO3A05_BRATIO4A05_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A025_BRATIO3A05_BRATIO4A075_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A025_BRATIO3A05_BRATIO4A075_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A025_BRATIO3A05_BRATIO4A075_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A025_BRATIO3A05_BRATIO4A075_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A025_BRATIO3A05_BRATIO4A075_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A025_BRATIO3A05_BRATIO4A10_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A025_BRATIO3A05_BRATIO4A10_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A025_BRATIO3A05_BRATIO4A10_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A025_BRATIO3A05_BRATIO4A10_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A025_BRATIO3A05_BRATIO4A10_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A025_BRATIO3A075_BRATIO4A00_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A025_BRATIO3A075_BRATIO4A00_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A025_BRATIO3A075_BRATIO4A00_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A025_BRATIO3A075_BRATIO4A00_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A025_BRATIO3A075_BRATIO4A00_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A025_BRATIO3A075_BRATIO4A025_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A025_BRATIO3A075_BRATIO4A025_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A025_BRATIO3A075_BRATIO4A025_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A025_BRATIO3A075_BRATIO4A025_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A025_BRATIO3A075_BRATIO4A025_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A025_BRATIO3A075_BRATIO4A05_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A025_BRATIO3A075_BRATIO4A05_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A025_BRATIO3A075_BRATIO4A05_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A025_BRATIO3A075_BRATIO4A05_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A025_BRATIO3A075_BRATIO4A05_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A025_BRATIO3A075_BRATIO4A075_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A025_BRATIO3A075_BRATIO4A075_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A025_BRATIO3A075_BRATIO4A075_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A025_BRATIO3A075_BRATIO4A075_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A025_BRATIO3A075_BRATIO4A075_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A025_BRATIO3A075_BRATIO4A10_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A025_BRATIO3A075_BRATIO4A10_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A025_BRATIO3A075_BRATIO4A10_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A025_BRATIO3A075_BRATIO4A10_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A025_BRATIO3A075_BRATIO4A10_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A025_BRATIO3A10_BRATIO4A00_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A025_BRATIO3A10_BRATIO4A00_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A025_BRATIO3A10_BRATIO4A00_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A025_BRATIO3A10_BRATIO4A00_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A025_BRATIO3A10_BRATIO4A00_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A025_BRATIO3A10_BRATIO4A025_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A025_BRATIO3A10_BRATIO4A025_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A025_BRATIO3A10_BRATIO4A025_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A025_BRATIO3A10_BRATIO4A025_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A025_BRATIO3A10_BRATIO4A025_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A025_BRATIO3A10_BRATIO4A05_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A025_BRATIO3A10_BRATIO4A05_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A025_BRATIO3A10_BRATIO4A05_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A025_BRATIO3A10_BRATIO4A05_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A025_BRATIO3A10_BRATIO4A05_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A025_BRATIO3A10_BRATIO4A075_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A025_BRATIO3A10_BRATIO4A075_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A025_BRATIO3A10_BRATIO4A075_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A025_BRATIO3A10_BRATIO4A075_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A025_BRATIO3A10_BRATIO4A075_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A025_BRATIO3A10_BRATIO4A10_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A025_BRATIO3A10_BRATIO4A10_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A025_BRATIO3A10_BRATIO4A10_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A025_BRATIO3A10_BRATIO4A10_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A025_BRATIO3A10_BRATIO4A10_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A05_BRATIO3A00_BRATIO4A00_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A05_BRATIO3A00_BRATIO4A00_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A05_BRATIO3A00_BRATIO4A00_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A05_BRATIO3A00_BRATIO4A00_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A05_BRATIO3A00_BRATIO4A00_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A05_BRATIO3A00_BRATIO4A025_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A05_BRATIO3A00_BRATIO4A025_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A05_BRATIO3A00_BRATIO4A025_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A05_BRATIO3A00_BRATIO4A025_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A05_BRATIO3A00_BRATIO4A025_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A05_BRATIO3A00_BRATIO4A05_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A05_BRATIO3A00_BRATIO4A05_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A05_BRATIO3A00_BRATIO4A05_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A05_BRATIO3A00_BRATIO4A05_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A05_BRATIO3A00_BRATIO4A05_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A05_BRATIO3A00_BRATIO4A075_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A05_BRATIO3A00_BRATIO4A075_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A05_BRATIO3A00_BRATIO4A075_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A05_BRATIO3A00_BRATIO4A075_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A05_BRATIO3A00_BRATIO4A075_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A05_BRATIO3A00_BRATIO4A10_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A05_BRATIO3A00_BRATIO4A10_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A05_BRATIO3A00_BRATIO4A10_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A05_BRATIO3A00_BRATIO4A10_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A05_BRATIO3A00_BRATIO4A10_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A05_BRATIO3A025_BRATIO4A00_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A05_BRATIO3A025_BRATIO4A00_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A05_BRATIO3A025_BRATIO4A00_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A05_BRATIO3A025_BRATIO4A00_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A05_BRATIO3A025_BRATIO4A00_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A05_BRATIO3A025_BRATIO4A025_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A05_BRATIO3A025_BRATIO4A025_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A05_BRATIO3A025_BRATIO4A025_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A05_BRATIO3A025_BRATIO4A025_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A05_BRATIO3A025_BRATIO4A025_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A05_BRATIO3A025_BRATIO4A05_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A05_BRATIO3A025_BRATIO4A05_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A05_BRATIO3A025_BRATIO4A05_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A05_BRATIO3A025_BRATIO4A05_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A05_BRATIO3A025_BRATIO4A05_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A05_BRATIO3A025_BRATIO4A075_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A05_BRATIO3A025_BRATIO4A075_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A05_BRATIO3A025_BRATIO4A075_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A05_BRATIO3A025_BRATIO4A075_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A05_BRATIO3A025_BRATIO4A075_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A05_BRATIO3A025_BRATIO4A10_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A05_BRATIO3A025_BRATIO4A10_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A05_BRATIO3A025_BRATIO4A10_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A05_BRATIO3A025_BRATIO4A10_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A05_BRATIO3A025_BRATIO4A10_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A05_BRATIO3A05_BRATIO4A00_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A05_BRATIO3A05_BRATIO4A00_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A05_BRATIO3A05_BRATIO4A00_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A05_BRATIO3A05_BRATIO4A00_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A05_BRATIO3A05_BRATIO4A00_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A05_BRATIO3A05_BRATIO4A025_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A05_BRATIO3A05_BRATIO4A025_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A05_BRATIO3A05_BRATIO4A025_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A05_BRATIO3A05_BRATIO4A025_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A05_BRATIO3A05_BRATIO4A025_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A05_BRATIO3A05_BRATIO4A05_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A05_BRATIO3A05_BRATIO4A05_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A05_BRATIO3A05_BRATIO4A05_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A05_BRATIO3A05_BRATIO4A05_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A05_BRATIO3A05_BRATIO4A05_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A05_BRATIO3A05_BRATIO4A075_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A05_BRATIO3A05_BRATIO4A075_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A05_BRATIO3A05_BRATIO4A075_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A05_BRATIO3A05_BRATIO4A075_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A05_BRATIO3A05_BRATIO4A075_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A05_BRATIO3A05_BRATIO4A10_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A05_BRATIO3A05_BRATIO4A10_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A05_BRATIO3A05_BRATIO4A10_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A05_BRATIO3A05_BRATIO4A10_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A05_BRATIO3A05_BRATIO4A10_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A05_BRATIO3A075_BRATIO4A00_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A05_BRATIO3A075_BRATIO4A00_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A05_BRATIO3A075_BRATIO4A00_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A05_BRATIO3A075_BRATIO4A00_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A05_BRATIO3A075_BRATIO4A00_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A05_BRATIO3A075_BRATIO4A025_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A05_BRATIO3A075_BRATIO4A025_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A05_BRATIO3A075_BRATIO4A025_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A05_BRATIO3A075_BRATIO4A025_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A05_BRATIO3A075_BRATIO4A025_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A05_BRATIO3A075_BRATIO4A05_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A05_BRATIO3A075_BRATIO4A05_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A05_BRATIO3A075_BRATIO4A05_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A05_BRATIO3A075_BRATIO4A05_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A05_BRATIO3A075_BRATIO4A05_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A05_BRATIO3A075_BRATIO4A075_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A05_BRATIO3A075_BRATIO4A075_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A05_BRATIO3A075_BRATIO4A075_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A05_BRATIO3A075_BRATIO4A075_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A05_BRATIO3A075_BRATIO4A075_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A05_BRATIO3A075_BRATIO4A10_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A05_BRATIO3A075_BRATIO4A10_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A05_BRATIO3A075_BRATIO4A10_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A05_BRATIO3A075_BRATIO4A10_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A05_BRATIO3A075_BRATIO4A10_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A05_BRATIO3A10_BRATIO4A00_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A05_BRATIO3A10_BRATIO4A00_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A05_BRATIO3A10_BRATIO4A00_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A05_BRATIO3A10_BRATIO4A00_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A05_BRATIO3A10_BRATIO4A00_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A05_BRATIO3A10_BRATIO4A025_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A05_BRATIO3A10_BRATIO4A025_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A05_BRATIO3A10_BRATIO4A025_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A05_BRATIO3A10_BRATIO4A025_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A05_BRATIO3A10_BRATIO4A025_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A05_BRATIO3A10_BRATIO4A05_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A05_BRATIO3A10_BRATIO4A05_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A05_BRATIO3A10_BRATIO4A05_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A05_BRATIO3A10_BRATIO4A05_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A05_BRATIO3A10_BRATIO4A05_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A05_BRATIO3A10_BRATIO4A075_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A05_BRATIO3A10_BRATIO4A075_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A05_BRATIO3A10_BRATIO4A075_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A05_BRATIO3A10_BRATIO4A075_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A05_BRATIO3A10_BRATIO4A075_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A05_BRATIO3A10_BRATIO4A10_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A05_BRATIO3A10_BRATIO4A10_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A05_BRATIO3A10_BRATIO4A10_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A05_BRATIO3A10_BRATIO4A10_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A05_BRATIO3A10_BRATIO4A10_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A075_BRATIO3A00_BRATIO4A00_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A075_BRATIO3A00_BRATIO4A00_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A075_BRATIO3A00_BRATIO4A00_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A075_BRATIO3A00_BRATIO4A00_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A075_BRATIO3A00_BRATIO4A00_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A075_BRATIO3A00_BRATIO4A025_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A075_BRATIO3A00_BRATIO4A025_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A075_BRATIO3A00_BRATIO4A025_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A075_BRATIO3A00_BRATIO4A025_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A075_BRATIO3A00_BRATIO4A025_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A075_BRATIO3A00_BRATIO4A05_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A075_BRATIO3A00_BRATIO4A05_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A075_BRATIO3A00_BRATIO4A05_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A075_BRATIO3A00_BRATIO4A05_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A075_BRATIO3A00_BRATIO4A05_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A075_BRATIO3A00_BRATIO4A075_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A075_BRATIO3A00_BRATIO4A075_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A075_BRATIO3A00_BRATIO4A075_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A075_BRATIO3A00_BRATIO4A075_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A075_BRATIO3A00_BRATIO4A075_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A075_BRATIO3A00_BRATIO4A10_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A075_BRATIO3A00_BRATIO4A10_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A075_BRATIO3A00_BRATIO4A10_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A075_BRATIO3A00_BRATIO4A10_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A075_BRATIO3A00_BRATIO4A10_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A075_BRATIO3A025_BRATIO4A00_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A075_BRATIO3A025_BRATIO4A00_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A075_BRATIO3A025_BRATIO4A00_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A075_BRATIO3A025_BRATIO4A00_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A075_BRATIO3A025_BRATIO4A00_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A075_BRATIO3A025_BRATIO4A025_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A075_BRATIO3A025_BRATIO4A025_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A075_BRATIO3A025_BRATIO4A025_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A075_BRATIO3A025_BRATIO4A025_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A075_BRATIO3A025_BRATIO4A025_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A075_BRATIO3A025_BRATIO4A05_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A075_BRATIO3A025_BRATIO4A05_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A075_BRATIO3A025_BRATIO4A05_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A075_BRATIO3A025_BRATIO4A05_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A075_BRATIO3A025_BRATIO4A05_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A075_BRATIO3A025_BRATIO4A075_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A075_BRATIO3A025_BRATIO4A075_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A075_BRATIO3A025_BRATIO4A075_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A075_BRATIO3A025_BRATIO4A075_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A075_BRATIO3A025_BRATIO4A075_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A075_BRATIO3A025_BRATIO4A10_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A075_BRATIO3A025_BRATIO4A10_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A075_BRATIO3A025_BRATIO4A10_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A075_BRATIO3A025_BRATIO4A10_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A075_BRATIO3A025_BRATIO4A10_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A075_BRATIO3A05_BRATIO4A00_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A075_BRATIO3A05_BRATIO4A00_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A075_BRATIO3A05_BRATIO4A00_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A075_BRATIO3A05_BRATIO4A00_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A075_BRATIO3A05_BRATIO4A00_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A075_BRATIO3A05_BRATIO4A025_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A075_BRATIO3A05_BRATIO4A025_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A075_BRATIO3A05_BRATIO4A025_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A075_BRATIO3A05_BRATIO4A025_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A075_BRATIO3A05_BRATIO4A025_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A075_BRATIO3A05_BRATIO4A05_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A075_BRATIO3A05_BRATIO4A05_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A075_BRATIO3A05_BRATIO4A05_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A075_BRATIO3A05_BRATIO4A05_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A075_BRATIO3A05_BRATIO4A05_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A075_BRATIO3A05_BRATIO4A075_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A075_BRATIO3A05_BRATIO4A075_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A075_BRATIO3A05_BRATIO4A075_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A075_BRATIO3A05_BRATIO4A075_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A075_BRATIO3A05_BRATIO4A075_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A075_BRATIO3A05_BRATIO4A10_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A075_BRATIO3A05_BRATIO4A10_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A075_BRATIO3A05_BRATIO4A10_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A075_BRATIO3A05_BRATIO4A10_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A075_BRATIO3A05_BRATIO4A10_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A075_BRATIO3A075_BRATIO4A00_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A075_BRATIO3A075_BRATIO4A00_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A075_BRATIO3A075_BRATIO4A00_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A075_BRATIO3A075_BRATIO4A00_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A075_BRATIO3A075_BRATIO4A00_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A075_BRATIO3A075_BRATIO4A025_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A075_BRATIO3A075_BRATIO4A025_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A075_BRATIO3A075_BRATIO4A025_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A075_BRATIO3A075_BRATIO4A025_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A075_BRATIO3A075_BRATIO4A025_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A075_BRATIO3A075_BRATIO4A05_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A075_BRATIO3A075_BRATIO4A05_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A075_BRATIO3A075_BRATIO4A05_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A075_BRATIO3A075_BRATIO4A05_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A075_BRATIO3A075_BRATIO4A05_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A075_BRATIO3A075_BRATIO4A075_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A075_BRATIO3A075_BRATIO4A075_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A075_BRATIO3A075_BRATIO4A075_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A075_BRATIO3A075_BRATIO4A075_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A075_BRATIO3A075_BRATIO4A075_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A075_BRATIO3A075_BRATIO4A10_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A075_BRATIO3A075_BRATIO4A10_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A075_BRATIO3A075_BRATIO4A10_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A075_BRATIO3A075_BRATIO4A10_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A075_BRATIO3A075_BRATIO4A10_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A075_BRATIO3A10_BRATIO4A00_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A075_BRATIO3A10_BRATIO4A00_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A075_BRATIO3A10_BRATIO4A00_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A075_BRATIO3A10_BRATIO4A00_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A075_BRATIO3A10_BRATIO4A00_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A075_BRATIO3A10_BRATIO4A025_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A075_BRATIO3A10_BRATIO4A025_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A075_BRATIO3A10_BRATIO4A025_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A075_BRATIO3A10_BRATIO4A025_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A075_BRATIO3A10_BRATIO4A025_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A075_BRATIO3A10_BRATIO4A05_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A075_BRATIO3A10_BRATIO4A05_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A075_BRATIO3A10_BRATIO4A05_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A075_BRATIO3A10_BRATIO4A05_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A075_BRATIO3A10_BRATIO4A05_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A075_BRATIO3A10_BRATIO4A075_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A075_BRATIO3A10_BRATIO4A075_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A075_BRATIO3A10_BRATIO4A075_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A075_BRATIO3A10_BRATIO4A075_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A075_BRATIO3A10_BRATIO4A075_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A075_BRATIO3A10_BRATIO4A10_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A075_BRATIO3A10_BRATIO4A10_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A075_BRATIO3A10_BRATIO4A10_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A075_BRATIO3A10_BRATIO4A10_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A075_BRATIO3A10_BRATIO4A10_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A10_BRATIO3A00_BRATIO4A00_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A10_BRATIO3A00_BRATIO4A00_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A10_BRATIO3A00_BRATIO4A00_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A10_BRATIO3A00_BRATIO4A00_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A10_BRATIO3A00_BRATIO4A00_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A10_BRATIO3A00_BRATIO4A025_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A10_BRATIO3A00_BRATIO4A025_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A10_BRATIO3A00_BRATIO4A025_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A10_BRATIO3A00_BRATIO4A025_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A10_BRATIO3A00_BRATIO4A025_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A10_BRATIO3A00_BRATIO4A05_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A10_BRATIO3A00_BRATIO4A05_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A10_BRATIO3A00_BRATIO4A05_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A10_BRATIO3A00_BRATIO4A05_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A10_BRATIO3A00_BRATIO4A05_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A10_BRATIO3A00_BRATIO4A075_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A10_BRATIO3A00_BRATIO4A075_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A10_BRATIO3A00_BRATIO4A075_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A10_BRATIO3A00_BRATIO4A075_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A10_BRATIO3A00_BRATIO4A075_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A10_BRATIO3A00_BRATIO4A10_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A10_BRATIO3A00_BRATIO4A10_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A10_BRATIO3A00_BRATIO4A10_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A10_BRATIO3A00_BRATIO4A10_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A10_BRATIO3A00_BRATIO4A10_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A10_BRATIO3A025_BRATIO4A00_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A10_BRATIO3A025_BRATIO4A00_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A10_BRATIO3A025_BRATIO4A00_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A10_BRATIO3A025_BRATIO4A00_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A10_BRATIO3A025_BRATIO4A00_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A10_BRATIO3A025_BRATIO4A025_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A10_BRATIO3A025_BRATIO4A025_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A10_BRATIO3A025_BRATIO4A025_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A10_BRATIO3A025_BRATIO4A025_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A10_BRATIO3A025_BRATIO4A025_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A10_BRATIO3A025_BRATIO4A05_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A10_BRATIO3A025_BRATIO4A05_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A10_BRATIO3A025_BRATIO4A05_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A10_BRATIO3A025_BRATIO4A05_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A10_BRATIO3A025_BRATIO4A05_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A10_BRATIO3A025_BRATIO4A075_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A10_BRATIO3A025_BRATIO4A075_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A10_BRATIO3A025_BRATIO4A075_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A10_BRATIO3A025_BRATIO4A075_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A10_BRATIO3A025_BRATIO4A075_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A10_BRATIO3A025_BRATIO4A10_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A10_BRATIO3A025_BRATIO4A10_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A10_BRATIO3A025_BRATIO4A10_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A10_BRATIO3A025_BRATIO4A10_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A10_BRATIO3A025_BRATIO4A10_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A10_BRATIO3A05_BRATIO4A00_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A10_BRATIO3A05_BRATIO4A00_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A10_BRATIO3A05_BRATIO4A00_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A10_BRATIO3A05_BRATIO4A00_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A10_BRATIO3A05_BRATIO4A00_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A10_BRATIO3A05_BRATIO4A025_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A10_BRATIO3A05_BRATIO4A025_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A10_BRATIO3A05_BRATIO4A025_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A10_BRATIO3A05_BRATIO4A025_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A10_BRATIO3A05_BRATIO4A025_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A10_BRATIO3A05_BRATIO4A05_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A10_BRATIO3A05_BRATIO4A05_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A10_BRATIO3A05_BRATIO4A05_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A10_BRATIO3A05_BRATIO4A05_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A10_BRATIO3A05_BRATIO4A05_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A10_BRATIO3A05_BRATIO4A075_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A10_BRATIO3A05_BRATIO4A075_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A10_BRATIO3A05_BRATIO4A075_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A10_BRATIO3A05_BRATIO4A075_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A10_BRATIO3A05_BRATIO4A075_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A10_BRATIO3A05_BRATIO4A10_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A10_BRATIO3A05_BRATIO4A10_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A10_BRATIO3A05_BRATIO4A10_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A10_BRATIO3A05_BRATIO4A10_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A10_BRATIO3A05_BRATIO4A10_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A10_BRATIO3A075_BRATIO4A00_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A10_BRATIO3A075_BRATIO4A00_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A10_BRATIO3A075_BRATIO4A00_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A10_BRATIO3A075_BRATIO4A00_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A10_BRATIO3A075_BRATIO4A00_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A10_BRATIO3A075_BRATIO4A025_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A10_BRATIO3A075_BRATIO4A025_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A10_BRATIO3A075_BRATIO4A025_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A10_BRATIO3A075_BRATIO4A025_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A10_BRATIO3A075_BRATIO4A025_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A10_BRATIO3A075_BRATIO4A05_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A10_BRATIO3A075_BRATIO4A05_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A10_BRATIO3A075_BRATIO4A05_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A10_BRATIO3A075_BRATIO4A05_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A10_BRATIO3A075_BRATIO4A05_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A10_BRATIO3A075_BRATIO4A075_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A10_BRATIO3A075_BRATIO4A075_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A10_BRATIO3A075_BRATIO4A075_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A10_BRATIO3A075_BRATIO4A075_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A10_BRATIO3A075_BRATIO4A075_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A10_BRATIO3A075_BRATIO4A10_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A10_BRATIO3A075_BRATIO4A10_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A10_BRATIO3A075_BRATIO4A10_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A10_BRATIO3A075_BRATIO4A10_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A10_BRATIO3A075_BRATIO4A10_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A10_BRATIO3A10_BRATIO4A00_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A10_BRATIO3A10_BRATIO4A00_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A10_BRATIO3A10_BRATIO4A00_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A10_BRATIO3A10_BRATIO4A00_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A10_BRATIO3A10_BRATIO4A00_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A10_BRATIO3A10_BRATIO4A025_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A10_BRATIO3A10_BRATIO4A025_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A10_BRATIO3A10_BRATIO4A025_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A10_BRATIO3A10_BRATIO4A025_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A10_BRATIO3A10_BRATIO4A025_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A10_BRATIO3A10_BRATIO4A05_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A10_BRATIO3A10_BRATIO4A05_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A10_BRATIO3A10_BRATIO4A05_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A10_BRATIO3A10_BRATIO4A05_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A10_BRATIO3A10_BRATIO4A05_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A10_BRATIO3A10_BRATIO4A075_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A10_BRATIO3A10_BRATIO4A075_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A10_BRATIO3A10_BRATIO4A075_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A10_BRATIO3A10_BRATIO4A075_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A10_BRATIO3A10_BRATIO4A075_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A10_BRATIO3A10_BRATIO4A10_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A10_BRATIO3A10_BRATIO4A10_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A10_BRATIO3A10_BRATIO4A10_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A10_BRATIO3A10_BRATIO4A10_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A10_BRATIO3A10_BRATIO4A10_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A00_BRATIO3A00_BRATIO4A00_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A00_BRATIO3A00_BRATIO4A00_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A00_BRATIO3A00_BRATIO4A00_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A00_BRATIO3A00_BRATIO4A00_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A00_BRATIO3A00_BRATIO4A00_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A00_BRATIO3A00_BRATIO4A025_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A00_BRATIO3A00_BRATIO4A025_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A00_BRATIO3A00_BRATIO4A025_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A00_BRATIO3A00_BRATIO4A025_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A00_BRATIO3A00_BRATIO4A025_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A00_BRATIO3A00_BRATIO4A05_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A00_BRATIO3A00_BRATIO4A05_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A00_BRATIO3A00_BRATIO4A05_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A00_BRATIO3A00_BRATIO4A05_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A00_BRATIO3A00_BRATIO4A05_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A00_BRATIO3A00_BRATIO4A075_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A00_BRATIO3A00_BRATIO4A075_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A00_BRATIO3A00_BRATIO4A075_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A00_BRATIO3A00_BRATIO4A075_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A00_BRATIO3A00_BRATIO4A075_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A00_BRATIO3A00_BRATIO4A10_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A00_BRATIO3A00_BRATIO4A10_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A00_BRATIO3A00_BRATIO4A10_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A00_BRATIO3A00_BRATIO4A10_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A00_BRATIO3A00_BRATIO4A10_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A00_BRATIO3A025_BRATIO4A00_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A00_BRATIO3A025_BRATIO4A00_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A00_BRATIO3A025_BRATIO4A00_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A00_BRATIO3A025_BRATIO4A00_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A00_BRATIO3A025_BRATIO4A00_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A00_BRATIO3A025_BRATIO4A025_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A00_BRATIO3A025_BRATIO4A025_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A00_BRATIO3A025_BRATIO4A025_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A00_BRATIO3A025_BRATIO4A025_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A00_BRATIO3A025_BRATIO4A025_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A00_BRATIO3A025_BRATIO4A05_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A00_BRATIO3A025_BRATIO4A05_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A00_BRATIO3A025_BRATIO4A05_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A00_BRATIO3A025_BRATIO4A05_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A00_BRATIO3A025_BRATIO4A05_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A00_BRATIO3A025_BRATIO4A075_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A00_BRATIO3A025_BRATIO4A075_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A00_BRATIO3A025_BRATIO4A075_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A00_BRATIO3A025_BRATIO4A075_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A00_BRATIO3A025_BRATIO4A075_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A00_BRATIO3A025_BRATIO4A10_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A00_BRATIO3A025_BRATIO4A10_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A00_BRATIO3A025_BRATIO4A10_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A00_BRATIO3A025_BRATIO4A10_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A00_BRATIO3A025_BRATIO4A10_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A00_BRATIO3A05_BRATIO4A00_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A00_BRATIO3A05_BRATIO4A00_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A00_BRATIO3A05_BRATIO4A00_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A00_BRATIO3A05_BRATIO4A00_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A00_BRATIO3A05_BRATIO4A00_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A00_BRATIO3A05_BRATIO4A025_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A00_BRATIO3A05_BRATIO4A025_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A00_BRATIO3A05_BRATIO4A025_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A00_BRATIO3A05_BRATIO4A025_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A00_BRATIO3A05_BRATIO4A025_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A00_BRATIO3A05_BRATIO4A05_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A00_BRATIO3A05_BRATIO4A05_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A00_BRATIO3A05_BRATIO4A05_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A00_BRATIO3A05_BRATIO4A05_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A00_BRATIO3A05_BRATIO4A05_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A00_BRATIO3A05_BRATIO4A075_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A00_BRATIO3A05_BRATIO4A075_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A00_BRATIO3A05_BRATIO4A075_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A00_BRATIO3A05_BRATIO4A075_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A00_BRATIO3A05_BRATIO4A075_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A00_BRATIO3A05_BRATIO4A10_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A00_BRATIO3A05_BRATIO4A10_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A00_BRATIO3A05_BRATIO4A10_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A00_BRATIO3A05_BRATIO4A10_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A00_BRATIO3A05_BRATIO4A10_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A00_BRATIO3A075_BRATIO4A00_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A00_BRATIO3A075_BRATIO4A00_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A00_BRATIO3A075_BRATIO4A00_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A00_BRATIO3A075_BRATIO4A00_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A00_BRATIO3A075_BRATIO4A00_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A00_BRATIO3A075_BRATIO4A025_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A00_BRATIO3A075_BRATIO4A025_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A00_BRATIO3A075_BRATIO4A025_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A00_BRATIO3A075_BRATIO4A025_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A00_BRATIO3A075_BRATIO4A025_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A00_BRATIO3A075_BRATIO4A05_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A00_BRATIO3A075_BRATIO4A05_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A00_BRATIO3A075_BRATIO4A05_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A00_BRATIO3A075_BRATIO4A05_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A00_BRATIO3A075_BRATIO4A05_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A00_BRATIO3A075_BRATIO4A075_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A00_BRATIO3A075_BRATIO4A075_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A00_BRATIO3A075_BRATIO4A075_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A00_BRATIO3A075_BRATIO4A075_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A00_BRATIO3A075_BRATIO4A075_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A00_BRATIO3A075_BRATIO4A10_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A00_BRATIO3A075_BRATIO4A10_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A00_BRATIO3A075_BRATIO4A10_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A00_BRATIO3A075_BRATIO4A10_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A00_BRATIO3A075_BRATIO4A10_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A00_BRATIO3A10_BRATIO4A00_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A00_BRATIO3A10_BRATIO4A00_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A00_BRATIO3A10_BRATIO4A00_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A00_BRATIO3A10_BRATIO4A00_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A00_BRATIO3A10_BRATIO4A00_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A00_BRATIO3A10_BRATIO4A025_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A00_BRATIO3A10_BRATIO4A025_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A00_BRATIO3A10_BRATIO4A025_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A00_BRATIO3A10_BRATIO4A025_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A00_BRATIO3A10_BRATIO4A025_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A00_BRATIO3A10_BRATIO4A05_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A00_BRATIO3A10_BRATIO4A05_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A00_BRATIO3A10_BRATIO4A05_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A00_BRATIO3A10_BRATIO4A05_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A00_BRATIO3A10_BRATIO4A05_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A00_BRATIO3A10_BRATIO4A075_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A00_BRATIO3A10_BRATIO4A075_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A00_BRATIO3A10_BRATIO4A075_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A00_BRATIO3A10_BRATIO4A075_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A00_BRATIO3A10_BRATIO4A075_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A00_BRATIO3A10_BRATIO4A10_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A00_BRATIO3A10_BRATIO4A10_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A00_BRATIO3A10_BRATIO4A10_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A00_BRATIO3A10_BRATIO4A10_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A00_BRATIO3A10_BRATIO4A10_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A025_BRATIO3A00_BRATIO4A00_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A025_BRATIO3A00_BRATIO4A00_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A025_BRATIO3A00_BRATIO4A00_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A025_BRATIO3A00_BRATIO4A00_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A025_BRATIO3A00_BRATIO4A00_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A025_BRATIO3A00_BRATIO4A025_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A025_BRATIO3A00_BRATIO4A025_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A025_BRATIO3A00_BRATIO4A025_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A025_BRATIO3A00_BRATIO4A025_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A025_BRATIO3A00_BRATIO4A025_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A025_BRATIO3A00_BRATIO4A05_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A025_BRATIO3A00_BRATIO4A05_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A025_BRATIO3A00_BRATIO4A05_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A025_BRATIO3A00_BRATIO4A05_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A025_BRATIO3A00_BRATIO4A05_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A025_BRATIO3A00_BRATIO4A075_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A025_BRATIO3A00_BRATIO4A075_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A025_BRATIO3A00_BRATIO4A075_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A025_BRATIO3A00_BRATIO4A075_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A025_BRATIO3A00_BRATIO4A075_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A025_BRATIO3A00_BRATIO4A10_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A025_BRATIO3A00_BRATIO4A10_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A025_BRATIO3A00_BRATIO4A10_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A025_BRATIO3A00_BRATIO4A10_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A025_BRATIO3A00_BRATIO4A10_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A025_BRATIO3A025_BRATIO4A00_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A025_BRATIO3A025_BRATIO4A00_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A025_BRATIO3A025_BRATIO4A00_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A025_BRATIO3A025_BRATIO4A00_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A025_BRATIO3A025_BRATIO4A00_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A025_BRATIO3A025_BRATIO4A025_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A025_BRATIO3A025_BRATIO4A025_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A025_BRATIO3A025_BRATIO4A025_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A025_BRATIO3A025_BRATIO4A025_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A025_BRATIO3A025_BRATIO4A025_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A025_BRATIO3A025_BRATIO4A05_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A025_BRATIO3A025_BRATIO4A05_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A025_BRATIO3A025_BRATIO4A05_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A025_BRATIO3A025_BRATIO4A05_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A025_BRATIO3A025_BRATIO4A05_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A025_BRATIO3A025_BRATIO4A075_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A025_BRATIO3A025_BRATIO4A075_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A025_BRATIO3A025_BRATIO4A075_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A025_BRATIO3A025_BRATIO4A075_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A025_BRATIO3A025_BRATIO4A075_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A025_BRATIO3A025_BRATIO4A10_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A025_BRATIO3A025_BRATIO4A10_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A025_BRATIO3A025_BRATIO4A10_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A025_BRATIO3A025_BRATIO4A10_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A025_BRATIO3A025_BRATIO4A10_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A025_BRATIO3A05_BRATIO4A00_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A025_BRATIO3A05_BRATIO4A00_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A025_BRATIO3A05_BRATIO4A00_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A025_BRATIO3A05_BRATIO4A00_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A025_BRATIO3A05_BRATIO4A00_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A025_BRATIO3A05_BRATIO4A025_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A025_BRATIO3A05_BRATIO4A025_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A025_BRATIO3A05_BRATIO4A025_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A025_BRATIO3A05_BRATIO4A025_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A025_BRATIO3A05_BRATIO4A025_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A025_BRATIO3A05_BRATIO4A05_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A025_BRATIO3A05_BRATIO4A05_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A025_BRATIO3A05_BRATIO4A05_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A025_BRATIO3A05_BRATIO4A05_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A025_BRATIO3A05_BRATIO4A05_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A025_BRATIO3A05_BRATIO4A075_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A025_BRATIO3A05_BRATIO4A075_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A025_BRATIO3A05_BRATIO4A075_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A025_BRATIO3A05_BRATIO4A075_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A025_BRATIO3A05_BRATIO4A075_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A025_BRATIO3A05_BRATIO4A10_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A025_BRATIO3A05_BRATIO4A10_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A025_BRATIO3A05_BRATIO4A10_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A025_BRATIO3A05_BRATIO4A10_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A025_BRATIO3A05_BRATIO4A10_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A025_BRATIO3A075_BRATIO4A00_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A025_BRATIO3A075_BRATIO4A00_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A025_BRATIO3A075_BRATIO4A00_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A025_BRATIO3A075_BRATIO4A00_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A025_BRATIO3A075_BRATIO4A00_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A025_BRATIO3A075_BRATIO4A025_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A025_BRATIO3A075_BRATIO4A025_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A025_BRATIO3A075_BRATIO4A025_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A025_BRATIO3A075_BRATIO4A025_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A025_BRATIO3A075_BRATIO4A025_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A025_BRATIO3A075_BRATIO4A05_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A025_BRATIO3A075_BRATIO4A05_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A025_BRATIO3A075_BRATIO4A05_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A025_BRATIO3A075_BRATIO4A05_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A025_BRATIO3A075_BRATIO4A05_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A025_BRATIO3A075_BRATIO4A075_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A025_BRATIO3A075_BRATIO4A075_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A025_BRATIO3A075_BRATIO4A075_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A025_BRATIO3A075_BRATIO4A075_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A025_BRATIO3A075_BRATIO4A075_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A025_BRATIO3A075_BRATIO4A10_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A025_BRATIO3A075_BRATIO4A10_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A025_BRATIO3A075_BRATIO4A10_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A025_BRATIO3A075_BRATIO4A10_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A025_BRATIO3A075_BRATIO4A10_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A025_BRATIO3A10_BRATIO4A00_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A025_BRATIO3A10_BRATIO4A00_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A025_BRATIO3A10_BRATIO4A00_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A025_BRATIO3A10_BRATIO4A00_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A025_BRATIO3A10_BRATIO4A00_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A025_BRATIO3A10_BRATIO4A025_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A025_BRATIO3A10_BRATIO4A025_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A025_BRATIO3A10_BRATIO4A025_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A025_BRATIO3A10_BRATIO4A025_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A025_BRATIO3A10_BRATIO4A025_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A025_BRATIO3A10_BRATIO4A05_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A025_BRATIO3A10_BRATIO4A05_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A025_BRATIO3A10_BRATIO4A05_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A025_BRATIO3A10_BRATIO4A05_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A025_BRATIO3A10_BRATIO4A05_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A025_BRATIO3A10_BRATIO4A075_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A025_BRATIO3A10_BRATIO4A075_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A025_BRATIO3A10_BRATIO4A075_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A025_BRATIO3A10_BRATIO4A075_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A025_BRATIO3A10_BRATIO4A075_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A025_BRATIO3A10_BRATIO4A10_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A025_BRATIO3A10_BRATIO4A10_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A025_BRATIO3A10_BRATIO4A10_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A025_BRATIO3A10_BRATIO4A10_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A025_BRATIO3A10_BRATIO4A10_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A05_BRATIO3A00_BRATIO4A00_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A05_BRATIO3A00_BRATIO4A00_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A05_BRATIO3A00_BRATIO4A00_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A05_BRATIO3A00_BRATIO4A00_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A05_BRATIO3A00_BRATIO4A00_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A05_BRATIO3A00_BRATIO4A025_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A05_BRATIO3A00_BRATIO4A025_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A05_BRATIO3A00_BRATIO4A025_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A05_BRATIO3A00_BRATIO4A025_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A05_BRATIO3A00_BRATIO4A025_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A05_BRATIO3A00_BRATIO4A05_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A05_BRATIO3A00_BRATIO4A05_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A05_BRATIO3A00_BRATIO4A05_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A05_BRATIO3A00_BRATIO4A05_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A05_BRATIO3A00_BRATIO4A05_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A05_BRATIO3A00_BRATIO4A075_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A05_BRATIO3A00_BRATIO4A075_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A05_BRATIO3A00_BRATIO4A075_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A05_BRATIO3A00_BRATIO4A075_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A05_BRATIO3A00_BRATIO4A075_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A05_BRATIO3A00_BRATIO4A10_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A05_BRATIO3A00_BRATIO4A10_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A05_BRATIO3A00_BRATIO4A10_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A05_BRATIO3A00_BRATIO4A10_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A05_BRATIO3A00_BRATIO4A10_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A05_BRATIO3A025_BRATIO4A00_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A05_BRATIO3A025_BRATIO4A00_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A05_BRATIO3A025_BRATIO4A00_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A05_BRATIO3A025_BRATIO4A00_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A05_BRATIO3A025_BRATIO4A00_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A05_BRATIO3A025_BRATIO4A025_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A05_BRATIO3A025_BRATIO4A025_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A05_BRATIO3A025_BRATIO4A025_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A05_BRATIO3A025_BRATIO4A025_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A05_BRATIO3A025_BRATIO4A025_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A05_BRATIO3A025_BRATIO4A05_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A05_BRATIO3A025_BRATIO4A05_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A05_BRATIO3A025_BRATIO4A05_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A05_BRATIO3A025_BRATIO4A05_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A05_BRATIO3A025_BRATIO4A05_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A05_BRATIO3A025_BRATIO4A075_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A05_BRATIO3A025_BRATIO4A075_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A05_BRATIO3A025_BRATIO4A075_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A05_BRATIO3A025_BRATIO4A075_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A05_BRATIO3A025_BRATIO4A075_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A05_BRATIO3A025_BRATIO4A10_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A05_BRATIO3A025_BRATIO4A10_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A05_BRATIO3A025_BRATIO4A10_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A05_BRATIO3A025_BRATIO4A10_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A05_BRATIO3A025_BRATIO4A10_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A05_BRATIO3A05_BRATIO4A00_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A05_BRATIO3A05_BRATIO4A00_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A05_BRATIO3A05_BRATIO4A00_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A05_BRATIO3A05_BRATIO4A00_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A05_BRATIO3A05_BRATIO4A00_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A05_BRATIO3A05_BRATIO4A025_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A05_BRATIO3A05_BRATIO4A025_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A05_BRATIO3A05_BRATIO4A025_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A05_BRATIO3A05_BRATIO4A025_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A05_BRATIO3A05_BRATIO4A025_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A05_BRATIO3A05_BRATIO4A05_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A05_BRATIO3A05_BRATIO4A05_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A05_BRATIO3A05_BRATIO4A05_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A05_BRATIO3A05_BRATIO4A05_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A05_BRATIO3A05_BRATIO4A05_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A05_BRATIO3A05_BRATIO4A075_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A05_BRATIO3A05_BRATIO4A075_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A05_BRATIO3A05_BRATIO4A075_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A05_BRATIO3A05_BRATIO4A075_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A05_BRATIO3A05_BRATIO4A075_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A05_BRATIO3A05_BRATIO4A10_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A05_BRATIO3A05_BRATIO4A10_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A05_BRATIO3A05_BRATIO4A10_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A05_BRATIO3A05_BRATIO4A10_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A05_BRATIO3A05_BRATIO4A10_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A05_BRATIO3A075_BRATIO4A00_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A05_BRATIO3A075_BRATIO4A00_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A05_BRATIO3A075_BRATIO4A00_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A05_BRATIO3A075_BRATIO4A00_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A05_BRATIO3A075_BRATIO4A00_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A05_BRATIO3A075_BRATIO4A025_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A05_BRATIO3A075_BRATIO4A025_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A05_BRATIO3A075_BRATIO4A025_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A05_BRATIO3A075_BRATIO4A025_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A05_BRATIO3A075_BRATIO4A025_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A05_BRATIO3A075_BRATIO4A05_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A05_BRATIO3A075_BRATIO4A05_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A05_BRATIO3A075_BRATIO4A05_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A05_BRATIO3A075_BRATIO4A05_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A05_BRATIO3A075_BRATIO4A05_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A05_BRATIO3A075_BRATIO4A075_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A05_BRATIO3A075_BRATIO4A075_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A05_BRATIO3A075_BRATIO4A075_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A05_BRATIO3A075_BRATIO4A075_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A05_BRATIO3A075_BRATIO4A075_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A05_BRATIO3A075_BRATIO4A10_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A05_BRATIO3A075_BRATIO4A10_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A05_BRATIO3A075_BRATIO4A10_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A05_BRATIO3A075_BRATIO4A10_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A05_BRATIO3A075_BRATIO4A10_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A05_BRATIO3A10_BRATIO4A00_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A05_BRATIO3A10_BRATIO4A00_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A05_BRATIO3A10_BRATIO4A00_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A05_BRATIO3A10_BRATIO4A00_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A05_BRATIO3A10_BRATIO4A00_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A05_BRATIO3A10_BRATIO4A025_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A05_BRATIO3A10_BRATIO4A025_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A05_BRATIO3A10_BRATIO4A025_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A05_BRATIO3A10_BRATIO4A025_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A05_BRATIO3A10_BRATIO4A025_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A05_BRATIO3A10_BRATIO4A05_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A05_BRATIO3A10_BRATIO4A05_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A05_BRATIO3A10_BRATIO4A05_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A05_BRATIO3A10_BRATIO4A05_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A05_BRATIO3A10_BRATIO4A05_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A05_BRATIO3A10_BRATIO4A075_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A05_BRATIO3A10_BRATIO4A075_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A05_BRATIO3A10_BRATIO4A075_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A05_BRATIO3A10_BRATIO4A075_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A05_BRATIO3A10_BRATIO4A075_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A05_BRATIO3A10_BRATIO4A10_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A05_BRATIO3A10_BRATIO4A10_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A05_BRATIO3A10_BRATIO4A10_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A05_BRATIO3A10_BRATIO4A10_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A05_BRATIO3A10_BRATIO4A10_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A075_BRATIO3A00_BRATIO4A00_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A075_BRATIO3A00_BRATIO4A00_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A075_BRATIO3A00_BRATIO4A00_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A075_BRATIO3A00_BRATIO4A00_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A075_BRATIO3A00_BRATIO4A00_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A075_BRATIO3A00_BRATIO4A025_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A075_BRATIO3A00_BRATIO4A025_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A075_BRATIO3A00_BRATIO4A025_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A075_BRATIO3A00_BRATIO4A025_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A075_BRATIO3A00_BRATIO4A025_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A075_BRATIO3A00_BRATIO4A05_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A075_BRATIO3A00_BRATIO4A05_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A075_BRATIO3A00_BRATIO4A05_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A075_BRATIO3A00_BRATIO4A05_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A075_BRATIO3A00_BRATIO4A05_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A075_BRATIO3A00_BRATIO4A075_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A075_BRATIO3A00_BRATIO4A075_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A075_BRATIO3A00_BRATIO4A075_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A075_BRATIO3A00_BRATIO4A075_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A075_BRATIO3A00_BRATIO4A075_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A075_BRATIO3A00_BRATIO4A10_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A075_BRATIO3A00_BRATIO4A10_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A075_BRATIO3A00_BRATIO4A10_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A075_BRATIO3A00_BRATIO4A10_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A075_BRATIO3A00_BRATIO4A10_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A075_BRATIO3A025_BRATIO4A00_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A075_BRATIO3A025_BRATIO4A00_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A075_BRATIO3A025_BRATIO4A00_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A075_BRATIO3A025_BRATIO4A00_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A075_BRATIO3A025_BRATIO4A00_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A075_BRATIO3A025_BRATIO4A025_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A075_BRATIO3A025_BRATIO4A025_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A075_BRATIO3A025_BRATIO4A025_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A075_BRATIO3A025_BRATIO4A025_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A075_BRATIO3A025_BRATIO4A025_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A075_BRATIO3A025_BRATIO4A05_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A075_BRATIO3A025_BRATIO4A05_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A075_BRATIO3A025_BRATIO4A05_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A075_BRATIO3A025_BRATIO4A05_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A075_BRATIO3A025_BRATIO4A05_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A075_BRATIO3A025_BRATIO4A075_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A075_BRATIO3A025_BRATIO4A075_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A075_BRATIO3A025_BRATIO4A075_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A075_BRATIO3A025_BRATIO4A075_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A075_BRATIO3A025_BRATIO4A075_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A075_BRATIO3A025_BRATIO4A10_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A075_BRATIO3A025_BRATIO4A10_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A075_BRATIO3A025_BRATIO4A10_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A075_BRATIO3A025_BRATIO4A10_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A075_BRATIO3A025_BRATIO4A10_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A075_BRATIO3A05_BRATIO4A00_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A075_BRATIO3A05_BRATIO4A00_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A075_BRATIO3A05_BRATIO4A00_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A075_BRATIO3A05_BRATIO4A00_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A075_BRATIO3A05_BRATIO4A00_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A075_BRATIO3A05_BRATIO4A025_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A075_BRATIO3A05_BRATIO4A025_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A075_BRATIO3A05_BRATIO4A025_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A075_BRATIO3A05_BRATIO4A025_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A075_BRATIO3A05_BRATIO4A025_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A075_BRATIO3A05_BRATIO4A05_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A075_BRATIO3A05_BRATIO4A05_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A075_BRATIO3A05_BRATIO4A05_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A075_BRATIO3A05_BRATIO4A05_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A075_BRATIO3A05_BRATIO4A05_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A075_BRATIO3A05_BRATIO4A075_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A075_BRATIO3A05_BRATIO4A075_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A075_BRATIO3A05_BRATIO4A075_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A075_BRATIO3A05_BRATIO4A075_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A075_BRATIO3A05_BRATIO4A075_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A075_BRATIO3A05_BRATIO4A10_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A075_BRATIO3A05_BRATIO4A10_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A075_BRATIO3A05_BRATIO4A10_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A075_BRATIO3A05_BRATIO4A10_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A075_BRATIO3A05_BRATIO4A10_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A075_BRATIO3A075_BRATIO4A00_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A075_BRATIO3A075_BRATIO4A00_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A075_BRATIO3A075_BRATIO4A00_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A075_BRATIO3A075_BRATIO4A00_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A075_BRATIO3A075_BRATIO4A00_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A075_BRATIO3A075_BRATIO4A025_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A075_BRATIO3A075_BRATIO4A025_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A075_BRATIO3A075_BRATIO4A025_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A075_BRATIO3A075_BRATIO4A025_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A075_BRATIO3A075_BRATIO4A025_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A075_BRATIO3A075_BRATIO4A05_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A075_BRATIO3A075_BRATIO4A05_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A075_BRATIO3A075_BRATIO4A05_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A075_BRATIO3A075_BRATIO4A05_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A075_BRATIO3A075_BRATIO4A05_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A075_BRATIO3A075_BRATIO4A075_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A075_BRATIO3A075_BRATIO4A075_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A075_BRATIO3A075_BRATIO4A075_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A075_BRATIO3A075_BRATIO4A075_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A075_BRATIO3A075_BRATIO4A075_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A075_BRATIO3A075_BRATIO4A10_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A075_BRATIO3A075_BRATIO4A10_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A075_BRATIO3A075_BRATIO4A10_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A075_BRATIO3A075_BRATIO4A10_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A075_BRATIO3A075_BRATIO4A10_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A075_BRATIO3A10_BRATIO4A00_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A075_BRATIO3A10_BRATIO4A00_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A075_BRATIO3A10_BRATIO4A00_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A075_BRATIO3A10_BRATIO4A00_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A075_BRATIO3A10_BRATIO4A00_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A075_BRATIO3A10_BRATIO4A025_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A075_BRATIO3A10_BRATIO4A025_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A075_BRATIO3A10_BRATIO4A025_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A075_BRATIO3A10_BRATIO4A025_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A075_BRATIO3A10_BRATIO4A025_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A075_BRATIO3A10_BRATIO4A05_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A075_BRATIO3A10_BRATIO4A05_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A075_BRATIO3A10_BRATIO4A05_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A075_BRATIO3A10_BRATIO4A05_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A075_BRATIO3A10_BRATIO4A05_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A075_BRATIO3A10_BRATIO4A075_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A075_BRATIO3A10_BRATIO4A075_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A075_BRATIO3A10_BRATIO4A075_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A075_BRATIO3A10_BRATIO4A075_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A075_BRATIO3A10_BRATIO4A075_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A075_BRATIO3A10_BRATIO4A10_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A075_BRATIO3A10_BRATIO4A10_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A075_BRATIO3A10_BRATIO4A10_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A075_BRATIO3A10_BRATIO4A10_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A075_BRATIO3A10_BRATIO4A10_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A10_BRATIO3A00_BRATIO4A00_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A10_BRATIO3A00_BRATIO4A00_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A10_BRATIO3A00_BRATIO4A00_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A10_BRATIO3A00_BRATIO4A00_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A10_BRATIO3A00_BRATIO4A00_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A10_BRATIO3A00_BRATIO4A025_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A10_BRATIO3A00_BRATIO4A025_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A10_BRATIO3A00_BRATIO4A025_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A10_BRATIO3A00_BRATIO4A025_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A10_BRATIO3A00_BRATIO4A025_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A10_BRATIO3A00_BRATIO4A05_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A10_BRATIO3A00_BRATIO4A05_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A10_BRATIO3A00_BRATIO4A05_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A10_BRATIO3A00_BRATIO4A05_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A10_BRATIO3A00_BRATIO4A05_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A10_BRATIO3A00_BRATIO4A075_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A10_BRATIO3A00_BRATIO4A075_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A10_BRATIO3A00_BRATIO4A075_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A10_BRATIO3A00_BRATIO4A075_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A10_BRATIO3A00_BRATIO4A075_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A10_BRATIO3A00_BRATIO4A10_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A10_BRATIO3A00_BRATIO4A10_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A10_BRATIO3A00_BRATIO4A10_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A10_BRATIO3A00_BRATIO4A10_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A10_BRATIO3A00_BRATIO4A10_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A10_BRATIO3A025_BRATIO4A00_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A10_BRATIO3A025_BRATIO4A00_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A10_BRATIO3A025_BRATIO4A00_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A10_BRATIO3A025_BRATIO4A00_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A10_BRATIO3A025_BRATIO4A00_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A10_BRATIO3A025_BRATIO4A025_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A10_BRATIO3A025_BRATIO4A025_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A10_BRATIO3A025_BRATIO4A025_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A10_BRATIO3A025_BRATIO4A025_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A10_BRATIO3A025_BRATIO4A025_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A10_BRATIO3A025_BRATIO4A05_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A10_BRATIO3A025_BRATIO4A05_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A10_BRATIO3A025_BRATIO4A05_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A10_BRATIO3A025_BRATIO4A05_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A10_BRATIO3A025_BRATIO4A05_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A10_BRATIO3A025_BRATIO4A075_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A10_BRATIO3A025_BRATIO4A075_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A10_BRATIO3A025_BRATIO4A075_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A10_BRATIO3A025_BRATIO4A075_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A10_BRATIO3A025_BRATIO4A075_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A10_BRATIO3A025_BRATIO4A10_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A10_BRATIO3A025_BRATIO4A10_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A10_BRATIO3A025_BRATIO4A10_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A10_BRATIO3A025_BRATIO4A10_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A10_BRATIO3A025_BRATIO4A10_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A10_BRATIO3A05_BRATIO4A00_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A10_BRATIO3A05_BRATIO4A00_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A10_BRATIO3A05_BRATIO4A00_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A10_BRATIO3A05_BRATIO4A00_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A10_BRATIO3A05_BRATIO4A00_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A10_BRATIO3A05_BRATIO4A025_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A10_BRATIO3A05_BRATIO4A025_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A10_BRATIO3A05_BRATIO4A025_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A10_BRATIO3A05_BRATIO4A025_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A10_BRATIO3A05_BRATIO4A025_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A10_BRATIO3A05_BRATIO4A05_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A10_BRATIO3A05_BRATIO4A05_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A10_BRATIO3A05_BRATIO4A05_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A10_BRATIO3A05_BRATIO4A05_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A10_BRATIO3A05_BRATIO4A05_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A10_BRATIO3A05_BRATIO4A075_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A10_BRATIO3A05_BRATIO4A075_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A10_BRATIO3A05_BRATIO4A075_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A10_BRATIO3A05_BRATIO4A075_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A10_BRATIO3A05_BRATIO4A075_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A10_BRATIO3A05_BRATIO4A10_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A10_BRATIO3A05_BRATIO4A10_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A10_BRATIO3A05_BRATIO4A10_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A10_BRATIO3A05_BRATIO4A10_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A10_BRATIO3A05_BRATIO4A10_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A10_BRATIO3A075_BRATIO4A00_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A10_BRATIO3A075_BRATIO4A00_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A10_BRATIO3A075_BRATIO4A00_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A10_BRATIO3A075_BRATIO4A00_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A10_BRATIO3A075_BRATIO4A00_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A10_BRATIO3A075_BRATIO4A025_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A10_BRATIO3A075_BRATIO4A025_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A10_BRATIO3A075_BRATIO4A025_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A10_BRATIO3A075_BRATIO4A025_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A10_BRATIO3A075_BRATIO4A025_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A10_BRATIO3A075_BRATIO4A05_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A10_BRATIO3A075_BRATIO4A05_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A10_BRATIO3A075_BRATIO4A05_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A10_BRATIO3A075_BRATIO4A05_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A10_BRATIO3A075_BRATIO4A05_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A10_BRATIO3A075_BRATIO4A075_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A10_BRATIO3A075_BRATIO4A075_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A10_BRATIO3A075_BRATIO4A075_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A10_BRATIO3A075_BRATIO4A075_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A10_BRATIO3A075_BRATIO4A075_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A10_BRATIO3A075_BRATIO4A10_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A10_BRATIO3A075_BRATIO4A10_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A10_BRATIO3A075_BRATIO4A10_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A10_BRATIO3A075_BRATIO4A10_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A10_BRATIO3A075_BRATIO4A10_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A10_BRATIO3A10_BRATIO4A00_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A10_BRATIO3A10_BRATIO4A00_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A10_BRATIO3A10_BRATIO4A00_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A10_BRATIO3A10_BRATIO4A00_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A10_BRATIO3A10_BRATIO4A00_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A10_BRATIO3A10_BRATIO4A025_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A10_BRATIO3A10_BRATIO4A025_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A10_BRATIO3A10_BRATIO4A025_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A10_BRATIO3A10_BRATIO4A025_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A10_BRATIO3A10_BRATIO4A025_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A10_BRATIO3A10_BRATIO4A05_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A10_BRATIO3A10_BRATIO4A05_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A10_BRATIO3A10_BRATIO4A05_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A10_BRATIO3A10_BRATIO4A05_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A10_BRATIO3A10_BRATIO4A05_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A10_BRATIO3A10_BRATIO4A075_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A10_BRATIO3A10_BRATIO4A075_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A10_BRATIO3A10_BRATIO4A075_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A10_BRATIO3A10_BRATIO4A075_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A10_BRATIO3A10_BRATIO4A075_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A10_BRATIO3A10_BRATIO4A10_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A10_BRATIO3A10_BRATIO4A10_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A10_BRATIO3A10_BRATIO4A10_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A10_BRATIO3A10_BRATIO4A10_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A10_BRATIO3A10_BRATIO4A10_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A00_BRATIO3A00_BRATIO4A00_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A00_BRATIO3A00_BRATIO4A00_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A00_BRATIO3A00_BRATIO4A00_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A00_BRATIO3A00_BRATIO4A00_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A00_BRATIO3A00_BRATIO4A00_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A00_BRATIO3A00_BRATIO4A025_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A00_BRATIO3A00_BRATIO4A025_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A00_BRATIO3A00_BRATIO4A025_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A00_BRATIO3A00_BRATIO4A025_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A00_BRATIO3A00_BRATIO4A025_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A00_BRATIO3A00_BRATIO4A05_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A00_BRATIO3A00_BRATIO4A05_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A00_BRATIO3A00_BRATIO4A05_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A00_BRATIO3A00_BRATIO4A05_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A00_BRATIO3A00_BRATIO4A05_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A00_BRATIO3A00_BRATIO4A075_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A00_BRATIO3A00_BRATIO4A075_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A00_BRATIO3A00_BRATIO4A075_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A00_BRATIO3A00_BRATIO4A075_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A00_BRATIO3A00_BRATIO4A075_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A00_BRATIO3A00_BRATIO4A10_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A00_BRATIO3A00_BRATIO4A10_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A00_BRATIO3A00_BRATIO4A10_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A00_BRATIO3A00_BRATIO4A10_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A00_BRATIO3A00_BRATIO4A10_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A00_BRATIO3A025_BRATIO4A00_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A00_BRATIO3A025_BRATIO4A00_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A00_BRATIO3A025_BRATIO4A00_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A00_BRATIO3A025_BRATIO4A00_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A00_BRATIO3A025_BRATIO4A00_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A00_BRATIO3A025_BRATIO4A025_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A00_BRATIO3A025_BRATIO4A025_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A00_BRATIO3A025_BRATIO4A025_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A00_BRATIO3A025_BRATIO4A025_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A00_BRATIO3A025_BRATIO4A025_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A00_BRATIO3A025_BRATIO4A05_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A00_BRATIO3A025_BRATIO4A05_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A00_BRATIO3A025_BRATIO4A05_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A00_BRATIO3A025_BRATIO4A05_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A00_BRATIO3A025_BRATIO4A05_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A00_BRATIO3A025_BRATIO4A075_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A00_BRATIO3A025_BRATIO4A075_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A00_BRATIO3A025_BRATIO4A075_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A00_BRATIO3A025_BRATIO4A075_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A00_BRATIO3A025_BRATIO4A075_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A00_BRATIO3A025_BRATIO4A10_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A00_BRATIO3A025_BRATIO4A10_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A00_BRATIO3A025_BRATIO4A10_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A00_BRATIO3A025_BRATIO4A10_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A00_BRATIO3A025_BRATIO4A10_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A00_BRATIO3A05_BRATIO4A00_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A00_BRATIO3A05_BRATIO4A00_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A00_BRATIO3A05_BRATIO4A00_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A00_BRATIO3A05_BRATIO4A00_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A00_BRATIO3A05_BRATIO4A00_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A00_BRATIO3A05_BRATIO4A025_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A00_BRATIO3A05_BRATIO4A025_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A00_BRATIO3A05_BRATIO4A025_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A00_BRATIO3A05_BRATIO4A025_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A00_BRATIO3A05_BRATIO4A025_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A00_BRATIO3A05_BRATIO4A05_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A00_BRATIO3A05_BRATIO4A05_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A00_BRATIO3A05_BRATIO4A05_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A00_BRATIO3A05_BRATIO4A05_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A00_BRATIO3A05_BRATIO4A05_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A00_BRATIO3A05_BRATIO4A075_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A00_BRATIO3A05_BRATIO4A075_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A00_BRATIO3A05_BRATIO4A075_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A00_BRATIO3A05_BRATIO4A075_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A00_BRATIO3A05_BRATIO4A075_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A00_BRATIO3A05_BRATIO4A10_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A00_BRATIO3A05_BRATIO4A10_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A00_BRATIO3A05_BRATIO4A10_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A00_BRATIO3A05_BRATIO4A10_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A00_BRATIO3A05_BRATIO4A10_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A00_BRATIO3A075_BRATIO4A00_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A00_BRATIO3A075_BRATIO4A00_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A00_BRATIO3A075_BRATIO4A00_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A00_BRATIO3A075_BRATIO4A00_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A00_BRATIO3A075_BRATIO4A00_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A00_BRATIO3A075_BRATIO4A025_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A00_BRATIO3A075_BRATIO4A025_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A00_BRATIO3A075_BRATIO4A025_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A00_BRATIO3A075_BRATIO4A025_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A00_BRATIO3A075_BRATIO4A025_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A00_BRATIO3A075_BRATIO4A05_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A00_BRATIO3A075_BRATIO4A05_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A00_BRATIO3A075_BRATIO4A05_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A00_BRATIO3A075_BRATIO4A05_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A00_BRATIO3A075_BRATIO4A05_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A00_BRATIO3A075_BRATIO4A075_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A00_BRATIO3A075_BRATIO4A075_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A00_BRATIO3A075_BRATIO4A075_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A00_BRATIO3A075_BRATIO4A075_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A00_BRATIO3A075_BRATIO4A075_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A00_BRATIO3A075_BRATIO4A10_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A00_BRATIO3A075_BRATIO4A10_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A00_BRATIO3A075_BRATIO4A10_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A00_BRATIO3A075_BRATIO4A10_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A00_BRATIO3A075_BRATIO4A10_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A00_BRATIO3A10_BRATIO4A00_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A00_BRATIO3A10_BRATIO4A00_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A00_BRATIO3A10_BRATIO4A00_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A00_BRATIO3A10_BRATIO4A00_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A00_BRATIO3A10_BRATIO4A00_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A00_BRATIO3A10_BRATIO4A025_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A00_BRATIO3A10_BRATIO4A025_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A00_BRATIO3A10_BRATIO4A025_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A00_BRATIO3A10_BRATIO4A025_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A00_BRATIO3A10_BRATIO4A025_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A00_BRATIO3A10_BRATIO4A05_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A00_BRATIO3A10_BRATIO4A05_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A00_BRATIO3A10_BRATIO4A05_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A00_BRATIO3A10_BRATIO4A05_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A00_BRATIO3A10_BRATIO4A05_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A00_BRATIO3A10_BRATIO4A075_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A00_BRATIO3A10_BRATIO4A075_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A00_BRATIO3A10_BRATIO4A075_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A00_BRATIO3A10_BRATIO4A075_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A00_BRATIO3A10_BRATIO4A075_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A00_BRATIO3A10_BRATIO4A10_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A00_BRATIO3A10_BRATIO4A10_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A00_BRATIO3A10_BRATIO4A10_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A00_BRATIO3A10_BRATIO4A10_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A00_BRATIO3A10_BRATIO4A10_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A025_BRATIO3A00_BRATIO4A00_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A025_BRATIO3A00_BRATIO4A00_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A025_BRATIO3A00_BRATIO4A00_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A025_BRATIO3A00_BRATIO4A00_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A025_BRATIO3A00_BRATIO4A00_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A025_BRATIO3A00_BRATIO4A025_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A025_BRATIO3A00_BRATIO4A025_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A025_BRATIO3A00_BRATIO4A025_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A025_BRATIO3A00_BRATIO4A025_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A025_BRATIO3A00_BRATIO4A025_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A025_BRATIO3A00_BRATIO4A05_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A025_BRATIO3A00_BRATIO4A05_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A025_BRATIO3A00_BRATIO4A05_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A025_BRATIO3A00_BRATIO4A05_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A025_BRATIO3A00_BRATIO4A05_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A025_BRATIO3A00_BRATIO4A075_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A025_BRATIO3A00_BRATIO4A075_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A025_BRATIO3A00_BRATIO4A075_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A025_BRATIO3A00_BRATIO4A075_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A025_BRATIO3A00_BRATIO4A075_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A025_BRATIO3A00_BRATIO4A10_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A025_BRATIO3A00_BRATIO4A10_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A025_BRATIO3A00_BRATIO4A10_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A025_BRATIO3A00_BRATIO4A10_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A025_BRATIO3A00_BRATIO4A10_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A025_BRATIO3A025_BRATIO4A00_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A025_BRATIO3A025_BRATIO4A00_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A025_BRATIO3A025_BRATIO4A00_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A025_BRATIO3A025_BRATIO4A00_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A025_BRATIO3A025_BRATIO4A00_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A025_BRATIO3A025_BRATIO4A025_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A025_BRATIO3A025_BRATIO4A025_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A025_BRATIO3A025_BRATIO4A025_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A025_BRATIO3A025_BRATIO4A025_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A025_BRATIO3A025_BRATIO4A025_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A025_BRATIO3A025_BRATIO4A05_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A025_BRATIO3A025_BRATIO4A05_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A025_BRATIO3A025_BRATIO4A05_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A025_BRATIO3A025_BRATIO4A05_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A025_BRATIO3A025_BRATIO4A05_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A025_BRATIO3A025_BRATIO4A075_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A025_BRATIO3A025_BRATIO4A075_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A025_BRATIO3A025_BRATIO4A075_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A025_BRATIO3A025_BRATIO4A075_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A025_BRATIO3A025_BRATIO4A075_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A025_BRATIO3A025_BRATIO4A10_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A025_BRATIO3A025_BRATIO4A10_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A025_BRATIO3A025_BRATIO4A10_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A025_BRATIO3A025_BRATIO4A10_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A025_BRATIO3A025_BRATIO4A10_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A025_BRATIO3A05_BRATIO4A00_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A025_BRATIO3A05_BRATIO4A00_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A025_BRATIO3A05_BRATIO4A00_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A025_BRATIO3A05_BRATIO4A00_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A025_BRATIO3A05_BRATIO4A00_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A025_BRATIO3A05_BRATIO4A025_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A025_BRATIO3A05_BRATIO4A025_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A025_BRATIO3A05_BRATIO4A025_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A025_BRATIO3A05_BRATIO4A025_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A025_BRATIO3A05_BRATIO4A025_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A025_BRATIO3A05_BRATIO4A05_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A025_BRATIO3A05_BRATIO4A05_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A025_BRATIO3A05_BRATIO4A05_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A025_BRATIO3A05_BRATIO4A05_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A025_BRATIO3A05_BRATIO4A05_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A025_BRATIO3A05_BRATIO4A075_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A025_BRATIO3A05_BRATIO4A075_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A025_BRATIO3A05_BRATIO4A075_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A025_BRATIO3A05_BRATIO4A075_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A025_BRATIO3A05_BRATIO4A075_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A025_BRATIO3A05_BRATIO4A10_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A025_BRATIO3A05_BRATIO4A10_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A025_BRATIO3A05_BRATIO4A10_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A025_BRATIO3A05_BRATIO4A10_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A025_BRATIO3A05_BRATIO4A10_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A025_BRATIO3A075_BRATIO4A00_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A025_BRATIO3A075_BRATIO4A00_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A025_BRATIO3A075_BRATIO4A00_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A025_BRATIO3A075_BRATIO4A00_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A025_BRATIO3A075_BRATIO4A00_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A025_BRATIO3A075_BRATIO4A025_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A025_BRATIO3A075_BRATIO4A025_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A025_BRATIO3A075_BRATIO4A025_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A025_BRATIO3A075_BRATIO4A025_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A025_BRATIO3A075_BRATIO4A025_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A025_BRATIO3A075_BRATIO4A05_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A025_BRATIO3A075_BRATIO4A05_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A025_BRATIO3A075_BRATIO4A05_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A025_BRATIO3A075_BRATIO4A05_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A025_BRATIO3A075_BRATIO4A05_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A025_BRATIO3A075_BRATIO4A075_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A025_BRATIO3A075_BRATIO4A075_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A025_BRATIO3A075_BRATIO4A075_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A025_BRATIO3A075_BRATIO4A075_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A025_BRATIO3A075_BRATIO4A075_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A025_BRATIO3A075_BRATIO4A10_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A025_BRATIO3A075_BRATIO4A10_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A025_BRATIO3A075_BRATIO4A10_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A025_BRATIO3A075_BRATIO4A10_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A025_BRATIO3A075_BRATIO4A10_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A025_BRATIO3A10_BRATIO4A00_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A025_BRATIO3A10_BRATIO4A00_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A025_BRATIO3A10_BRATIO4A00_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A025_BRATIO3A10_BRATIO4A00_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A025_BRATIO3A10_BRATIO4A00_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A025_BRATIO3A10_BRATIO4A025_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A025_BRATIO3A10_BRATIO4A025_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A025_BRATIO3A10_BRATIO4A025_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A025_BRATIO3A10_BRATIO4A025_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A025_BRATIO3A10_BRATIO4A025_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A025_BRATIO3A10_BRATIO4A05_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A025_BRATIO3A10_BRATIO4A05_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A025_BRATIO3A10_BRATIO4A05_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A025_BRATIO3A10_BRATIO4A05_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A025_BRATIO3A10_BRATIO4A05_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A025_BRATIO3A10_BRATIO4A075_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A025_BRATIO3A10_BRATIO4A075_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A025_BRATIO3A10_BRATIO4A075_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A025_BRATIO3A10_BRATIO4A075_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A025_BRATIO3A10_BRATIO4A075_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A025_BRATIO3A10_BRATIO4A10_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A025_BRATIO3A10_BRATIO4A10_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A025_BRATIO3A10_BRATIO4A10_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A025_BRATIO3A10_BRATIO4A10_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A025_BRATIO3A10_BRATIO4A10_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A05_BRATIO3A00_BRATIO4A00_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A05_BRATIO3A00_BRATIO4A00_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A05_BRATIO3A00_BRATIO4A00_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A05_BRATIO3A00_BRATIO4A00_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A05_BRATIO3A00_BRATIO4A00_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A05_BRATIO3A00_BRATIO4A025_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A05_BRATIO3A00_BRATIO4A025_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A05_BRATIO3A00_BRATIO4A025_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A05_BRATIO3A00_BRATIO4A025_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A05_BRATIO3A00_BRATIO4A025_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A05_BRATIO3A00_BRATIO4A05_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A05_BRATIO3A00_BRATIO4A05_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A05_BRATIO3A00_BRATIO4A05_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A05_BRATIO3A00_BRATIO4A05_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A05_BRATIO3A00_BRATIO4A05_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A05_BRATIO3A00_BRATIO4A075_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A05_BRATIO3A00_BRATIO4A075_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A05_BRATIO3A00_BRATIO4A075_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A05_BRATIO3A00_BRATIO4A075_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A05_BRATIO3A00_BRATIO4A075_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A05_BRATIO3A00_BRATIO4A10_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A05_BRATIO3A00_BRATIO4A10_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A05_BRATIO3A00_BRATIO4A10_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A05_BRATIO3A00_BRATIO4A10_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A05_BRATIO3A00_BRATIO4A10_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A05_BRATIO3A025_BRATIO4A00_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A05_BRATIO3A025_BRATIO4A00_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A05_BRATIO3A025_BRATIO4A00_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A05_BRATIO3A025_BRATIO4A00_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A05_BRATIO3A025_BRATIO4A00_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A05_BRATIO3A025_BRATIO4A025_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A05_BRATIO3A025_BRATIO4A025_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A05_BRATIO3A025_BRATIO4A025_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A05_BRATIO3A025_BRATIO4A025_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A05_BRATIO3A025_BRATIO4A025_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A05_BRATIO3A025_BRATIO4A05_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A05_BRATIO3A025_BRATIO4A05_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A05_BRATIO3A025_BRATIO4A05_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A05_BRATIO3A025_BRATIO4A05_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A05_BRATIO3A025_BRATIO4A05_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A05_BRATIO3A025_BRATIO4A075_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A05_BRATIO3A025_BRATIO4A075_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A05_BRATIO3A025_BRATIO4A075_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A05_BRATIO3A025_BRATIO4A075_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A05_BRATIO3A025_BRATIO4A075_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A05_BRATIO3A025_BRATIO4A10_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A05_BRATIO3A025_BRATIO4A10_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A05_BRATIO3A025_BRATIO4A10_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A05_BRATIO3A025_BRATIO4A10_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A05_BRATIO3A025_BRATIO4A10_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A05_BRATIO3A05_BRATIO4A00_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A05_BRATIO3A05_BRATIO4A00_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A05_BRATIO3A05_BRATIO4A00_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A05_BRATIO3A05_BRATIO4A00_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A05_BRATIO3A05_BRATIO4A00_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A05_BRATIO3A05_BRATIO4A025_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A05_BRATIO3A05_BRATIO4A025_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A05_BRATIO3A05_BRATIO4A025_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A05_BRATIO3A05_BRATIO4A025_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A05_BRATIO3A05_BRATIO4A025_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A05_BRATIO3A05_BRATIO4A05_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A05_BRATIO3A05_BRATIO4A05_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A05_BRATIO3A05_BRATIO4A05_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A05_BRATIO3A05_BRATIO4A05_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A05_BRATIO3A05_BRATIO4A05_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A05_BRATIO3A05_BRATIO4A075_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A05_BRATIO3A05_BRATIO4A075_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A05_BRATIO3A05_BRATIO4A075_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A05_BRATIO3A05_BRATIO4A075_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A05_BRATIO3A05_BRATIO4A075_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A05_BRATIO3A05_BRATIO4A10_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A05_BRATIO3A05_BRATIO4A10_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A05_BRATIO3A05_BRATIO4A10_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A05_BRATIO3A05_BRATIO4A10_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A05_BRATIO3A05_BRATIO4A10_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A05_BRATIO3A075_BRATIO4A00_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A05_BRATIO3A075_BRATIO4A00_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A05_BRATIO3A075_BRATIO4A00_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A05_BRATIO3A075_BRATIO4A00_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A05_BRATIO3A075_BRATIO4A00_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A05_BRATIO3A075_BRATIO4A025_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A05_BRATIO3A075_BRATIO4A025_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A05_BRATIO3A075_BRATIO4A025_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A05_BRATIO3A075_BRATIO4A025_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A05_BRATIO3A075_BRATIO4A025_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A05_BRATIO3A075_BRATIO4A05_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A05_BRATIO3A075_BRATIO4A05_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A05_BRATIO3A075_BRATIO4A05_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A05_BRATIO3A075_BRATIO4A05_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A05_BRATIO3A075_BRATIO4A05_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A05_BRATIO3A075_BRATIO4A075_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A05_BRATIO3A075_BRATIO4A075_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A05_BRATIO3A075_BRATIO4A075_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A05_BRATIO3A075_BRATIO4A075_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A05_BRATIO3A075_BRATIO4A075_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A05_BRATIO3A075_BRATIO4A10_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A05_BRATIO3A075_BRATIO4A10_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A05_BRATIO3A075_BRATIO4A10_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A05_BRATIO3A075_BRATIO4A10_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A05_BRATIO3A075_BRATIO4A10_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A05_BRATIO3A10_BRATIO4A00_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A05_BRATIO3A10_BRATIO4A00_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A05_BRATIO3A10_BRATIO4A00_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A05_BRATIO3A10_BRATIO4A00_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A05_BRATIO3A10_BRATIO4A00_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A05_BRATIO3A10_BRATIO4A025_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A05_BRATIO3A10_BRATIO4A025_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A05_BRATIO3A10_BRATIO4A025_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A05_BRATIO3A10_BRATIO4A025_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A05_BRATIO3A10_BRATIO4A025_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A05_BRATIO3A10_BRATIO4A05_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A05_BRATIO3A10_BRATIO4A05_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A05_BRATIO3A10_BRATIO4A05_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A05_BRATIO3A10_BRATIO4A05_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A05_BRATIO3A10_BRATIO4A05_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A05_BRATIO3A10_BRATIO4A075_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A05_BRATIO3A10_BRATIO4A075_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A05_BRATIO3A10_BRATIO4A075_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A05_BRATIO3A10_BRATIO4A075_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A05_BRATIO3A10_BRATIO4A075_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A05_BRATIO3A10_BRATIO4A10_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A05_BRATIO3A10_BRATIO4A10_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A05_BRATIO3A10_BRATIO4A10_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A05_BRATIO3A10_BRATIO4A10_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A05_BRATIO3A10_BRATIO4A10_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A075_BRATIO3A00_BRATIO4A00_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A075_BRATIO3A00_BRATIO4A00_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A075_BRATIO3A00_BRATIO4A00_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A075_BRATIO3A00_BRATIO4A00_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A075_BRATIO3A00_BRATIO4A00_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A075_BRATIO3A00_BRATIO4A025_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A075_BRATIO3A00_BRATIO4A025_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A075_BRATIO3A00_BRATIO4A025_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A075_BRATIO3A00_BRATIO4A025_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A075_BRATIO3A00_BRATIO4A025_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A075_BRATIO3A00_BRATIO4A05_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A075_BRATIO3A00_BRATIO4A05_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A075_BRATIO3A00_BRATIO4A05_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A075_BRATIO3A00_BRATIO4A05_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A075_BRATIO3A00_BRATIO4A05_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A075_BRATIO3A00_BRATIO4A075_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A075_BRATIO3A00_BRATIO4A075_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A075_BRATIO3A00_BRATIO4A075_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A075_BRATIO3A00_BRATIO4A075_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A075_BRATIO3A00_BRATIO4A075_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A075_BRATIO3A00_BRATIO4A10_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A075_BRATIO3A00_BRATIO4A10_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A075_BRATIO3A00_BRATIO4A10_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A075_BRATIO3A00_BRATIO4A10_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A075_BRATIO3A00_BRATIO4A10_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A075_BRATIO3A025_BRATIO4A00_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A075_BRATIO3A025_BRATIO4A00_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A075_BRATIO3A025_BRATIO4A00_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A075_BRATIO3A025_BRATIO4A00_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A075_BRATIO3A025_BRATIO4A00_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A075_BRATIO3A025_BRATIO4A025_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A075_BRATIO3A025_BRATIO4A025_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A075_BRATIO3A025_BRATIO4A025_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A075_BRATIO3A025_BRATIO4A025_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A075_BRATIO3A025_BRATIO4A025_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A075_BRATIO3A025_BRATIO4A05_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A075_BRATIO3A025_BRATIO4A05_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A075_BRATIO3A025_BRATIO4A05_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A075_BRATIO3A025_BRATIO4A05_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A075_BRATIO3A025_BRATIO4A05_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A075_BRATIO3A025_BRATIO4A075_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A075_BRATIO3A025_BRATIO4A075_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A075_BRATIO3A025_BRATIO4A075_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A075_BRATIO3A025_BRATIO4A075_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A075_BRATIO3A025_BRATIO4A075_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A075_BRATIO3A025_BRATIO4A10_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A075_BRATIO3A025_BRATIO4A10_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A075_BRATIO3A025_BRATIO4A10_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A075_BRATIO3A025_BRATIO4A10_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A075_BRATIO3A025_BRATIO4A10_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A075_BRATIO3A05_BRATIO4A00_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A075_BRATIO3A05_BRATIO4A00_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A075_BRATIO3A05_BRATIO4A00_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A075_BRATIO3A05_BRATIO4A00_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A075_BRATIO3A05_BRATIO4A00_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A075_BRATIO3A05_BRATIO4A025_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A075_BRATIO3A05_BRATIO4A025_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A075_BRATIO3A05_BRATIO4A025_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A075_BRATIO3A05_BRATIO4A025_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A075_BRATIO3A05_BRATIO4A025_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A075_BRATIO3A05_BRATIO4A05_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A075_BRATIO3A05_BRATIO4A05_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A075_BRATIO3A05_BRATIO4A05_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A075_BRATIO3A05_BRATIO4A05_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A075_BRATIO3A05_BRATIO4A05_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A075_BRATIO3A05_BRATIO4A075_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A075_BRATIO3A05_BRATIO4A075_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A075_BRATIO3A05_BRATIO4A075_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A075_BRATIO3A05_BRATIO4A075_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A075_BRATIO3A05_BRATIO4A075_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A075_BRATIO3A05_BRATIO4A10_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A075_BRATIO3A05_BRATIO4A10_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A075_BRATIO3A05_BRATIO4A10_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A075_BRATIO3A05_BRATIO4A10_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A075_BRATIO3A05_BRATIO4A10_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A075_BRATIO3A075_BRATIO4A00_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A075_BRATIO3A075_BRATIO4A00_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A075_BRATIO3A075_BRATIO4A00_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A075_BRATIO3A075_BRATIO4A00_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A075_BRATIO3A075_BRATIO4A00_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A075_BRATIO3A075_BRATIO4A025_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A075_BRATIO3A075_BRATIO4A025_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A075_BRATIO3A075_BRATIO4A025_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A075_BRATIO3A075_BRATIO4A025_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A075_BRATIO3A075_BRATIO4A025_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A075_BRATIO3A075_BRATIO4A05_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A075_BRATIO3A075_BRATIO4A05_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A075_BRATIO3A075_BRATIO4A05_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A075_BRATIO3A075_BRATIO4A05_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A075_BRATIO3A075_BRATIO4A05_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A075_BRATIO3A075_BRATIO4A075_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A075_BRATIO3A075_BRATIO4A075_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A075_BRATIO3A075_BRATIO4A075_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A075_BRATIO3A075_BRATIO4A075_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A075_BRATIO3A075_BRATIO4A075_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A075_BRATIO3A075_BRATIO4A10_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A075_BRATIO3A075_BRATIO4A10_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A075_BRATIO3A075_BRATIO4A10_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A075_BRATIO3A075_BRATIO4A10_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A075_BRATIO3A075_BRATIO4A10_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A075_BRATIO3A10_BRATIO4A00_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A075_BRATIO3A10_BRATIO4A00_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A075_BRATIO3A10_BRATIO4A00_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A075_BRATIO3A10_BRATIO4A00_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A075_BRATIO3A10_BRATIO4A00_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A075_BRATIO3A10_BRATIO4A025_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A075_BRATIO3A10_BRATIO4A025_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A075_BRATIO3A10_BRATIO4A025_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A075_BRATIO3A10_BRATIO4A025_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A075_BRATIO3A10_BRATIO4A025_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A075_BRATIO3A10_BRATIO4A05_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A075_BRATIO3A10_BRATIO4A05_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A075_BRATIO3A10_BRATIO4A05_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A075_BRATIO3A10_BRATIO4A05_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A075_BRATIO3A10_BRATIO4A05_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A075_BRATIO3A10_BRATIO4A075_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A075_BRATIO3A10_BRATIO4A075_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A075_BRATIO3A10_BRATIO4A075_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A075_BRATIO3A10_BRATIO4A075_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A075_BRATIO3A10_BRATIO4A075_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A075_BRATIO3A10_BRATIO4A10_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A075_BRATIO3A10_BRATIO4A10_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A075_BRATIO3A10_BRATIO4A10_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A075_BRATIO3A10_BRATIO4A10_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A075_BRATIO3A10_BRATIO4A10_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A10_BRATIO3A00_BRATIO4A00_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A10_BRATIO3A00_BRATIO4A00_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A10_BRATIO3A00_BRATIO4A00_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A10_BRATIO3A00_BRATIO4A00_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A10_BRATIO3A00_BRATIO4A00_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A10_BRATIO3A00_BRATIO4A025_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A10_BRATIO3A00_BRATIO4A025_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A10_BRATIO3A00_BRATIO4A025_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A10_BRATIO3A00_BRATIO4A025_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A10_BRATIO3A00_BRATIO4A025_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A10_BRATIO3A00_BRATIO4A05_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A10_BRATIO3A00_BRATIO4A05_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A10_BRATIO3A00_BRATIO4A05_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A10_BRATIO3A00_BRATIO4A05_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A10_BRATIO3A00_BRATIO4A05_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A10_BRATIO3A00_BRATIO4A075_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A10_BRATIO3A00_BRATIO4A075_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A10_BRATIO3A00_BRATIO4A075_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A10_BRATIO3A00_BRATIO4A075_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A10_BRATIO3A00_BRATIO4A075_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A10_BRATIO3A00_BRATIO4A10_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A10_BRATIO3A00_BRATIO4A10_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A10_BRATIO3A00_BRATIO4A10_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A10_BRATIO3A00_BRATIO4A10_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A10_BRATIO3A00_BRATIO4A10_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A10_BRATIO3A025_BRATIO4A00_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A10_BRATIO3A025_BRATIO4A00_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A10_BRATIO3A025_BRATIO4A00_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A10_BRATIO3A025_BRATIO4A00_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A10_BRATIO3A025_BRATIO4A00_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A10_BRATIO3A025_BRATIO4A025_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A10_BRATIO3A025_BRATIO4A025_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A10_BRATIO3A025_BRATIO4A025_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A10_BRATIO3A025_BRATIO4A025_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A10_BRATIO3A025_BRATIO4A025_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A10_BRATIO3A025_BRATIO4A05_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A10_BRATIO3A025_BRATIO4A05_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A10_BRATIO3A025_BRATIO4A05_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A10_BRATIO3A025_BRATIO4A05_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A10_BRATIO3A025_BRATIO4A05_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A10_BRATIO3A025_BRATIO4A075_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A10_BRATIO3A025_BRATIO4A075_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A10_BRATIO3A025_BRATIO4A075_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A10_BRATIO3A025_BRATIO4A075_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A10_BRATIO3A025_BRATIO4A075_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A10_BRATIO3A025_BRATIO4A10_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A10_BRATIO3A025_BRATIO4A10_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A10_BRATIO3A025_BRATIO4A10_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A10_BRATIO3A025_BRATIO4A10_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A10_BRATIO3A025_BRATIO4A10_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A10_BRATIO3A05_BRATIO4A00_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A10_BRATIO3A05_BRATIO4A00_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A10_BRATIO3A05_BRATIO4A00_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A10_BRATIO3A05_BRATIO4A00_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A10_BRATIO3A05_BRATIO4A00_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A10_BRATIO3A05_BRATIO4A025_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A10_BRATIO3A05_BRATIO4A025_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A10_BRATIO3A05_BRATIO4A025_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A10_BRATIO3A05_BRATIO4A025_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A10_BRATIO3A05_BRATIO4A025_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A10_BRATIO3A05_BRATIO4A05_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A10_BRATIO3A05_BRATIO4A05_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A10_BRATIO3A05_BRATIO4A05_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A10_BRATIO3A05_BRATIO4A05_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A10_BRATIO3A05_BRATIO4A05_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A10_BRATIO3A05_BRATIO4A075_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A10_BRATIO3A05_BRATIO4A075_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A10_BRATIO3A05_BRATIO4A075_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A10_BRATIO3A05_BRATIO4A075_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A10_BRATIO3A05_BRATIO4A075_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A10_BRATIO3A05_BRATIO4A10_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A10_BRATIO3A05_BRATIO4A10_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A10_BRATIO3A05_BRATIO4A10_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A10_BRATIO3A05_BRATIO4A10_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A10_BRATIO3A05_BRATIO4A10_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A10_BRATIO3A075_BRATIO4A00_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A10_BRATIO3A075_BRATIO4A00_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A10_BRATIO3A075_BRATIO4A00_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A10_BRATIO3A075_BRATIO4A00_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A10_BRATIO3A075_BRATIO4A00_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A10_BRATIO3A075_BRATIO4A025_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A10_BRATIO3A075_BRATIO4A025_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A10_BRATIO3A075_BRATIO4A025_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A10_BRATIO3A075_BRATIO4A025_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A10_BRATIO3A075_BRATIO4A025_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A10_BRATIO3A075_BRATIO4A05_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A10_BRATIO3A075_BRATIO4A05_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A10_BRATIO3A075_BRATIO4A05_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A10_BRATIO3A075_BRATIO4A05_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A10_BRATIO3A075_BRATIO4A05_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A10_BRATIO3A075_BRATIO4A075_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A10_BRATIO3A075_BRATIO4A075_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A10_BRATIO3A075_BRATIO4A075_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A10_BRATIO3A075_BRATIO4A075_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A10_BRATIO3A075_BRATIO4A075_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A10_BRATIO3A075_BRATIO4A10_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A10_BRATIO3A075_BRATIO4A10_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A10_BRATIO3A075_BRATIO4A10_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A10_BRATIO3A075_BRATIO4A10_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A10_BRATIO3A075_BRATIO4A10_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A10_BRATIO3A10_BRATIO4A00_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A10_BRATIO3A10_BRATIO4A00_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A10_BRATIO3A10_BRATIO4A00_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A10_BRATIO3A10_BRATIO4A00_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A10_BRATIO3A10_BRATIO4A00_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A10_BRATIO3A10_BRATIO4A025_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A10_BRATIO3A10_BRATIO4A025_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A10_BRATIO3A10_BRATIO4A025_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A10_BRATIO3A10_BRATIO4A025_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A10_BRATIO3A10_BRATIO4A025_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A10_BRATIO3A10_BRATIO4A05_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A10_BRATIO3A10_BRATIO4A05_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A10_BRATIO3A10_BRATIO4A05_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A10_BRATIO3A10_BRATIO4A05_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A10_BRATIO3A10_BRATIO4A05_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A10_BRATIO3A10_BRATIO4A075_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A10_BRATIO3A10_BRATIO4A075_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A10_BRATIO3A10_BRATIO4A075_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A10_BRATIO3A10_BRATIO4A075_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A10_BRATIO3A10_BRATIO4A075_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A10_BRATIO3A10_BRATIO4A10_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A10_BRATIO3A10_BRATIO4A10_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A10_BRATIO3A10_BRATIO4A10_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A10_BRATIO3A10_BRATIO4A10_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A10_BRATIO3A10_BRATIO4A10_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A00_BRATIO3A00_BRATIO4A00_BRATIO5B00,0,0,0,1,0,0,1,0,1,1,3
_BRATIO1A10_BRATIO2A00_BRATIO3A00_BRATIO4A00_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A00_BRATIO3A00_BRATIO4A00_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A00_BRATIO3A00_BRATIO4A00_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A00_BRATIO3A00_BRATIO4A00_BRATIO5B10,0,0,0,1,0,0,1,0,1,1,3
_BRATIO1A10_BRATIO2A00_BRATIO3A00_BRATIO4A025_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A00_BRATIO3A00_BRATIO4A025_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A00_BRATIO3A00_BRATIO4A025_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A00_BRATIO3A00_BRATIO4A025_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A00_BRATIO3A00_BRATIO4A025_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A00_BRATIO3A00_BRATIO4A05_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A00_BRATIO3A00_BRATIO4A05_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A00_BRATIO3A00_BRATIO4A05_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A00_BRATIO3A00_BRATIO4A05_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A00_BRATIO3A00_BRATIO4A05_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A00_BRATIO3A00_BRATIO4A075_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A00_BRATIO3A00_BRATIO4A075_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A00_BRATIO3A00_BRATIO4A075_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A00_BRATIO3A00_BRATIO4A075_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A00_BRATIO3A00_BRATIO4A075_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A00_BRATIO3A00_BRATIO4A10_BRATIO5B00,0,0,0,1,0,0,1,0,1,1,3
_BRATIO1A10_BRATIO2A00_BRATIO3A00_BRATIO4A10_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A00_BRATIO3A00_BRATIO4A10_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A00_BRATIO3A00_BRATIO4A10_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A00_BRATIO3A00_BRATIO4A10_BRATIO5B10,0,0,0,1,0,0,1,0,1,1,3
_BRATIO1A10_BRATIO2A00_BRATIO3A025_BRATIO4A00_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A00_BRATIO3A025_BRATIO4A00_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A00_BRATIO3A025_BRATIO4A00_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A00_BRATIO3A025_BRATIO4A00_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A00_BRATIO3A025_BRATIO4A00_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A00_BRATIO3A025_BRATIO4A025_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A00_BRATIO3A025_BRATIO4A025_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A00_BRATIO3A025_BRATIO4A025_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A00_BRATIO3A025_BRATIO4A025_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A00_BRATIO3A025_BRATIO4A025_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A00_BRATIO3A025_BRATIO4A05_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A00_BRATIO3A025_BRATIO4A05_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A00_BRATIO3A025_BRATIO4A05_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A00_BRATIO3A025_BRATIO4A05_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A00_BRATIO3A025_BRATIO4A05_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A00_BRATIO3A025_BRATIO4A075_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A00_BRATIO3A025_BRATIO4A075_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A00_BRATIO3A025_BRATIO4A075_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A00_BRATIO3A025_BRATIO4A075_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A00_BRATIO3A025_BRATIO4A075_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A00_BRATIO3A025_BRATIO4A10_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A00_BRATIO3A025_BRATIO4A10_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A00_BRATIO3A025_BRATIO4A10_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A00_BRATIO3A025_BRATIO4A10_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A00_BRATIO3A025_BRATIO4A10_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A00_BRATIO3A05_BRATIO4A00_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A00_BRATIO3A05_BRATIO4A00_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A00_BRATIO3A05_BRATIO4A00_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A00_BRATIO3A05_BRATIO4A00_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A00_BRATIO3A05_BRATIO4A00_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A00_BRATIO3A05_BRATIO4A025_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A00_BRATIO3A05_BRATIO4A025_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A00_BRATIO3A05_BRATIO4A025_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A00_BRATIO3A05_BRATIO4A025_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A00_BRATIO3A05_BRATIO4A025_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A00_BRATIO3A05_BRATIO4A05_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A00_BRATIO3A05_BRATIO4A05_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A00_BRATIO3A05_BRATIO4A05_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A00_BRATIO3A05_BRATIO4A05_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A00_BRATIO3A05_BRATIO4A05_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A00_BRATIO3A05_BRATIO4A075_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A00_BRATIO3A05_BRATIO4A075_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A00_BRATIO3A05_BRATIO4A075_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A00_BRATIO3A05_BRATIO4A075_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A00_BRATIO3A05_BRATIO4A075_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A00_BRATIO3A05_BRATIO4A10_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A00_BRATIO3A05_BRATIO4A10_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A00_BRATIO3A05_BRATIO4A10_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A00_BRATIO3A05_BRATIO4A10_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A00_BRATIO3A05_BRATIO4A10_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A00_BRATIO3A075_BRATIO4A00_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A00_BRATIO3A075_BRATIO4A00_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A00_BRATIO3A075_BRATIO4A00_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A00_BRATIO3A075_BRATIO4A00_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A00_BRATIO3A075_BRATIO4A00_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A00_BRATIO3A075_BRATIO4A025_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A00_BRATIO3A075_BRATIO4A025_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A00_BRATIO3A075_BRATIO4A025_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A00_BRATIO3A075_BRATIO4A025_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A00_BRATIO3A075_BRATIO4A025_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A00_BRATIO3A075_BRATIO4A05_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A00_BRATIO3A075_BRATIO4A05_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A00_BRATIO3A075_BRATIO4A05_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A00_BRATIO3A075_BRATIO4A05_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A00_BRATIO3A075_BRATIO4A05_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A00_BRATIO3A075_BRATIO4A075_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A00_BRATIO3A075_BRATIO4A075_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A00_BRATIO3A075_BRATIO4A075_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A00_BRATIO3A075_BRATIO4A075_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A00_BRATIO3A075_BRATIO4A075_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A00_BRATIO3A075_BRATIO4A10_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A00_BRATIO3A075_BRATIO4A10_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A00_BRATIO3A075_BRATIO4A10_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A00_BRATIO3A075_BRATIO4A10_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A00_BRATIO3A075_BRATIO4A10_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A00_BRATIO3A10_BRATIO4A00_BRATIO5B00,0,0,0,1,0,0,1,0,1,1,3
_BRATIO1A10_BRATIO2A00_BRATIO3A10_BRATIO4A00_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A00_BRATIO3A10_BRATIO4A00_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A00_BRATIO3A10_BRATIO4A00_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A00_BRATIO3A10_BRATIO4A00_BRATIO5B10,0,0,0,1,0,0,1,0,1,1,3
_BRATIO1A10_BRATIO2A00_BRATIO3A10_BRATIO4A025_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A00_BRATIO3A10_BRATIO4A025_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A00_BRATIO3A10_BRATIO4A025_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A00_BRATIO3A10_BRATIO4A025_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A00_BRATIO3A10_BRATIO4A025_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A00_BRATIO3A10_BRATIO4A05_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A00_BRATIO3A10_BRATIO4A05_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A00_BRATIO3A10_BRATIO4A05_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A00_BRATIO3A10_BRATIO4A05_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A00_BRATIO3A10_BRATIO4A05_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A00_BRATIO3A10_BRATIO4A075_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A00_BRATIO3A10_BRATIO4A075_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A00_BRATIO3A10_BRATIO4A075_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A00_BRATIO3A10_BRATIO4A075_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A00_BRATIO3A10_BRATIO4A075_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A00_BRATIO3A10_BRATIO4A10_BRATIO5B00,0,0,0,1,0,0,1,0,1,1,3
_BRATIO1A10_BRATIO2A00_BRATIO3A10_BRATIO4A10_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A00_BRATIO3A10_BRATIO4A10_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A00_BRATIO3A10_BRATIO4A10_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A00_BRATIO3A10_BRATIO4A10_BRATIO5B10,0,0,0,1,0,0,1,0,1,1,3
_BRATIO1A10_BRATIO2A025_BRATIO3A00_BRATIO4A00_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A025_BRATIO3A00_BRATIO4A00_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A025_BRATIO3A00_BRATIO4A00_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A025_BRATIO3A00_BRATIO4A00_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A025_BRATIO3A00_BRATIO4A00_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A025_BRATIO3A00_BRATIO4A025_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A025_BRATIO3A00_BRATIO4A025_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A025_BRATIO3A00_BRATIO4A025_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A025_BRATIO3A00_BRATIO4A025_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A025_BRATIO3A00_BRATIO4A025_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A025_BRATIO3A00_BRATIO4A05_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A025_BRATIO3A00_BRATIO4A05_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A025_BRATIO3A00_BRATIO4A05_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A025_BRATIO3A00_BRATIO4A05_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A025_BRATIO3A00_BRATIO4A05_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A025_BRATIO3A00_BRATIO4A075_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A025_BRATIO3A00_BRATIO4A075_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A025_BRATIO3A00_BRATIO4A075_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A025_BRATIO3A00_BRATIO4A075_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A025_BRATIO3A00_BRATIO4A075_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A025_BRATIO3A00_BRATIO4A10_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A025_BRATIO3A00_BRATIO4A10_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A025_BRATIO3A00_BRATIO4A10_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A025_BRATIO3A00_BRATIO4A10_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A025_BRATIO3A00_BRATIO4A10_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A025_BRATIO3A025_BRATIO4A00_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A025_BRATIO3A025_BRATIO4A00_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A025_BRATIO3A025_BRATIO4A00_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A025_BRATIO3A025_BRATIO4A00_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A025_BRATIO3A025_BRATIO4A00_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A025_BRATIO3A025_BRATIO4A025_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A025_BRATIO3A025_BRATIO4A025_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A025_BRATIO3A025_BRATIO4A025_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A025_BRATIO3A025_BRATIO4A025_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A025_BRATIO3A025_BRATIO4A025_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A025_BRATIO3A025_BRATIO4A05_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A025_BRATIO3A025_BRATIO4A05_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A025_BRATIO3A025_BRATIO4A05_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A025_BRATIO3A025_BRATIO4A05_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A025_BRATIO3A025_BRATIO4A05_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A025_BRATIO3A025_BRATIO4A075_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A025_BRATIO3A025_BRATIO4A075_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A025_BRATIO3A025_BRATIO4A075_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A025_BRATIO3A025_BRATIO4A075_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A025_BRATIO3A025_BRATIO4A075_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A025_BRATIO3A025_BRATIO4A10_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A025_BRATIO3A025_BRATIO4A10_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A025_BRATIO3A025_BRATIO4A10_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A025_BRATIO3A025_BRATIO4A10_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A025_BRATIO3A025_BRATIO4A10_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A025_BRATIO3A05_BRATIO4A00_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A025_BRATIO3A05_BRATIO4A00_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A025_BRATIO3A05_BRATIO4A00_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A025_BRATIO3A05_BRATIO4A00_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A025_BRATIO3A05_BRATIO4A00_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A025_BRATIO3A05_BRATIO4A025_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A025_BRATIO3A05_BRATIO4A025_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A025_BRATIO3A05_BRATIO4A025_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A025_BRATIO3A05_BRATIO4A025_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A025_BRATIO3A05_BRATIO4A025_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A025_BRATIO3A05_BRATIO4A05_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A025_BRATIO3A05_BRATIO4A05_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A025_BRATIO3A05_BRATIO4A05_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A025_BRATIO3A05_BRATIO4A05_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A025_BRATIO3A05_BRATIO4A05_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A025_BRATIO3A05_BRATIO4A075_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A025_BRATIO3A05_BRATIO4A075_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A025_BRATIO3A05_BRATIO4A075_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A025_BRATIO3A05_BRATIO4A075_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A025_BRATIO3A05_BRATIO4A075_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A025_BRATIO3A05_BRATIO4A10_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A025_BRATIO3A05_BRATIO4A10_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A025_BRATIO3A05_BRATIO4A10_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A025_BRATIO3A05_BRATIO4A10_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A025_BRATIO3A05_BRATIO4A10_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A025_BRATIO3A075_BRATIO4A00_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A025_BRATIO3A075_BRATIO4A00_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A025_BRATIO3A075_BRATIO4A00_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A025_BRATIO3A075_BRATIO4A00_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A025_BRATIO3A075_BRATIO4A00_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A025_BRATIO3A075_BRATIO4A025_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A025_BRATIO3A075_BRATIO4A025_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A025_BRATIO3A075_BRATIO4A025_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A025_BRATIO3A075_BRATIO4A025_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A025_BRATIO3A075_BRATIO4A025_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A025_BRATIO3A075_BRATIO4A05_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A025_BRATIO3A075_BRATIO4A05_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A025_BRATIO3A075_BRATIO4A05_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A025_BRATIO3A075_BRATIO4A05_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A025_BRATIO3A075_BRATIO4A05_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A025_BRATIO3A075_BRATIO4A075_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A025_BRATIO3A075_BRATIO4A075_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A025_BRATIO3A075_BRATIO4A075_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A025_BRATIO3A075_BRATIO4A075_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A025_BRATIO3A075_BRATIO4A075_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A025_BRATIO3A075_BRATIO4A10_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A025_BRATIO3A075_BRATIO4A10_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A025_BRATIO3A075_BRATIO4A10_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A025_BRATIO3A075_BRATIO4A10_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A025_BRATIO3A075_BRATIO4A10_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A025_BRATIO3A10_BRATIO4A00_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A025_BRATIO3A10_BRATIO4A00_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A025_BRATIO3A10_BRATIO4A00_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A025_BRATIO3A10_BRATIO4A00_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A025_BRATIO3A10_BRATIO4A00_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A025_BRATIO3A10_BRATIO4A025_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A025_BRATIO3A10_BRATIO4A025_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A025_BRATIO3A10_BRATIO4A025_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A025_BRATIO3A10_BRATIO4A025_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A025_BRATIO3A10_BRATIO4A025_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A025_BRATIO3A10_BRATIO4A05_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A025_BRATIO3A10_BRATIO4A05_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A025_BRATIO3A10_BRATIO4A05_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A025_BRATIO3A10_BRATIO4A05_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A025_BRATIO3A10_BRATIO4A05_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A025_BRATIO3A10_BRATIO4A075_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A025_BRATIO3A10_BRATIO4A075_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A025_BRATIO3A10_BRATIO4A075_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A025_BRATIO3A10_BRATIO4A075_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A025_BRATIO3A10_BRATIO4A075_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A025_BRATIO3A10_BRATIO4A10_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A025_BRATIO3A10_BRATIO4A10_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A025_BRATIO3A10_BRATIO4A10_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A025_BRATIO3A10_BRATIO4A10_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A025_BRATIO3A10_BRATIO4A10_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A05_BRATIO3A00_BRATIO4A00_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A05_BRATIO3A00_BRATIO4A00_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A05_BRATIO3A00_BRATIO4A00_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A05_BRATIO3A00_BRATIO4A00_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A05_BRATIO3A00_BRATIO4A00_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A05_BRATIO3A00_BRATIO4A025_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A05_BRATIO3A00_BRATIO4A025_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A05_BRATIO3A00_BRATIO4A025_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A05_BRATIO3A00_BRATIO4A025_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A05_BRATIO3A00_BRATIO4A025_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A05_BRATIO3A00_BRATIO4A05_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A05_BRATIO3A00_BRATIO4A05_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A05_BRATIO3A00_BRATIO4A05_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A05_BRATIO3A00_BRATIO4A05_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A05_BRATIO3A00_BRATIO4A05_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A05_BRATIO3A00_BRATIO4A075_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A05_BRATIO3A00_BRATIO4A075_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A05_BRATIO3A00_BRATIO4A075_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A05_BRATIO3A00_BRATIO4A075_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A05_BRATIO3A00_BRATIO4A075_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A05_BRATIO3A00_BRATIO4A10_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A05_BRATIO3A00_BRATIO4A10_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A05_BRATIO3A00_BRATIO4A10_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A05_BRATIO3A00_BRATIO4A10_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A05_BRATIO3A00_BRATIO4A10_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A05_BRATIO3A025_BRATIO4A00_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A05_BRATIO3A025_BRATIO4A00_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A05_BRATIO3A025_BRATIO4A00_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A05_BRATIO3A025_BRATIO4A00_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A05_BRATIO3A025_BRATIO4A00_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A05_BRATIO3A025_BRATIO4A025_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A05_BRATIO3A025_BRATIO4A025_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A05_BRATIO3A025_BRATIO4A025_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A05_BRATIO3A025_BRATIO4A025_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A05_BRATIO3A025_BRATIO4A025_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A05_BRATIO3A025_BRATIO4A05_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A05_BRATIO3A025_BRATIO4A05_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A05_BRATIO3A025_BRATIO4A05_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A05_BRATIO3A025_BRATIO4A05_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A05_BRATIO3A025_BRATIO4A05_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A05_BRATIO3A025_BRATIO4A075_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A05_BRATIO3A025_BRATIO4A075_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A05_BRATIO3A025_BRATIO4A075_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A05_BRATIO3A025_BRATIO4A075_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A05_BRATIO3A025_BRATIO4A075_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A05_BRATIO3A025_BRATIO4A10_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A05_BRATIO3A025_BRATIO4A10_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A05_BRATIO3A025_BRATIO4A10_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A05_BRATIO3A025_BRATIO4A10_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A05_BRATIO3A025_BRATIO4A10_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A05_BRATIO3A05_BRATIO4A00_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A05_BRATIO3A05_BRATIO4A00_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A05_BRATIO3A05_BRATIO4A00_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A05_BRATIO3A05_BRATIO4A00_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A05_BRATIO3A05_BRATIO4A00_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A05_BRATIO3A05_BRATIO4A025_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A05_BRATIO3A05_BRATIO4A025_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A05_BRATIO3A05_BRATIO4A025_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A05_BRATIO3A05_BRATIO4A025_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A05_BRATIO3A05_BRATIO4A025_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A05_BRATIO3A05_BRATIO4A05_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A05_BRATIO3A05_BRATIO4A05_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A05_BRATIO3A05_BRATIO4A05_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A05_BRATIO3A05_BRATIO4A05_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A05_BRATIO3A05_BRATIO4A05_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A05_BRATIO3A05_BRATIO4A075_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A05_BRATIO3A05_BRATIO4A075_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A05_BRATIO3A05_BRATIO4A075_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A05_BRATIO3A05_BRATIO4A075_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A05_BRATIO3A05_BRATIO4A075_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A05_BRATIO3A05_BRATIO4A10_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A05_BRATIO3A05_BRATIO4A10_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A05_BRATIO3A05_BRATIO4A10_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A05_BRATIO3A05_BRATIO4A10_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A05_BRATIO3A05_BRATIO4A10_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A05_BRATIO3A075_BRATIO4A00_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A05_BRATIO3A075_BRATIO4A00_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A05_BRATIO3A075_BRATIO4A00_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A05_BRATIO3A075_BRATIO4A00_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A05_BRATIO3A075_BRATIO4A00_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A05_BRATIO3A075_BRATIO4A025_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A05_BRATIO3A075_BRATIO4A025_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A05_BRATIO3A075_BRATIO4A025_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A05_BRATIO3A075_BRATIO4A025_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A05_BRATIO3A075_BRATIO4A025_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A05_BRATIO3A075_BRATIO4A05_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A05_BRATIO3A075_BRATIO4A05_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A05_BRATIO3A075_BRATIO4A05_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A05_BRATIO3A075_BRATIO4A05_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A05_BRATIO3A075_BRATIO4A05_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A05_BRATIO3A075_BRATIO4A075_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A05_BRATIO3A075_BRATIO4A075_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A05_BRATIO3A075_BRATIO4A075_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A05_BRATIO3A075_BRATIO4A075_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A05_BRATIO3A075_BRATIO4A075_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A05_BRATIO3A075_BRATIO4A10_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A05_BRATIO3A075_BRATIO4A10_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A05_BRATIO3A075_BRATIO4A10_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A05_BRATIO3A075_BRATIO4A10_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A05_BRATIO3A075_BRATIO4A10_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A05_BRATIO3A10_BRATIO4A00_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A05_BRATIO3A10_BRATIO4A00_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A05_BRATIO3A10_BRATIO4A00_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A05_BRATIO3A10_BRATIO4A00_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A05_BRATIO3A10_BRATIO4A00_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A05_BRATIO3A10_BRATIO4A025_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A05_BRATIO3A10_BRATIO4A025_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A05_BRATIO3A10_BRATIO4A025_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A05_BRATIO3A10_BRATIO4A025_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A05_BRATIO3A10_BRATIO4A025_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A05_BRATIO3A10_BRATIO4A05_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A05_BRATIO3A10_BRATIO4A05_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A05_BRATIO3A10_BRATIO4A05_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A05_BRATIO3A10_BRATIO4A05_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A05_BRATIO3A10_BRATIO4A05_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A05_BRATIO3A10_BRATIO4A075_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A05_BRATIO3A10_BRATIO4A075_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A05_BRATIO3A10_BRATIO4A075_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A05_BRATIO3A10_BRATIO4A075_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A05_BRATIO3A10_BRATIO4A075_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A05_BRATIO3A10_BRATIO4A10_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A05_BRATIO3A10_BRATIO4A10_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A05_BRATIO3A10_BRATIO4A10_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A05_BRATIO3A10_BRATIO4A10_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A05_BRATIO3A10_BRATIO4A10_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A075_BRATIO3A00_BRATIO4A00_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A075_BRATIO3A00_BRATIO4A00_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A075_BRATIO3A00_BRATIO4A00_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A075_BRATIO3A00_BRATIO4A00_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A075_BRATIO3A00_BRATIO4A00_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A075_BRATIO3A00_BRATIO4A025_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A075_BRATIO3A00_BRATIO4A025_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A075_BRATIO3A00_BRATIO4A025_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A075_BRATIO3A00_BRATIO4A025_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A075_BRATIO3A00_BRATIO4A025_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A075_BRATIO3A00_BRATIO4A05_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A075_BRATIO3A00_BRATIO4A05_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A075_BRATIO3A00_BRATIO4A05_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A075_BRATIO3A00_BRATIO4A05_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A075_BRATIO3A00_BRATIO4A05_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A075_BRATIO3A00_BRATIO4A075_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A075_BRATIO3A00_BRATIO4A075_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A075_BRATIO3A00_BRATIO4A075_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A075_BRATIO3A00_BRATIO4A075_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A075_BRATIO3A00_BRATIO4A075_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A075_BRATIO3A00_BRATIO4A10_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A075_BRATIO3A00_BRATIO4A10_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A075_BRATIO3A00_BRATIO4A10_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A075_BRATIO3A00_BRATIO4A10_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A075_BRATIO3A00_BRATIO4A10_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A075_BRATIO3A025_BRATIO4A00_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A075_BRATIO3A025_BRATIO4A00_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A075_BRATIO3A025_BRATIO4A00_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A075_BRATIO3A025_BRATIO4A00_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A075_BRATIO3A025_BRATIO4A00_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A075_BRATIO3A025_BRATIO4A025_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A075_BRATIO3A025_BRATIO4A025_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A075_BRATIO3A025_BRATIO4A025_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A075_BRATIO3A025_BRATIO4A025_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A075_BRATIO3A025_BRATIO4A025_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A075_BRATIO3A025_BRATIO4A05_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A075_BRATIO3A025_BRATIO4A05_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A075_BRATIO3A025_BRATIO4A05_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A075_BRATIO3A025_BRATIO4A05_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A075_BRATIO3A025_BRATIO4A05_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A075_BRATIO3A025_BRATIO4A075_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A075_BRATIO3A025_BRATIO4A075_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A075_BRATIO3A025_BRATIO4A075_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A075_BRATIO3A025_BRATIO4A075_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A075_BRATIO3A025_BRATIO4A075_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A075_BRATIO3A025_BRATIO4A10_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A075_BRATIO3A025_BRATIO4A10_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A075_BRATIO3A025_BRATIO4A10_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A075_BRATIO3A025_BRATIO4A10_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A075_BRATIO3A025_BRATIO4A10_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A075_BRATIO3A05_BRATIO4A00_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A075_BRATIO3A05_BRATIO4A00_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A075_BRATIO3A05_BRATIO4A00_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A075_BRATIO3A05_BRATIO4A00_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A075_BRATIO3A05_BRATIO4A00_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A075_BRATIO3A05_BRATIO4A025_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A075_BRATIO3A05_BRATIO4A025_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A075_BRATIO3A05_BRATIO4A025_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A075_BRATIO3A05_BRATIO4A025_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A075_BRATIO3A05_BRATIO4A025_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A075_BRATIO3A05_BRATIO4A05_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A075_BRATIO3A05_BRATIO4A05_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A075_BRATIO3A05_BRATIO4A05_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A075_BRATIO3A05_BRATIO4A05_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A075_BRATIO3A05_BRATIO4A05_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A075_BRATIO3A05_BRATIO4A075_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A075_BRATIO3A05_BRATIO4A075_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A075_BRATIO3A05_BRATIO4A075_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A075_BRATIO3A05_BRATIO4A075_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A075_BRATIO3A05_BRATIO4A075_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A075_BRATIO3A05_BRATIO4A10_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A075_BRATIO3A05_BRATIO4A10_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A075_BRATIO3A05_BRATIO4A10_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A075_BRATIO3A05_BRATIO4A10_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A075_BRATIO3A05_BRATIO4A10_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A075_BRATIO3A075_BRATIO4A00_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A075_BRATIO3A075_BRATIO4A00_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A075_BRATIO3A075_BRATIO4A00_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A075_BRATIO3A075_BRATIO4A00_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A075_BRATIO3A075_BRATIO4A00_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A075_BRATIO3A075_BRATIO4A025_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A075_BRATIO3A075_BRATIO4A025_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A075_BRATIO3A075_BRATIO4A025_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A075_BRATIO3A075_BRATIO4A025_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A075_BRATIO3A075_BRATIO4A025_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A075_BRATIO3A075_BRATIO4A05_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A075_BRATIO3A075_BRATIO4A05_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A075_BRATIO3A075_BRATIO4A05_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A075_BRATIO3A075_BRATIO4A05_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A075_BRATIO3A075_BRATIO4A05_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A075_BRATIO3A075_BRATIO4A075_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A075_BRATIO3A075_BRATIO4A075_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A075_BRATIO3A075_BRATIO4A075_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A075_BRATIO3A075_BRATIO4A075_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A075_BRATIO3A075_BRATIO4A075_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A075_BRATIO3A075_BRATIO4A10_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A075_BRATIO3A075_BRATIO4A10_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A075_BRATIO3A075_BRATIO4A10_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A075_BRATIO3A075_BRATIO4A10_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A075_BRATIO3A075_BRATIO4A10_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A075_BRATIO3A10_BRATIO4A00_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A075_BRATIO3A10_BRATIO4A00_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A075_BRATIO3A10_BRATIO4A00_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A075_BRATIO3A10_BRATIO4A00_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A075_BRATIO3A10_BRATIO4A00_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A075_BRATIO3A10_BRATIO4A025_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A075_BRATIO3A10_BRATIO4A025_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A075_BRATIO3A10_BRATIO4A025_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A075_BRATIO3A10_BRATIO4A025_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A075_BRATIO3A10_BRATIO4A025_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A075_BRATIO3A10_BRATIO4A05_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A075_BRATIO3A10_BRATIO4A05_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A075_BRATIO3A10_BRATIO4A05_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A075_BRATIO3A10_BRATIO4A05_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A075_BRATIO3A10_BRATIO4A05_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A075_BRATIO3A10_BRATIO4A075_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A075_BRATIO3A10_BRATIO4A075_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A075_BRATIO3A10_BRATIO4A075_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A075_BRATIO3A10_BRATIO4A075_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A075_BRATIO3A10_BRATIO4A075_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A075_BRATIO3A10_BRATIO4A10_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A075_BRATIO3A10_BRATIO4A10_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A075_BRATIO3A10_BRATIO4A10_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A075_BRATIO3A10_BRATIO4A10_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A075_BRATIO3A10_BRATIO4A10_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A10_BRATIO3A00_BRATIO4A00_BRATIO5B00,0,0,0,1,0,0,1,0,1,1,3
_BRATIO1A10_BRATIO2A10_BRATIO3A00_BRATIO4A00_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A10_BRATIO3A00_BRATIO4A00_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A10_BRATIO3A00_BRATIO4A00_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A10_BRATIO3A00_BRATIO4A00_BRATIO5B10,0,0,0,1,0,0,1,0,1,1,3
_BRATIO1A10_BRATIO2A10_BRATIO3A00_BRATIO4A025_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A10_BRATIO3A00_BRATIO4A025_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A10_BRATIO3A00_BRATIO4A025_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A10_BRATIO3A00_BRATIO4A025_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A10_BRATIO3A00_BRATIO4A025_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A10_BRATIO3A00_BRATIO4A05_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A10_BRATIO3A00_BRATIO4A05_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A10_BRATIO3A00_BRATIO4A05_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A10_BRATIO3A00_BRATIO4A05_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A10_BRATIO3A00_BRATIO4A05_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A10_BRATIO3A00_BRATIO4A075_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A10_BRATIO3A00_BRATIO4A075_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A10_BRATIO3A00_BRATIO4A075_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A10_BRATIO3A00_BRATIO4A075_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A10_BRATIO3A00_BRATIO4A075_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A10_BRATIO3A00_BRATIO4A10_BRATIO5B00,0,0,0,1,0,0,1,0,1,1,3
_BRATIO1A10_BRATIO2A10_BRATIO3A00_BRATIO4A10_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A10_BRATIO3A00_BRATIO4A10_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A10_BRATIO3A00_BRATIO4A10_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A10_BRATIO3A00_BRATIO4A10_BRATIO5B10,0,0,0,1,0,0,1,0,1,1,3
_BRATIO1A10_BRATIO2A10_BRATIO3A025_BRATIO4A00_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A10_BRATIO3A025_BRATIO4A00_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A10_BRATIO3A025_BRATIO4A00_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A10_BRATIO3A025_BRATIO4A00_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A10_BRATIO3A025_BRATIO4A00_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A10_BRATIO3A025_BRATIO4A025_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A10_BRATIO3A025_BRATIO4A025_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A10_BRATIO3A025_BRATIO4A025_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A10_BRATIO3A025_BRATIO4A025_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A10_BRATIO3A025_BRATIO4A025_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A10_BRATIO3A025_BRATIO4A05_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A10_BRATIO3A025_BRATIO4A05_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A10_BRATIO3A025_BRATIO4A05_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A10_BRATIO3A025_BRATIO4A05_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A10_BRATIO3A025_BRATIO4A05_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A10_BRATIO3A025_BRATIO4A075_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A10_BRATIO3A025_BRATIO4A075_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A10_BRATIO3A025_BRATIO4A075_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A10_BRATIO3A025_BRATIO4A075_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A10_BRATIO3A025_BRATIO4A075_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A10_BRATIO3A025_BRATIO4A10_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A10_BRATIO3A025_BRATIO4A10_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A10_BRATIO3A025_BRATIO4A10_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A10_BRATIO3A025_BRATIO4A10_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A10_BRATIO3A025_BRATIO4A10_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A10_BRATIO3A05_BRATIO4A00_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A10_BRATIO3A05_BRATIO4A00_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A10_BRATIO3A05_BRATIO4A00_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A10_BRATIO3A05_BRATIO4A00_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A10_BRATIO3A05_BRATIO4A00_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A10_BRATIO3A05_BRATIO4A025_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A10_BRATIO3A05_BRATIO4A025_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A10_BRATIO3A05_BRATIO4A025_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A10_BRATIO3A05_BRATIO4A025_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A10_BRATIO3A05_BRATIO4A025_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A10_BRATIO3A05_BRATIO4A05_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A10_BRATIO3A05_BRATIO4A05_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A10_BRATIO3A05_BRATIO4A05_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A10_BRATIO3A05_BRATIO4A05_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A10_BRATIO3A05_BRATIO4A05_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A10_BRATIO3A05_BRATIO4A075_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A10_BRATIO3A05_BRATIO4A075_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A10_BRATIO3A05_BRATIO4A075_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A10_BRATIO3A05_BRATIO4A075_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A10_BRATIO3A05_BRATIO4A075_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A10_BRATIO3A05_BRATIO4A10_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A10_BRATIO3A05_BRATIO4A10_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A10_BRATIO3A05_BRATIO4A10_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A10_BRATIO3A05_BRATIO4A10_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A10_BRATIO3A05_BRATIO4A10_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A10_BRATIO3A075_BRATIO4A00_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A10_BRATIO3A075_BRATIO4A00_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A10_BRATIO3A075_BRATIO4A00_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A10_BRATIO3A075_BRATIO4A00_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A10_BRATIO3A075_BRATIO4A00_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A10_BRATIO3A075_BRATIO4A025_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A10_BRATIO3A075_BRATIO4A025_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A10_BRATIO3A075_BRATIO4A025_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A10_BRATIO3A075_BRATIO4A025_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A10_BRATIO3A075_BRATIO4A025_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A10_BRATIO3A075_BRATIO4A05_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A10_BRATIO3A075_BRATIO4A05_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A10_BRATIO3A075_BRATIO4A05_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A10_BRATIO3A075_BRATIO4A05_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A10_BRATIO3A075_BRATIO4A05_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A10_BRATIO3A075_BRATIO4A075_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A10_BRATIO3A075_BRATIO4A075_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A10_BRATIO3A075_BRATIO4A075_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A10_BRATIO3A075_BRATIO4A075_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A10_BRATIO3A075_BRATIO4A075_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A10_BRATIO3A075_BRATIO4A10_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A10_BRATIO3A075_BRATIO4A10_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A10_BRATIO3A075_BRATIO4A10_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A10_BRATIO3A075_BRATIO4A10_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A10_BRATIO3A075_BRATIO4A10_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A10_BRATIO3A10_BRATIO4A00_BRATIO5B00,0,0,0,1,0,0,1,0,1,1,3
_BRATIO1A10_BRATIO2A10_BRATIO3A10_BRATIO4A00_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A10_BRATIO3A10_BRATIO4A00_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A10_BRATIO3A10_BRATIO4A00_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A10_BRATIO3A10_BRATIO4A00_BRATIO5B10,0,0,0,1,0,0,1,0,1,1,3
_BRATIO1A10_BRATIO2A10_BRATIO3A10_BRATIO4A025_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A10_BRATIO3A10_BRATIO4A025_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A10_BRATIO3A10_BRATIO4A025_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A10_BRATIO3A10_BRATIO4A025_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A10_BRATIO3A10_BRATIO4A025_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A10_BRATIO3A10_BRATIO4A05_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A10_BRATIO3A10_BRATIO4A05_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A10_BRATIO3A10_BRATIO4A05_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A10_BRATIO3A10_BRATIO4A05_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A10_BRATIO3A10_BRATIO4A05_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A10_BRATIO3A10_BRATIO4A075_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A10_BRATIO3A10_BRATIO4A075_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A10_BRATIO3A10_BRATIO4A075_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A10_BRATIO3A10_BRATIO4A075_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A10_BRATIO3A10_BRATIO4A075_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A10_BRATIO3A10_BRATIO4A10_BRATIO5B00,0,0,0,1,0,0,1,0,1,1,3
_BRATIO1A10_BRATIO2A10_BRATIO3A10_BRATIO4A10_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A10_BRATIO3A10_BRATIO4A10_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A10_BRATIO3A10_BRATIO4A10_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A10_BRATIO3A10_BRATIO4A10_BRATIO5B10,0,0,0,1,0,0,1,0,1,1,3


==> graph/staticAnalysis-sweepBranch/sp1-mv8.csv <==
Test Name, Trans,Comp Int, Memory Coalescing, Branch Divergence, Control Density, Floating Point Mult, Kernel Size, Critical Path, SpeedUp
_BRATIO1A00_BRATIO2A00_BRATIO3A00_BRATIO4A00_BRATIO5B00,0,0,0,1,0,0,1,0,1,1,3
_BRATIO1A00_BRATIO2A00_BRATIO3A00_BRATIO4A00_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A00_BRATIO3A00_BRATIO4A00_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A00_BRATIO3A00_BRATIO4A00_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A00_BRATIO3A00_BRATIO4A00_BRATIO5B10,0,0,0,1,0,0,1,0,1,1,3
_BRATIO1A00_BRATIO2A00_BRATIO3A00_BRATIO4A025_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A00_BRATIO3A00_BRATIO4A025_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A00_BRATIO3A00_BRATIO4A025_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A00_BRATIO3A00_BRATIO4A025_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A00_BRATIO3A00_BRATIO4A025_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A00_BRATIO3A00_BRATIO4A05_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A00_BRATIO3A00_BRATIO4A05_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A00_BRATIO3A00_BRATIO4A05_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A00_BRATIO3A00_BRATIO4A05_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A00_BRATIO3A00_BRATIO4A05_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A00_BRATIO3A00_BRATIO4A075_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A00_BRATIO3A00_BRATIO4A075_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A00_BRATIO3A00_BRATIO4A075_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A00_BRATIO3A00_BRATIO4A075_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A00_BRATIO3A00_BRATIO4A075_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A00_BRATIO3A00_BRATIO4A10_BRATIO5B00,0,0,0,1,0,0,1,0,1,1,3
_BRATIO1A00_BRATIO2A00_BRATIO3A00_BRATIO4A10_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A00_BRATIO3A00_BRATIO4A10_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A00_BRATIO3A00_BRATIO4A10_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A00_BRATIO3A00_BRATIO4A10_BRATIO5B10,0,0,0,1,0,0,1,0,1,1,3
_BRATIO1A00_BRATIO2A00_BRATIO3A025_BRATIO4A00_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A00_BRATIO3A025_BRATIO4A00_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A00_BRATIO3A025_BRATIO4A00_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A00_BRATIO3A025_BRATIO4A00_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A00_BRATIO3A025_BRATIO4A00_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A00_BRATIO3A025_BRATIO4A025_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A00_BRATIO3A025_BRATIO4A025_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A00_BRATIO3A025_BRATIO4A025_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A00_BRATIO3A025_BRATIO4A025_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A00_BRATIO3A025_BRATIO4A025_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A00_BRATIO3A025_BRATIO4A05_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A00_BRATIO3A025_BRATIO4A05_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A00_BRATIO3A025_BRATIO4A05_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A00_BRATIO3A025_BRATIO4A05_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A00_BRATIO3A025_BRATIO4A05_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A00_BRATIO3A025_BRATIO4A075_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A00_BRATIO3A025_BRATIO4A075_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A00_BRATIO3A025_BRATIO4A075_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A00_BRATIO3A025_BRATIO4A075_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A00_BRATIO3A025_BRATIO4A075_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A00_BRATIO3A025_BRATIO4A10_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A00_BRATIO3A025_BRATIO4A10_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A00_BRATIO3A025_BRATIO4A10_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A00_BRATIO3A025_BRATIO4A10_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A00_BRATIO3A025_BRATIO4A10_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A00_BRATIO3A05_BRATIO4A00_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A00_BRATIO3A05_BRATIO4A00_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A00_BRATIO3A05_BRATIO4A00_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A00_BRATIO3A05_BRATIO4A00_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A00_BRATIO3A05_BRATIO4A00_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A00_BRATIO3A05_BRATIO4A025_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A00_BRATIO3A05_BRATIO4A025_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A00_BRATIO3A05_BRATIO4A025_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A00_BRATIO3A05_BRATIO4A025_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A00_BRATIO3A05_BRATIO4A025_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A00_BRATIO3A05_BRATIO4A05_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A00_BRATIO3A05_BRATIO4A05_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A00_BRATIO3A05_BRATIO4A05_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A00_BRATIO3A05_BRATIO4A05_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A00_BRATIO3A05_BRATIO4A05_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A00_BRATIO3A05_BRATIO4A075_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A00_BRATIO3A05_BRATIO4A075_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A00_BRATIO3A05_BRATIO4A075_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A00_BRATIO3A05_BRATIO4A075_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A00_BRATIO3A05_BRATIO4A075_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A00_BRATIO3A05_BRATIO4A10_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A00_BRATIO3A05_BRATIO4A10_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A00_BRATIO3A05_BRATIO4A10_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A00_BRATIO3A05_BRATIO4A10_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A00_BRATIO3A05_BRATIO4A10_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A00_BRATIO3A075_BRATIO4A00_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A00_BRATIO3A075_BRATIO4A00_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A00_BRATIO3A075_BRATIO4A00_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A00_BRATIO3A075_BRATIO4A00_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A00_BRATIO3A075_BRATIO4A00_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A00_BRATIO3A075_BRATIO4A025_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A00_BRATIO3A075_BRATIO4A025_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A00_BRATIO3A075_BRATIO4A025_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A00_BRATIO3A075_BRATIO4A025_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A00_BRATIO3A075_BRATIO4A025_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A00_BRATIO3A075_BRATIO4A05_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A00_BRATIO3A075_BRATIO4A05_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A00_BRATIO3A075_BRATIO4A05_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A00_BRATIO3A075_BRATIO4A05_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A00_BRATIO3A075_BRATIO4A05_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A00_BRATIO3A075_BRATIO4A075_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A00_BRATIO3A075_BRATIO4A075_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A00_BRATIO3A075_BRATIO4A075_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A00_BRATIO3A075_BRATIO4A075_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A00_BRATIO3A075_BRATIO4A075_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A00_BRATIO3A075_BRATIO4A10_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A00_BRATIO3A075_BRATIO4A10_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A00_BRATIO3A075_BRATIO4A10_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A00_BRATIO3A075_BRATIO4A10_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A00_BRATIO3A075_BRATIO4A10_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A00_BRATIO3A10_BRATIO4A00_BRATIO5B00,0,0,0,1,0,0,1,0,1,1,3
_BRATIO1A00_BRATIO2A00_BRATIO3A10_BRATIO4A00_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A00_BRATIO3A10_BRATIO4A00_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A00_BRATIO3A10_BRATIO4A00_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A00_BRATIO3A10_BRATIO4A00_BRATIO5B10,0,0,0,1,0,0,1,0,1,1,3
_BRATIO1A00_BRATIO2A00_BRATIO3A10_BRATIO4A025_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A00_BRATIO3A10_BRATIO4A025_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A00_BRATIO3A10_BRATIO4A025_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A00_BRATIO3A10_BRATIO4A025_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A00_BRATIO3A10_BRATIO4A025_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A00_BRATIO3A10_BRATIO4A05_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A00_BRATIO3A10_BRATIO4A05_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A00_BRATIO3A10_BRATIO4A05_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A00_BRATIO3A10_BRATIO4A05_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A00_BRATIO3A10_BRATIO4A05_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A00_BRATIO3A10_BRATIO4A075_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A00_BRATIO3A10_BRATIO4A075_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A00_BRATIO3A10_BRATIO4A075_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A00_BRATIO3A10_BRATIO4A075_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A00_BRATIO3A10_BRATIO4A075_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A00_BRATIO3A10_BRATIO4A10_BRATIO5B00,0,0,0,1,0,0,1,0,1,1,3
_BRATIO1A00_BRATIO2A00_BRATIO3A10_BRATIO4A10_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A00_BRATIO3A10_BRATIO4A10_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A00_BRATIO3A10_BRATIO4A10_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A00_BRATIO3A10_BRATIO4A10_BRATIO5B10,0,0,0,1,0,0,1,0,1,1,3
_BRATIO1A00_BRATIO2A025_BRATIO3A00_BRATIO4A00_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A025_BRATIO3A00_BRATIO4A00_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A025_BRATIO3A00_BRATIO4A00_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A025_BRATIO3A00_BRATIO4A00_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A025_BRATIO3A00_BRATIO4A00_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A025_BRATIO3A00_BRATIO4A025_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A025_BRATIO3A00_BRATIO4A025_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A025_BRATIO3A00_BRATIO4A025_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A025_BRATIO3A00_BRATIO4A025_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A025_BRATIO3A00_BRATIO4A025_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A025_BRATIO3A00_BRATIO4A05_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A025_BRATIO3A00_BRATIO4A05_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A025_BRATIO3A00_BRATIO4A05_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A025_BRATIO3A00_BRATIO4A05_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A025_BRATIO3A00_BRATIO4A05_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A025_BRATIO3A00_BRATIO4A075_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A025_BRATIO3A00_BRATIO4A075_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A025_BRATIO3A00_BRATIO4A075_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A025_BRATIO3A00_BRATIO4A075_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A025_BRATIO3A00_BRATIO4A075_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A025_BRATIO3A00_BRATIO4A10_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A025_BRATIO3A00_BRATIO4A10_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A025_BRATIO3A00_BRATIO4A10_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A025_BRATIO3A00_BRATIO4A10_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A025_BRATIO3A00_BRATIO4A10_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A025_BRATIO3A025_BRATIO4A00_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A025_BRATIO3A025_BRATIO4A00_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A025_BRATIO3A025_BRATIO4A00_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A025_BRATIO3A025_BRATIO4A00_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A025_BRATIO3A025_BRATIO4A00_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A025_BRATIO3A025_BRATIO4A025_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A025_BRATIO3A025_BRATIO4A025_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A025_BRATIO3A025_BRATIO4A025_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A025_BRATIO3A025_BRATIO4A025_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A025_BRATIO3A025_BRATIO4A025_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A025_BRATIO3A025_BRATIO4A05_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A025_BRATIO3A025_BRATIO4A05_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A025_BRATIO3A025_BRATIO4A05_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A025_BRATIO3A025_BRATIO4A05_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A025_BRATIO3A025_BRATIO4A05_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A025_BRATIO3A025_BRATIO4A075_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A025_BRATIO3A025_BRATIO4A075_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A025_BRATIO3A025_BRATIO4A075_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A025_BRATIO3A025_BRATIO4A075_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A025_BRATIO3A025_BRATIO4A075_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A025_BRATIO3A025_BRATIO4A10_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A025_BRATIO3A025_BRATIO4A10_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A025_BRATIO3A025_BRATIO4A10_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A025_BRATIO3A025_BRATIO4A10_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A025_BRATIO3A025_BRATIO4A10_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A025_BRATIO3A05_BRATIO4A00_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A025_BRATIO3A05_BRATIO4A00_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A025_BRATIO3A05_BRATIO4A00_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A025_BRATIO3A05_BRATIO4A00_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A025_BRATIO3A05_BRATIO4A00_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A025_BRATIO3A05_BRATIO4A025_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A025_BRATIO3A05_BRATIO4A025_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A025_BRATIO3A05_BRATIO4A025_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A025_BRATIO3A05_BRATIO4A025_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A025_BRATIO3A05_BRATIO4A025_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A025_BRATIO3A05_BRATIO4A05_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A025_BRATIO3A05_BRATIO4A05_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A025_BRATIO3A05_BRATIO4A05_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A025_BRATIO3A05_BRATIO4A05_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A025_BRATIO3A05_BRATIO4A05_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A025_BRATIO3A05_BRATIO4A075_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A025_BRATIO3A05_BRATIO4A075_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A025_BRATIO3A05_BRATIO4A075_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A025_BRATIO3A05_BRATIO4A075_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A025_BRATIO3A05_BRATIO4A075_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A025_BRATIO3A05_BRATIO4A10_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A025_BRATIO3A05_BRATIO4A10_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A025_BRATIO3A05_BRATIO4A10_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A025_BRATIO3A05_BRATIO4A10_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A025_BRATIO3A05_BRATIO4A10_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A025_BRATIO3A075_BRATIO4A00_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A025_BRATIO3A075_BRATIO4A00_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A025_BRATIO3A075_BRATIO4A00_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A025_BRATIO3A075_BRATIO4A00_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A025_BRATIO3A075_BRATIO4A00_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A025_BRATIO3A075_BRATIO4A025_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A025_BRATIO3A075_BRATIO4A025_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A025_BRATIO3A075_BRATIO4A025_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A025_BRATIO3A075_BRATIO4A025_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A025_BRATIO3A075_BRATIO4A025_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A025_BRATIO3A075_BRATIO4A05_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A025_BRATIO3A075_BRATIO4A05_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A025_BRATIO3A075_BRATIO4A05_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A025_BRATIO3A075_BRATIO4A05_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A025_BRATIO3A075_BRATIO4A05_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A025_BRATIO3A075_BRATIO4A075_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A025_BRATIO3A075_BRATIO4A075_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A025_BRATIO3A075_BRATIO4A075_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A025_BRATIO3A075_BRATIO4A075_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A025_BRATIO3A075_BRATIO4A075_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A025_BRATIO3A075_BRATIO4A10_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A025_BRATIO3A075_BRATIO4A10_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A025_BRATIO3A075_BRATIO4A10_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A025_BRATIO3A075_BRATIO4A10_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A025_BRATIO3A075_BRATIO4A10_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A025_BRATIO3A10_BRATIO4A00_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A025_BRATIO3A10_BRATIO4A00_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A025_BRATIO3A10_BRATIO4A00_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A025_BRATIO3A10_BRATIO4A00_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A025_BRATIO3A10_BRATIO4A00_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A025_BRATIO3A10_BRATIO4A025_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A025_BRATIO3A10_BRATIO4A025_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A025_BRATIO3A10_BRATIO4A025_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A025_BRATIO3A10_BRATIO4A025_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A025_BRATIO3A10_BRATIO4A025_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A025_BRATIO3A10_BRATIO4A05_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A025_BRATIO3A10_BRATIO4A05_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A025_BRATIO3A10_BRATIO4A05_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A025_BRATIO3A10_BRATIO4A05_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A025_BRATIO3A10_BRATIO4A05_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A025_BRATIO3A10_BRATIO4A075_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A025_BRATIO3A10_BRATIO4A075_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A025_BRATIO3A10_BRATIO4A075_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A025_BRATIO3A10_BRATIO4A075_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A025_BRATIO3A10_BRATIO4A075_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A025_BRATIO3A10_BRATIO4A10_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A025_BRATIO3A10_BRATIO4A10_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A025_BRATIO3A10_BRATIO4A10_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A025_BRATIO3A10_BRATIO4A10_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A025_BRATIO3A10_BRATIO4A10_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A05_BRATIO3A00_BRATIO4A00_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A05_BRATIO3A00_BRATIO4A00_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A05_BRATIO3A00_BRATIO4A00_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A05_BRATIO3A00_BRATIO4A00_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A05_BRATIO3A00_BRATIO4A00_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A05_BRATIO3A00_BRATIO4A025_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A05_BRATIO3A00_BRATIO4A025_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A05_BRATIO3A00_BRATIO4A025_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A05_BRATIO3A00_BRATIO4A025_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A05_BRATIO3A00_BRATIO4A025_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A05_BRATIO3A00_BRATIO4A05_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A05_BRATIO3A00_BRATIO4A05_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A05_BRATIO3A00_BRATIO4A05_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A05_BRATIO3A00_BRATIO4A05_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A05_BRATIO3A00_BRATIO4A05_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A05_BRATIO3A00_BRATIO4A075_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A05_BRATIO3A00_BRATIO4A075_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A05_BRATIO3A00_BRATIO4A075_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A05_BRATIO3A00_BRATIO4A075_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A05_BRATIO3A00_BRATIO4A075_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A05_BRATIO3A00_BRATIO4A10_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A05_BRATIO3A00_BRATIO4A10_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A05_BRATIO3A00_BRATIO4A10_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A05_BRATIO3A00_BRATIO4A10_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A05_BRATIO3A00_BRATIO4A10_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A05_BRATIO3A025_BRATIO4A00_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A05_BRATIO3A025_BRATIO4A00_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A05_BRATIO3A025_BRATIO4A00_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A05_BRATIO3A025_BRATIO4A00_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A05_BRATIO3A025_BRATIO4A00_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A05_BRATIO3A025_BRATIO4A025_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A05_BRATIO3A025_BRATIO4A025_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A05_BRATIO3A025_BRATIO4A025_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A05_BRATIO3A025_BRATIO4A025_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A05_BRATIO3A025_BRATIO4A025_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A05_BRATIO3A025_BRATIO4A05_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A05_BRATIO3A025_BRATIO4A05_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A05_BRATIO3A025_BRATIO4A05_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A05_BRATIO3A025_BRATIO4A05_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A05_BRATIO3A025_BRATIO4A05_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A05_BRATIO3A025_BRATIO4A075_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A05_BRATIO3A025_BRATIO4A075_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A05_BRATIO3A025_BRATIO4A075_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A05_BRATIO3A025_BRATIO4A075_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A05_BRATIO3A025_BRATIO4A075_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A05_BRATIO3A025_BRATIO4A10_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A05_BRATIO3A025_BRATIO4A10_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A05_BRATIO3A025_BRATIO4A10_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A05_BRATIO3A025_BRATIO4A10_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A05_BRATIO3A025_BRATIO4A10_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A05_BRATIO3A05_BRATIO4A00_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A05_BRATIO3A05_BRATIO4A00_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A05_BRATIO3A05_BRATIO4A00_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A05_BRATIO3A05_BRATIO4A00_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A05_BRATIO3A05_BRATIO4A00_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A05_BRATIO3A05_BRATIO4A025_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A05_BRATIO3A05_BRATIO4A025_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A05_BRATIO3A05_BRATIO4A025_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A05_BRATIO3A05_BRATIO4A025_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A05_BRATIO3A05_BRATIO4A025_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A05_BRATIO3A05_BRATIO4A05_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A05_BRATIO3A05_BRATIO4A05_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A05_BRATIO3A05_BRATIO4A05_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A05_BRATIO3A05_BRATIO4A05_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A05_BRATIO3A05_BRATIO4A05_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A05_BRATIO3A05_BRATIO4A075_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A05_BRATIO3A05_BRATIO4A075_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A05_BRATIO3A05_BRATIO4A075_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A05_BRATIO3A05_BRATIO4A075_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A05_BRATIO3A05_BRATIO4A075_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A05_BRATIO3A05_BRATIO4A10_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A05_BRATIO3A05_BRATIO4A10_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A05_BRATIO3A05_BRATIO4A10_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A05_BRATIO3A05_BRATIO4A10_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A05_BRATIO3A05_BRATIO4A10_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A05_BRATIO3A075_BRATIO4A00_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A05_BRATIO3A075_BRATIO4A00_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A05_BRATIO3A075_BRATIO4A00_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A05_BRATIO3A075_BRATIO4A00_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A05_BRATIO3A075_BRATIO4A00_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A05_BRATIO3A075_BRATIO4A025_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A05_BRATIO3A075_BRATIO4A025_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A05_BRATIO3A075_BRATIO4A025_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A05_BRATIO3A075_BRATIO4A025_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A05_BRATIO3A075_BRATIO4A025_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A05_BRATIO3A075_BRATIO4A05_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A05_BRATIO3A075_BRATIO4A05_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A05_BRATIO3A075_BRATIO4A05_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A05_BRATIO3A075_BRATIO4A05_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A05_BRATIO3A075_BRATIO4A05_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A05_BRATIO3A075_BRATIO4A075_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A05_BRATIO3A075_BRATIO4A075_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A05_BRATIO3A075_BRATIO4A075_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A05_BRATIO3A075_BRATIO4A075_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A05_BRATIO3A075_BRATIO4A075_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A05_BRATIO3A075_BRATIO4A10_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A05_BRATIO3A075_BRATIO4A10_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A05_BRATIO3A075_BRATIO4A10_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A05_BRATIO3A075_BRATIO4A10_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A05_BRATIO3A075_BRATIO4A10_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A05_BRATIO3A10_BRATIO4A00_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A05_BRATIO3A10_BRATIO4A00_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A05_BRATIO3A10_BRATIO4A00_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A05_BRATIO3A10_BRATIO4A00_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A05_BRATIO3A10_BRATIO4A00_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A05_BRATIO3A10_BRATIO4A025_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A05_BRATIO3A10_BRATIO4A025_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A05_BRATIO3A10_BRATIO4A025_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A05_BRATIO3A10_BRATIO4A025_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A05_BRATIO3A10_BRATIO4A025_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A05_BRATIO3A10_BRATIO4A05_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A05_BRATIO3A10_BRATIO4A05_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A05_BRATIO3A10_BRATIO4A05_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A05_BRATIO3A10_BRATIO4A05_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A05_BRATIO3A10_BRATIO4A05_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A05_BRATIO3A10_BRATIO4A075_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A05_BRATIO3A10_BRATIO4A075_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A05_BRATIO3A10_BRATIO4A075_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A05_BRATIO3A10_BRATIO4A075_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A05_BRATIO3A10_BRATIO4A075_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A05_BRATIO3A10_BRATIO4A10_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A05_BRATIO3A10_BRATIO4A10_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A05_BRATIO3A10_BRATIO4A10_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A05_BRATIO3A10_BRATIO4A10_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A05_BRATIO3A10_BRATIO4A10_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A075_BRATIO3A00_BRATIO4A00_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A075_BRATIO3A00_BRATIO4A00_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A075_BRATIO3A00_BRATIO4A00_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A075_BRATIO3A00_BRATIO4A00_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A075_BRATIO3A00_BRATIO4A00_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A075_BRATIO3A00_BRATIO4A025_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A075_BRATIO3A00_BRATIO4A025_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A075_BRATIO3A00_BRATIO4A025_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A075_BRATIO3A00_BRATIO4A025_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A075_BRATIO3A00_BRATIO4A025_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A075_BRATIO3A00_BRATIO4A05_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A075_BRATIO3A00_BRATIO4A05_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A075_BRATIO3A00_BRATIO4A05_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A075_BRATIO3A00_BRATIO4A05_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A075_BRATIO3A00_BRATIO4A05_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A075_BRATIO3A00_BRATIO4A075_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A075_BRATIO3A00_BRATIO4A075_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A075_BRATIO3A00_BRATIO4A075_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A075_BRATIO3A00_BRATIO4A075_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A075_BRATIO3A00_BRATIO4A075_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A075_BRATIO3A00_BRATIO4A10_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A075_BRATIO3A00_BRATIO4A10_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A075_BRATIO3A00_BRATIO4A10_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A075_BRATIO3A00_BRATIO4A10_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A075_BRATIO3A00_BRATIO4A10_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A075_BRATIO3A025_BRATIO4A00_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A075_BRATIO3A025_BRATIO4A00_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A075_BRATIO3A025_BRATIO4A00_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A075_BRATIO3A025_BRATIO4A00_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A075_BRATIO3A025_BRATIO4A00_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A075_BRATIO3A025_BRATIO4A025_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A075_BRATIO3A025_BRATIO4A025_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A075_BRATIO3A025_BRATIO4A025_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A075_BRATIO3A025_BRATIO4A025_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A075_BRATIO3A025_BRATIO4A025_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A075_BRATIO3A025_BRATIO4A05_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A075_BRATIO3A025_BRATIO4A05_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A075_BRATIO3A025_BRATIO4A05_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A075_BRATIO3A025_BRATIO4A05_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A075_BRATIO3A025_BRATIO4A05_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A075_BRATIO3A025_BRATIO4A075_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A075_BRATIO3A025_BRATIO4A075_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A075_BRATIO3A025_BRATIO4A075_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A075_BRATIO3A025_BRATIO4A075_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A075_BRATIO3A025_BRATIO4A075_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A075_BRATIO3A025_BRATIO4A10_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A075_BRATIO3A025_BRATIO4A10_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A075_BRATIO3A025_BRATIO4A10_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A075_BRATIO3A025_BRATIO4A10_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A075_BRATIO3A025_BRATIO4A10_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A075_BRATIO3A05_BRATIO4A00_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A075_BRATIO3A05_BRATIO4A00_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A075_BRATIO3A05_BRATIO4A00_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A075_BRATIO3A05_BRATIO4A00_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A075_BRATIO3A05_BRATIO4A00_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A075_BRATIO3A05_BRATIO4A025_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A075_BRATIO3A05_BRATIO4A025_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A075_BRATIO3A05_BRATIO4A025_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A075_BRATIO3A05_BRATIO4A025_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A075_BRATIO3A05_BRATIO4A025_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A075_BRATIO3A05_BRATIO4A05_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A075_BRATIO3A05_BRATIO4A05_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A075_BRATIO3A05_BRATIO4A05_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A075_BRATIO3A05_BRATIO4A05_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A075_BRATIO3A05_BRATIO4A05_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A075_BRATIO3A05_BRATIO4A075_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A075_BRATIO3A05_BRATIO4A075_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A075_BRATIO3A05_BRATIO4A075_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A075_BRATIO3A05_BRATIO4A075_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A075_BRATIO3A05_BRATIO4A075_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A075_BRATIO3A05_BRATIO4A10_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A075_BRATIO3A05_BRATIO4A10_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A075_BRATIO3A05_BRATIO4A10_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A075_BRATIO3A05_BRATIO4A10_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A075_BRATIO3A05_BRATIO4A10_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A075_BRATIO3A075_BRATIO4A00_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A075_BRATIO3A075_BRATIO4A00_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A075_BRATIO3A075_BRATIO4A00_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A075_BRATIO3A075_BRATIO4A00_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A075_BRATIO3A075_BRATIO4A00_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A075_BRATIO3A075_BRATIO4A025_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A075_BRATIO3A075_BRATIO4A025_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A075_BRATIO3A075_BRATIO4A025_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A075_BRATIO3A075_BRATIO4A025_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A075_BRATIO3A075_BRATIO4A025_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A075_BRATIO3A075_BRATIO4A05_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A075_BRATIO3A075_BRATIO4A05_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A075_BRATIO3A075_BRATIO4A05_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A075_BRATIO3A075_BRATIO4A05_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A075_BRATIO3A075_BRATIO4A05_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A075_BRATIO3A075_BRATIO4A075_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A075_BRATIO3A075_BRATIO4A075_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A075_BRATIO3A075_BRATIO4A075_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A075_BRATIO3A075_BRATIO4A075_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A075_BRATIO3A075_BRATIO4A075_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A075_BRATIO3A075_BRATIO4A10_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A075_BRATIO3A075_BRATIO4A10_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A075_BRATIO3A075_BRATIO4A10_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A075_BRATIO3A075_BRATIO4A10_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A075_BRATIO3A075_BRATIO4A10_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A075_BRATIO3A10_BRATIO4A00_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A075_BRATIO3A10_BRATIO4A00_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A075_BRATIO3A10_BRATIO4A00_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A075_BRATIO3A10_BRATIO4A00_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A075_BRATIO3A10_BRATIO4A00_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A075_BRATIO3A10_BRATIO4A025_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A075_BRATIO3A10_BRATIO4A025_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A075_BRATIO3A10_BRATIO4A025_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A075_BRATIO3A10_BRATIO4A025_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A075_BRATIO3A10_BRATIO4A025_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A075_BRATIO3A10_BRATIO4A05_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A075_BRATIO3A10_BRATIO4A05_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A075_BRATIO3A10_BRATIO4A05_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A075_BRATIO3A10_BRATIO4A05_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A075_BRATIO3A10_BRATIO4A05_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A075_BRATIO3A10_BRATIO4A075_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A075_BRATIO3A10_BRATIO4A075_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A075_BRATIO3A10_BRATIO4A075_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A075_BRATIO3A10_BRATIO4A075_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A075_BRATIO3A10_BRATIO4A075_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A075_BRATIO3A10_BRATIO4A10_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A075_BRATIO3A10_BRATIO4A10_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A075_BRATIO3A10_BRATIO4A10_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A075_BRATIO3A10_BRATIO4A10_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A075_BRATIO3A10_BRATIO4A10_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A10_BRATIO3A00_BRATIO4A00_BRATIO5B00,0,0,0,1,0,0,1,0,1,1,3
_BRATIO1A00_BRATIO2A10_BRATIO3A00_BRATIO4A00_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A10_BRATIO3A00_BRATIO4A00_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A10_BRATIO3A00_BRATIO4A00_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A10_BRATIO3A00_BRATIO4A00_BRATIO5B10,0,0,0,1,0,0,1,0,1,1,3
_BRATIO1A00_BRATIO2A10_BRATIO3A00_BRATIO4A025_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A10_BRATIO3A00_BRATIO4A025_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A10_BRATIO3A00_BRATIO4A025_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A10_BRATIO3A00_BRATIO4A025_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A10_BRATIO3A00_BRATIO4A025_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A10_BRATIO3A00_BRATIO4A05_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A10_BRATIO3A00_BRATIO4A05_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A10_BRATIO3A00_BRATIO4A05_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A10_BRATIO3A00_BRATIO4A05_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A10_BRATIO3A00_BRATIO4A05_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A10_BRATIO3A00_BRATIO4A075_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A10_BRATIO3A00_BRATIO4A075_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A10_BRATIO3A00_BRATIO4A075_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A10_BRATIO3A00_BRATIO4A075_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A10_BRATIO3A00_BRATIO4A075_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A10_BRATIO3A00_BRATIO4A10_BRATIO5B00,0,0,0,1,0,0,1,0,1,1,3
_BRATIO1A00_BRATIO2A10_BRATIO3A00_BRATIO4A10_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A10_BRATIO3A00_BRATIO4A10_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A10_BRATIO3A00_BRATIO4A10_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A10_BRATIO3A00_BRATIO4A10_BRATIO5B10,0,0,0,1,0,0,1,0,1,1,3
_BRATIO1A00_BRATIO2A10_BRATIO3A025_BRATIO4A00_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A10_BRATIO3A025_BRATIO4A00_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A10_BRATIO3A025_BRATIO4A00_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A10_BRATIO3A025_BRATIO4A00_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A10_BRATIO3A025_BRATIO4A00_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A10_BRATIO3A025_BRATIO4A025_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A10_BRATIO3A025_BRATIO4A025_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A10_BRATIO3A025_BRATIO4A025_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A10_BRATIO3A025_BRATIO4A025_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A10_BRATIO3A025_BRATIO4A025_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A10_BRATIO3A025_BRATIO4A05_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A10_BRATIO3A025_BRATIO4A05_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A10_BRATIO3A025_BRATIO4A05_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A10_BRATIO3A025_BRATIO4A05_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A10_BRATIO3A025_BRATIO4A05_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A10_BRATIO3A025_BRATIO4A075_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A10_BRATIO3A025_BRATIO4A075_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A10_BRATIO3A025_BRATIO4A075_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A10_BRATIO3A025_BRATIO4A075_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A10_BRATIO3A025_BRATIO4A075_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A10_BRATIO3A025_BRATIO4A10_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A10_BRATIO3A025_BRATIO4A10_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A10_BRATIO3A025_BRATIO4A10_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A10_BRATIO3A025_BRATIO4A10_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A10_BRATIO3A025_BRATIO4A10_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A10_BRATIO3A05_BRATIO4A00_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A10_BRATIO3A05_BRATIO4A00_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A10_BRATIO3A05_BRATIO4A00_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A10_BRATIO3A05_BRATIO4A00_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A10_BRATIO3A05_BRATIO4A00_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A10_BRATIO3A05_BRATIO4A025_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A10_BRATIO3A05_BRATIO4A025_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A10_BRATIO3A05_BRATIO4A025_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A10_BRATIO3A05_BRATIO4A025_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A10_BRATIO3A05_BRATIO4A025_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A10_BRATIO3A05_BRATIO4A05_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A10_BRATIO3A05_BRATIO4A05_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A10_BRATIO3A05_BRATIO4A05_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A10_BRATIO3A05_BRATIO4A05_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A10_BRATIO3A05_BRATIO4A05_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A10_BRATIO3A05_BRATIO4A075_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A10_BRATIO3A05_BRATIO4A075_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A10_BRATIO3A05_BRATIO4A075_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A10_BRATIO3A05_BRATIO4A075_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A10_BRATIO3A05_BRATIO4A075_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A10_BRATIO3A05_BRATIO4A10_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A10_BRATIO3A05_BRATIO4A10_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A10_BRATIO3A05_BRATIO4A10_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A10_BRATIO3A05_BRATIO4A10_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A10_BRATIO3A05_BRATIO4A10_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A10_BRATIO3A075_BRATIO4A00_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A10_BRATIO3A075_BRATIO4A00_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A10_BRATIO3A075_BRATIO4A00_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A10_BRATIO3A075_BRATIO4A00_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A10_BRATIO3A075_BRATIO4A00_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A10_BRATIO3A075_BRATIO4A025_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A10_BRATIO3A075_BRATIO4A025_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A10_BRATIO3A075_BRATIO4A025_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A10_BRATIO3A075_BRATIO4A025_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A10_BRATIO3A075_BRATIO4A025_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A10_BRATIO3A075_BRATIO4A05_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A10_BRATIO3A075_BRATIO4A05_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A10_BRATIO3A075_BRATIO4A05_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A10_BRATIO3A075_BRATIO4A05_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A10_BRATIO3A075_BRATIO4A05_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A10_BRATIO3A075_BRATIO4A075_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A10_BRATIO3A075_BRATIO4A075_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A10_BRATIO3A075_BRATIO4A075_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A10_BRATIO3A075_BRATIO4A075_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A10_BRATIO3A075_BRATIO4A075_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A10_BRATIO3A075_BRATIO4A10_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A10_BRATIO3A075_BRATIO4A10_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A10_BRATIO3A075_BRATIO4A10_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A10_BRATIO3A075_BRATIO4A10_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A10_BRATIO3A075_BRATIO4A10_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A10_BRATIO3A10_BRATIO4A00_BRATIO5B00,0,0,0,1,0,0,1,0,1,1,3
_BRATIO1A00_BRATIO2A10_BRATIO3A10_BRATIO4A00_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A10_BRATIO3A10_BRATIO4A00_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A10_BRATIO3A10_BRATIO4A00_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A10_BRATIO3A10_BRATIO4A00_BRATIO5B10,0,0,0,1,0,0,1,0,1,1,3
_BRATIO1A00_BRATIO2A10_BRATIO3A10_BRATIO4A025_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A10_BRATIO3A10_BRATIO4A025_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A10_BRATIO3A10_BRATIO4A025_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A10_BRATIO3A10_BRATIO4A025_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A10_BRATIO3A10_BRATIO4A025_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A10_BRATIO3A10_BRATIO4A05_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A10_BRATIO3A10_BRATIO4A05_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A10_BRATIO3A10_BRATIO4A05_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A10_BRATIO3A10_BRATIO4A05_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A10_BRATIO3A10_BRATIO4A05_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A10_BRATIO3A10_BRATIO4A075_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A10_BRATIO3A10_BRATIO4A075_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A10_BRATIO3A10_BRATIO4A075_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A10_BRATIO3A10_BRATIO4A075_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A10_BRATIO3A10_BRATIO4A075_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A10_BRATIO3A10_BRATIO4A10_BRATIO5B00,0,0,0,1,0,0,1,0,1,1,3
_BRATIO1A00_BRATIO2A10_BRATIO3A10_BRATIO4A10_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A10_BRATIO3A10_BRATIO4A10_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A10_BRATIO3A10_BRATIO4A10_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A10_BRATIO3A10_BRATIO4A10_BRATIO5B10,0,0,0,1,0,0,1,0,1,1,3
_BRATIO1A025_BRATIO2A00_BRATIO3A00_BRATIO4A00_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A00_BRATIO3A00_BRATIO4A00_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A00_BRATIO3A00_BRATIO4A00_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A00_BRATIO3A00_BRATIO4A00_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A00_BRATIO3A00_BRATIO4A00_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A00_BRATIO3A00_BRATIO4A025_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A00_BRATIO3A00_BRATIO4A025_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A00_BRATIO3A00_BRATIO4A025_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A00_BRATIO3A00_BRATIO4A025_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A00_BRATIO3A00_BRATIO4A025_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A00_BRATIO3A00_BRATIO4A05_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A00_BRATIO3A00_BRATIO4A05_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A00_BRATIO3A00_BRATIO4A05_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A00_BRATIO3A00_BRATIO4A05_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A00_BRATIO3A00_BRATIO4A05_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A00_BRATIO3A00_BRATIO4A075_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A00_BRATIO3A00_BRATIO4A075_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A00_BRATIO3A00_BRATIO4A075_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A00_BRATIO3A00_BRATIO4A075_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A00_BRATIO3A00_BRATIO4A075_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A00_BRATIO3A00_BRATIO4A10_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A00_BRATIO3A00_BRATIO4A10_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A00_BRATIO3A00_BRATIO4A10_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A00_BRATIO3A00_BRATIO4A10_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A00_BRATIO3A00_BRATIO4A10_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A00_BRATIO3A025_BRATIO4A00_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A00_BRATIO3A025_BRATIO4A00_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A00_BRATIO3A025_BRATIO4A00_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A00_BRATIO3A025_BRATIO4A00_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A00_BRATIO3A025_BRATIO4A00_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A00_BRATIO3A025_BRATIO4A025_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A00_BRATIO3A025_BRATIO4A025_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A00_BRATIO3A025_BRATIO4A025_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A00_BRATIO3A025_BRATIO4A025_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A00_BRATIO3A025_BRATIO4A025_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A00_BRATIO3A025_BRATIO4A05_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A00_BRATIO3A025_BRATIO4A05_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A00_BRATIO3A025_BRATIO4A05_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A00_BRATIO3A025_BRATIO4A05_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A00_BRATIO3A025_BRATIO4A05_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A00_BRATIO3A025_BRATIO4A075_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A00_BRATIO3A025_BRATIO4A075_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A00_BRATIO3A025_BRATIO4A075_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A00_BRATIO3A025_BRATIO4A075_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A00_BRATIO3A025_BRATIO4A075_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A00_BRATIO3A025_BRATIO4A10_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A00_BRATIO3A025_BRATIO4A10_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A00_BRATIO3A025_BRATIO4A10_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A00_BRATIO3A025_BRATIO4A10_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A00_BRATIO3A025_BRATIO4A10_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A00_BRATIO3A05_BRATIO4A00_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A00_BRATIO3A05_BRATIO4A00_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A00_BRATIO3A05_BRATIO4A00_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A00_BRATIO3A05_BRATIO4A00_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A00_BRATIO3A05_BRATIO4A00_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A00_BRATIO3A05_BRATIO4A025_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A00_BRATIO3A05_BRATIO4A025_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A00_BRATIO3A05_BRATIO4A025_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A00_BRATIO3A05_BRATIO4A025_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A00_BRATIO3A05_BRATIO4A025_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A00_BRATIO3A05_BRATIO4A05_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A00_BRATIO3A05_BRATIO4A05_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A00_BRATIO3A05_BRATIO4A05_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A00_BRATIO3A05_BRATIO4A05_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A00_BRATIO3A05_BRATIO4A05_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A00_BRATIO3A05_BRATIO4A075_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A00_BRATIO3A05_BRATIO4A075_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A00_BRATIO3A05_BRATIO4A075_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A00_BRATIO3A05_BRATIO4A075_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A00_BRATIO3A05_BRATIO4A075_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A00_BRATIO3A05_BRATIO4A10_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A00_BRATIO3A05_BRATIO4A10_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A00_BRATIO3A05_BRATIO4A10_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A00_BRATIO3A05_BRATIO4A10_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A00_BRATIO3A05_BRATIO4A10_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A00_BRATIO3A075_BRATIO4A00_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A00_BRATIO3A075_BRATIO4A00_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A00_BRATIO3A075_BRATIO4A00_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A00_BRATIO3A075_BRATIO4A00_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A00_BRATIO3A075_BRATIO4A00_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A00_BRATIO3A075_BRATIO4A025_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A00_BRATIO3A075_BRATIO4A025_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A00_BRATIO3A075_BRATIO4A025_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A00_BRATIO3A075_BRATIO4A025_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A00_BRATIO3A075_BRATIO4A025_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A00_BRATIO3A075_BRATIO4A05_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A00_BRATIO3A075_BRATIO4A05_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A00_BRATIO3A075_BRATIO4A05_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A00_BRATIO3A075_BRATIO4A05_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A00_BRATIO3A075_BRATIO4A05_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A00_BRATIO3A075_BRATIO4A075_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A00_BRATIO3A075_BRATIO4A075_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A00_BRATIO3A075_BRATIO4A075_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A00_BRATIO3A075_BRATIO4A075_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A00_BRATIO3A075_BRATIO4A075_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A00_BRATIO3A075_BRATIO4A10_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A00_BRATIO3A075_BRATIO4A10_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A00_BRATIO3A075_BRATIO4A10_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A00_BRATIO3A075_BRATIO4A10_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A00_BRATIO3A075_BRATIO4A10_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A00_BRATIO3A10_BRATIO4A00_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A00_BRATIO3A10_BRATIO4A00_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A00_BRATIO3A10_BRATIO4A00_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A00_BRATIO3A10_BRATIO4A00_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A00_BRATIO3A10_BRATIO4A00_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A00_BRATIO3A10_BRATIO4A025_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A00_BRATIO3A10_BRATIO4A025_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A00_BRATIO3A10_BRATIO4A025_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A00_BRATIO3A10_BRATIO4A025_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A00_BRATIO3A10_BRATIO4A025_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A00_BRATIO3A10_BRATIO4A05_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A00_BRATIO3A10_BRATIO4A05_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A00_BRATIO3A10_BRATIO4A05_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A00_BRATIO3A10_BRATIO4A05_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A00_BRATIO3A10_BRATIO4A05_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A00_BRATIO3A10_BRATIO4A075_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A00_BRATIO3A10_BRATIO4A075_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A00_BRATIO3A10_BRATIO4A075_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A00_BRATIO3A10_BRATIO4A075_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A00_BRATIO3A10_BRATIO4A075_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A00_BRATIO3A10_BRATIO4A10_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A00_BRATIO3A10_BRATIO4A10_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A00_BRATIO3A10_BRATIO4A10_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A00_BRATIO3A10_BRATIO4A10_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A00_BRATIO3A10_BRATIO4A10_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A025_BRATIO3A00_BRATIO4A00_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A025_BRATIO3A00_BRATIO4A00_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A025_BRATIO3A00_BRATIO4A00_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A025_BRATIO3A00_BRATIO4A00_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A025_BRATIO3A00_BRATIO4A00_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A025_BRATIO3A00_BRATIO4A025_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A025_BRATIO3A00_BRATIO4A025_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A025_BRATIO3A00_BRATIO4A025_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A025_BRATIO3A00_BRATIO4A025_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A025_BRATIO3A00_BRATIO4A025_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A025_BRATIO3A00_BRATIO4A05_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A025_BRATIO3A00_BRATIO4A05_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A025_BRATIO3A00_BRATIO4A05_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A025_BRATIO3A00_BRATIO4A05_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A025_BRATIO3A00_BRATIO4A05_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A025_BRATIO3A00_BRATIO4A075_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A025_BRATIO3A00_BRATIO4A075_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A025_BRATIO3A00_BRATIO4A075_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A025_BRATIO3A00_BRATIO4A075_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A025_BRATIO3A00_BRATIO4A075_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A025_BRATIO3A00_BRATIO4A10_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A025_BRATIO3A00_BRATIO4A10_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A025_BRATIO3A00_BRATIO4A10_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A025_BRATIO3A00_BRATIO4A10_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A025_BRATIO3A00_BRATIO4A10_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A025_BRATIO3A025_BRATIO4A00_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A025_BRATIO3A025_BRATIO4A00_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A025_BRATIO3A025_BRATIO4A00_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A025_BRATIO3A025_BRATIO4A00_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A025_BRATIO3A025_BRATIO4A00_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A025_BRATIO3A025_BRATIO4A025_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A025_BRATIO3A025_BRATIO4A025_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A025_BRATIO3A025_BRATIO4A025_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A025_BRATIO3A025_BRATIO4A025_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A025_BRATIO3A025_BRATIO4A025_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A025_BRATIO3A025_BRATIO4A05_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A025_BRATIO3A025_BRATIO4A05_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A025_BRATIO3A025_BRATIO4A05_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A025_BRATIO3A025_BRATIO4A05_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A025_BRATIO3A025_BRATIO4A05_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A025_BRATIO3A025_BRATIO4A075_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A025_BRATIO3A025_BRATIO4A075_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A025_BRATIO3A025_BRATIO4A075_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A025_BRATIO3A025_BRATIO4A075_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A025_BRATIO3A025_BRATIO4A075_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A025_BRATIO3A025_BRATIO4A10_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A025_BRATIO3A025_BRATIO4A10_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A025_BRATIO3A025_BRATIO4A10_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A025_BRATIO3A025_BRATIO4A10_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A025_BRATIO3A025_BRATIO4A10_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A025_BRATIO3A05_BRATIO4A00_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A025_BRATIO3A05_BRATIO4A00_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A025_BRATIO3A05_BRATIO4A00_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A025_BRATIO3A05_BRATIO4A00_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A025_BRATIO3A05_BRATIO4A00_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A025_BRATIO3A05_BRATIO4A025_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A025_BRATIO3A05_BRATIO4A025_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A025_BRATIO3A05_BRATIO4A025_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A025_BRATIO3A05_BRATIO4A025_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A025_BRATIO3A05_BRATIO4A025_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A025_BRATIO3A05_BRATIO4A05_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A025_BRATIO3A05_BRATIO4A05_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A025_BRATIO3A05_BRATIO4A05_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A025_BRATIO3A05_BRATIO4A05_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A025_BRATIO3A05_BRATIO4A05_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A025_BRATIO3A05_BRATIO4A075_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A025_BRATIO3A05_BRATIO4A075_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A025_BRATIO3A05_BRATIO4A075_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A025_BRATIO3A05_BRATIO4A075_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A025_BRATIO3A05_BRATIO4A075_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A025_BRATIO3A05_BRATIO4A10_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A025_BRATIO3A05_BRATIO4A10_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A025_BRATIO3A05_BRATIO4A10_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A025_BRATIO3A05_BRATIO4A10_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A025_BRATIO3A05_BRATIO4A10_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A025_BRATIO3A075_BRATIO4A00_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A025_BRATIO3A075_BRATIO4A00_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A025_BRATIO3A075_BRATIO4A00_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A025_BRATIO3A075_BRATIO4A00_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A025_BRATIO3A075_BRATIO4A00_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A025_BRATIO3A075_BRATIO4A025_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A025_BRATIO3A075_BRATIO4A025_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A025_BRATIO3A075_BRATIO4A025_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A025_BRATIO3A075_BRATIO4A025_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A025_BRATIO3A075_BRATIO4A025_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A025_BRATIO3A075_BRATIO4A05_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A025_BRATIO3A075_BRATIO4A05_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A025_BRATIO3A075_BRATIO4A05_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A025_BRATIO3A075_BRATIO4A05_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A025_BRATIO3A075_BRATIO4A05_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A025_BRATIO3A075_BRATIO4A075_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A025_BRATIO3A075_BRATIO4A075_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A025_BRATIO3A075_BRATIO4A075_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A025_BRATIO3A075_BRATIO4A075_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A025_BRATIO3A075_BRATIO4A075_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A025_BRATIO3A075_BRATIO4A10_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A025_BRATIO3A075_BRATIO4A10_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A025_BRATIO3A075_BRATIO4A10_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A025_BRATIO3A075_BRATIO4A10_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A025_BRATIO3A075_BRATIO4A10_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A025_BRATIO3A10_BRATIO4A00_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A025_BRATIO3A10_BRATIO4A00_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A025_BRATIO3A10_BRATIO4A00_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A025_BRATIO3A10_BRATIO4A00_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A025_BRATIO3A10_BRATIO4A00_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A025_BRATIO3A10_BRATIO4A025_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A025_BRATIO3A10_BRATIO4A025_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A025_BRATIO3A10_BRATIO4A025_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A025_BRATIO3A10_BRATIO4A025_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A025_BRATIO3A10_BRATIO4A025_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A025_BRATIO3A10_BRATIO4A05_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A025_BRATIO3A10_BRATIO4A05_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A025_BRATIO3A10_BRATIO4A05_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A025_BRATIO3A10_BRATIO4A05_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A025_BRATIO3A10_BRATIO4A05_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A025_BRATIO3A10_BRATIO4A075_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A025_BRATIO3A10_BRATIO4A075_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A025_BRATIO3A10_BRATIO4A075_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A025_BRATIO3A10_BRATIO4A075_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A025_BRATIO3A10_BRATIO4A075_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A025_BRATIO3A10_BRATIO4A10_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A025_BRATIO3A10_BRATIO4A10_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A025_BRATIO3A10_BRATIO4A10_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A025_BRATIO3A10_BRATIO4A10_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A025_BRATIO3A10_BRATIO4A10_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A05_BRATIO3A00_BRATIO4A00_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A05_BRATIO3A00_BRATIO4A00_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A05_BRATIO3A00_BRATIO4A00_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A05_BRATIO3A00_BRATIO4A00_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A05_BRATIO3A00_BRATIO4A00_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A05_BRATIO3A00_BRATIO4A025_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A05_BRATIO3A00_BRATIO4A025_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A05_BRATIO3A00_BRATIO4A025_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A05_BRATIO3A00_BRATIO4A025_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A05_BRATIO3A00_BRATIO4A025_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A05_BRATIO3A00_BRATIO4A05_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A05_BRATIO3A00_BRATIO4A05_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A05_BRATIO3A00_BRATIO4A05_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A05_BRATIO3A00_BRATIO4A05_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A05_BRATIO3A00_BRATIO4A05_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A05_BRATIO3A00_BRATIO4A075_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A05_BRATIO3A00_BRATIO4A075_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A05_BRATIO3A00_BRATIO4A075_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A05_BRATIO3A00_BRATIO4A075_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A05_BRATIO3A00_BRATIO4A075_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A05_BRATIO3A00_BRATIO4A10_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A05_BRATIO3A00_BRATIO4A10_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A05_BRATIO3A00_BRATIO4A10_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A05_BRATIO3A00_BRATIO4A10_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A05_BRATIO3A00_BRATIO4A10_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A05_BRATIO3A025_BRATIO4A00_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A05_BRATIO3A025_BRATIO4A00_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A05_BRATIO3A025_BRATIO4A00_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A05_BRATIO3A025_BRATIO4A00_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A05_BRATIO3A025_BRATIO4A00_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A05_BRATIO3A025_BRATIO4A025_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A05_BRATIO3A025_BRATIO4A025_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A05_BRATIO3A025_BRATIO4A025_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A05_BRATIO3A025_BRATIO4A025_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A05_BRATIO3A025_BRATIO4A025_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A05_BRATIO3A025_BRATIO4A05_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A05_BRATIO3A025_BRATIO4A05_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A05_BRATIO3A025_BRATIO4A05_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A05_BRATIO3A025_BRATIO4A05_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A05_BRATIO3A025_BRATIO4A05_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A05_BRATIO3A025_BRATIO4A075_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A05_BRATIO3A025_BRATIO4A075_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A05_BRATIO3A025_BRATIO4A075_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A05_BRATIO3A025_BRATIO4A075_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A05_BRATIO3A025_BRATIO4A075_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A05_BRATIO3A025_BRATIO4A10_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A05_BRATIO3A025_BRATIO4A10_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A05_BRATIO3A025_BRATIO4A10_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A05_BRATIO3A025_BRATIO4A10_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A05_BRATIO3A025_BRATIO4A10_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A05_BRATIO3A05_BRATIO4A00_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A05_BRATIO3A05_BRATIO4A00_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A05_BRATIO3A05_BRATIO4A00_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A05_BRATIO3A05_BRATIO4A00_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A05_BRATIO3A05_BRATIO4A00_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A05_BRATIO3A05_BRATIO4A025_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A05_BRATIO3A05_BRATIO4A025_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A05_BRATIO3A05_BRATIO4A025_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A05_BRATIO3A05_BRATIO4A025_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A05_BRATIO3A05_BRATIO4A025_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A05_BRATIO3A05_BRATIO4A05_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A05_BRATIO3A05_BRATIO4A05_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A05_BRATIO3A05_BRATIO4A05_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A05_BRATIO3A05_BRATIO4A05_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A05_BRATIO3A05_BRATIO4A05_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A05_BRATIO3A05_BRATIO4A075_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A05_BRATIO3A05_BRATIO4A075_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A05_BRATIO3A05_BRATIO4A075_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A05_BRATIO3A05_BRATIO4A075_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A05_BRATIO3A05_BRATIO4A075_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A05_BRATIO3A05_BRATIO4A10_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A05_BRATIO3A05_BRATIO4A10_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A05_BRATIO3A05_BRATIO4A10_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A05_BRATIO3A05_BRATIO4A10_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A05_BRATIO3A05_BRATIO4A10_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A05_BRATIO3A075_BRATIO4A00_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A05_BRATIO3A075_BRATIO4A00_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A05_BRATIO3A075_BRATIO4A00_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A05_BRATIO3A075_BRATIO4A00_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A05_BRATIO3A075_BRATIO4A00_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A05_BRATIO3A075_BRATIO4A025_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A05_BRATIO3A075_BRATIO4A025_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A05_BRATIO3A075_BRATIO4A025_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A05_BRATIO3A075_BRATIO4A025_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A05_BRATIO3A075_BRATIO4A025_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A05_BRATIO3A075_BRATIO4A05_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A05_BRATIO3A075_BRATIO4A05_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A05_BRATIO3A075_BRATIO4A05_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A05_BRATIO3A075_BRATIO4A05_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A05_BRATIO3A075_BRATIO4A05_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A05_BRATIO3A075_BRATIO4A075_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A05_BRATIO3A075_BRATIO4A075_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A05_BRATIO3A075_BRATIO4A075_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A05_BRATIO3A075_BRATIO4A075_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A05_BRATIO3A075_BRATIO4A075_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A05_BRATIO3A075_BRATIO4A10_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A05_BRATIO3A075_BRATIO4A10_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A05_BRATIO3A075_BRATIO4A10_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A05_BRATIO3A075_BRATIO4A10_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A05_BRATIO3A075_BRATIO4A10_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A05_BRATIO3A10_BRATIO4A00_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A05_BRATIO3A10_BRATIO4A00_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A05_BRATIO3A10_BRATIO4A00_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A05_BRATIO3A10_BRATIO4A00_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A05_BRATIO3A10_BRATIO4A00_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A05_BRATIO3A10_BRATIO4A025_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A05_BRATIO3A10_BRATIO4A025_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A05_BRATIO3A10_BRATIO4A025_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A05_BRATIO3A10_BRATIO4A025_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A05_BRATIO3A10_BRATIO4A025_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A05_BRATIO3A10_BRATIO4A05_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A05_BRATIO3A10_BRATIO4A05_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A05_BRATIO3A10_BRATIO4A05_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A05_BRATIO3A10_BRATIO4A05_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A05_BRATIO3A10_BRATIO4A05_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A05_BRATIO3A10_BRATIO4A075_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A05_BRATIO3A10_BRATIO4A075_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A05_BRATIO3A10_BRATIO4A075_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A05_BRATIO3A10_BRATIO4A075_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A05_BRATIO3A10_BRATIO4A075_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A05_BRATIO3A10_BRATIO4A10_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A05_BRATIO3A10_BRATIO4A10_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A05_BRATIO3A10_BRATIO4A10_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A05_BRATIO3A10_BRATIO4A10_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A05_BRATIO3A10_BRATIO4A10_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A075_BRATIO3A00_BRATIO4A00_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A075_BRATIO3A00_BRATIO4A00_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A075_BRATIO3A00_BRATIO4A00_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A075_BRATIO3A00_BRATIO4A00_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A075_BRATIO3A00_BRATIO4A00_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A075_BRATIO3A00_BRATIO4A025_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A075_BRATIO3A00_BRATIO4A025_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A075_BRATIO3A00_BRATIO4A025_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A075_BRATIO3A00_BRATIO4A025_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A075_BRATIO3A00_BRATIO4A025_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A075_BRATIO3A00_BRATIO4A05_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A075_BRATIO3A00_BRATIO4A05_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A075_BRATIO3A00_BRATIO4A05_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A075_BRATIO3A00_BRATIO4A05_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A075_BRATIO3A00_BRATIO4A05_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A075_BRATIO3A00_BRATIO4A075_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A075_BRATIO3A00_BRATIO4A075_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A075_BRATIO3A00_BRATIO4A075_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A075_BRATIO3A00_BRATIO4A075_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A075_BRATIO3A00_BRATIO4A075_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A075_BRATIO3A00_BRATIO4A10_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A075_BRATIO3A00_BRATIO4A10_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A075_BRATIO3A00_BRATIO4A10_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A075_BRATIO3A00_BRATIO4A10_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A075_BRATIO3A00_BRATIO4A10_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A075_BRATIO3A025_BRATIO4A00_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A075_BRATIO3A025_BRATIO4A00_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A075_BRATIO3A025_BRATIO4A00_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A075_BRATIO3A025_BRATIO4A00_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A075_BRATIO3A025_BRATIO4A00_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A075_BRATIO3A025_BRATIO4A025_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A075_BRATIO3A025_BRATIO4A025_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A075_BRATIO3A025_BRATIO4A025_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A075_BRATIO3A025_BRATIO4A025_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A075_BRATIO3A025_BRATIO4A025_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A075_BRATIO3A025_BRATIO4A05_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A075_BRATIO3A025_BRATIO4A05_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A075_BRATIO3A025_BRATIO4A05_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A075_BRATIO3A025_BRATIO4A05_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A075_BRATIO3A025_BRATIO4A05_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A075_BRATIO3A025_BRATIO4A075_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A075_BRATIO3A025_BRATIO4A075_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A075_BRATIO3A025_BRATIO4A075_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A075_BRATIO3A025_BRATIO4A075_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A075_BRATIO3A025_BRATIO4A075_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A075_BRATIO3A025_BRATIO4A10_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A075_BRATIO3A025_BRATIO4A10_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A075_BRATIO3A025_BRATIO4A10_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A075_BRATIO3A025_BRATIO4A10_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A075_BRATIO3A025_BRATIO4A10_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A075_BRATIO3A05_BRATIO4A00_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A075_BRATIO3A05_BRATIO4A00_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A075_BRATIO3A05_BRATIO4A00_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A075_BRATIO3A05_BRATIO4A00_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A075_BRATIO3A05_BRATIO4A00_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A075_BRATIO3A05_BRATIO4A025_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A075_BRATIO3A05_BRATIO4A025_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A075_BRATIO3A05_BRATIO4A025_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A075_BRATIO3A05_BRATIO4A025_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A075_BRATIO3A05_BRATIO4A025_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A075_BRATIO3A05_BRATIO4A05_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A075_BRATIO3A05_BRATIO4A05_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A075_BRATIO3A05_BRATIO4A05_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A075_BRATIO3A05_BRATIO4A05_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A075_BRATIO3A05_BRATIO4A05_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A075_BRATIO3A05_BRATIO4A075_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A075_BRATIO3A05_BRATIO4A075_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A075_BRATIO3A05_BRATIO4A075_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A075_BRATIO3A05_BRATIO4A075_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A075_BRATIO3A05_BRATIO4A075_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A075_BRATIO3A05_BRATIO4A10_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A075_BRATIO3A05_BRATIO4A10_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A075_BRATIO3A05_BRATIO4A10_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A075_BRATIO3A05_BRATIO4A10_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A075_BRATIO3A05_BRATIO4A10_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A075_BRATIO3A075_BRATIO4A00_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A075_BRATIO3A075_BRATIO4A00_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A075_BRATIO3A075_BRATIO4A00_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A075_BRATIO3A075_BRATIO4A00_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A075_BRATIO3A075_BRATIO4A00_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A075_BRATIO3A075_BRATIO4A025_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A075_BRATIO3A075_BRATIO4A025_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A075_BRATIO3A075_BRATIO4A025_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A075_BRATIO3A075_BRATIO4A025_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A075_BRATIO3A075_BRATIO4A025_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A075_BRATIO3A075_BRATIO4A05_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A075_BRATIO3A075_BRATIO4A05_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A075_BRATIO3A075_BRATIO4A05_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A075_BRATIO3A075_BRATIO4A05_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A075_BRATIO3A075_BRATIO4A05_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A075_BRATIO3A075_BRATIO4A075_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A075_BRATIO3A075_BRATIO4A075_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A075_BRATIO3A075_BRATIO4A075_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A075_BRATIO3A075_BRATIO4A075_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A075_BRATIO3A075_BRATIO4A075_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A075_BRATIO3A075_BRATIO4A10_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A075_BRATIO3A075_BRATIO4A10_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A075_BRATIO3A075_BRATIO4A10_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A075_BRATIO3A075_BRATIO4A10_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A075_BRATIO3A075_BRATIO4A10_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A075_BRATIO3A10_BRATIO4A00_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A075_BRATIO3A10_BRATIO4A00_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A075_BRATIO3A10_BRATIO4A00_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A075_BRATIO3A10_BRATIO4A00_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A075_BRATIO3A10_BRATIO4A00_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A075_BRATIO3A10_BRATIO4A025_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A075_BRATIO3A10_BRATIO4A025_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A075_BRATIO3A10_BRATIO4A025_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A075_BRATIO3A10_BRATIO4A025_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A075_BRATIO3A10_BRATIO4A025_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A075_BRATIO3A10_BRATIO4A05_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A075_BRATIO3A10_BRATIO4A05_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A075_BRATIO3A10_BRATIO4A05_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A075_BRATIO3A10_BRATIO4A05_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A075_BRATIO3A10_BRATIO4A05_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A075_BRATIO3A10_BRATIO4A075_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A075_BRATIO3A10_BRATIO4A075_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A075_BRATIO3A10_BRATIO4A075_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A075_BRATIO3A10_BRATIO4A075_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A075_BRATIO3A10_BRATIO4A075_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A075_BRATIO3A10_BRATIO4A10_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A075_BRATIO3A10_BRATIO4A10_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A075_BRATIO3A10_BRATIO4A10_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A075_BRATIO3A10_BRATIO4A10_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A075_BRATIO3A10_BRATIO4A10_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A10_BRATIO3A00_BRATIO4A00_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A10_BRATIO3A00_BRATIO4A00_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A10_BRATIO3A00_BRATIO4A00_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A10_BRATIO3A00_BRATIO4A00_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A10_BRATIO3A00_BRATIO4A00_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A10_BRATIO3A00_BRATIO4A025_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A10_BRATIO3A00_BRATIO4A025_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A10_BRATIO3A00_BRATIO4A025_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A10_BRATIO3A00_BRATIO4A025_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A10_BRATIO3A00_BRATIO4A025_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A10_BRATIO3A00_BRATIO4A05_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A10_BRATIO3A00_BRATIO4A05_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A10_BRATIO3A00_BRATIO4A05_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A10_BRATIO3A00_BRATIO4A05_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A10_BRATIO3A00_BRATIO4A05_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A10_BRATIO3A00_BRATIO4A075_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A10_BRATIO3A00_BRATIO4A075_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A10_BRATIO3A00_BRATIO4A075_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A10_BRATIO3A00_BRATIO4A075_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A10_BRATIO3A00_BRATIO4A075_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A10_BRATIO3A00_BRATIO4A10_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A10_BRATIO3A00_BRATIO4A10_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A10_BRATIO3A00_BRATIO4A10_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A10_BRATIO3A00_BRATIO4A10_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A10_BRATIO3A00_BRATIO4A10_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A10_BRATIO3A025_BRATIO4A00_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A10_BRATIO3A025_BRATIO4A00_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A10_BRATIO3A025_BRATIO4A00_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A10_BRATIO3A025_BRATIO4A00_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A10_BRATIO3A025_BRATIO4A00_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A10_BRATIO3A025_BRATIO4A025_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A10_BRATIO3A025_BRATIO4A025_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A10_BRATIO3A025_BRATIO4A025_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A10_BRATIO3A025_BRATIO4A025_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A10_BRATIO3A025_BRATIO4A025_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A10_BRATIO3A025_BRATIO4A05_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A10_BRATIO3A025_BRATIO4A05_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A10_BRATIO3A025_BRATIO4A05_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A10_BRATIO3A025_BRATIO4A05_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A10_BRATIO3A025_BRATIO4A05_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A10_BRATIO3A025_BRATIO4A075_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A10_BRATIO3A025_BRATIO4A075_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A10_BRATIO3A025_BRATIO4A075_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A10_BRATIO3A025_BRATIO4A075_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A10_BRATIO3A025_BRATIO4A075_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A10_BRATIO3A025_BRATIO4A10_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A10_BRATIO3A025_BRATIO4A10_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A10_BRATIO3A025_BRATIO4A10_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A10_BRATIO3A025_BRATIO4A10_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A10_BRATIO3A025_BRATIO4A10_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A10_BRATIO3A05_BRATIO4A00_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A10_BRATIO3A05_BRATIO4A00_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A10_BRATIO3A05_BRATIO4A00_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A10_BRATIO3A05_BRATIO4A00_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A10_BRATIO3A05_BRATIO4A00_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A10_BRATIO3A05_BRATIO4A025_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A10_BRATIO3A05_BRATIO4A025_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A10_BRATIO3A05_BRATIO4A025_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A10_BRATIO3A05_BRATIO4A025_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A10_BRATIO3A05_BRATIO4A025_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A10_BRATIO3A05_BRATIO4A05_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A10_BRATIO3A05_BRATIO4A05_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A10_BRATIO3A05_BRATIO4A05_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A10_BRATIO3A05_BRATIO4A05_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A10_BRATIO3A05_BRATIO4A05_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A10_BRATIO3A05_BRATIO4A075_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A10_BRATIO3A05_BRATIO4A075_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A10_BRATIO3A05_BRATIO4A075_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A10_BRATIO3A05_BRATIO4A075_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A10_BRATIO3A05_BRATIO4A075_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A10_BRATIO3A05_BRATIO4A10_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A10_BRATIO3A05_BRATIO4A10_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A10_BRATIO3A05_BRATIO4A10_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A10_BRATIO3A05_BRATIO4A10_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A10_BRATIO3A05_BRATIO4A10_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A10_BRATIO3A075_BRATIO4A00_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A10_BRATIO3A075_BRATIO4A00_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A10_BRATIO3A075_BRATIO4A00_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A10_BRATIO3A075_BRATIO4A00_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A10_BRATIO3A075_BRATIO4A00_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A10_BRATIO3A075_BRATIO4A025_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A10_BRATIO3A075_BRATIO4A025_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A10_BRATIO3A075_BRATIO4A025_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A10_BRATIO3A075_BRATIO4A025_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A10_BRATIO3A075_BRATIO4A025_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A10_BRATIO3A075_BRATIO4A05_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A10_BRATIO3A075_BRATIO4A05_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A10_BRATIO3A075_BRATIO4A05_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A10_BRATIO3A075_BRATIO4A05_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A10_BRATIO3A075_BRATIO4A05_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A10_BRATIO3A075_BRATIO4A075_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A10_BRATIO3A075_BRATIO4A075_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A10_BRATIO3A075_BRATIO4A075_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A10_BRATIO3A075_BRATIO4A075_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A10_BRATIO3A075_BRATIO4A075_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A10_BRATIO3A075_BRATIO4A10_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A10_BRATIO3A075_BRATIO4A10_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A10_BRATIO3A075_BRATIO4A10_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A10_BRATIO3A075_BRATIO4A10_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A10_BRATIO3A075_BRATIO4A10_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A10_BRATIO3A10_BRATIO4A00_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A10_BRATIO3A10_BRATIO4A00_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A10_BRATIO3A10_BRATIO4A00_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A10_BRATIO3A10_BRATIO4A00_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A10_BRATIO3A10_BRATIO4A00_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A10_BRATIO3A10_BRATIO4A025_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A10_BRATIO3A10_BRATIO4A025_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A10_BRATIO3A10_BRATIO4A025_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A10_BRATIO3A10_BRATIO4A025_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A10_BRATIO3A10_BRATIO4A025_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A10_BRATIO3A10_BRATIO4A05_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A10_BRATIO3A10_BRATIO4A05_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A10_BRATIO3A10_BRATIO4A05_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A10_BRATIO3A10_BRATIO4A05_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A10_BRATIO3A10_BRATIO4A05_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A10_BRATIO3A10_BRATIO4A075_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A10_BRATIO3A10_BRATIO4A075_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A10_BRATIO3A10_BRATIO4A075_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A10_BRATIO3A10_BRATIO4A075_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A10_BRATIO3A10_BRATIO4A075_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A10_BRATIO3A10_BRATIO4A10_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A10_BRATIO3A10_BRATIO4A10_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A10_BRATIO3A10_BRATIO4A10_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A10_BRATIO3A10_BRATIO4A10_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A10_BRATIO3A10_BRATIO4A10_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A00_BRATIO3A00_BRATIO4A00_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A00_BRATIO3A00_BRATIO4A00_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A00_BRATIO3A00_BRATIO4A00_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A00_BRATIO3A00_BRATIO4A00_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A00_BRATIO3A00_BRATIO4A00_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A00_BRATIO3A00_BRATIO4A025_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A00_BRATIO3A00_BRATIO4A025_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A00_BRATIO3A00_BRATIO4A025_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A00_BRATIO3A00_BRATIO4A025_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A00_BRATIO3A00_BRATIO4A025_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A00_BRATIO3A00_BRATIO4A05_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A00_BRATIO3A00_BRATIO4A05_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A00_BRATIO3A00_BRATIO4A05_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A00_BRATIO3A00_BRATIO4A05_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A00_BRATIO3A00_BRATIO4A05_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A00_BRATIO3A00_BRATIO4A075_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A00_BRATIO3A00_BRATIO4A075_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A00_BRATIO3A00_BRATIO4A075_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A00_BRATIO3A00_BRATIO4A075_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A00_BRATIO3A00_BRATIO4A075_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A00_BRATIO3A00_BRATIO4A10_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A00_BRATIO3A00_BRATIO4A10_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A00_BRATIO3A00_BRATIO4A10_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A00_BRATIO3A00_BRATIO4A10_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A00_BRATIO3A00_BRATIO4A10_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A00_BRATIO3A025_BRATIO4A00_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A00_BRATIO3A025_BRATIO4A00_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A00_BRATIO3A025_BRATIO4A00_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A00_BRATIO3A025_BRATIO4A00_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A00_BRATIO3A025_BRATIO4A00_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A00_BRATIO3A025_BRATIO4A025_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A00_BRATIO3A025_BRATIO4A025_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A00_BRATIO3A025_BRATIO4A025_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A00_BRATIO3A025_BRATIO4A025_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A00_BRATIO3A025_BRATIO4A025_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A00_BRATIO3A025_BRATIO4A05_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A00_BRATIO3A025_BRATIO4A05_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A00_BRATIO3A025_BRATIO4A05_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A00_BRATIO3A025_BRATIO4A05_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A00_BRATIO3A025_BRATIO4A05_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A00_BRATIO3A025_BRATIO4A075_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A00_BRATIO3A025_BRATIO4A075_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A00_BRATIO3A025_BRATIO4A075_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A00_BRATIO3A025_BRATIO4A075_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A00_BRATIO3A025_BRATIO4A075_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A00_BRATIO3A025_BRATIO4A10_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A00_BRATIO3A025_BRATIO4A10_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A00_BRATIO3A025_BRATIO4A10_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A00_BRATIO3A025_BRATIO4A10_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A00_BRATIO3A025_BRATIO4A10_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A00_BRATIO3A05_BRATIO4A00_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A00_BRATIO3A05_BRATIO4A00_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A00_BRATIO3A05_BRATIO4A00_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A00_BRATIO3A05_BRATIO4A00_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A00_BRATIO3A05_BRATIO4A00_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A00_BRATIO3A05_BRATIO4A025_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A00_BRATIO3A05_BRATIO4A025_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A00_BRATIO3A05_BRATIO4A025_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A00_BRATIO3A05_BRATIO4A025_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A00_BRATIO3A05_BRATIO4A025_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A00_BRATIO3A05_BRATIO4A05_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A00_BRATIO3A05_BRATIO4A05_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A00_BRATIO3A05_BRATIO4A05_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A00_BRATIO3A05_BRATIO4A05_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A00_BRATIO3A05_BRATIO4A05_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A00_BRATIO3A05_BRATIO4A075_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A00_BRATIO3A05_BRATIO4A075_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A00_BRATIO3A05_BRATIO4A075_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A00_BRATIO3A05_BRATIO4A075_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A00_BRATIO3A05_BRATIO4A075_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A00_BRATIO3A05_BRATIO4A10_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A00_BRATIO3A05_BRATIO4A10_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A00_BRATIO3A05_BRATIO4A10_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A00_BRATIO3A05_BRATIO4A10_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A00_BRATIO3A05_BRATIO4A10_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A00_BRATIO3A075_BRATIO4A00_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A00_BRATIO3A075_BRATIO4A00_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A00_BRATIO3A075_BRATIO4A00_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A00_BRATIO3A075_BRATIO4A00_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A00_BRATIO3A075_BRATIO4A00_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A00_BRATIO3A075_BRATIO4A025_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A00_BRATIO3A075_BRATIO4A025_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A00_BRATIO3A075_BRATIO4A025_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A00_BRATIO3A075_BRATIO4A025_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A00_BRATIO3A075_BRATIO4A025_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A00_BRATIO3A075_BRATIO4A05_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A00_BRATIO3A075_BRATIO4A05_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A00_BRATIO3A075_BRATIO4A05_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A00_BRATIO3A075_BRATIO4A05_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A00_BRATIO3A075_BRATIO4A05_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A00_BRATIO3A075_BRATIO4A075_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A00_BRATIO3A075_BRATIO4A075_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A00_BRATIO3A075_BRATIO4A075_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A00_BRATIO3A075_BRATIO4A075_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A00_BRATIO3A075_BRATIO4A075_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A00_BRATIO3A075_BRATIO4A10_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A00_BRATIO3A075_BRATIO4A10_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A00_BRATIO3A075_BRATIO4A10_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A00_BRATIO3A075_BRATIO4A10_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A00_BRATIO3A075_BRATIO4A10_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A00_BRATIO3A10_BRATIO4A00_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A00_BRATIO3A10_BRATIO4A00_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A00_BRATIO3A10_BRATIO4A00_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A00_BRATIO3A10_BRATIO4A00_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A00_BRATIO3A10_BRATIO4A00_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A00_BRATIO3A10_BRATIO4A025_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A00_BRATIO3A10_BRATIO4A025_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A00_BRATIO3A10_BRATIO4A025_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A00_BRATIO3A10_BRATIO4A025_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A00_BRATIO3A10_BRATIO4A025_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A00_BRATIO3A10_BRATIO4A05_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A00_BRATIO3A10_BRATIO4A05_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A00_BRATIO3A10_BRATIO4A05_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A00_BRATIO3A10_BRATIO4A05_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A00_BRATIO3A10_BRATIO4A05_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A00_BRATIO3A10_BRATIO4A075_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A00_BRATIO3A10_BRATIO4A075_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A00_BRATIO3A10_BRATIO4A075_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A00_BRATIO3A10_BRATIO4A075_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A00_BRATIO3A10_BRATIO4A075_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A00_BRATIO3A10_BRATIO4A10_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A00_BRATIO3A10_BRATIO4A10_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A00_BRATIO3A10_BRATIO4A10_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A00_BRATIO3A10_BRATIO4A10_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A00_BRATIO3A10_BRATIO4A10_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A025_BRATIO3A00_BRATIO4A00_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A025_BRATIO3A00_BRATIO4A00_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A025_BRATIO3A00_BRATIO4A00_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A025_BRATIO3A00_BRATIO4A00_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A025_BRATIO3A00_BRATIO4A00_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A025_BRATIO3A00_BRATIO4A025_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A025_BRATIO3A00_BRATIO4A025_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A025_BRATIO3A00_BRATIO4A025_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A025_BRATIO3A00_BRATIO4A025_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A025_BRATIO3A00_BRATIO4A025_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A025_BRATIO3A00_BRATIO4A05_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A025_BRATIO3A00_BRATIO4A05_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A025_BRATIO3A00_BRATIO4A05_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A025_BRATIO3A00_BRATIO4A05_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A025_BRATIO3A00_BRATIO4A05_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A025_BRATIO3A00_BRATIO4A075_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A025_BRATIO3A00_BRATIO4A075_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A025_BRATIO3A00_BRATIO4A075_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A025_BRATIO3A00_BRATIO4A075_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A025_BRATIO3A00_BRATIO4A075_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A025_BRATIO3A00_BRATIO4A10_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A025_BRATIO3A00_BRATIO4A10_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A025_BRATIO3A00_BRATIO4A10_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A025_BRATIO3A00_BRATIO4A10_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A025_BRATIO3A00_BRATIO4A10_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A025_BRATIO3A025_BRATIO4A00_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A025_BRATIO3A025_BRATIO4A00_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A025_BRATIO3A025_BRATIO4A00_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A025_BRATIO3A025_BRATIO4A00_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A025_BRATIO3A025_BRATIO4A00_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A025_BRATIO3A025_BRATIO4A025_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A025_BRATIO3A025_BRATIO4A025_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A025_BRATIO3A025_BRATIO4A025_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A025_BRATIO3A025_BRATIO4A025_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A025_BRATIO3A025_BRATIO4A025_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A025_BRATIO3A025_BRATIO4A05_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A025_BRATIO3A025_BRATIO4A05_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A025_BRATIO3A025_BRATIO4A05_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A025_BRATIO3A025_BRATIO4A05_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A025_BRATIO3A025_BRATIO4A05_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A025_BRATIO3A025_BRATIO4A075_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A025_BRATIO3A025_BRATIO4A075_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A025_BRATIO3A025_BRATIO4A075_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A025_BRATIO3A025_BRATIO4A075_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A025_BRATIO3A025_BRATIO4A075_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A025_BRATIO3A025_BRATIO4A10_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A025_BRATIO3A025_BRATIO4A10_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A025_BRATIO3A025_BRATIO4A10_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A025_BRATIO3A025_BRATIO4A10_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A025_BRATIO3A025_BRATIO4A10_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A025_BRATIO3A05_BRATIO4A00_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A025_BRATIO3A05_BRATIO4A00_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A025_BRATIO3A05_BRATIO4A00_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A025_BRATIO3A05_BRATIO4A00_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A025_BRATIO3A05_BRATIO4A00_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A025_BRATIO3A05_BRATIO4A025_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A025_BRATIO3A05_BRATIO4A025_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A025_BRATIO3A05_BRATIO4A025_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A025_BRATIO3A05_BRATIO4A025_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A025_BRATIO3A05_BRATIO4A025_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A025_BRATIO3A05_BRATIO4A05_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A025_BRATIO3A05_BRATIO4A05_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A025_BRATIO3A05_BRATIO4A05_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A025_BRATIO3A05_BRATIO4A05_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A025_BRATIO3A05_BRATIO4A05_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A025_BRATIO3A05_BRATIO4A075_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A025_BRATIO3A05_BRATIO4A075_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A025_BRATIO3A05_BRATIO4A075_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A025_BRATIO3A05_BRATIO4A075_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A025_BRATIO3A05_BRATIO4A075_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A025_BRATIO3A05_BRATIO4A10_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A025_BRATIO3A05_BRATIO4A10_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A025_BRATIO3A05_BRATIO4A10_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A025_BRATIO3A05_BRATIO4A10_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A025_BRATIO3A05_BRATIO4A10_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A025_BRATIO3A075_BRATIO4A00_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A025_BRATIO3A075_BRATIO4A00_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A025_BRATIO3A075_BRATIO4A00_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A025_BRATIO3A075_BRATIO4A00_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A025_BRATIO3A075_BRATIO4A00_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A025_BRATIO3A075_BRATIO4A025_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A025_BRATIO3A075_BRATIO4A025_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A025_BRATIO3A075_BRATIO4A025_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A025_BRATIO3A075_BRATIO4A025_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A025_BRATIO3A075_BRATIO4A025_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A025_BRATIO3A075_BRATIO4A05_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A025_BRATIO3A075_BRATIO4A05_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A025_BRATIO3A075_BRATIO4A05_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A025_BRATIO3A075_BRATIO4A05_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A025_BRATIO3A075_BRATIO4A05_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A025_BRATIO3A075_BRATIO4A075_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A025_BRATIO3A075_BRATIO4A075_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A025_BRATIO3A075_BRATIO4A075_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A025_BRATIO3A075_BRATIO4A075_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A025_BRATIO3A075_BRATIO4A075_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A025_BRATIO3A075_BRATIO4A10_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A025_BRATIO3A075_BRATIO4A10_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A025_BRATIO3A075_BRATIO4A10_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A025_BRATIO3A075_BRATIO4A10_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A025_BRATIO3A075_BRATIO4A10_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A025_BRATIO3A10_BRATIO4A00_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A025_BRATIO3A10_BRATIO4A00_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A025_BRATIO3A10_BRATIO4A00_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A025_BRATIO3A10_BRATIO4A00_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A025_BRATIO3A10_BRATIO4A00_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A025_BRATIO3A10_BRATIO4A025_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A025_BRATIO3A10_BRATIO4A025_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A025_BRATIO3A10_BRATIO4A025_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A025_BRATIO3A10_BRATIO4A025_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A025_BRATIO3A10_BRATIO4A025_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A025_BRATIO3A10_BRATIO4A05_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A025_BRATIO3A10_BRATIO4A05_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A025_BRATIO3A10_BRATIO4A05_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A025_BRATIO3A10_BRATIO4A05_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A025_BRATIO3A10_BRATIO4A05_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A025_BRATIO3A10_BRATIO4A075_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A025_BRATIO3A10_BRATIO4A075_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A025_BRATIO3A10_BRATIO4A075_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A025_BRATIO3A10_BRATIO4A075_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A025_BRATIO3A10_BRATIO4A075_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A025_BRATIO3A10_BRATIO4A10_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A025_BRATIO3A10_BRATIO4A10_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A025_BRATIO3A10_BRATIO4A10_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A025_BRATIO3A10_BRATIO4A10_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A025_BRATIO3A10_BRATIO4A10_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A05_BRATIO3A00_BRATIO4A00_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A05_BRATIO3A00_BRATIO4A00_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A05_BRATIO3A00_BRATIO4A00_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A05_BRATIO3A00_BRATIO4A00_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A05_BRATIO3A00_BRATIO4A00_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A05_BRATIO3A00_BRATIO4A025_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A05_BRATIO3A00_BRATIO4A025_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A05_BRATIO3A00_BRATIO4A025_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A05_BRATIO3A00_BRATIO4A025_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A05_BRATIO3A00_BRATIO4A025_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A05_BRATIO3A00_BRATIO4A05_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A05_BRATIO3A00_BRATIO4A05_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A05_BRATIO3A00_BRATIO4A05_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A05_BRATIO3A00_BRATIO4A05_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A05_BRATIO3A00_BRATIO4A05_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A05_BRATIO3A00_BRATIO4A075_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A05_BRATIO3A00_BRATIO4A075_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A05_BRATIO3A00_BRATIO4A075_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A05_BRATIO3A00_BRATIO4A075_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A05_BRATIO3A00_BRATIO4A075_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A05_BRATIO3A00_BRATIO4A10_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A05_BRATIO3A00_BRATIO4A10_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A05_BRATIO3A00_BRATIO4A10_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A05_BRATIO3A00_BRATIO4A10_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A05_BRATIO3A00_BRATIO4A10_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A05_BRATIO3A025_BRATIO4A00_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A05_BRATIO3A025_BRATIO4A00_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A05_BRATIO3A025_BRATIO4A00_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A05_BRATIO3A025_BRATIO4A00_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A05_BRATIO3A025_BRATIO4A00_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A05_BRATIO3A025_BRATIO4A025_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A05_BRATIO3A025_BRATIO4A025_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A05_BRATIO3A025_BRATIO4A025_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A05_BRATIO3A025_BRATIO4A025_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A05_BRATIO3A025_BRATIO4A025_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A05_BRATIO3A025_BRATIO4A05_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A05_BRATIO3A025_BRATIO4A05_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A05_BRATIO3A025_BRATIO4A05_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A05_BRATIO3A025_BRATIO4A05_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A05_BRATIO3A025_BRATIO4A05_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A05_BRATIO3A025_BRATIO4A075_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A05_BRATIO3A025_BRATIO4A075_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A05_BRATIO3A025_BRATIO4A075_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A05_BRATIO3A025_BRATIO4A075_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A05_BRATIO3A025_BRATIO4A075_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A05_BRATIO3A025_BRATIO4A10_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A05_BRATIO3A025_BRATIO4A10_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A05_BRATIO3A025_BRATIO4A10_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A05_BRATIO3A025_BRATIO4A10_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A05_BRATIO3A025_BRATIO4A10_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A05_BRATIO3A05_BRATIO4A00_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A05_BRATIO3A05_BRATIO4A00_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A05_BRATIO3A05_BRATIO4A00_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A05_BRATIO3A05_BRATIO4A00_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A05_BRATIO3A05_BRATIO4A00_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A05_BRATIO3A05_BRATIO4A025_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A05_BRATIO3A05_BRATIO4A025_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A05_BRATIO3A05_BRATIO4A025_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A05_BRATIO3A05_BRATIO4A025_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A05_BRATIO3A05_BRATIO4A025_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A05_BRATIO3A05_BRATIO4A05_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A05_BRATIO3A05_BRATIO4A05_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A05_BRATIO3A05_BRATIO4A05_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A05_BRATIO3A05_BRATIO4A05_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A05_BRATIO3A05_BRATIO4A05_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A05_BRATIO3A05_BRATIO4A075_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A05_BRATIO3A05_BRATIO4A075_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A05_BRATIO3A05_BRATIO4A075_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A05_BRATIO3A05_BRATIO4A075_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A05_BRATIO3A05_BRATIO4A075_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A05_BRATIO3A05_BRATIO4A10_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A05_BRATIO3A05_BRATIO4A10_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A05_BRATIO3A05_BRATIO4A10_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A05_BRATIO3A05_BRATIO4A10_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A05_BRATIO3A05_BRATIO4A10_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A05_BRATIO3A075_BRATIO4A00_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A05_BRATIO3A075_BRATIO4A00_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A05_BRATIO3A075_BRATIO4A00_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A05_BRATIO3A075_BRATIO4A00_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A05_BRATIO3A075_BRATIO4A00_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A05_BRATIO3A075_BRATIO4A025_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A05_BRATIO3A075_BRATIO4A025_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A05_BRATIO3A075_BRATIO4A025_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A05_BRATIO3A075_BRATIO4A025_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A05_BRATIO3A075_BRATIO4A025_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A05_BRATIO3A075_BRATIO4A05_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A05_BRATIO3A075_BRATIO4A05_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A05_BRATIO3A075_BRATIO4A05_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A05_BRATIO3A075_BRATIO4A05_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A05_BRATIO3A075_BRATIO4A05_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A05_BRATIO3A075_BRATIO4A075_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A05_BRATIO3A075_BRATIO4A075_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A05_BRATIO3A075_BRATIO4A075_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A05_BRATIO3A075_BRATIO4A075_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A05_BRATIO3A075_BRATIO4A075_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A05_BRATIO3A075_BRATIO4A10_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A05_BRATIO3A075_BRATIO4A10_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A05_BRATIO3A075_BRATIO4A10_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A05_BRATIO3A075_BRATIO4A10_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A05_BRATIO3A075_BRATIO4A10_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A05_BRATIO3A10_BRATIO4A00_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A05_BRATIO3A10_BRATIO4A00_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A05_BRATIO3A10_BRATIO4A00_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A05_BRATIO3A10_BRATIO4A00_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A05_BRATIO3A10_BRATIO4A00_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A05_BRATIO3A10_BRATIO4A025_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A05_BRATIO3A10_BRATIO4A025_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A05_BRATIO3A10_BRATIO4A025_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A05_BRATIO3A10_BRATIO4A025_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A05_BRATIO3A10_BRATIO4A025_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A05_BRATIO3A10_BRATIO4A05_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A05_BRATIO3A10_BRATIO4A05_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A05_BRATIO3A10_BRATIO4A05_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A05_BRATIO3A10_BRATIO4A05_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A05_BRATIO3A10_BRATIO4A05_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A05_BRATIO3A10_BRATIO4A075_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A05_BRATIO3A10_BRATIO4A075_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A05_BRATIO3A10_BRATIO4A075_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A05_BRATIO3A10_BRATIO4A075_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A05_BRATIO3A10_BRATIO4A075_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A05_BRATIO3A10_BRATIO4A10_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A05_BRATIO3A10_BRATIO4A10_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A05_BRATIO3A10_BRATIO4A10_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A05_BRATIO3A10_BRATIO4A10_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A05_BRATIO3A10_BRATIO4A10_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A075_BRATIO3A00_BRATIO4A00_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A075_BRATIO3A00_BRATIO4A00_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A075_BRATIO3A00_BRATIO4A00_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A075_BRATIO3A00_BRATIO4A00_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A075_BRATIO3A00_BRATIO4A00_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A075_BRATIO3A00_BRATIO4A025_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A075_BRATIO3A00_BRATIO4A025_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A075_BRATIO3A00_BRATIO4A025_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A075_BRATIO3A00_BRATIO4A025_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A075_BRATIO3A00_BRATIO4A025_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A075_BRATIO3A00_BRATIO4A05_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A075_BRATIO3A00_BRATIO4A05_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A075_BRATIO3A00_BRATIO4A05_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A075_BRATIO3A00_BRATIO4A05_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A075_BRATIO3A00_BRATIO4A05_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A075_BRATIO3A00_BRATIO4A075_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A075_BRATIO3A00_BRATIO4A075_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A075_BRATIO3A00_BRATIO4A075_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A075_BRATIO3A00_BRATIO4A075_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A075_BRATIO3A00_BRATIO4A075_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A075_BRATIO3A00_BRATIO4A10_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A075_BRATIO3A00_BRATIO4A10_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A075_BRATIO3A00_BRATIO4A10_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A075_BRATIO3A00_BRATIO4A10_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A075_BRATIO3A00_BRATIO4A10_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A075_BRATIO3A025_BRATIO4A00_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A075_BRATIO3A025_BRATIO4A00_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A075_BRATIO3A025_BRATIO4A00_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A075_BRATIO3A025_BRATIO4A00_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A075_BRATIO3A025_BRATIO4A00_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A075_BRATIO3A025_BRATIO4A025_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A075_BRATIO3A025_BRATIO4A025_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A075_BRATIO3A025_BRATIO4A025_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A075_BRATIO3A025_BRATIO4A025_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A075_BRATIO3A025_BRATIO4A025_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A075_BRATIO3A025_BRATIO4A05_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A075_BRATIO3A025_BRATIO4A05_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A075_BRATIO3A025_BRATIO4A05_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A075_BRATIO3A025_BRATIO4A05_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A075_BRATIO3A025_BRATIO4A05_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A075_BRATIO3A025_BRATIO4A075_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A075_BRATIO3A025_BRATIO4A075_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A075_BRATIO3A025_BRATIO4A075_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A075_BRATIO3A025_BRATIO4A075_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A075_BRATIO3A025_BRATIO4A075_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A075_BRATIO3A025_BRATIO4A10_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A075_BRATIO3A025_BRATIO4A10_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A075_BRATIO3A025_BRATIO4A10_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A075_BRATIO3A025_BRATIO4A10_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A075_BRATIO3A025_BRATIO4A10_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A075_BRATIO3A05_BRATIO4A00_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A075_BRATIO3A05_BRATIO4A00_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A075_BRATIO3A05_BRATIO4A00_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A075_BRATIO3A05_BRATIO4A00_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A075_BRATIO3A05_BRATIO4A00_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A075_BRATIO3A05_BRATIO4A025_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A075_BRATIO3A05_BRATIO4A025_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A075_BRATIO3A05_BRATIO4A025_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A075_BRATIO3A05_BRATIO4A025_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A075_BRATIO3A05_BRATIO4A025_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A075_BRATIO3A05_BRATIO4A05_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A075_BRATIO3A05_BRATIO4A05_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A075_BRATIO3A05_BRATIO4A05_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A075_BRATIO3A05_BRATIO4A05_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A075_BRATIO3A05_BRATIO4A05_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A075_BRATIO3A05_BRATIO4A075_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A075_BRATIO3A05_BRATIO4A075_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A075_BRATIO3A05_BRATIO4A075_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A075_BRATIO3A05_BRATIO4A075_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A075_BRATIO3A05_BRATIO4A075_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A075_BRATIO3A05_BRATIO4A10_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A075_BRATIO3A05_BRATIO4A10_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A075_BRATIO3A05_BRATIO4A10_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A075_BRATIO3A05_BRATIO4A10_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A075_BRATIO3A05_BRATIO4A10_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A075_BRATIO3A075_BRATIO4A00_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A075_BRATIO3A075_BRATIO4A00_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A075_BRATIO3A075_BRATIO4A00_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A075_BRATIO3A075_BRATIO4A00_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A075_BRATIO3A075_BRATIO4A00_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A075_BRATIO3A075_BRATIO4A025_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A075_BRATIO3A075_BRATIO4A025_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A075_BRATIO3A075_BRATIO4A025_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A075_BRATIO3A075_BRATIO4A025_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A075_BRATIO3A075_BRATIO4A025_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A075_BRATIO3A075_BRATIO4A05_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A075_BRATIO3A075_BRATIO4A05_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A075_BRATIO3A075_BRATIO4A05_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A075_BRATIO3A075_BRATIO4A05_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A075_BRATIO3A075_BRATIO4A05_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A075_BRATIO3A075_BRATIO4A075_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A075_BRATIO3A075_BRATIO4A075_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A075_BRATIO3A075_BRATIO4A075_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A075_BRATIO3A075_BRATIO4A075_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A075_BRATIO3A075_BRATIO4A075_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A075_BRATIO3A075_BRATIO4A10_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A075_BRATIO3A075_BRATIO4A10_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A075_BRATIO3A075_BRATIO4A10_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A075_BRATIO3A075_BRATIO4A10_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A075_BRATIO3A075_BRATIO4A10_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A075_BRATIO3A10_BRATIO4A00_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A075_BRATIO3A10_BRATIO4A00_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A075_BRATIO3A10_BRATIO4A00_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A075_BRATIO3A10_BRATIO4A00_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A075_BRATIO3A10_BRATIO4A00_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A075_BRATIO3A10_BRATIO4A025_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A075_BRATIO3A10_BRATIO4A025_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A075_BRATIO3A10_BRATIO4A025_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A075_BRATIO3A10_BRATIO4A025_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A075_BRATIO3A10_BRATIO4A025_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A075_BRATIO3A10_BRATIO4A05_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A075_BRATIO3A10_BRATIO4A05_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A075_BRATIO3A10_BRATIO4A05_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A075_BRATIO3A10_BRATIO4A05_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A075_BRATIO3A10_BRATIO4A05_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A075_BRATIO3A10_BRATIO4A075_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A075_BRATIO3A10_BRATIO4A075_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A075_BRATIO3A10_BRATIO4A075_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A075_BRATIO3A10_BRATIO4A075_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A075_BRATIO3A10_BRATIO4A075_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A075_BRATIO3A10_BRATIO4A10_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A075_BRATIO3A10_BRATIO4A10_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A075_BRATIO3A10_BRATIO4A10_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A075_BRATIO3A10_BRATIO4A10_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A075_BRATIO3A10_BRATIO4A10_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A10_BRATIO3A00_BRATIO4A00_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A10_BRATIO3A00_BRATIO4A00_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A10_BRATIO3A00_BRATIO4A00_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A10_BRATIO3A00_BRATIO4A00_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A10_BRATIO3A00_BRATIO4A00_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A10_BRATIO3A00_BRATIO4A025_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A10_BRATIO3A00_BRATIO4A025_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A10_BRATIO3A00_BRATIO4A025_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A10_BRATIO3A00_BRATIO4A025_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A10_BRATIO3A00_BRATIO4A025_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A10_BRATIO3A00_BRATIO4A05_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A10_BRATIO3A00_BRATIO4A05_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A10_BRATIO3A00_BRATIO4A05_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A10_BRATIO3A00_BRATIO4A05_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A10_BRATIO3A00_BRATIO4A05_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A10_BRATIO3A00_BRATIO4A075_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A10_BRATIO3A00_BRATIO4A075_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A10_BRATIO3A00_BRATIO4A075_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A10_BRATIO3A00_BRATIO4A075_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A10_BRATIO3A00_BRATIO4A075_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A10_BRATIO3A00_BRATIO4A10_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A10_BRATIO3A00_BRATIO4A10_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A10_BRATIO3A00_BRATIO4A10_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A10_BRATIO3A00_BRATIO4A10_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A10_BRATIO3A00_BRATIO4A10_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A10_BRATIO3A025_BRATIO4A00_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A10_BRATIO3A025_BRATIO4A00_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A10_BRATIO3A025_BRATIO4A00_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A10_BRATIO3A025_BRATIO4A00_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A10_BRATIO3A025_BRATIO4A00_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A10_BRATIO3A025_BRATIO4A025_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A10_BRATIO3A025_BRATIO4A025_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A10_BRATIO3A025_BRATIO4A025_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A10_BRATIO3A025_BRATIO4A025_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A10_BRATIO3A025_BRATIO4A025_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A10_BRATIO3A025_BRATIO4A05_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A10_BRATIO3A025_BRATIO4A05_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A10_BRATIO3A025_BRATIO4A05_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A10_BRATIO3A025_BRATIO4A05_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A10_BRATIO3A025_BRATIO4A05_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A10_BRATIO3A025_BRATIO4A075_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A10_BRATIO3A025_BRATIO4A075_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A10_BRATIO3A025_BRATIO4A075_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A10_BRATIO3A025_BRATIO4A075_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A10_BRATIO3A025_BRATIO4A075_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A10_BRATIO3A025_BRATIO4A10_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A10_BRATIO3A025_BRATIO4A10_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A10_BRATIO3A025_BRATIO4A10_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A10_BRATIO3A025_BRATIO4A10_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A10_BRATIO3A025_BRATIO4A10_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A10_BRATIO3A05_BRATIO4A00_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A10_BRATIO3A05_BRATIO4A00_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A10_BRATIO3A05_BRATIO4A00_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A10_BRATIO3A05_BRATIO4A00_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A10_BRATIO3A05_BRATIO4A00_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A10_BRATIO3A05_BRATIO4A025_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A10_BRATIO3A05_BRATIO4A025_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A10_BRATIO3A05_BRATIO4A025_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A10_BRATIO3A05_BRATIO4A025_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A10_BRATIO3A05_BRATIO4A025_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A10_BRATIO3A05_BRATIO4A05_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A10_BRATIO3A05_BRATIO4A05_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A10_BRATIO3A05_BRATIO4A05_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A10_BRATIO3A05_BRATIO4A05_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A10_BRATIO3A05_BRATIO4A05_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A10_BRATIO3A05_BRATIO4A075_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A10_BRATIO3A05_BRATIO4A075_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A10_BRATIO3A05_BRATIO4A075_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A10_BRATIO3A05_BRATIO4A075_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A10_BRATIO3A05_BRATIO4A075_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A10_BRATIO3A05_BRATIO4A10_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A10_BRATIO3A05_BRATIO4A10_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A10_BRATIO3A05_BRATIO4A10_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A10_BRATIO3A05_BRATIO4A10_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A10_BRATIO3A05_BRATIO4A10_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A10_BRATIO3A075_BRATIO4A00_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A10_BRATIO3A075_BRATIO4A00_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A10_BRATIO3A075_BRATIO4A00_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A10_BRATIO3A075_BRATIO4A00_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A10_BRATIO3A075_BRATIO4A00_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A10_BRATIO3A075_BRATIO4A025_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A10_BRATIO3A075_BRATIO4A025_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A10_BRATIO3A075_BRATIO4A025_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A10_BRATIO3A075_BRATIO4A025_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A10_BRATIO3A075_BRATIO4A025_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A10_BRATIO3A075_BRATIO4A05_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A10_BRATIO3A075_BRATIO4A05_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A10_BRATIO3A075_BRATIO4A05_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A10_BRATIO3A075_BRATIO4A05_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A10_BRATIO3A075_BRATIO4A05_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A10_BRATIO3A075_BRATIO4A075_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A10_BRATIO3A075_BRATIO4A075_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A10_BRATIO3A075_BRATIO4A075_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A10_BRATIO3A075_BRATIO4A075_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A10_BRATIO3A075_BRATIO4A075_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A10_BRATIO3A075_BRATIO4A10_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A10_BRATIO3A075_BRATIO4A10_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A10_BRATIO3A075_BRATIO4A10_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A10_BRATIO3A075_BRATIO4A10_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A10_BRATIO3A075_BRATIO4A10_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A10_BRATIO3A10_BRATIO4A00_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A10_BRATIO3A10_BRATIO4A00_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A10_BRATIO3A10_BRATIO4A00_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A10_BRATIO3A10_BRATIO4A00_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A10_BRATIO3A10_BRATIO4A00_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A10_BRATIO3A10_BRATIO4A025_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A10_BRATIO3A10_BRATIO4A025_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A10_BRATIO3A10_BRATIO4A025_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A10_BRATIO3A10_BRATIO4A025_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A10_BRATIO3A10_BRATIO4A025_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A10_BRATIO3A10_BRATIO4A05_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A10_BRATIO3A10_BRATIO4A05_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A10_BRATIO3A10_BRATIO4A05_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A10_BRATIO3A10_BRATIO4A05_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A10_BRATIO3A10_BRATIO4A05_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A10_BRATIO3A10_BRATIO4A075_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A10_BRATIO3A10_BRATIO4A075_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A10_BRATIO3A10_BRATIO4A075_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A10_BRATIO3A10_BRATIO4A075_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A10_BRATIO3A10_BRATIO4A075_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A10_BRATIO3A10_BRATIO4A10_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A10_BRATIO3A10_BRATIO4A10_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A10_BRATIO3A10_BRATIO4A10_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A10_BRATIO3A10_BRATIO4A10_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A10_BRATIO3A10_BRATIO4A10_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A00_BRATIO3A00_BRATIO4A00_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A00_BRATIO3A00_BRATIO4A00_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A00_BRATIO3A00_BRATIO4A00_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A00_BRATIO3A00_BRATIO4A00_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A00_BRATIO3A00_BRATIO4A00_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A00_BRATIO3A00_BRATIO4A025_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A00_BRATIO3A00_BRATIO4A025_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A00_BRATIO3A00_BRATIO4A025_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A00_BRATIO3A00_BRATIO4A025_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A00_BRATIO3A00_BRATIO4A025_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A00_BRATIO3A00_BRATIO4A05_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A00_BRATIO3A00_BRATIO4A05_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A00_BRATIO3A00_BRATIO4A05_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A00_BRATIO3A00_BRATIO4A05_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A00_BRATIO3A00_BRATIO4A05_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A00_BRATIO3A00_BRATIO4A075_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A00_BRATIO3A00_BRATIO4A075_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A00_BRATIO3A00_BRATIO4A075_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A00_BRATIO3A00_BRATIO4A075_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A00_BRATIO3A00_BRATIO4A075_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A00_BRATIO3A00_BRATIO4A10_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A00_BRATIO3A00_BRATIO4A10_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A00_BRATIO3A00_BRATIO4A10_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A00_BRATIO3A00_BRATIO4A10_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A00_BRATIO3A00_BRATIO4A10_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A00_BRATIO3A025_BRATIO4A00_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A00_BRATIO3A025_BRATIO4A00_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A00_BRATIO3A025_BRATIO4A00_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A00_BRATIO3A025_BRATIO4A00_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A00_BRATIO3A025_BRATIO4A00_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A00_BRATIO3A025_BRATIO4A025_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A00_BRATIO3A025_BRATIO4A025_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A00_BRATIO3A025_BRATIO4A025_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A00_BRATIO3A025_BRATIO4A025_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A00_BRATIO3A025_BRATIO4A025_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A00_BRATIO3A025_BRATIO4A05_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A00_BRATIO3A025_BRATIO4A05_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A00_BRATIO3A025_BRATIO4A05_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A00_BRATIO3A025_BRATIO4A05_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A00_BRATIO3A025_BRATIO4A05_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A00_BRATIO3A025_BRATIO4A075_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A00_BRATIO3A025_BRATIO4A075_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A00_BRATIO3A025_BRATIO4A075_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A00_BRATIO3A025_BRATIO4A075_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A00_BRATIO3A025_BRATIO4A075_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A00_BRATIO3A025_BRATIO4A10_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A00_BRATIO3A025_BRATIO4A10_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A00_BRATIO3A025_BRATIO4A10_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A00_BRATIO3A025_BRATIO4A10_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A00_BRATIO3A025_BRATIO4A10_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A00_BRATIO3A05_BRATIO4A00_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A00_BRATIO3A05_BRATIO4A00_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A00_BRATIO3A05_BRATIO4A00_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A00_BRATIO3A05_BRATIO4A00_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A00_BRATIO3A05_BRATIO4A00_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A00_BRATIO3A05_BRATIO4A025_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A00_BRATIO3A05_BRATIO4A025_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A00_BRATIO3A05_BRATIO4A025_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A00_BRATIO3A05_BRATIO4A025_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A00_BRATIO3A05_BRATIO4A025_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A00_BRATIO3A05_BRATIO4A05_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A00_BRATIO3A05_BRATIO4A05_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A00_BRATIO3A05_BRATIO4A05_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A00_BRATIO3A05_BRATIO4A05_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A00_BRATIO3A05_BRATIO4A05_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A00_BRATIO3A05_BRATIO4A075_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A00_BRATIO3A05_BRATIO4A075_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A00_BRATIO3A05_BRATIO4A075_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A00_BRATIO3A05_BRATIO4A075_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A00_BRATIO3A05_BRATIO4A075_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A00_BRATIO3A05_BRATIO4A10_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A00_BRATIO3A05_BRATIO4A10_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A00_BRATIO3A05_BRATIO4A10_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A00_BRATIO3A05_BRATIO4A10_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A00_BRATIO3A05_BRATIO4A10_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A00_BRATIO3A075_BRATIO4A00_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A00_BRATIO3A075_BRATIO4A00_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A00_BRATIO3A075_BRATIO4A00_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A00_BRATIO3A075_BRATIO4A00_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A00_BRATIO3A075_BRATIO4A00_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A00_BRATIO3A075_BRATIO4A025_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A00_BRATIO3A075_BRATIO4A025_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A00_BRATIO3A075_BRATIO4A025_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A00_BRATIO3A075_BRATIO4A025_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A00_BRATIO3A075_BRATIO4A025_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A00_BRATIO3A075_BRATIO4A05_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A00_BRATIO3A075_BRATIO4A05_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A00_BRATIO3A075_BRATIO4A05_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A00_BRATIO3A075_BRATIO4A05_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A00_BRATIO3A075_BRATIO4A05_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A00_BRATIO3A075_BRATIO4A075_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A00_BRATIO3A075_BRATIO4A075_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A00_BRATIO3A075_BRATIO4A075_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A00_BRATIO3A075_BRATIO4A075_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A00_BRATIO3A075_BRATIO4A075_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A00_BRATIO3A075_BRATIO4A10_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A00_BRATIO3A075_BRATIO4A10_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A00_BRATIO3A075_BRATIO4A10_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A00_BRATIO3A075_BRATIO4A10_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A00_BRATIO3A075_BRATIO4A10_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A00_BRATIO3A10_BRATIO4A00_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A00_BRATIO3A10_BRATIO4A00_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A00_BRATIO3A10_BRATIO4A00_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A00_BRATIO3A10_BRATIO4A00_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A00_BRATIO3A10_BRATIO4A00_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A00_BRATIO3A10_BRATIO4A025_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A00_BRATIO3A10_BRATIO4A025_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A00_BRATIO3A10_BRATIO4A025_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A00_BRATIO3A10_BRATIO4A025_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A00_BRATIO3A10_BRATIO4A025_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A00_BRATIO3A10_BRATIO4A05_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A00_BRATIO3A10_BRATIO4A05_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A00_BRATIO3A10_BRATIO4A05_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A00_BRATIO3A10_BRATIO4A05_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A00_BRATIO3A10_BRATIO4A05_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A00_BRATIO3A10_BRATIO4A075_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A00_BRATIO3A10_BRATIO4A075_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A00_BRATIO3A10_BRATIO4A075_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A00_BRATIO3A10_BRATIO4A075_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A00_BRATIO3A10_BRATIO4A075_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A00_BRATIO3A10_BRATIO4A10_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A00_BRATIO3A10_BRATIO4A10_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A00_BRATIO3A10_BRATIO4A10_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A00_BRATIO3A10_BRATIO4A10_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A00_BRATIO3A10_BRATIO4A10_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A025_BRATIO3A00_BRATIO4A00_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A025_BRATIO3A00_BRATIO4A00_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A025_BRATIO3A00_BRATIO4A00_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A025_BRATIO3A00_BRATIO4A00_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A025_BRATIO3A00_BRATIO4A00_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A025_BRATIO3A00_BRATIO4A025_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A025_BRATIO3A00_BRATIO4A025_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A025_BRATIO3A00_BRATIO4A025_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A025_BRATIO3A00_BRATIO4A025_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A025_BRATIO3A00_BRATIO4A025_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A025_BRATIO3A00_BRATIO4A05_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A025_BRATIO3A00_BRATIO4A05_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A025_BRATIO3A00_BRATIO4A05_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A025_BRATIO3A00_BRATIO4A05_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A025_BRATIO3A00_BRATIO4A05_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A025_BRATIO3A00_BRATIO4A075_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A025_BRATIO3A00_BRATIO4A075_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A025_BRATIO3A00_BRATIO4A075_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A025_BRATIO3A00_BRATIO4A075_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A025_BRATIO3A00_BRATIO4A075_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A025_BRATIO3A00_BRATIO4A10_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A025_BRATIO3A00_BRATIO4A10_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A025_BRATIO3A00_BRATIO4A10_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A025_BRATIO3A00_BRATIO4A10_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A025_BRATIO3A00_BRATIO4A10_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A025_BRATIO3A025_BRATIO4A00_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A025_BRATIO3A025_BRATIO4A00_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A025_BRATIO3A025_BRATIO4A00_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A025_BRATIO3A025_BRATIO4A00_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A025_BRATIO3A025_BRATIO4A00_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A025_BRATIO3A025_BRATIO4A025_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A025_BRATIO3A025_BRATIO4A025_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A025_BRATIO3A025_BRATIO4A025_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A025_BRATIO3A025_BRATIO4A025_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A025_BRATIO3A025_BRATIO4A025_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A025_BRATIO3A025_BRATIO4A05_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A025_BRATIO3A025_BRATIO4A05_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A025_BRATIO3A025_BRATIO4A05_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A025_BRATIO3A025_BRATIO4A05_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A025_BRATIO3A025_BRATIO4A05_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A025_BRATIO3A025_BRATIO4A075_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A025_BRATIO3A025_BRATIO4A075_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A025_BRATIO3A025_BRATIO4A075_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A025_BRATIO3A025_BRATIO4A075_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A025_BRATIO3A025_BRATIO4A075_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A025_BRATIO3A025_BRATIO4A10_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A025_BRATIO3A025_BRATIO4A10_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A025_BRATIO3A025_BRATIO4A10_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A025_BRATIO3A025_BRATIO4A10_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A025_BRATIO3A025_BRATIO4A10_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A025_BRATIO3A05_BRATIO4A00_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A025_BRATIO3A05_BRATIO4A00_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A025_BRATIO3A05_BRATIO4A00_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A025_BRATIO3A05_BRATIO4A00_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A025_BRATIO3A05_BRATIO4A00_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A025_BRATIO3A05_BRATIO4A025_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A025_BRATIO3A05_BRATIO4A025_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A025_BRATIO3A05_BRATIO4A025_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A025_BRATIO3A05_BRATIO4A025_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A025_BRATIO3A05_BRATIO4A025_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A025_BRATIO3A05_BRATIO4A05_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A025_BRATIO3A05_BRATIO4A05_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A025_BRATIO3A05_BRATIO4A05_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A025_BRATIO3A05_BRATIO4A05_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A025_BRATIO3A05_BRATIO4A05_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A025_BRATIO3A05_BRATIO4A075_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A025_BRATIO3A05_BRATIO4A075_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A025_BRATIO3A05_BRATIO4A075_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A025_BRATIO3A05_BRATIO4A075_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A025_BRATIO3A05_BRATIO4A075_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A025_BRATIO3A05_BRATIO4A10_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A025_BRATIO3A05_BRATIO4A10_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A025_BRATIO3A05_BRATIO4A10_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A025_BRATIO3A05_BRATIO4A10_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A025_BRATIO3A05_BRATIO4A10_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A025_BRATIO3A075_BRATIO4A00_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A025_BRATIO3A075_BRATIO4A00_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A025_BRATIO3A075_BRATIO4A00_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A025_BRATIO3A075_BRATIO4A00_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A025_BRATIO3A075_BRATIO4A00_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A025_BRATIO3A075_BRATIO4A025_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A025_BRATIO3A075_BRATIO4A025_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A025_BRATIO3A075_BRATIO4A025_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A025_BRATIO3A075_BRATIO4A025_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A025_BRATIO3A075_BRATIO4A025_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A025_BRATIO3A075_BRATIO4A05_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A025_BRATIO3A075_BRATIO4A05_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A025_BRATIO3A075_BRATIO4A05_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A025_BRATIO3A075_BRATIO4A05_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A025_BRATIO3A075_BRATIO4A05_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A025_BRATIO3A075_BRATIO4A075_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A025_BRATIO3A075_BRATIO4A075_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A025_BRATIO3A075_BRATIO4A075_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A025_BRATIO3A075_BRATIO4A075_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A025_BRATIO3A075_BRATIO4A075_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A025_BRATIO3A075_BRATIO4A10_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A025_BRATIO3A075_BRATIO4A10_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A025_BRATIO3A075_BRATIO4A10_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A025_BRATIO3A075_BRATIO4A10_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A025_BRATIO3A075_BRATIO4A10_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A025_BRATIO3A10_BRATIO4A00_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A025_BRATIO3A10_BRATIO4A00_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A025_BRATIO3A10_BRATIO4A00_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A025_BRATIO3A10_BRATIO4A00_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A025_BRATIO3A10_BRATIO4A00_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A025_BRATIO3A10_BRATIO4A025_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A025_BRATIO3A10_BRATIO4A025_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A025_BRATIO3A10_BRATIO4A025_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A025_BRATIO3A10_BRATIO4A025_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A025_BRATIO3A10_BRATIO4A025_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A025_BRATIO3A10_BRATIO4A05_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A025_BRATIO3A10_BRATIO4A05_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A025_BRATIO3A10_BRATIO4A05_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A025_BRATIO3A10_BRATIO4A05_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A025_BRATIO3A10_BRATIO4A05_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A025_BRATIO3A10_BRATIO4A075_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A025_BRATIO3A10_BRATIO4A075_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A025_BRATIO3A10_BRATIO4A075_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A025_BRATIO3A10_BRATIO4A075_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A025_BRATIO3A10_BRATIO4A075_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A025_BRATIO3A10_BRATIO4A10_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A025_BRATIO3A10_BRATIO4A10_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A025_BRATIO3A10_BRATIO4A10_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A025_BRATIO3A10_BRATIO4A10_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A025_BRATIO3A10_BRATIO4A10_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A05_BRATIO3A00_BRATIO4A00_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A05_BRATIO3A00_BRATIO4A00_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A05_BRATIO3A00_BRATIO4A00_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A05_BRATIO3A00_BRATIO4A00_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A05_BRATIO3A00_BRATIO4A00_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A05_BRATIO3A00_BRATIO4A025_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A05_BRATIO3A00_BRATIO4A025_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A05_BRATIO3A00_BRATIO4A025_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A05_BRATIO3A00_BRATIO4A025_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A05_BRATIO3A00_BRATIO4A025_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A05_BRATIO3A00_BRATIO4A05_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A05_BRATIO3A00_BRATIO4A05_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A05_BRATIO3A00_BRATIO4A05_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A05_BRATIO3A00_BRATIO4A05_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A05_BRATIO3A00_BRATIO4A05_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A05_BRATIO3A00_BRATIO4A075_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A05_BRATIO3A00_BRATIO4A075_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A05_BRATIO3A00_BRATIO4A075_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A05_BRATIO3A00_BRATIO4A075_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A05_BRATIO3A00_BRATIO4A075_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A05_BRATIO3A00_BRATIO4A10_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A05_BRATIO3A00_BRATIO4A10_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A05_BRATIO3A00_BRATIO4A10_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A05_BRATIO3A00_BRATIO4A10_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A05_BRATIO3A00_BRATIO4A10_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A05_BRATIO3A025_BRATIO4A00_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A05_BRATIO3A025_BRATIO4A00_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A05_BRATIO3A025_BRATIO4A00_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A05_BRATIO3A025_BRATIO4A00_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A05_BRATIO3A025_BRATIO4A00_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A05_BRATIO3A025_BRATIO4A025_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A05_BRATIO3A025_BRATIO4A025_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A05_BRATIO3A025_BRATIO4A025_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A05_BRATIO3A025_BRATIO4A025_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A05_BRATIO3A025_BRATIO4A025_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A05_BRATIO3A025_BRATIO4A05_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A05_BRATIO3A025_BRATIO4A05_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A05_BRATIO3A025_BRATIO4A05_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A05_BRATIO3A025_BRATIO4A05_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A05_BRATIO3A025_BRATIO4A05_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A05_BRATIO3A025_BRATIO4A075_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A05_BRATIO3A025_BRATIO4A075_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A05_BRATIO3A025_BRATIO4A075_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A05_BRATIO3A025_BRATIO4A075_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A05_BRATIO3A025_BRATIO4A075_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A05_BRATIO3A025_BRATIO4A10_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A05_BRATIO3A025_BRATIO4A10_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A05_BRATIO3A025_BRATIO4A10_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A05_BRATIO3A025_BRATIO4A10_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A05_BRATIO3A025_BRATIO4A10_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A05_BRATIO3A05_BRATIO4A00_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A05_BRATIO3A05_BRATIO4A00_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A05_BRATIO3A05_BRATIO4A00_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A05_BRATIO3A05_BRATIO4A00_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A05_BRATIO3A05_BRATIO4A00_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A05_BRATIO3A05_BRATIO4A025_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A05_BRATIO3A05_BRATIO4A025_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A05_BRATIO3A05_BRATIO4A025_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A05_BRATIO3A05_BRATIO4A025_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A05_BRATIO3A05_BRATIO4A025_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A05_BRATIO3A05_BRATIO4A05_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A05_BRATIO3A05_BRATIO4A05_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A05_BRATIO3A05_BRATIO4A05_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A05_BRATIO3A05_BRATIO4A05_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A05_BRATIO3A05_BRATIO4A05_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A05_BRATIO3A05_BRATIO4A075_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A05_BRATIO3A05_BRATIO4A075_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A05_BRATIO3A05_BRATIO4A075_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A05_BRATIO3A05_BRATIO4A075_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A05_BRATIO3A05_BRATIO4A075_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A05_BRATIO3A05_BRATIO4A10_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A05_BRATIO3A05_BRATIO4A10_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A05_BRATIO3A05_BRATIO4A10_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A05_BRATIO3A05_BRATIO4A10_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A05_BRATIO3A05_BRATIO4A10_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A05_BRATIO3A075_BRATIO4A00_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A05_BRATIO3A075_BRATIO4A00_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A05_BRATIO3A075_BRATIO4A00_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A05_BRATIO3A075_BRATIO4A00_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A05_BRATIO3A075_BRATIO4A00_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A05_BRATIO3A075_BRATIO4A025_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A05_BRATIO3A075_BRATIO4A025_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A05_BRATIO3A075_BRATIO4A025_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A05_BRATIO3A075_BRATIO4A025_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A05_BRATIO3A075_BRATIO4A025_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A05_BRATIO3A075_BRATIO4A05_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A05_BRATIO3A075_BRATIO4A05_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A05_BRATIO3A075_BRATIO4A05_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A05_BRATIO3A075_BRATIO4A05_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A05_BRATIO3A075_BRATIO4A05_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A05_BRATIO3A075_BRATIO4A075_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A05_BRATIO3A075_BRATIO4A075_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A05_BRATIO3A075_BRATIO4A075_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A05_BRATIO3A075_BRATIO4A075_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A05_BRATIO3A075_BRATIO4A075_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A05_BRATIO3A075_BRATIO4A10_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A05_BRATIO3A075_BRATIO4A10_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A05_BRATIO3A075_BRATIO4A10_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A05_BRATIO3A075_BRATIO4A10_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A05_BRATIO3A075_BRATIO4A10_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A05_BRATIO3A10_BRATIO4A00_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A05_BRATIO3A10_BRATIO4A00_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A05_BRATIO3A10_BRATIO4A00_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A05_BRATIO3A10_BRATIO4A00_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A05_BRATIO3A10_BRATIO4A00_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A05_BRATIO3A10_BRATIO4A025_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A05_BRATIO3A10_BRATIO4A025_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A05_BRATIO3A10_BRATIO4A025_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A05_BRATIO3A10_BRATIO4A025_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A05_BRATIO3A10_BRATIO4A025_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A05_BRATIO3A10_BRATIO4A05_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A05_BRATIO3A10_BRATIO4A05_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A05_BRATIO3A10_BRATIO4A05_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A05_BRATIO3A10_BRATIO4A05_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A05_BRATIO3A10_BRATIO4A05_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A05_BRATIO3A10_BRATIO4A075_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A05_BRATIO3A10_BRATIO4A075_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A05_BRATIO3A10_BRATIO4A075_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A05_BRATIO3A10_BRATIO4A075_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A05_BRATIO3A10_BRATIO4A075_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A05_BRATIO3A10_BRATIO4A10_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A05_BRATIO3A10_BRATIO4A10_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A05_BRATIO3A10_BRATIO4A10_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A05_BRATIO3A10_BRATIO4A10_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A05_BRATIO3A10_BRATIO4A10_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A075_BRATIO3A00_BRATIO4A00_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A075_BRATIO3A00_BRATIO4A00_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A075_BRATIO3A00_BRATIO4A00_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A075_BRATIO3A00_BRATIO4A00_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A075_BRATIO3A00_BRATIO4A00_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A075_BRATIO3A00_BRATIO4A025_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A075_BRATIO3A00_BRATIO4A025_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A075_BRATIO3A00_BRATIO4A025_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A075_BRATIO3A00_BRATIO4A025_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A075_BRATIO3A00_BRATIO4A025_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A075_BRATIO3A00_BRATIO4A05_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A075_BRATIO3A00_BRATIO4A05_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A075_BRATIO3A00_BRATIO4A05_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A075_BRATIO3A00_BRATIO4A05_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A075_BRATIO3A00_BRATIO4A05_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A075_BRATIO3A00_BRATIO4A075_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A075_BRATIO3A00_BRATIO4A075_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A075_BRATIO3A00_BRATIO4A075_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A075_BRATIO3A00_BRATIO4A075_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A075_BRATIO3A00_BRATIO4A075_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A075_BRATIO3A00_BRATIO4A10_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A075_BRATIO3A00_BRATIO4A10_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A075_BRATIO3A00_BRATIO4A10_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A075_BRATIO3A00_BRATIO4A10_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A075_BRATIO3A00_BRATIO4A10_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A075_BRATIO3A025_BRATIO4A00_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A075_BRATIO3A025_BRATIO4A00_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A075_BRATIO3A025_BRATIO4A00_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A075_BRATIO3A025_BRATIO4A00_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A075_BRATIO3A025_BRATIO4A00_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A075_BRATIO3A025_BRATIO4A025_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A075_BRATIO3A025_BRATIO4A025_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A075_BRATIO3A025_BRATIO4A025_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A075_BRATIO3A025_BRATIO4A025_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A075_BRATIO3A025_BRATIO4A025_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A075_BRATIO3A025_BRATIO4A05_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A075_BRATIO3A025_BRATIO4A05_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A075_BRATIO3A025_BRATIO4A05_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A075_BRATIO3A025_BRATIO4A05_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A075_BRATIO3A025_BRATIO4A05_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A075_BRATIO3A025_BRATIO4A075_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A075_BRATIO3A025_BRATIO4A075_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A075_BRATIO3A025_BRATIO4A075_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A075_BRATIO3A025_BRATIO4A075_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A075_BRATIO3A025_BRATIO4A075_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A075_BRATIO3A025_BRATIO4A10_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A075_BRATIO3A025_BRATIO4A10_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A075_BRATIO3A025_BRATIO4A10_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A075_BRATIO3A025_BRATIO4A10_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A075_BRATIO3A025_BRATIO4A10_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A075_BRATIO3A05_BRATIO4A00_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A075_BRATIO3A05_BRATIO4A00_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A075_BRATIO3A05_BRATIO4A00_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A075_BRATIO3A05_BRATIO4A00_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A075_BRATIO3A05_BRATIO4A00_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A075_BRATIO3A05_BRATIO4A025_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A075_BRATIO3A05_BRATIO4A025_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A075_BRATIO3A05_BRATIO4A025_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A075_BRATIO3A05_BRATIO4A025_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A075_BRATIO3A05_BRATIO4A025_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A075_BRATIO3A05_BRATIO4A05_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A075_BRATIO3A05_BRATIO4A05_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A075_BRATIO3A05_BRATIO4A05_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A075_BRATIO3A05_BRATIO4A05_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A075_BRATIO3A05_BRATIO4A05_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A075_BRATIO3A05_BRATIO4A075_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A075_BRATIO3A05_BRATIO4A075_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A075_BRATIO3A05_BRATIO4A075_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A075_BRATIO3A05_BRATIO4A075_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A075_BRATIO3A05_BRATIO4A075_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A075_BRATIO3A05_BRATIO4A10_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A075_BRATIO3A05_BRATIO4A10_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A075_BRATIO3A05_BRATIO4A10_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A075_BRATIO3A05_BRATIO4A10_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A075_BRATIO3A05_BRATIO4A10_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A075_BRATIO3A075_BRATIO4A00_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A075_BRATIO3A075_BRATIO4A00_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A075_BRATIO3A075_BRATIO4A00_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A075_BRATIO3A075_BRATIO4A00_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A075_BRATIO3A075_BRATIO4A00_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A075_BRATIO3A075_BRATIO4A025_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A075_BRATIO3A075_BRATIO4A025_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A075_BRATIO3A075_BRATIO4A025_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A075_BRATIO3A075_BRATIO4A025_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A075_BRATIO3A075_BRATIO4A025_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A075_BRATIO3A075_BRATIO4A05_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A075_BRATIO3A075_BRATIO4A05_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A075_BRATIO3A075_BRATIO4A05_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A075_BRATIO3A075_BRATIO4A05_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A075_BRATIO3A075_BRATIO4A05_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A075_BRATIO3A075_BRATIO4A075_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A075_BRATIO3A075_BRATIO4A075_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A075_BRATIO3A075_BRATIO4A075_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A075_BRATIO3A075_BRATIO4A075_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A075_BRATIO3A075_BRATIO4A075_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A075_BRATIO3A075_BRATIO4A10_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A075_BRATIO3A075_BRATIO4A10_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A075_BRATIO3A075_BRATIO4A10_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A075_BRATIO3A075_BRATIO4A10_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A075_BRATIO3A075_BRATIO4A10_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A075_BRATIO3A10_BRATIO4A00_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A075_BRATIO3A10_BRATIO4A00_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A075_BRATIO3A10_BRATIO4A00_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A075_BRATIO3A10_BRATIO4A00_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A075_BRATIO3A10_BRATIO4A00_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A075_BRATIO3A10_BRATIO4A025_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A075_BRATIO3A10_BRATIO4A025_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A075_BRATIO3A10_BRATIO4A025_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A075_BRATIO3A10_BRATIO4A025_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A075_BRATIO3A10_BRATIO4A025_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A075_BRATIO3A10_BRATIO4A05_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A075_BRATIO3A10_BRATIO4A05_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A075_BRATIO3A10_BRATIO4A05_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A075_BRATIO3A10_BRATIO4A05_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A075_BRATIO3A10_BRATIO4A05_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A075_BRATIO3A10_BRATIO4A075_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A075_BRATIO3A10_BRATIO4A075_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A075_BRATIO3A10_BRATIO4A075_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A075_BRATIO3A10_BRATIO4A075_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A075_BRATIO3A10_BRATIO4A075_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A075_BRATIO3A10_BRATIO4A10_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A075_BRATIO3A10_BRATIO4A10_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A075_BRATIO3A10_BRATIO4A10_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A075_BRATIO3A10_BRATIO4A10_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A075_BRATIO3A10_BRATIO4A10_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A10_BRATIO3A00_BRATIO4A00_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A10_BRATIO3A00_BRATIO4A00_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A10_BRATIO3A00_BRATIO4A00_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A10_BRATIO3A00_BRATIO4A00_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A10_BRATIO3A00_BRATIO4A00_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A10_BRATIO3A00_BRATIO4A025_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A10_BRATIO3A00_BRATIO4A025_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A10_BRATIO3A00_BRATIO4A025_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A10_BRATIO3A00_BRATIO4A025_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A10_BRATIO3A00_BRATIO4A025_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A10_BRATIO3A00_BRATIO4A05_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A10_BRATIO3A00_BRATIO4A05_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A10_BRATIO3A00_BRATIO4A05_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A10_BRATIO3A00_BRATIO4A05_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A10_BRATIO3A00_BRATIO4A05_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A10_BRATIO3A00_BRATIO4A075_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A10_BRATIO3A00_BRATIO4A075_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A10_BRATIO3A00_BRATIO4A075_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A10_BRATIO3A00_BRATIO4A075_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A10_BRATIO3A00_BRATIO4A075_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A10_BRATIO3A00_BRATIO4A10_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A10_BRATIO3A00_BRATIO4A10_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A10_BRATIO3A00_BRATIO4A10_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A10_BRATIO3A00_BRATIO4A10_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A10_BRATIO3A00_BRATIO4A10_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A10_BRATIO3A025_BRATIO4A00_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A10_BRATIO3A025_BRATIO4A00_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A10_BRATIO3A025_BRATIO4A00_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A10_BRATIO3A025_BRATIO4A00_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A10_BRATIO3A025_BRATIO4A00_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A10_BRATIO3A025_BRATIO4A025_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A10_BRATIO3A025_BRATIO4A025_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A10_BRATIO3A025_BRATIO4A025_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A10_BRATIO3A025_BRATIO4A025_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A10_BRATIO3A025_BRATIO4A025_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A10_BRATIO3A025_BRATIO4A05_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A10_BRATIO3A025_BRATIO4A05_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A10_BRATIO3A025_BRATIO4A05_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A10_BRATIO3A025_BRATIO4A05_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A10_BRATIO3A025_BRATIO4A05_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A10_BRATIO3A025_BRATIO4A075_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A10_BRATIO3A025_BRATIO4A075_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A10_BRATIO3A025_BRATIO4A075_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A10_BRATIO3A025_BRATIO4A075_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A10_BRATIO3A025_BRATIO4A075_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A10_BRATIO3A025_BRATIO4A10_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A10_BRATIO3A025_BRATIO4A10_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A10_BRATIO3A025_BRATIO4A10_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A10_BRATIO3A025_BRATIO4A10_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A10_BRATIO3A025_BRATIO4A10_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A10_BRATIO3A05_BRATIO4A00_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A10_BRATIO3A05_BRATIO4A00_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A10_BRATIO3A05_BRATIO4A00_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A10_BRATIO3A05_BRATIO4A00_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A10_BRATIO3A05_BRATIO4A00_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A10_BRATIO3A05_BRATIO4A025_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A10_BRATIO3A05_BRATIO4A025_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A10_BRATIO3A05_BRATIO4A025_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A10_BRATIO3A05_BRATIO4A025_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A10_BRATIO3A05_BRATIO4A025_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A10_BRATIO3A05_BRATIO4A05_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A10_BRATIO3A05_BRATIO4A05_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A10_BRATIO3A05_BRATIO4A05_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A10_BRATIO3A05_BRATIO4A05_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A10_BRATIO3A05_BRATIO4A05_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A10_BRATIO3A05_BRATIO4A075_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A10_BRATIO3A05_BRATIO4A075_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A10_BRATIO3A05_BRATIO4A075_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A10_BRATIO3A05_BRATIO4A075_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A10_BRATIO3A05_BRATIO4A075_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A10_BRATIO3A05_BRATIO4A10_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A10_BRATIO3A05_BRATIO4A10_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A10_BRATIO3A05_BRATIO4A10_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A10_BRATIO3A05_BRATIO4A10_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A10_BRATIO3A05_BRATIO4A10_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A10_BRATIO3A075_BRATIO4A00_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A10_BRATIO3A075_BRATIO4A00_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A10_BRATIO3A075_BRATIO4A00_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A10_BRATIO3A075_BRATIO4A00_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A10_BRATIO3A075_BRATIO4A00_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A10_BRATIO3A075_BRATIO4A025_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A10_BRATIO3A075_BRATIO4A025_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A10_BRATIO3A075_BRATIO4A025_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A10_BRATIO3A075_BRATIO4A025_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A10_BRATIO3A075_BRATIO4A025_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A10_BRATIO3A075_BRATIO4A05_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A10_BRATIO3A075_BRATIO4A05_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A10_BRATIO3A075_BRATIO4A05_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A10_BRATIO3A075_BRATIO4A05_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A10_BRATIO3A075_BRATIO4A05_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A10_BRATIO3A075_BRATIO4A075_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A10_BRATIO3A075_BRATIO4A075_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A10_BRATIO3A075_BRATIO4A075_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A10_BRATIO3A075_BRATIO4A075_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A10_BRATIO3A075_BRATIO4A075_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A10_BRATIO3A075_BRATIO4A10_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A10_BRATIO3A075_BRATIO4A10_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A10_BRATIO3A075_BRATIO4A10_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A10_BRATIO3A075_BRATIO4A10_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A10_BRATIO3A075_BRATIO4A10_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A10_BRATIO3A10_BRATIO4A00_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A10_BRATIO3A10_BRATIO4A00_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A10_BRATIO3A10_BRATIO4A00_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A10_BRATIO3A10_BRATIO4A00_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A10_BRATIO3A10_BRATIO4A00_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A10_BRATIO3A10_BRATIO4A025_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A10_BRATIO3A10_BRATIO4A025_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A10_BRATIO3A10_BRATIO4A025_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A10_BRATIO3A10_BRATIO4A025_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A10_BRATIO3A10_BRATIO4A025_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A10_BRATIO3A10_BRATIO4A05_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A10_BRATIO3A10_BRATIO4A05_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A10_BRATIO3A10_BRATIO4A05_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A10_BRATIO3A10_BRATIO4A05_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A10_BRATIO3A10_BRATIO4A05_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A10_BRATIO3A10_BRATIO4A075_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A10_BRATIO3A10_BRATIO4A075_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A10_BRATIO3A10_BRATIO4A075_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A10_BRATIO3A10_BRATIO4A075_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A10_BRATIO3A10_BRATIO4A075_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A10_BRATIO3A10_BRATIO4A10_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A10_BRATIO3A10_BRATIO4A10_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A10_BRATIO3A10_BRATIO4A10_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A10_BRATIO3A10_BRATIO4A10_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A10_BRATIO3A10_BRATIO4A10_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A00_BRATIO3A00_BRATIO4A00_BRATIO5B00,0,0,0,1,0,0,1,0,1,1,3
_BRATIO1A10_BRATIO2A00_BRATIO3A00_BRATIO4A00_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A00_BRATIO3A00_BRATIO4A00_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A00_BRATIO3A00_BRATIO4A00_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A00_BRATIO3A00_BRATIO4A00_BRATIO5B10,0,0,0,1,0,0,1,0,1,1,3
_BRATIO1A10_BRATIO2A00_BRATIO3A00_BRATIO4A025_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A00_BRATIO3A00_BRATIO4A025_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A00_BRATIO3A00_BRATIO4A025_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A00_BRATIO3A00_BRATIO4A025_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A00_BRATIO3A00_BRATIO4A025_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A00_BRATIO3A00_BRATIO4A05_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A00_BRATIO3A00_BRATIO4A05_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A00_BRATIO3A00_BRATIO4A05_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A00_BRATIO3A00_BRATIO4A05_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A00_BRATIO3A00_BRATIO4A05_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A00_BRATIO3A00_BRATIO4A075_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A00_BRATIO3A00_BRATIO4A075_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A00_BRATIO3A00_BRATIO4A075_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A00_BRATIO3A00_BRATIO4A075_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A00_BRATIO3A00_BRATIO4A075_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A00_BRATIO3A00_BRATIO4A10_BRATIO5B00,0,0,0,1,0,0,1,0,1,1,3
_BRATIO1A10_BRATIO2A00_BRATIO3A00_BRATIO4A10_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A00_BRATIO3A00_BRATIO4A10_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A00_BRATIO3A00_BRATIO4A10_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A00_BRATIO3A00_BRATIO4A10_BRATIO5B10,0,0,0,1,0,0,1,0,1,1,3
_BRATIO1A10_BRATIO2A00_BRATIO3A025_BRATIO4A00_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A00_BRATIO3A025_BRATIO4A00_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A00_BRATIO3A025_BRATIO4A00_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A00_BRATIO3A025_BRATIO4A00_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A00_BRATIO3A025_BRATIO4A00_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A00_BRATIO3A025_BRATIO4A025_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A00_BRATIO3A025_BRATIO4A025_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A00_BRATIO3A025_BRATIO4A025_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A00_BRATIO3A025_BRATIO4A025_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A00_BRATIO3A025_BRATIO4A025_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A00_BRATIO3A025_BRATIO4A05_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A00_BRATIO3A025_BRATIO4A05_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A00_BRATIO3A025_BRATIO4A05_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A00_BRATIO3A025_BRATIO4A05_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A00_BRATIO3A025_BRATIO4A05_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A00_BRATIO3A025_BRATIO4A075_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A00_BRATIO3A025_BRATIO4A075_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A00_BRATIO3A025_BRATIO4A075_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A00_BRATIO3A025_BRATIO4A075_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A00_BRATIO3A025_BRATIO4A075_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A00_BRATIO3A025_BRATIO4A10_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A00_BRATIO3A025_BRATIO4A10_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A00_BRATIO3A025_BRATIO4A10_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A00_BRATIO3A025_BRATIO4A10_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A00_BRATIO3A025_BRATIO4A10_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A00_BRATIO3A05_BRATIO4A00_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A00_BRATIO3A05_BRATIO4A00_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A00_BRATIO3A05_BRATIO4A00_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A00_BRATIO3A05_BRATIO4A00_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A00_BRATIO3A05_BRATIO4A00_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A00_BRATIO3A05_BRATIO4A025_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A00_BRATIO3A05_BRATIO4A025_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A00_BRATIO3A05_BRATIO4A025_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A00_BRATIO3A05_BRATIO4A025_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A00_BRATIO3A05_BRATIO4A025_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A00_BRATIO3A05_BRATIO4A05_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A00_BRATIO3A05_BRATIO4A05_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A00_BRATIO3A05_BRATIO4A05_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A00_BRATIO3A05_BRATIO4A05_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A00_BRATIO3A05_BRATIO4A05_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A00_BRATIO3A05_BRATIO4A075_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A00_BRATIO3A05_BRATIO4A075_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A00_BRATIO3A05_BRATIO4A075_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A00_BRATIO3A05_BRATIO4A075_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A00_BRATIO3A05_BRATIO4A075_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A00_BRATIO3A05_BRATIO4A10_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A00_BRATIO3A05_BRATIO4A10_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A00_BRATIO3A05_BRATIO4A10_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A00_BRATIO3A05_BRATIO4A10_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A00_BRATIO3A05_BRATIO4A10_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A00_BRATIO3A075_BRATIO4A00_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A00_BRATIO3A075_BRATIO4A00_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A00_BRATIO3A075_BRATIO4A00_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A00_BRATIO3A075_BRATIO4A00_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A00_BRATIO3A075_BRATIO4A00_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A00_BRATIO3A075_BRATIO4A025_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A00_BRATIO3A075_BRATIO4A025_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A00_BRATIO3A075_BRATIO4A025_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A00_BRATIO3A075_BRATIO4A025_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A00_BRATIO3A075_BRATIO4A025_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A00_BRATIO3A075_BRATIO4A05_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A00_BRATIO3A075_BRATIO4A05_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A00_BRATIO3A075_BRATIO4A05_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A00_BRATIO3A075_BRATIO4A05_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A00_BRATIO3A075_BRATIO4A05_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A00_BRATIO3A075_BRATIO4A075_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A00_BRATIO3A075_BRATIO4A075_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A00_BRATIO3A075_BRATIO4A075_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A00_BRATIO3A075_BRATIO4A075_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A00_BRATIO3A075_BRATIO4A075_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A00_BRATIO3A075_BRATIO4A10_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A00_BRATIO3A075_BRATIO4A10_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A00_BRATIO3A075_BRATIO4A10_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A00_BRATIO3A075_BRATIO4A10_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A00_BRATIO3A075_BRATIO4A10_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A00_BRATIO3A10_BRATIO4A00_BRATIO5B00,0,0,0,1,0,0,1,0,1,1,3
_BRATIO1A10_BRATIO2A00_BRATIO3A10_BRATIO4A00_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A00_BRATIO3A10_BRATIO4A00_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A00_BRATIO3A10_BRATIO4A00_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A00_BRATIO3A10_BRATIO4A00_BRATIO5B10,0,0,0,1,0,0,1,0,1,1,3
_BRATIO1A10_BRATIO2A00_BRATIO3A10_BRATIO4A025_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A00_BRATIO3A10_BRATIO4A025_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A00_BRATIO3A10_BRATIO4A025_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A00_BRATIO3A10_BRATIO4A025_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A00_BRATIO3A10_BRATIO4A025_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A00_BRATIO3A10_BRATIO4A05_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A00_BRATIO3A10_BRATIO4A05_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A00_BRATIO3A10_BRATIO4A05_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A00_BRATIO3A10_BRATIO4A05_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A00_BRATIO3A10_BRATIO4A05_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A00_BRATIO3A10_BRATIO4A075_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A00_BRATIO3A10_BRATIO4A075_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A00_BRATIO3A10_BRATIO4A075_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A00_BRATIO3A10_BRATIO4A075_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A00_BRATIO3A10_BRATIO4A075_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A00_BRATIO3A10_BRATIO4A10_BRATIO5B00,0,0,0,1,0,0,1,0,1,1,3
_BRATIO1A10_BRATIO2A00_BRATIO3A10_BRATIO4A10_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A00_BRATIO3A10_BRATIO4A10_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A00_BRATIO3A10_BRATIO4A10_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A00_BRATIO3A10_BRATIO4A10_BRATIO5B10,0,0,0,1,0,0,1,0,1,1,3
_BRATIO1A10_BRATIO2A025_BRATIO3A00_BRATIO4A00_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A025_BRATIO3A00_BRATIO4A00_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A025_BRATIO3A00_BRATIO4A00_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A025_BRATIO3A00_BRATIO4A00_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A025_BRATIO3A00_BRATIO4A00_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A025_BRATIO3A00_BRATIO4A025_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A025_BRATIO3A00_BRATIO4A025_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A025_BRATIO3A00_BRATIO4A025_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A025_BRATIO3A00_BRATIO4A025_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A025_BRATIO3A00_BRATIO4A025_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A025_BRATIO3A00_BRATIO4A05_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A025_BRATIO3A00_BRATIO4A05_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A025_BRATIO3A00_BRATIO4A05_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A025_BRATIO3A00_BRATIO4A05_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A025_BRATIO3A00_BRATIO4A05_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A025_BRATIO3A00_BRATIO4A075_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A025_BRATIO3A00_BRATIO4A075_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A025_BRATIO3A00_BRATIO4A075_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A025_BRATIO3A00_BRATIO4A075_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A025_BRATIO3A00_BRATIO4A075_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A025_BRATIO3A00_BRATIO4A10_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A025_BRATIO3A00_BRATIO4A10_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A025_BRATIO3A00_BRATIO4A10_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A025_BRATIO3A00_BRATIO4A10_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A025_BRATIO3A00_BRATIO4A10_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A025_BRATIO3A025_BRATIO4A00_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A025_BRATIO3A025_BRATIO4A00_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A025_BRATIO3A025_BRATIO4A00_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A025_BRATIO3A025_BRATIO4A00_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A025_BRATIO3A025_BRATIO4A00_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A025_BRATIO3A025_BRATIO4A025_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A025_BRATIO3A025_BRATIO4A025_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A025_BRATIO3A025_BRATIO4A025_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A025_BRATIO3A025_BRATIO4A025_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A025_BRATIO3A025_BRATIO4A025_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A025_BRATIO3A025_BRATIO4A05_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A025_BRATIO3A025_BRATIO4A05_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A025_BRATIO3A025_BRATIO4A05_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A025_BRATIO3A025_BRATIO4A05_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A025_BRATIO3A025_BRATIO4A05_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A025_BRATIO3A025_BRATIO4A075_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A025_BRATIO3A025_BRATIO4A075_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A025_BRATIO3A025_BRATIO4A075_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A025_BRATIO3A025_BRATIO4A075_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A025_BRATIO3A025_BRATIO4A075_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A025_BRATIO3A025_BRATIO4A10_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A025_BRATIO3A025_BRATIO4A10_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A025_BRATIO3A025_BRATIO4A10_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A025_BRATIO3A025_BRATIO4A10_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A025_BRATIO3A025_BRATIO4A10_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A025_BRATIO3A05_BRATIO4A00_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A025_BRATIO3A05_BRATIO4A00_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A025_BRATIO3A05_BRATIO4A00_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A025_BRATIO3A05_BRATIO4A00_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A025_BRATIO3A05_BRATIO4A00_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A025_BRATIO3A05_BRATIO4A025_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A025_BRATIO3A05_BRATIO4A025_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A025_BRATIO3A05_BRATIO4A025_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A025_BRATIO3A05_BRATIO4A025_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A025_BRATIO3A05_BRATIO4A025_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A025_BRATIO3A05_BRATIO4A05_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A025_BRATIO3A05_BRATIO4A05_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A025_BRATIO3A05_BRATIO4A05_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A025_BRATIO3A05_BRATIO4A05_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A025_BRATIO3A05_BRATIO4A05_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A025_BRATIO3A05_BRATIO4A075_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A025_BRATIO3A05_BRATIO4A075_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A025_BRATIO3A05_BRATIO4A075_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A025_BRATIO3A05_BRATIO4A075_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A025_BRATIO3A05_BRATIO4A075_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A025_BRATIO3A05_BRATIO4A10_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A025_BRATIO3A05_BRATIO4A10_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A025_BRATIO3A05_BRATIO4A10_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A025_BRATIO3A05_BRATIO4A10_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A025_BRATIO3A05_BRATIO4A10_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A025_BRATIO3A075_BRATIO4A00_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A025_BRATIO3A075_BRATIO4A00_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A025_BRATIO3A075_BRATIO4A00_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A025_BRATIO3A075_BRATIO4A00_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A025_BRATIO3A075_BRATIO4A00_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A025_BRATIO3A075_BRATIO4A025_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A025_BRATIO3A075_BRATIO4A025_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A025_BRATIO3A075_BRATIO4A025_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A025_BRATIO3A075_BRATIO4A025_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A025_BRATIO3A075_BRATIO4A025_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A025_BRATIO3A075_BRATIO4A05_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A025_BRATIO3A075_BRATIO4A05_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A025_BRATIO3A075_BRATIO4A05_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A025_BRATIO3A075_BRATIO4A05_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A025_BRATIO3A075_BRATIO4A05_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A025_BRATIO3A075_BRATIO4A075_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A025_BRATIO3A075_BRATIO4A075_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A025_BRATIO3A075_BRATIO4A075_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A025_BRATIO3A075_BRATIO4A075_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A025_BRATIO3A075_BRATIO4A075_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A025_BRATIO3A075_BRATIO4A10_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A025_BRATIO3A075_BRATIO4A10_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A025_BRATIO3A075_BRATIO4A10_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A025_BRATIO3A075_BRATIO4A10_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A025_BRATIO3A075_BRATIO4A10_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A025_BRATIO3A10_BRATIO4A00_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A025_BRATIO3A10_BRATIO4A00_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A025_BRATIO3A10_BRATIO4A00_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A025_BRATIO3A10_BRATIO4A00_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A025_BRATIO3A10_BRATIO4A00_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A025_BRATIO3A10_BRATIO4A025_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A025_BRATIO3A10_BRATIO4A025_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A025_BRATIO3A10_BRATIO4A025_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A025_BRATIO3A10_BRATIO4A025_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A025_BRATIO3A10_BRATIO4A025_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A025_BRATIO3A10_BRATIO4A05_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A025_BRATIO3A10_BRATIO4A05_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A025_BRATIO3A10_BRATIO4A05_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A025_BRATIO3A10_BRATIO4A05_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A025_BRATIO3A10_BRATIO4A05_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A025_BRATIO3A10_BRATIO4A075_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A025_BRATIO3A10_BRATIO4A075_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A025_BRATIO3A10_BRATIO4A075_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A025_BRATIO3A10_BRATIO4A075_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A025_BRATIO3A10_BRATIO4A075_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A025_BRATIO3A10_BRATIO4A10_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A025_BRATIO3A10_BRATIO4A10_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A025_BRATIO3A10_BRATIO4A10_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A025_BRATIO3A10_BRATIO4A10_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A025_BRATIO3A10_BRATIO4A10_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A05_BRATIO3A00_BRATIO4A00_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A05_BRATIO3A00_BRATIO4A00_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A05_BRATIO3A00_BRATIO4A00_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A05_BRATIO3A00_BRATIO4A00_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A05_BRATIO3A00_BRATIO4A00_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A05_BRATIO3A00_BRATIO4A025_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A05_BRATIO3A00_BRATIO4A025_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A05_BRATIO3A00_BRATIO4A025_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A05_BRATIO3A00_BRATIO4A025_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A05_BRATIO3A00_BRATIO4A025_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A05_BRATIO3A00_BRATIO4A05_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A05_BRATIO3A00_BRATIO4A05_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A05_BRATIO3A00_BRATIO4A05_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A05_BRATIO3A00_BRATIO4A05_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A05_BRATIO3A00_BRATIO4A05_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A05_BRATIO3A00_BRATIO4A075_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A05_BRATIO3A00_BRATIO4A075_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A05_BRATIO3A00_BRATIO4A075_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A05_BRATIO3A00_BRATIO4A075_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A05_BRATIO3A00_BRATIO4A075_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A05_BRATIO3A00_BRATIO4A10_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A05_BRATIO3A00_BRATIO4A10_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A05_BRATIO3A00_BRATIO4A10_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A05_BRATIO3A00_BRATIO4A10_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A05_BRATIO3A00_BRATIO4A10_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A05_BRATIO3A025_BRATIO4A00_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A05_BRATIO3A025_BRATIO4A00_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A05_BRATIO3A025_BRATIO4A00_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A05_BRATIO3A025_BRATIO4A00_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A05_BRATIO3A025_BRATIO4A00_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A05_BRATIO3A025_BRATIO4A025_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A05_BRATIO3A025_BRATIO4A025_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A05_BRATIO3A025_BRATIO4A025_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A05_BRATIO3A025_BRATIO4A025_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A05_BRATIO3A025_BRATIO4A025_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A05_BRATIO3A025_BRATIO4A05_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A05_BRATIO3A025_BRATIO4A05_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A05_BRATIO3A025_BRATIO4A05_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A05_BRATIO3A025_BRATIO4A05_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A05_BRATIO3A025_BRATIO4A05_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A05_BRATIO3A025_BRATIO4A075_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A05_BRATIO3A025_BRATIO4A075_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A05_BRATIO3A025_BRATIO4A075_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A05_BRATIO3A025_BRATIO4A075_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A05_BRATIO3A025_BRATIO4A075_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A05_BRATIO3A025_BRATIO4A10_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A05_BRATIO3A025_BRATIO4A10_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A05_BRATIO3A025_BRATIO4A10_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A05_BRATIO3A025_BRATIO4A10_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A05_BRATIO3A025_BRATIO4A10_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A05_BRATIO3A05_BRATIO4A00_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A05_BRATIO3A05_BRATIO4A00_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A05_BRATIO3A05_BRATIO4A00_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A05_BRATIO3A05_BRATIO4A00_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A05_BRATIO3A05_BRATIO4A00_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A05_BRATIO3A05_BRATIO4A025_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A05_BRATIO3A05_BRATIO4A025_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A05_BRATIO3A05_BRATIO4A025_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A05_BRATIO3A05_BRATIO4A025_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A05_BRATIO3A05_BRATIO4A025_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A05_BRATIO3A05_BRATIO4A05_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A05_BRATIO3A05_BRATIO4A05_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A05_BRATIO3A05_BRATIO4A05_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A05_BRATIO3A05_BRATIO4A05_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A05_BRATIO3A05_BRATIO4A05_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A05_BRATIO3A05_BRATIO4A075_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A05_BRATIO3A05_BRATIO4A075_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A05_BRATIO3A05_BRATIO4A075_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A05_BRATIO3A05_BRATIO4A075_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A05_BRATIO3A05_BRATIO4A075_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A05_BRATIO3A05_BRATIO4A10_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A05_BRATIO3A05_BRATIO4A10_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A05_BRATIO3A05_BRATIO4A10_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A05_BRATIO3A05_BRATIO4A10_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A05_BRATIO3A05_BRATIO4A10_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A05_BRATIO3A075_BRATIO4A00_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A05_BRATIO3A075_BRATIO4A00_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A05_BRATIO3A075_BRATIO4A00_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A05_BRATIO3A075_BRATIO4A00_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A05_BRATIO3A075_BRATIO4A00_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A05_BRATIO3A075_BRATIO4A025_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A05_BRATIO3A075_BRATIO4A025_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A05_BRATIO3A075_BRATIO4A025_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A05_BRATIO3A075_BRATIO4A025_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A05_BRATIO3A075_BRATIO4A025_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A05_BRATIO3A075_BRATIO4A05_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A05_BRATIO3A075_BRATIO4A05_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A05_BRATIO3A075_BRATIO4A05_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A05_BRATIO3A075_BRATIO4A05_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A05_BRATIO3A075_BRATIO4A05_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A05_BRATIO3A075_BRATIO4A075_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A05_BRATIO3A075_BRATIO4A075_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A05_BRATIO3A075_BRATIO4A075_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A05_BRATIO3A075_BRATIO4A075_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A05_BRATIO3A075_BRATIO4A075_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A05_BRATIO3A075_BRATIO4A10_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A05_BRATIO3A075_BRATIO4A10_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A05_BRATIO3A075_BRATIO4A10_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A05_BRATIO3A075_BRATIO4A10_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A05_BRATIO3A075_BRATIO4A10_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A05_BRATIO3A10_BRATIO4A00_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A05_BRATIO3A10_BRATIO4A00_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A05_BRATIO3A10_BRATIO4A00_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A05_BRATIO3A10_BRATIO4A00_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A05_BRATIO3A10_BRATIO4A00_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A05_BRATIO3A10_BRATIO4A025_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A05_BRATIO3A10_BRATIO4A025_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A05_BRATIO3A10_BRATIO4A025_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A05_BRATIO3A10_BRATIO4A025_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A05_BRATIO3A10_BRATIO4A025_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A05_BRATIO3A10_BRATIO4A05_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A05_BRATIO3A10_BRATIO4A05_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A05_BRATIO3A10_BRATIO4A05_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A05_BRATIO3A10_BRATIO4A05_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A05_BRATIO3A10_BRATIO4A05_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A05_BRATIO3A10_BRATIO4A075_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A05_BRATIO3A10_BRATIO4A075_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A05_BRATIO3A10_BRATIO4A075_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A05_BRATIO3A10_BRATIO4A075_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A05_BRATIO3A10_BRATIO4A075_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A05_BRATIO3A10_BRATIO4A10_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A05_BRATIO3A10_BRATIO4A10_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A05_BRATIO3A10_BRATIO4A10_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A05_BRATIO3A10_BRATIO4A10_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A05_BRATIO3A10_BRATIO4A10_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A075_BRATIO3A00_BRATIO4A00_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A075_BRATIO3A00_BRATIO4A00_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A075_BRATIO3A00_BRATIO4A00_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A075_BRATIO3A00_BRATIO4A00_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A075_BRATIO3A00_BRATIO4A00_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A075_BRATIO3A00_BRATIO4A025_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A075_BRATIO3A00_BRATIO4A025_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A075_BRATIO3A00_BRATIO4A025_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A075_BRATIO3A00_BRATIO4A025_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A075_BRATIO3A00_BRATIO4A025_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A075_BRATIO3A00_BRATIO4A05_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A075_BRATIO3A00_BRATIO4A05_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A075_BRATIO3A00_BRATIO4A05_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A075_BRATIO3A00_BRATIO4A05_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A075_BRATIO3A00_BRATIO4A05_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A075_BRATIO3A00_BRATIO4A075_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A075_BRATIO3A00_BRATIO4A075_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A075_BRATIO3A00_BRATIO4A075_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A075_BRATIO3A00_BRATIO4A075_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A075_BRATIO3A00_BRATIO4A075_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A075_BRATIO3A00_BRATIO4A10_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A075_BRATIO3A00_BRATIO4A10_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A075_BRATIO3A00_BRATIO4A10_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A075_BRATIO3A00_BRATIO4A10_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A075_BRATIO3A00_BRATIO4A10_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A075_BRATIO3A025_BRATIO4A00_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A075_BRATIO3A025_BRATIO4A00_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A075_BRATIO3A025_BRATIO4A00_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A075_BRATIO3A025_BRATIO4A00_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A075_BRATIO3A025_BRATIO4A00_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A075_BRATIO3A025_BRATIO4A025_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A075_BRATIO3A025_BRATIO4A025_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A075_BRATIO3A025_BRATIO4A025_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A075_BRATIO3A025_BRATIO4A025_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A075_BRATIO3A025_BRATIO4A025_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A075_BRATIO3A025_BRATIO4A05_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A075_BRATIO3A025_BRATIO4A05_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A075_BRATIO3A025_BRATIO4A05_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A075_BRATIO3A025_BRATIO4A05_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A075_BRATIO3A025_BRATIO4A05_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A075_BRATIO3A025_BRATIO4A075_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A075_BRATIO3A025_BRATIO4A075_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A075_BRATIO3A025_BRATIO4A075_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A075_BRATIO3A025_BRATIO4A075_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A075_BRATIO3A025_BRATIO4A075_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A075_BRATIO3A025_BRATIO4A10_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A075_BRATIO3A025_BRATIO4A10_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A075_BRATIO3A025_BRATIO4A10_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A075_BRATIO3A025_BRATIO4A10_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A075_BRATIO3A025_BRATIO4A10_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A075_BRATIO3A05_BRATIO4A00_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A075_BRATIO3A05_BRATIO4A00_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A075_BRATIO3A05_BRATIO4A00_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A075_BRATIO3A05_BRATIO4A00_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A075_BRATIO3A05_BRATIO4A00_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A075_BRATIO3A05_BRATIO4A025_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A075_BRATIO3A05_BRATIO4A025_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A075_BRATIO3A05_BRATIO4A025_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A075_BRATIO3A05_BRATIO4A025_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A075_BRATIO3A05_BRATIO4A025_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A075_BRATIO3A05_BRATIO4A05_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A075_BRATIO3A05_BRATIO4A05_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A075_BRATIO3A05_BRATIO4A05_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A075_BRATIO3A05_BRATIO4A05_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A075_BRATIO3A05_BRATIO4A05_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A075_BRATIO3A05_BRATIO4A075_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A075_BRATIO3A05_BRATIO4A075_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A075_BRATIO3A05_BRATIO4A075_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A075_BRATIO3A05_BRATIO4A075_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A075_BRATIO3A05_BRATIO4A075_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A075_BRATIO3A05_BRATIO4A10_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A075_BRATIO3A05_BRATIO4A10_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A075_BRATIO3A05_BRATIO4A10_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A075_BRATIO3A05_BRATIO4A10_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A075_BRATIO3A05_BRATIO4A10_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A075_BRATIO3A075_BRATIO4A00_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A075_BRATIO3A075_BRATIO4A00_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A075_BRATIO3A075_BRATIO4A00_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A075_BRATIO3A075_BRATIO4A00_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A075_BRATIO3A075_BRATIO4A00_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A075_BRATIO3A075_BRATIO4A025_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A075_BRATIO3A075_BRATIO4A025_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A075_BRATIO3A075_BRATIO4A025_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A075_BRATIO3A075_BRATIO4A025_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A075_BRATIO3A075_BRATIO4A025_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A075_BRATIO3A075_BRATIO4A05_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A075_BRATIO3A075_BRATIO4A05_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A075_BRATIO3A075_BRATIO4A05_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A075_BRATIO3A075_BRATIO4A05_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A075_BRATIO3A075_BRATIO4A05_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A075_BRATIO3A075_BRATIO4A075_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A075_BRATIO3A075_BRATIO4A075_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A075_BRATIO3A075_BRATIO4A075_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A075_BRATIO3A075_BRATIO4A075_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A075_BRATIO3A075_BRATIO4A075_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A075_BRATIO3A075_BRATIO4A10_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A075_BRATIO3A075_BRATIO4A10_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A075_BRATIO3A075_BRATIO4A10_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A075_BRATIO3A075_BRATIO4A10_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A075_BRATIO3A075_BRATIO4A10_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A075_BRATIO3A10_BRATIO4A00_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A075_BRATIO3A10_BRATIO4A00_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A075_BRATIO3A10_BRATIO4A00_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A075_BRATIO3A10_BRATIO4A00_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A075_BRATIO3A10_BRATIO4A00_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A075_BRATIO3A10_BRATIO4A025_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A075_BRATIO3A10_BRATIO4A025_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A075_BRATIO3A10_BRATIO4A025_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A075_BRATIO3A10_BRATIO4A025_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A075_BRATIO3A10_BRATIO4A025_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A075_BRATIO3A10_BRATIO4A05_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A075_BRATIO3A10_BRATIO4A05_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A075_BRATIO3A10_BRATIO4A05_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A075_BRATIO3A10_BRATIO4A05_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A075_BRATIO3A10_BRATIO4A05_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A075_BRATIO3A10_BRATIO4A075_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A075_BRATIO3A10_BRATIO4A075_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A075_BRATIO3A10_BRATIO4A075_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A075_BRATIO3A10_BRATIO4A075_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A075_BRATIO3A10_BRATIO4A075_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A075_BRATIO3A10_BRATIO4A10_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A075_BRATIO3A10_BRATIO4A10_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A075_BRATIO3A10_BRATIO4A10_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A075_BRATIO3A10_BRATIO4A10_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A075_BRATIO3A10_BRATIO4A10_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A10_BRATIO3A00_BRATIO4A00_BRATIO5B00,0,0,0,1,0,0,1,0,1,1,3
_BRATIO1A10_BRATIO2A10_BRATIO3A00_BRATIO4A00_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A10_BRATIO3A00_BRATIO4A00_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A10_BRATIO3A00_BRATIO4A00_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A10_BRATIO3A00_BRATIO4A00_BRATIO5B10,0,0,0,1,0,0,1,0,1,1,3
_BRATIO1A10_BRATIO2A10_BRATIO3A00_BRATIO4A025_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A10_BRATIO3A00_BRATIO4A025_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A10_BRATIO3A00_BRATIO4A025_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A10_BRATIO3A00_BRATIO4A025_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A10_BRATIO3A00_BRATIO4A025_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A10_BRATIO3A00_BRATIO4A05_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A10_BRATIO3A00_BRATIO4A05_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A10_BRATIO3A00_BRATIO4A05_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A10_BRATIO3A00_BRATIO4A05_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A10_BRATIO3A00_BRATIO4A05_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A10_BRATIO3A00_BRATIO4A075_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A10_BRATIO3A00_BRATIO4A075_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A10_BRATIO3A00_BRATIO4A075_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A10_BRATIO3A00_BRATIO4A075_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A10_BRATIO3A00_BRATIO4A075_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A10_BRATIO3A00_BRATIO4A10_BRATIO5B00,0,0,0,1,0,0,1,0,1,1,3
_BRATIO1A10_BRATIO2A10_BRATIO3A00_BRATIO4A10_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A10_BRATIO3A00_BRATIO4A10_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A10_BRATIO3A00_BRATIO4A10_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A10_BRATIO3A00_BRATIO4A10_BRATIO5B10,0,0,0,1,0,0,1,0,1,1,3
_BRATIO1A10_BRATIO2A10_BRATIO3A025_BRATIO4A00_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A10_BRATIO3A025_BRATIO4A00_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A10_BRATIO3A025_BRATIO4A00_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A10_BRATIO3A025_BRATIO4A00_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A10_BRATIO3A025_BRATIO4A00_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A10_BRATIO3A025_BRATIO4A025_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A10_BRATIO3A025_BRATIO4A025_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A10_BRATIO3A025_BRATIO4A025_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A10_BRATIO3A025_BRATIO4A025_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A10_BRATIO3A025_BRATIO4A025_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A10_BRATIO3A025_BRATIO4A05_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A10_BRATIO3A025_BRATIO4A05_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A10_BRATIO3A025_BRATIO4A05_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A10_BRATIO3A025_BRATIO4A05_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A10_BRATIO3A025_BRATIO4A05_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A10_BRATIO3A025_BRATIO4A075_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A10_BRATIO3A025_BRATIO4A075_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A10_BRATIO3A025_BRATIO4A075_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A10_BRATIO3A025_BRATIO4A075_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A10_BRATIO3A025_BRATIO4A075_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A10_BRATIO3A025_BRATIO4A10_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A10_BRATIO3A025_BRATIO4A10_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A10_BRATIO3A025_BRATIO4A10_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A10_BRATIO3A025_BRATIO4A10_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A10_BRATIO3A025_BRATIO4A10_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A10_BRATIO3A05_BRATIO4A00_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A10_BRATIO3A05_BRATIO4A00_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A10_BRATIO3A05_BRATIO4A00_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A10_BRATIO3A05_BRATIO4A00_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A10_BRATIO3A05_BRATIO4A00_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A10_BRATIO3A05_BRATIO4A025_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A10_BRATIO3A05_BRATIO4A025_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A10_BRATIO3A05_BRATIO4A025_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A10_BRATIO3A05_BRATIO4A025_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A10_BRATIO3A05_BRATIO4A025_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A10_BRATIO3A05_BRATIO4A05_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A10_BRATIO3A05_BRATIO4A05_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A10_BRATIO3A05_BRATIO4A05_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A10_BRATIO3A05_BRATIO4A05_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A10_BRATIO3A05_BRATIO4A05_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A10_BRATIO3A05_BRATIO4A075_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A10_BRATIO3A05_BRATIO4A075_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A10_BRATIO3A05_BRATIO4A075_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A10_BRATIO3A05_BRATIO4A075_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A10_BRATIO3A05_BRATIO4A075_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A10_BRATIO3A05_BRATIO4A10_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A10_BRATIO3A05_BRATIO4A10_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A10_BRATIO3A05_BRATIO4A10_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A10_BRATIO3A05_BRATIO4A10_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A10_BRATIO3A05_BRATIO4A10_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A10_BRATIO3A075_BRATIO4A00_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A10_BRATIO3A075_BRATIO4A00_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A10_BRATIO3A075_BRATIO4A00_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A10_BRATIO3A075_BRATIO4A00_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A10_BRATIO3A075_BRATIO4A00_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A10_BRATIO3A075_BRATIO4A025_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A10_BRATIO3A075_BRATIO4A025_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A10_BRATIO3A075_BRATIO4A025_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A10_BRATIO3A075_BRATIO4A025_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A10_BRATIO3A075_BRATIO4A025_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A10_BRATIO3A075_BRATIO4A05_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A10_BRATIO3A075_BRATIO4A05_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A10_BRATIO3A075_BRATIO4A05_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A10_BRATIO3A075_BRATIO4A05_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A10_BRATIO3A075_BRATIO4A05_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A10_BRATIO3A075_BRATIO4A075_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A10_BRATIO3A075_BRATIO4A075_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A10_BRATIO3A075_BRATIO4A075_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A10_BRATIO3A075_BRATIO4A075_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A10_BRATIO3A075_BRATIO4A075_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A10_BRATIO3A075_BRATIO4A10_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A10_BRATIO3A075_BRATIO4A10_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A10_BRATIO3A075_BRATIO4A10_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A10_BRATIO3A075_BRATIO4A10_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A10_BRATIO3A075_BRATIO4A10_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A10_BRATIO3A10_BRATIO4A00_BRATIO5B00,0,0,0,1,0,0,1,0,1,1,3
_BRATIO1A10_BRATIO2A10_BRATIO3A10_BRATIO4A00_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A10_BRATIO3A10_BRATIO4A00_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A10_BRATIO3A10_BRATIO4A00_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A10_BRATIO3A10_BRATIO4A00_BRATIO5B10,0,0,0,1,0,0,1,0,1,1,3
_BRATIO1A10_BRATIO2A10_BRATIO3A10_BRATIO4A025_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A10_BRATIO3A10_BRATIO4A025_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A10_BRATIO3A10_BRATIO4A025_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A10_BRATIO3A10_BRATIO4A025_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A10_BRATIO3A10_BRATIO4A025_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A10_BRATIO3A10_BRATIO4A05_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A10_BRATIO3A10_BRATIO4A05_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A10_BRATIO3A10_BRATIO4A05_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A10_BRATIO3A10_BRATIO4A05_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A10_BRATIO3A10_BRATIO4A05_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A10_BRATIO3A10_BRATIO4A075_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A10_BRATIO3A10_BRATIO4A075_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A10_BRATIO3A10_BRATIO4A075_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A10_BRATIO3A10_BRATIO4A075_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A10_BRATIO3A10_BRATIO4A075_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A10_BRATIO3A10_BRATIO4A10_BRATIO5B00,0,0,0,1,0,0,1,0,1,1,3
_BRATIO1A10_BRATIO2A10_BRATIO3A10_BRATIO4A10_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A10_BRATIO3A10_BRATIO4A10_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A10_BRATIO3A10_BRATIO4A10_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A10_BRATIO3A10_BRATIO4A10_BRATIO5B10,0,0,0,1,0,0,1,0,1,1,3


==> graph/staticAnalysis-sweepBranch/sp1-mv9.csv <==
Test Name, Trans,Comp Int, Memory Coalescing, Branch Divergence, Control Density, Floating Point Mult, Kernel Size, Critical Path, SpeedUp
_BRATIO1A00_BRATIO2A00_BRATIO3A00_BRATIO4A00_BRATIO5B00,0,0,0,1,0,0,1,0,1,1,3
_BRATIO1A00_BRATIO2A00_BRATIO3A00_BRATIO4A00_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A00_BRATIO3A00_BRATIO4A00_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A00_BRATIO3A00_BRATIO4A00_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A00_BRATIO3A00_BRATIO4A00_BRATIO5B10,0,0,0,1,0,0,1,0,1,1,3
_BRATIO1A00_BRATIO2A00_BRATIO3A00_BRATIO4A025_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A00_BRATIO3A00_BRATIO4A025_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A00_BRATIO3A00_BRATIO4A025_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A00_BRATIO3A00_BRATIO4A025_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A00_BRATIO3A00_BRATIO4A025_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A00_BRATIO3A00_BRATIO4A05_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A00_BRATIO3A00_BRATIO4A05_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A00_BRATIO3A00_BRATIO4A05_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A00_BRATIO3A00_BRATIO4A05_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A00_BRATIO3A00_BRATIO4A05_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A00_BRATIO3A00_BRATIO4A075_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A00_BRATIO3A00_BRATIO4A075_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A00_BRATIO3A00_BRATIO4A075_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A00_BRATIO3A00_BRATIO4A075_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A00_BRATIO3A00_BRATIO4A075_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A00_BRATIO3A00_BRATIO4A10_BRATIO5B00,0,0,0,1,0,0,1,0,1,1,3
_BRATIO1A00_BRATIO2A00_BRATIO3A00_BRATIO4A10_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A00_BRATIO3A00_BRATIO4A10_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A00_BRATIO3A00_BRATIO4A10_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A00_BRATIO3A00_BRATIO4A10_BRATIO5B10,0,0,0,1,0,0,1,0,1,1,3
_BRATIO1A00_BRATIO2A00_BRATIO3A025_BRATIO4A00_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A00_BRATIO3A025_BRATIO4A00_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A00_BRATIO3A025_BRATIO4A00_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A00_BRATIO3A025_BRATIO4A00_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A00_BRATIO3A025_BRATIO4A00_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A00_BRATIO3A025_BRATIO4A025_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A00_BRATIO3A025_BRATIO4A025_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A00_BRATIO3A025_BRATIO4A025_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A00_BRATIO3A025_BRATIO4A025_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A00_BRATIO3A025_BRATIO4A025_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A00_BRATIO3A025_BRATIO4A05_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A00_BRATIO3A025_BRATIO4A05_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A00_BRATIO3A025_BRATIO4A05_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A00_BRATIO3A025_BRATIO4A05_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A00_BRATIO3A025_BRATIO4A05_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A00_BRATIO3A025_BRATIO4A075_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A00_BRATIO3A025_BRATIO4A075_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A00_BRATIO3A025_BRATIO4A075_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A00_BRATIO3A025_BRATIO4A075_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A00_BRATIO3A025_BRATIO4A075_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A00_BRATIO3A025_BRATIO4A10_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A00_BRATIO3A025_BRATIO4A10_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A00_BRATIO3A025_BRATIO4A10_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A00_BRATIO3A025_BRATIO4A10_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A00_BRATIO3A025_BRATIO4A10_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A00_BRATIO3A05_BRATIO4A00_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A00_BRATIO3A05_BRATIO4A00_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A00_BRATIO3A05_BRATIO4A00_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A00_BRATIO3A05_BRATIO4A00_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A00_BRATIO3A05_BRATIO4A00_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A00_BRATIO3A05_BRATIO4A025_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A00_BRATIO3A05_BRATIO4A025_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A00_BRATIO3A05_BRATIO4A025_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A00_BRATIO3A05_BRATIO4A025_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A00_BRATIO3A05_BRATIO4A025_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A00_BRATIO3A05_BRATIO4A05_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A00_BRATIO3A05_BRATIO4A05_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A00_BRATIO3A05_BRATIO4A05_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A00_BRATIO3A05_BRATIO4A05_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A00_BRATIO3A05_BRATIO4A05_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A00_BRATIO3A05_BRATIO4A075_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A00_BRATIO3A05_BRATIO4A075_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A00_BRATIO3A05_BRATIO4A075_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A00_BRATIO3A05_BRATIO4A075_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A00_BRATIO3A05_BRATIO4A075_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A00_BRATIO3A05_BRATIO4A10_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A00_BRATIO3A05_BRATIO4A10_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A00_BRATIO3A05_BRATIO4A10_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A00_BRATIO3A05_BRATIO4A10_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A00_BRATIO3A05_BRATIO4A10_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A00_BRATIO3A075_BRATIO4A00_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A00_BRATIO3A075_BRATIO4A00_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A00_BRATIO3A075_BRATIO4A00_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A00_BRATIO3A075_BRATIO4A00_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A00_BRATIO3A075_BRATIO4A00_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A00_BRATIO3A075_BRATIO4A025_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A00_BRATIO3A075_BRATIO4A025_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A00_BRATIO3A075_BRATIO4A025_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A00_BRATIO3A075_BRATIO4A025_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A00_BRATIO3A075_BRATIO4A025_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A00_BRATIO3A075_BRATIO4A05_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A00_BRATIO3A075_BRATIO4A05_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A00_BRATIO3A075_BRATIO4A05_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A00_BRATIO3A075_BRATIO4A05_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A00_BRATIO3A075_BRATIO4A05_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A00_BRATIO3A075_BRATIO4A075_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A00_BRATIO3A075_BRATIO4A075_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A00_BRATIO3A075_BRATIO4A075_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A00_BRATIO3A075_BRATIO4A075_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A00_BRATIO3A075_BRATIO4A075_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A00_BRATIO3A075_BRATIO4A10_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A00_BRATIO3A075_BRATIO4A10_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A00_BRATIO3A075_BRATIO4A10_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A00_BRATIO3A075_BRATIO4A10_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A00_BRATIO3A075_BRATIO4A10_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A00_BRATIO3A10_BRATIO4A00_BRATIO5B00,0,0,0,1,0,0,1,0,1,1,3
_BRATIO1A00_BRATIO2A00_BRATIO3A10_BRATIO4A00_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A00_BRATIO3A10_BRATIO4A00_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A00_BRATIO3A10_BRATIO4A00_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A00_BRATIO3A10_BRATIO4A00_BRATIO5B10,0,0,0,1,0,0,1,0,1,1,3
_BRATIO1A00_BRATIO2A00_BRATIO3A10_BRATIO4A025_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A00_BRATIO3A10_BRATIO4A025_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A00_BRATIO3A10_BRATIO4A025_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A00_BRATIO3A10_BRATIO4A025_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A00_BRATIO3A10_BRATIO4A025_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A00_BRATIO3A10_BRATIO4A05_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A00_BRATIO3A10_BRATIO4A05_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A00_BRATIO3A10_BRATIO4A05_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A00_BRATIO3A10_BRATIO4A05_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A00_BRATIO3A10_BRATIO4A05_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A00_BRATIO3A10_BRATIO4A075_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A00_BRATIO3A10_BRATIO4A075_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A00_BRATIO3A10_BRATIO4A075_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A00_BRATIO3A10_BRATIO4A075_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A00_BRATIO3A10_BRATIO4A075_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A00_BRATIO3A10_BRATIO4A10_BRATIO5B00,0,0,0,1,0,0,1,0,1,1,3
_BRATIO1A00_BRATIO2A00_BRATIO3A10_BRATIO4A10_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A00_BRATIO3A10_BRATIO4A10_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A00_BRATIO3A10_BRATIO4A10_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A00_BRATIO3A10_BRATIO4A10_BRATIO5B10,0,0,0,1,0,0,1,0,1,1,3
_BRATIO1A00_BRATIO2A025_BRATIO3A00_BRATIO4A00_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A025_BRATIO3A00_BRATIO4A00_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A025_BRATIO3A00_BRATIO4A00_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A025_BRATIO3A00_BRATIO4A00_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A025_BRATIO3A00_BRATIO4A00_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A025_BRATIO3A00_BRATIO4A025_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A025_BRATIO3A00_BRATIO4A025_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A025_BRATIO3A00_BRATIO4A025_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A025_BRATIO3A00_BRATIO4A025_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A025_BRATIO3A00_BRATIO4A025_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A025_BRATIO3A00_BRATIO4A05_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A025_BRATIO3A00_BRATIO4A05_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A025_BRATIO3A00_BRATIO4A05_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A025_BRATIO3A00_BRATIO4A05_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A025_BRATIO3A00_BRATIO4A05_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A025_BRATIO3A00_BRATIO4A075_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A025_BRATIO3A00_BRATIO4A075_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A025_BRATIO3A00_BRATIO4A075_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A025_BRATIO3A00_BRATIO4A075_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A025_BRATIO3A00_BRATIO4A075_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A025_BRATIO3A00_BRATIO4A10_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A025_BRATIO3A00_BRATIO4A10_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A025_BRATIO3A00_BRATIO4A10_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A025_BRATIO3A00_BRATIO4A10_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A025_BRATIO3A00_BRATIO4A10_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A025_BRATIO3A025_BRATIO4A00_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A025_BRATIO3A025_BRATIO4A00_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A025_BRATIO3A025_BRATIO4A00_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A025_BRATIO3A025_BRATIO4A00_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A025_BRATIO3A025_BRATIO4A00_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A025_BRATIO3A025_BRATIO4A025_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A025_BRATIO3A025_BRATIO4A025_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A025_BRATIO3A025_BRATIO4A025_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A025_BRATIO3A025_BRATIO4A025_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A025_BRATIO3A025_BRATIO4A025_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A025_BRATIO3A025_BRATIO4A05_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A025_BRATIO3A025_BRATIO4A05_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A025_BRATIO3A025_BRATIO4A05_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A025_BRATIO3A025_BRATIO4A05_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A025_BRATIO3A025_BRATIO4A05_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A025_BRATIO3A025_BRATIO4A075_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A025_BRATIO3A025_BRATIO4A075_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A025_BRATIO3A025_BRATIO4A075_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A025_BRATIO3A025_BRATIO4A075_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A025_BRATIO3A025_BRATIO4A075_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A025_BRATIO3A025_BRATIO4A10_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A025_BRATIO3A025_BRATIO4A10_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A025_BRATIO3A025_BRATIO4A10_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A025_BRATIO3A025_BRATIO4A10_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A025_BRATIO3A025_BRATIO4A10_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A025_BRATIO3A05_BRATIO4A00_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A025_BRATIO3A05_BRATIO4A00_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A025_BRATIO3A05_BRATIO4A00_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A025_BRATIO3A05_BRATIO4A00_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A025_BRATIO3A05_BRATIO4A00_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A025_BRATIO3A05_BRATIO4A025_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A025_BRATIO3A05_BRATIO4A025_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A025_BRATIO3A05_BRATIO4A025_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A025_BRATIO3A05_BRATIO4A025_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A025_BRATIO3A05_BRATIO4A025_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A025_BRATIO3A05_BRATIO4A05_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A025_BRATIO3A05_BRATIO4A05_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A025_BRATIO3A05_BRATIO4A05_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A025_BRATIO3A05_BRATIO4A05_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A025_BRATIO3A05_BRATIO4A05_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A025_BRATIO3A05_BRATIO4A075_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A025_BRATIO3A05_BRATIO4A075_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A025_BRATIO3A05_BRATIO4A075_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A025_BRATIO3A05_BRATIO4A075_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A025_BRATIO3A05_BRATIO4A075_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A025_BRATIO3A05_BRATIO4A10_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A025_BRATIO3A05_BRATIO4A10_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A025_BRATIO3A05_BRATIO4A10_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A025_BRATIO3A05_BRATIO4A10_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A025_BRATIO3A05_BRATIO4A10_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A025_BRATIO3A075_BRATIO4A00_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A025_BRATIO3A075_BRATIO4A00_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A025_BRATIO3A075_BRATIO4A00_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A025_BRATIO3A075_BRATIO4A00_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A025_BRATIO3A075_BRATIO4A00_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A025_BRATIO3A075_BRATIO4A025_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A025_BRATIO3A075_BRATIO4A025_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A025_BRATIO3A075_BRATIO4A025_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A025_BRATIO3A075_BRATIO4A025_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A025_BRATIO3A075_BRATIO4A025_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A025_BRATIO3A075_BRATIO4A05_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A025_BRATIO3A075_BRATIO4A05_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A025_BRATIO3A075_BRATIO4A05_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A025_BRATIO3A075_BRATIO4A05_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A025_BRATIO3A075_BRATIO4A05_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A025_BRATIO3A075_BRATIO4A075_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A025_BRATIO3A075_BRATIO4A075_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A025_BRATIO3A075_BRATIO4A075_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A025_BRATIO3A075_BRATIO4A075_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A025_BRATIO3A075_BRATIO4A075_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A025_BRATIO3A075_BRATIO4A10_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A025_BRATIO3A075_BRATIO4A10_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A025_BRATIO3A075_BRATIO4A10_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A025_BRATIO3A075_BRATIO4A10_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A025_BRATIO3A075_BRATIO4A10_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A025_BRATIO3A10_BRATIO4A00_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A025_BRATIO3A10_BRATIO4A00_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A025_BRATIO3A10_BRATIO4A00_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A025_BRATIO3A10_BRATIO4A00_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A025_BRATIO3A10_BRATIO4A00_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A025_BRATIO3A10_BRATIO4A025_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A025_BRATIO3A10_BRATIO4A025_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A025_BRATIO3A10_BRATIO4A025_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A025_BRATIO3A10_BRATIO4A025_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A025_BRATIO3A10_BRATIO4A025_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A025_BRATIO3A10_BRATIO4A05_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A025_BRATIO3A10_BRATIO4A05_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A025_BRATIO3A10_BRATIO4A05_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A025_BRATIO3A10_BRATIO4A05_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A025_BRATIO3A10_BRATIO4A05_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A025_BRATIO3A10_BRATIO4A075_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A025_BRATIO3A10_BRATIO4A075_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A025_BRATIO3A10_BRATIO4A075_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A025_BRATIO3A10_BRATIO4A075_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A025_BRATIO3A10_BRATIO4A075_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A025_BRATIO3A10_BRATIO4A10_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A025_BRATIO3A10_BRATIO4A10_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A025_BRATIO3A10_BRATIO4A10_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A025_BRATIO3A10_BRATIO4A10_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A025_BRATIO3A10_BRATIO4A10_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A05_BRATIO3A00_BRATIO4A00_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A05_BRATIO3A00_BRATIO4A00_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A05_BRATIO3A00_BRATIO4A00_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A05_BRATIO3A00_BRATIO4A00_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A05_BRATIO3A00_BRATIO4A00_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A05_BRATIO3A00_BRATIO4A025_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A05_BRATIO3A00_BRATIO4A025_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A05_BRATIO3A00_BRATIO4A025_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A05_BRATIO3A00_BRATIO4A025_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A05_BRATIO3A00_BRATIO4A025_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A05_BRATIO3A00_BRATIO4A05_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A05_BRATIO3A00_BRATIO4A05_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A05_BRATIO3A00_BRATIO4A05_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A05_BRATIO3A00_BRATIO4A05_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A05_BRATIO3A00_BRATIO4A05_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A05_BRATIO3A00_BRATIO4A075_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A05_BRATIO3A00_BRATIO4A075_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A05_BRATIO3A00_BRATIO4A075_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A05_BRATIO3A00_BRATIO4A075_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A05_BRATIO3A00_BRATIO4A075_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A05_BRATIO3A00_BRATIO4A10_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A05_BRATIO3A00_BRATIO4A10_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A05_BRATIO3A00_BRATIO4A10_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A05_BRATIO3A00_BRATIO4A10_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A05_BRATIO3A00_BRATIO4A10_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A05_BRATIO3A025_BRATIO4A00_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A05_BRATIO3A025_BRATIO4A00_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A05_BRATIO3A025_BRATIO4A00_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A05_BRATIO3A025_BRATIO4A00_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A05_BRATIO3A025_BRATIO4A00_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A05_BRATIO3A025_BRATIO4A025_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A05_BRATIO3A025_BRATIO4A025_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A05_BRATIO3A025_BRATIO4A025_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A05_BRATIO3A025_BRATIO4A025_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A05_BRATIO3A025_BRATIO4A025_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A05_BRATIO3A025_BRATIO4A05_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A05_BRATIO3A025_BRATIO4A05_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A05_BRATIO3A025_BRATIO4A05_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A05_BRATIO3A025_BRATIO4A05_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A05_BRATIO3A025_BRATIO4A05_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A05_BRATIO3A025_BRATIO4A075_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A05_BRATIO3A025_BRATIO4A075_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A05_BRATIO3A025_BRATIO4A075_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A05_BRATIO3A025_BRATIO4A075_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A05_BRATIO3A025_BRATIO4A075_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A05_BRATIO3A025_BRATIO4A10_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A05_BRATIO3A025_BRATIO4A10_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A05_BRATIO3A025_BRATIO4A10_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A05_BRATIO3A025_BRATIO4A10_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A05_BRATIO3A025_BRATIO4A10_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A05_BRATIO3A05_BRATIO4A00_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A05_BRATIO3A05_BRATIO4A00_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A05_BRATIO3A05_BRATIO4A00_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A05_BRATIO3A05_BRATIO4A00_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A05_BRATIO3A05_BRATIO4A00_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A05_BRATIO3A05_BRATIO4A025_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A05_BRATIO3A05_BRATIO4A025_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A05_BRATIO3A05_BRATIO4A025_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A05_BRATIO3A05_BRATIO4A025_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A05_BRATIO3A05_BRATIO4A025_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A05_BRATIO3A05_BRATIO4A05_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A05_BRATIO3A05_BRATIO4A05_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A05_BRATIO3A05_BRATIO4A05_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A05_BRATIO3A05_BRATIO4A05_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A05_BRATIO3A05_BRATIO4A05_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A05_BRATIO3A05_BRATIO4A075_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A05_BRATIO3A05_BRATIO4A075_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A05_BRATIO3A05_BRATIO4A075_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A05_BRATIO3A05_BRATIO4A075_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A05_BRATIO3A05_BRATIO4A075_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A05_BRATIO3A05_BRATIO4A10_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A05_BRATIO3A05_BRATIO4A10_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A05_BRATIO3A05_BRATIO4A10_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A05_BRATIO3A05_BRATIO4A10_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A05_BRATIO3A05_BRATIO4A10_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A05_BRATIO3A075_BRATIO4A00_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A05_BRATIO3A075_BRATIO4A00_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A05_BRATIO3A075_BRATIO4A00_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A05_BRATIO3A075_BRATIO4A00_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A05_BRATIO3A075_BRATIO4A00_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A05_BRATIO3A075_BRATIO4A025_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A05_BRATIO3A075_BRATIO4A025_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A05_BRATIO3A075_BRATIO4A025_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A05_BRATIO3A075_BRATIO4A025_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A05_BRATIO3A075_BRATIO4A025_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A05_BRATIO3A075_BRATIO4A05_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A05_BRATIO3A075_BRATIO4A05_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A05_BRATIO3A075_BRATIO4A05_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A05_BRATIO3A075_BRATIO4A05_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A05_BRATIO3A075_BRATIO4A05_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A05_BRATIO3A075_BRATIO4A075_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A05_BRATIO3A075_BRATIO4A075_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A05_BRATIO3A075_BRATIO4A075_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A05_BRATIO3A075_BRATIO4A075_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A05_BRATIO3A075_BRATIO4A075_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A05_BRATIO3A075_BRATIO4A10_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A05_BRATIO3A075_BRATIO4A10_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A05_BRATIO3A075_BRATIO4A10_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A05_BRATIO3A075_BRATIO4A10_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A05_BRATIO3A075_BRATIO4A10_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A05_BRATIO3A10_BRATIO4A00_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A05_BRATIO3A10_BRATIO4A00_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A05_BRATIO3A10_BRATIO4A00_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A05_BRATIO3A10_BRATIO4A00_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A05_BRATIO3A10_BRATIO4A00_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A05_BRATIO3A10_BRATIO4A025_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A05_BRATIO3A10_BRATIO4A025_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A05_BRATIO3A10_BRATIO4A025_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A05_BRATIO3A10_BRATIO4A025_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A05_BRATIO3A10_BRATIO4A025_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A05_BRATIO3A10_BRATIO4A05_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A05_BRATIO3A10_BRATIO4A05_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A05_BRATIO3A10_BRATIO4A05_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A05_BRATIO3A10_BRATIO4A05_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A05_BRATIO3A10_BRATIO4A05_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A05_BRATIO3A10_BRATIO4A075_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A05_BRATIO3A10_BRATIO4A075_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A05_BRATIO3A10_BRATIO4A075_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A05_BRATIO3A10_BRATIO4A075_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A05_BRATIO3A10_BRATIO4A075_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A05_BRATIO3A10_BRATIO4A10_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A05_BRATIO3A10_BRATIO4A10_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A05_BRATIO3A10_BRATIO4A10_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A05_BRATIO3A10_BRATIO4A10_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A05_BRATIO3A10_BRATIO4A10_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A075_BRATIO3A00_BRATIO4A00_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A075_BRATIO3A00_BRATIO4A00_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A075_BRATIO3A00_BRATIO4A00_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A075_BRATIO3A00_BRATIO4A00_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A075_BRATIO3A00_BRATIO4A00_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A075_BRATIO3A00_BRATIO4A025_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A075_BRATIO3A00_BRATIO4A025_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A075_BRATIO3A00_BRATIO4A025_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A075_BRATIO3A00_BRATIO4A025_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A075_BRATIO3A00_BRATIO4A025_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A075_BRATIO3A00_BRATIO4A05_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A075_BRATIO3A00_BRATIO4A05_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A075_BRATIO3A00_BRATIO4A05_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A075_BRATIO3A00_BRATIO4A05_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A075_BRATIO3A00_BRATIO4A05_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A075_BRATIO3A00_BRATIO4A075_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A075_BRATIO3A00_BRATIO4A075_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A075_BRATIO3A00_BRATIO4A075_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A075_BRATIO3A00_BRATIO4A075_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A075_BRATIO3A00_BRATIO4A075_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A075_BRATIO3A00_BRATIO4A10_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A075_BRATIO3A00_BRATIO4A10_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A075_BRATIO3A00_BRATIO4A10_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A075_BRATIO3A00_BRATIO4A10_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A075_BRATIO3A00_BRATIO4A10_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A075_BRATIO3A025_BRATIO4A00_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A075_BRATIO3A025_BRATIO4A00_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A075_BRATIO3A025_BRATIO4A00_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A075_BRATIO3A025_BRATIO4A00_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A075_BRATIO3A025_BRATIO4A00_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A075_BRATIO3A025_BRATIO4A025_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A075_BRATIO3A025_BRATIO4A025_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A075_BRATIO3A025_BRATIO4A025_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A075_BRATIO3A025_BRATIO4A025_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A075_BRATIO3A025_BRATIO4A025_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A075_BRATIO3A025_BRATIO4A05_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A075_BRATIO3A025_BRATIO4A05_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A075_BRATIO3A025_BRATIO4A05_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A075_BRATIO3A025_BRATIO4A05_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A075_BRATIO3A025_BRATIO4A05_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A075_BRATIO3A025_BRATIO4A075_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A075_BRATIO3A025_BRATIO4A075_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A075_BRATIO3A025_BRATIO4A075_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A075_BRATIO3A025_BRATIO4A075_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A075_BRATIO3A025_BRATIO4A075_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A075_BRATIO3A025_BRATIO4A10_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A075_BRATIO3A025_BRATIO4A10_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A075_BRATIO3A025_BRATIO4A10_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A075_BRATIO3A025_BRATIO4A10_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A075_BRATIO3A025_BRATIO4A10_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A075_BRATIO3A05_BRATIO4A00_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A075_BRATIO3A05_BRATIO4A00_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A075_BRATIO3A05_BRATIO4A00_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A075_BRATIO3A05_BRATIO4A00_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A075_BRATIO3A05_BRATIO4A00_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A075_BRATIO3A05_BRATIO4A025_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A075_BRATIO3A05_BRATIO4A025_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A075_BRATIO3A05_BRATIO4A025_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A075_BRATIO3A05_BRATIO4A025_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A075_BRATIO3A05_BRATIO4A025_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A075_BRATIO3A05_BRATIO4A05_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A075_BRATIO3A05_BRATIO4A05_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A075_BRATIO3A05_BRATIO4A05_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A075_BRATIO3A05_BRATIO4A05_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A075_BRATIO3A05_BRATIO4A05_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A075_BRATIO3A05_BRATIO4A075_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A075_BRATIO3A05_BRATIO4A075_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A075_BRATIO3A05_BRATIO4A075_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A075_BRATIO3A05_BRATIO4A075_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A075_BRATIO3A05_BRATIO4A075_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A075_BRATIO3A05_BRATIO4A10_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A075_BRATIO3A05_BRATIO4A10_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A075_BRATIO3A05_BRATIO4A10_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A075_BRATIO3A05_BRATIO4A10_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A075_BRATIO3A05_BRATIO4A10_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A075_BRATIO3A075_BRATIO4A00_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A075_BRATIO3A075_BRATIO4A00_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A075_BRATIO3A075_BRATIO4A00_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A075_BRATIO3A075_BRATIO4A00_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A075_BRATIO3A075_BRATIO4A00_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A075_BRATIO3A075_BRATIO4A025_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A075_BRATIO3A075_BRATIO4A025_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A075_BRATIO3A075_BRATIO4A025_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A075_BRATIO3A075_BRATIO4A025_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A075_BRATIO3A075_BRATIO4A025_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A075_BRATIO3A075_BRATIO4A05_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A075_BRATIO3A075_BRATIO4A05_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A075_BRATIO3A075_BRATIO4A05_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A075_BRATIO3A075_BRATIO4A05_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A075_BRATIO3A075_BRATIO4A05_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A075_BRATIO3A075_BRATIO4A075_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A075_BRATIO3A075_BRATIO4A075_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A075_BRATIO3A075_BRATIO4A075_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A075_BRATIO3A075_BRATIO4A075_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A075_BRATIO3A075_BRATIO4A075_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A075_BRATIO3A075_BRATIO4A10_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A075_BRATIO3A075_BRATIO4A10_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A075_BRATIO3A075_BRATIO4A10_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A075_BRATIO3A075_BRATIO4A10_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A075_BRATIO3A075_BRATIO4A10_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A075_BRATIO3A10_BRATIO4A00_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A075_BRATIO3A10_BRATIO4A00_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A075_BRATIO3A10_BRATIO4A00_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A075_BRATIO3A10_BRATIO4A00_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A075_BRATIO3A10_BRATIO4A00_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A075_BRATIO3A10_BRATIO4A025_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A075_BRATIO3A10_BRATIO4A025_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A075_BRATIO3A10_BRATIO4A025_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A075_BRATIO3A10_BRATIO4A025_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A075_BRATIO3A10_BRATIO4A025_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A075_BRATIO3A10_BRATIO4A05_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A075_BRATIO3A10_BRATIO4A05_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A075_BRATIO3A10_BRATIO4A05_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A075_BRATIO3A10_BRATIO4A05_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A075_BRATIO3A10_BRATIO4A05_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A075_BRATIO3A10_BRATIO4A075_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A075_BRATIO3A10_BRATIO4A075_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A075_BRATIO3A10_BRATIO4A075_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A075_BRATIO3A10_BRATIO4A075_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A075_BRATIO3A10_BRATIO4A075_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A075_BRATIO3A10_BRATIO4A10_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A075_BRATIO3A10_BRATIO4A10_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A075_BRATIO3A10_BRATIO4A10_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A075_BRATIO3A10_BRATIO4A10_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A075_BRATIO3A10_BRATIO4A10_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A10_BRATIO3A00_BRATIO4A00_BRATIO5B00,0,0,0,1,0,0,1,0,1,1,3
_BRATIO1A00_BRATIO2A10_BRATIO3A00_BRATIO4A00_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A10_BRATIO3A00_BRATIO4A00_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A10_BRATIO3A00_BRATIO4A00_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A10_BRATIO3A00_BRATIO4A00_BRATIO5B10,0,0,0,1,0,0,1,0,1,1,3
_BRATIO1A00_BRATIO2A10_BRATIO3A00_BRATIO4A025_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A10_BRATIO3A00_BRATIO4A025_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A10_BRATIO3A00_BRATIO4A025_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A10_BRATIO3A00_BRATIO4A025_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A10_BRATIO3A00_BRATIO4A025_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A10_BRATIO3A00_BRATIO4A05_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A10_BRATIO3A00_BRATIO4A05_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A10_BRATIO3A00_BRATIO4A05_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A10_BRATIO3A00_BRATIO4A05_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A10_BRATIO3A00_BRATIO4A05_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A10_BRATIO3A00_BRATIO4A075_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A10_BRATIO3A00_BRATIO4A075_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A10_BRATIO3A00_BRATIO4A075_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A10_BRATIO3A00_BRATIO4A075_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A10_BRATIO3A00_BRATIO4A075_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A10_BRATIO3A00_BRATIO4A10_BRATIO5B00,0,0,0,1,0,0,1,0,1,1,3
_BRATIO1A00_BRATIO2A10_BRATIO3A00_BRATIO4A10_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A10_BRATIO3A00_BRATIO4A10_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A10_BRATIO3A00_BRATIO4A10_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A10_BRATIO3A00_BRATIO4A10_BRATIO5B10,0,0,0,1,0,0,1,0,1,1,3
_BRATIO1A00_BRATIO2A10_BRATIO3A025_BRATIO4A00_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A10_BRATIO3A025_BRATIO4A00_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A10_BRATIO3A025_BRATIO4A00_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A10_BRATIO3A025_BRATIO4A00_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A10_BRATIO3A025_BRATIO4A00_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A10_BRATIO3A025_BRATIO4A025_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A10_BRATIO3A025_BRATIO4A025_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A10_BRATIO3A025_BRATIO4A025_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A10_BRATIO3A025_BRATIO4A025_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A10_BRATIO3A025_BRATIO4A025_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A10_BRATIO3A025_BRATIO4A05_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A10_BRATIO3A025_BRATIO4A05_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A10_BRATIO3A025_BRATIO4A05_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A10_BRATIO3A025_BRATIO4A05_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A10_BRATIO3A025_BRATIO4A05_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A10_BRATIO3A025_BRATIO4A075_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A10_BRATIO3A025_BRATIO4A075_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A10_BRATIO3A025_BRATIO4A075_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A10_BRATIO3A025_BRATIO4A075_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A10_BRATIO3A025_BRATIO4A075_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A10_BRATIO3A025_BRATIO4A10_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A10_BRATIO3A025_BRATIO4A10_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A10_BRATIO3A025_BRATIO4A10_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A10_BRATIO3A025_BRATIO4A10_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A10_BRATIO3A025_BRATIO4A10_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A10_BRATIO3A05_BRATIO4A00_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A10_BRATIO3A05_BRATIO4A00_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A10_BRATIO3A05_BRATIO4A00_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A10_BRATIO3A05_BRATIO4A00_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A10_BRATIO3A05_BRATIO4A00_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A10_BRATIO3A05_BRATIO4A025_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A10_BRATIO3A05_BRATIO4A025_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A10_BRATIO3A05_BRATIO4A025_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A10_BRATIO3A05_BRATIO4A025_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A10_BRATIO3A05_BRATIO4A025_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A10_BRATIO3A05_BRATIO4A05_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A10_BRATIO3A05_BRATIO4A05_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A10_BRATIO3A05_BRATIO4A05_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A10_BRATIO3A05_BRATIO4A05_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A10_BRATIO3A05_BRATIO4A05_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A10_BRATIO3A05_BRATIO4A075_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A10_BRATIO3A05_BRATIO4A075_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A10_BRATIO3A05_BRATIO4A075_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A10_BRATIO3A05_BRATIO4A075_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A10_BRATIO3A05_BRATIO4A075_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A10_BRATIO3A05_BRATIO4A10_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A10_BRATIO3A05_BRATIO4A10_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A10_BRATIO3A05_BRATIO4A10_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A10_BRATIO3A05_BRATIO4A10_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A10_BRATIO3A05_BRATIO4A10_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A10_BRATIO3A075_BRATIO4A00_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A10_BRATIO3A075_BRATIO4A00_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A10_BRATIO3A075_BRATIO4A00_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A10_BRATIO3A075_BRATIO4A00_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A10_BRATIO3A075_BRATIO4A00_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A10_BRATIO3A075_BRATIO4A025_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A10_BRATIO3A075_BRATIO4A025_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A10_BRATIO3A075_BRATIO4A025_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A10_BRATIO3A075_BRATIO4A025_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A10_BRATIO3A075_BRATIO4A025_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A10_BRATIO3A075_BRATIO4A05_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A10_BRATIO3A075_BRATIO4A05_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A10_BRATIO3A075_BRATIO4A05_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A10_BRATIO3A075_BRATIO4A05_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A10_BRATIO3A075_BRATIO4A05_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A10_BRATIO3A075_BRATIO4A075_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A10_BRATIO3A075_BRATIO4A075_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A10_BRATIO3A075_BRATIO4A075_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A10_BRATIO3A075_BRATIO4A075_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A10_BRATIO3A075_BRATIO4A075_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A10_BRATIO3A075_BRATIO4A10_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A10_BRATIO3A075_BRATIO4A10_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A10_BRATIO3A075_BRATIO4A10_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A10_BRATIO3A075_BRATIO4A10_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A10_BRATIO3A075_BRATIO4A10_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A10_BRATIO3A10_BRATIO4A00_BRATIO5B00,0,0,0,1,0,0,1,0,1,1,3
_BRATIO1A00_BRATIO2A10_BRATIO3A10_BRATIO4A00_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A10_BRATIO3A10_BRATIO4A00_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A10_BRATIO3A10_BRATIO4A00_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A10_BRATIO3A10_BRATIO4A00_BRATIO5B10,0,0,0,1,0,0,1,0,1,1,3
_BRATIO1A00_BRATIO2A10_BRATIO3A10_BRATIO4A025_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A10_BRATIO3A10_BRATIO4A025_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A10_BRATIO3A10_BRATIO4A025_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A10_BRATIO3A10_BRATIO4A025_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A10_BRATIO3A10_BRATIO4A025_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A10_BRATIO3A10_BRATIO4A05_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A10_BRATIO3A10_BRATIO4A05_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A10_BRATIO3A10_BRATIO4A05_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A10_BRATIO3A10_BRATIO4A05_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A10_BRATIO3A10_BRATIO4A05_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A10_BRATIO3A10_BRATIO4A075_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A10_BRATIO3A10_BRATIO4A075_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A10_BRATIO3A10_BRATIO4A075_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A10_BRATIO3A10_BRATIO4A075_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A10_BRATIO3A10_BRATIO4A075_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A10_BRATIO3A10_BRATIO4A10_BRATIO5B00,0,0,0,1,0,0,1,0,1,1,3
_BRATIO1A00_BRATIO2A10_BRATIO3A10_BRATIO4A10_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A10_BRATIO3A10_BRATIO4A10_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A10_BRATIO3A10_BRATIO4A10_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A10_BRATIO3A10_BRATIO4A10_BRATIO5B10,0,0,0,1,0,0,1,0,1,1,3
_BRATIO1A025_BRATIO2A00_BRATIO3A00_BRATIO4A00_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A00_BRATIO3A00_BRATIO4A00_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A00_BRATIO3A00_BRATIO4A00_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A00_BRATIO3A00_BRATIO4A00_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A00_BRATIO3A00_BRATIO4A00_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A00_BRATIO3A00_BRATIO4A025_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A00_BRATIO3A00_BRATIO4A025_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A00_BRATIO3A00_BRATIO4A025_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A00_BRATIO3A00_BRATIO4A025_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A00_BRATIO3A00_BRATIO4A025_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A00_BRATIO3A00_BRATIO4A05_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A00_BRATIO3A00_BRATIO4A05_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A00_BRATIO3A00_BRATIO4A05_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A00_BRATIO3A00_BRATIO4A05_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A00_BRATIO3A00_BRATIO4A05_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A00_BRATIO3A00_BRATIO4A075_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A00_BRATIO3A00_BRATIO4A075_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A00_BRATIO3A00_BRATIO4A075_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A00_BRATIO3A00_BRATIO4A075_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A00_BRATIO3A00_BRATIO4A075_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A00_BRATIO3A00_BRATIO4A10_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A00_BRATIO3A00_BRATIO4A10_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A00_BRATIO3A00_BRATIO4A10_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A00_BRATIO3A00_BRATIO4A10_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A00_BRATIO3A00_BRATIO4A10_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A00_BRATIO3A025_BRATIO4A00_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A00_BRATIO3A025_BRATIO4A00_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A00_BRATIO3A025_BRATIO4A00_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A00_BRATIO3A025_BRATIO4A00_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A00_BRATIO3A025_BRATIO4A00_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A00_BRATIO3A025_BRATIO4A025_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A00_BRATIO3A025_BRATIO4A025_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A00_BRATIO3A025_BRATIO4A025_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A00_BRATIO3A025_BRATIO4A025_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A00_BRATIO3A025_BRATIO4A025_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A00_BRATIO3A025_BRATIO4A05_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A00_BRATIO3A025_BRATIO4A05_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A00_BRATIO3A025_BRATIO4A05_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A00_BRATIO3A025_BRATIO4A05_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A00_BRATIO3A025_BRATIO4A05_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A00_BRATIO3A025_BRATIO4A075_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A00_BRATIO3A025_BRATIO4A075_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A00_BRATIO3A025_BRATIO4A075_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A00_BRATIO3A025_BRATIO4A075_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A00_BRATIO3A025_BRATIO4A075_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A00_BRATIO3A025_BRATIO4A10_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A00_BRATIO3A025_BRATIO4A10_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A00_BRATIO3A025_BRATIO4A10_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A00_BRATIO3A025_BRATIO4A10_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A00_BRATIO3A025_BRATIO4A10_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A00_BRATIO3A05_BRATIO4A00_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A00_BRATIO3A05_BRATIO4A00_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A00_BRATIO3A05_BRATIO4A00_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A00_BRATIO3A05_BRATIO4A00_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A00_BRATIO3A05_BRATIO4A00_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A00_BRATIO3A05_BRATIO4A025_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A00_BRATIO3A05_BRATIO4A025_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A00_BRATIO3A05_BRATIO4A025_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A00_BRATIO3A05_BRATIO4A025_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A00_BRATIO3A05_BRATIO4A025_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A00_BRATIO3A05_BRATIO4A05_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A00_BRATIO3A05_BRATIO4A05_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A00_BRATIO3A05_BRATIO4A05_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A00_BRATIO3A05_BRATIO4A05_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A00_BRATIO3A05_BRATIO4A05_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A00_BRATIO3A05_BRATIO4A075_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A00_BRATIO3A05_BRATIO4A075_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A00_BRATIO3A05_BRATIO4A075_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A00_BRATIO3A05_BRATIO4A075_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A00_BRATIO3A05_BRATIO4A075_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A00_BRATIO3A05_BRATIO4A10_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A00_BRATIO3A05_BRATIO4A10_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A00_BRATIO3A05_BRATIO4A10_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A00_BRATIO3A05_BRATIO4A10_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A00_BRATIO3A05_BRATIO4A10_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A00_BRATIO3A075_BRATIO4A00_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A00_BRATIO3A075_BRATIO4A00_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A00_BRATIO3A075_BRATIO4A00_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A00_BRATIO3A075_BRATIO4A00_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A00_BRATIO3A075_BRATIO4A00_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A00_BRATIO3A075_BRATIO4A025_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A00_BRATIO3A075_BRATIO4A025_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A00_BRATIO3A075_BRATIO4A025_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A00_BRATIO3A075_BRATIO4A025_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A00_BRATIO3A075_BRATIO4A025_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A00_BRATIO3A075_BRATIO4A05_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A00_BRATIO3A075_BRATIO4A05_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A00_BRATIO3A075_BRATIO4A05_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A00_BRATIO3A075_BRATIO4A05_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A00_BRATIO3A075_BRATIO4A05_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A00_BRATIO3A075_BRATIO4A075_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A00_BRATIO3A075_BRATIO4A075_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A00_BRATIO3A075_BRATIO4A075_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A00_BRATIO3A075_BRATIO4A075_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A00_BRATIO3A075_BRATIO4A075_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A00_BRATIO3A075_BRATIO4A10_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A00_BRATIO3A075_BRATIO4A10_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A00_BRATIO3A075_BRATIO4A10_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A00_BRATIO3A075_BRATIO4A10_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A00_BRATIO3A075_BRATIO4A10_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A00_BRATIO3A10_BRATIO4A00_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A00_BRATIO3A10_BRATIO4A00_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A00_BRATIO3A10_BRATIO4A00_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A00_BRATIO3A10_BRATIO4A00_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A00_BRATIO3A10_BRATIO4A00_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A00_BRATIO3A10_BRATIO4A025_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A00_BRATIO3A10_BRATIO4A025_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A00_BRATIO3A10_BRATIO4A025_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A00_BRATIO3A10_BRATIO4A025_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A00_BRATIO3A10_BRATIO4A025_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A00_BRATIO3A10_BRATIO4A05_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A00_BRATIO3A10_BRATIO4A05_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A00_BRATIO3A10_BRATIO4A05_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A00_BRATIO3A10_BRATIO4A05_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A00_BRATIO3A10_BRATIO4A05_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A00_BRATIO3A10_BRATIO4A075_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A00_BRATIO3A10_BRATIO4A075_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A00_BRATIO3A10_BRATIO4A075_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A00_BRATIO3A10_BRATIO4A075_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A00_BRATIO3A10_BRATIO4A075_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A00_BRATIO3A10_BRATIO4A10_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A00_BRATIO3A10_BRATIO4A10_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A00_BRATIO3A10_BRATIO4A10_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A00_BRATIO3A10_BRATIO4A10_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A00_BRATIO3A10_BRATIO4A10_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A025_BRATIO3A00_BRATIO4A00_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A025_BRATIO3A00_BRATIO4A00_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A025_BRATIO3A00_BRATIO4A00_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A025_BRATIO3A00_BRATIO4A00_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A025_BRATIO3A00_BRATIO4A00_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A025_BRATIO3A00_BRATIO4A025_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A025_BRATIO3A00_BRATIO4A025_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A025_BRATIO3A00_BRATIO4A025_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A025_BRATIO3A00_BRATIO4A025_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A025_BRATIO3A00_BRATIO4A025_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A025_BRATIO3A00_BRATIO4A05_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A025_BRATIO3A00_BRATIO4A05_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A025_BRATIO3A00_BRATIO4A05_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A025_BRATIO3A00_BRATIO4A05_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A025_BRATIO3A00_BRATIO4A05_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A025_BRATIO3A00_BRATIO4A075_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A025_BRATIO3A00_BRATIO4A075_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A025_BRATIO3A00_BRATIO4A075_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A025_BRATIO3A00_BRATIO4A075_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A025_BRATIO3A00_BRATIO4A075_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A025_BRATIO3A00_BRATIO4A10_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A025_BRATIO3A00_BRATIO4A10_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A025_BRATIO3A00_BRATIO4A10_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A025_BRATIO3A00_BRATIO4A10_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A025_BRATIO3A00_BRATIO4A10_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A025_BRATIO3A025_BRATIO4A00_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A025_BRATIO3A025_BRATIO4A00_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A025_BRATIO3A025_BRATIO4A00_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A025_BRATIO3A025_BRATIO4A00_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A025_BRATIO3A025_BRATIO4A00_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A025_BRATIO3A025_BRATIO4A025_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A025_BRATIO3A025_BRATIO4A025_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A025_BRATIO3A025_BRATIO4A025_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A025_BRATIO3A025_BRATIO4A025_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A025_BRATIO3A025_BRATIO4A025_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A025_BRATIO3A025_BRATIO4A05_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A025_BRATIO3A025_BRATIO4A05_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A025_BRATIO3A025_BRATIO4A05_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A025_BRATIO3A025_BRATIO4A05_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A025_BRATIO3A025_BRATIO4A05_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A025_BRATIO3A025_BRATIO4A075_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A025_BRATIO3A025_BRATIO4A075_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A025_BRATIO3A025_BRATIO4A075_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A025_BRATIO3A025_BRATIO4A075_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A025_BRATIO3A025_BRATIO4A075_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A025_BRATIO3A025_BRATIO4A10_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A025_BRATIO3A025_BRATIO4A10_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A025_BRATIO3A025_BRATIO4A10_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A025_BRATIO3A025_BRATIO4A10_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A025_BRATIO3A025_BRATIO4A10_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A025_BRATIO3A05_BRATIO4A00_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A025_BRATIO3A05_BRATIO4A00_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A025_BRATIO3A05_BRATIO4A00_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A025_BRATIO3A05_BRATIO4A00_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A025_BRATIO3A05_BRATIO4A00_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A025_BRATIO3A05_BRATIO4A025_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A025_BRATIO3A05_BRATIO4A025_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A025_BRATIO3A05_BRATIO4A025_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A025_BRATIO3A05_BRATIO4A025_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A025_BRATIO3A05_BRATIO4A025_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A025_BRATIO3A05_BRATIO4A05_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A025_BRATIO3A05_BRATIO4A05_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A025_BRATIO3A05_BRATIO4A05_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A025_BRATIO3A05_BRATIO4A05_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A025_BRATIO3A05_BRATIO4A05_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A025_BRATIO3A05_BRATIO4A075_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A025_BRATIO3A05_BRATIO4A075_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A025_BRATIO3A05_BRATIO4A075_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A025_BRATIO3A05_BRATIO4A075_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A025_BRATIO3A05_BRATIO4A075_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A025_BRATIO3A05_BRATIO4A10_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A025_BRATIO3A05_BRATIO4A10_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A025_BRATIO3A05_BRATIO4A10_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A025_BRATIO3A05_BRATIO4A10_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A025_BRATIO3A05_BRATIO4A10_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A025_BRATIO3A075_BRATIO4A00_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A025_BRATIO3A075_BRATIO4A00_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A025_BRATIO3A075_BRATIO4A00_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A025_BRATIO3A075_BRATIO4A00_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A025_BRATIO3A075_BRATIO4A00_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A025_BRATIO3A075_BRATIO4A025_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A025_BRATIO3A075_BRATIO4A025_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A025_BRATIO3A075_BRATIO4A025_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A025_BRATIO3A075_BRATIO4A025_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A025_BRATIO3A075_BRATIO4A025_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A025_BRATIO3A075_BRATIO4A05_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A025_BRATIO3A075_BRATIO4A05_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A025_BRATIO3A075_BRATIO4A05_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A025_BRATIO3A075_BRATIO4A05_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A025_BRATIO3A075_BRATIO4A05_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A025_BRATIO3A075_BRATIO4A075_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A025_BRATIO3A075_BRATIO4A075_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A025_BRATIO3A075_BRATIO4A075_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A025_BRATIO3A075_BRATIO4A075_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A025_BRATIO3A075_BRATIO4A075_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A025_BRATIO3A075_BRATIO4A10_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A025_BRATIO3A075_BRATIO4A10_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A025_BRATIO3A075_BRATIO4A10_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A025_BRATIO3A075_BRATIO4A10_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A025_BRATIO3A075_BRATIO4A10_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A025_BRATIO3A10_BRATIO4A00_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A025_BRATIO3A10_BRATIO4A00_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A025_BRATIO3A10_BRATIO4A00_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A025_BRATIO3A10_BRATIO4A00_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A025_BRATIO3A10_BRATIO4A00_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A025_BRATIO3A10_BRATIO4A025_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A025_BRATIO3A10_BRATIO4A025_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A025_BRATIO3A10_BRATIO4A025_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A025_BRATIO3A10_BRATIO4A025_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A025_BRATIO3A10_BRATIO4A025_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A025_BRATIO3A10_BRATIO4A05_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A025_BRATIO3A10_BRATIO4A05_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A025_BRATIO3A10_BRATIO4A05_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A025_BRATIO3A10_BRATIO4A05_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A025_BRATIO3A10_BRATIO4A05_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A025_BRATIO3A10_BRATIO4A075_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A025_BRATIO3A10_BRATIO4A075_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A025_BRATIO3A10_BRATIO4A075_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A025_BRATIO3A10_BRATIO4A075_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A025_BRATIO3A10_BRATIO4A075_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A025_BRATIO3A10_BRATIO4A10_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A025_BRATIO3A10_BRATIO4A10_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A025_BRATIO3A10_BRATIO4A10_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A025_BRATIO3A10_BRATIO4A10_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A025_BRATIO3A10_BRATIO4A10_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A05_BRATIO3A00_BRATIO4A00_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A05_BRATIO3A00_BRATIO4A00_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A05_BRATIO3A00_BRATIO4A00_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A05_BRATIO3A00_BRATIO4A00_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A05_BRATIO3A00_BRATIO4A00_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A05_BRATIO3A00_BRATIO4A025_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A05_BRATIO3A00_BRATIO4A025_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A05_BRATIO3A00_BRATIO4A025_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A05_BRATIO3A00_BRATIO4A025_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A05_BRATIO3A00_BRATIO4A025_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A05_BRATIO3A00_BRATIO4A05_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A05_BRATIO3A00_BRATIO4A05_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A05_BRATIO3A00_BRATIO4A05_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A05_BRATIO3A00_BRATIO4A05_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A05_BRATIO3A00_BRATIO4A05_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A05_BRATIO3A00_BRATIO4A075_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A05_BRATIO3A00_BRATIO4A075_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A05_BRATIO3A00_BRATIO4A075_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A05_BRATIO3A00_BRATIO4A075_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A05_BRATIO3A00_BRATIO4A075_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A05_BRATIO3A00_BRATIO4A10_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A05_BRATIO3A00_BRATIO4A10_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A05_BRATIO3A00_BRATIO4A10_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A05_BRATIO3A00_BRATIO4A10_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A05_BRATIO3A00_BRATIO4A10_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A05_BRATIO3A025_BRATIO4A00_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A05_BRATIO3A025_BRATIO4A00_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A05_BRATIO3A025_BRATIO4A00_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A05_BRATIO3A025_BRATIO4A00_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A05_BRATIO3A025_BRATIO4A00_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A05_BRATIO3A025_BRATIO4A025_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A05_BRATIO3A025_BRATIO4A025_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A05_BRATIO3A025_BRATIO4A025_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A05_BRATIO3A025_BRATIO4A025_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A05_BRATIO3A025_BRATIO4A025_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A05_BRATIO3A025_BRATIO4A05_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A05_BRATIO3A025_BRATIO4A05_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A05_BRATIO3A025_BRATIO4A05_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A05_BRATIO3A025_BRATIO4A05_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A05_BRATIO3A025_BRATIO4A05_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A05_BRATIO3A025_BRATIO4A075_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A05_BRATIO3A025_BRATIO4A075_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A05_BRATIO3A025_BRATIO4A075_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A05_BRATIO3A025_BRATIO4A075_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A05_BRATIO3A025_BRATIO4A075_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A05_BRATIO3A025_BRATIO4A10_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A05_BRATIO3A025_BRATIO4A10_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A05_BRATIO3A025_BRATIO4A10_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A05_BRATIO3A025_BRATIO4A10_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A05_BRATIO3A025_BRATIO4A10_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A05_BRATIO3A05_BRATIO4A00_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A05_BRATIO3A05_BRATIO4A00_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A05_BRATIO3A05_BRATIO4A00_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A05_BRATIO3A05_BRATIO4A00_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A05_BRATIO3A05_BRATIO4A00_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A05_BRATIO3A05_BRATIO4A025_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A05_BRATIO3A05_BRATIO4A025_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A05_BRATIO3A05_BRATIO4A025_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A05_BRATIO3A05_BRATIO4A025_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A05_BRATIO3A05_BRATIO4A025_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A05_BRATIO3A05_BRATIO4A05_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A05_BRATIO3A05_BRATIO4A05_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A05_BRATIO3A05_BRATIO4A05_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A05_BRATIO3A05_BRATIO4A05_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A05_BRATIO3A05_BRATIO4A05_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A05_BRATIO3A05_BRATIO4A075_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A05_BRATIO3A05_BRATIO4A075_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A05_BRATIO3A05_BRATIO4A075_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A05_BRATIO3A05_BRATIO4A075_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A05_BRATIO3A05_BRATIO4A075_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A05_BRATIO3A05_BRATIO4A10_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A05_BRATIO3A05_BRATIO4A10_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A05_BRATIO3A05_BRATIO4A10_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A05_BRATIO3A05_BRATIO4A10_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A05_BRATIO3A05_BRATIO4A10_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A05_BRATIO3A075_BRATIO4A00_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A05_BRATIO3A075_BRATIO4A00_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A05_BRATIO3A075_BRATIO4A00_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A05_BRATIO3A075_BRATIO4A00_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A05_BRATIO3A075_BRATIO4A00_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A05_BRATIO3A075_BRATIO4A025_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A05_BRATIO3A075_BRATIO4A025_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A05_BRATIO3A075_BRATIO4A025_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A05_BRATIO3A075_BRATIO4A025_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A05_BRATIO3A075_BRATIO4A025_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A05_BRATIO3A075_BRATIO4A05_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A05_BRATIO3A075_BRATIO4A05_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A05_BRATIO3A075_BRATIO4A05_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A05_BRATIO3A075_BRATIO4A05_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A05_BRATIO3A075_BRATIO4A05_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A05_BRATIO3A075_BRATIO4A075_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A05_BRATIO3A075_BRATIO4A075_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A05_BRATIO3A075_BRATIO4A075_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A05_BRATIO3A075_BRATIO4A075_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A05_BRATIO3A075_BRATIO4A075_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A05_BRATIO3A075_BRATIO4A10_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A05_BRATIO3A075_BRATIO4A10_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A05_BRATIO3A075_BRATIO4A10_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A05_BRATIO3A075_BRATIO4A10_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A05_BRATIO3A075_BRATIO4A10_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A05_BRATIO3A10_BRATIO4A00_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A05_BRATIO3A10_BRATIO4A00_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A05_BRATIO3A10_BRATIO4A00_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A05_BRATIO3A10_BRATIO4A00_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A05_BRATIO3A10_BRATIO4A00_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A05_BRATIO3A10_BRATIO4A025_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A05_BRATIO3A10_BRATIO4A025_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A05_BRATIO3A10_BRATIO4A025_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A05_BRATIO3A10_BRATIO4A025_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A05_BRATIO3A10_BRATIO4A025_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A05_BRATIO3A10_BRATIO4A05_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A05_BRATIO3A10_BRATIO4A05_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A05_BRATIO3A10_BRATIO4A05_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A05_BRATIO3A10_BRATIO4A05_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A05_BRATIO3A10_BRATIO4A05_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A05_BRATIO3A10_BRATIO4A075_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A05_BRATIO3A10_BRATIO4A075_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A05_BRATIO3A10_BRATIO4A075_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A05_BRATIO3A10_BRATIO4A075_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A05_BRATIO3A10_BRATIO4A075_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A05_BRATIO3A10_BRATIO4A10_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A05_BRATIO3A10_BRATIO4A10_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A05_BRATIO3A10_BRATIO4A10_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A05_BRATIO3A10_BRATIO4A10_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A05_BRATIO3A10_BRATIO4A10_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A075_BRATIO3A00_BRATIO4A00_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A075_BRATIO3A00_BRATIO4A00_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A075_BRATIO3A00_BRATIO4A00_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A075_BRATIO3A00_BRATIO4A00_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A075_BRATIO3A00_BRATIO4A00_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A075_BRATIO3A00_BRATIO4A025_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A075_BRATIO3A00_BRATIO4A025_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A075_BRATIO3A00_BRATIO4A025_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A075_BRATIO3A00_BRATIO4A025_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A075_BRATIO3A00_BRATIO4A025_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A075_BRATIO3A00_BRATIO4A05_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A075_BRATIO3A00_BRATIO4A05_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A075_BRATIO3A00_BRATIO4A05_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A075_BRATIO3A00_BRATIO4A05_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A075_BRATIO3A00_BRATIO4A05_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A075_BRATIO3A00_BRATIO4A075_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A075_BRATIO3A00_BRATIO4A075_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A075_BRATIO3A00_BRATIO4A075_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A075_BRATIO3A00_BRATIO4A075_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A075_BRATIO3A00_BRATIO4A075_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A075_BRATIO3A00_BRATIO4A10_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A075_BRATIO3A00_BRATIO4A10_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A075_BRATIO3A00_BRATIO4A10_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A075_BRATIO3A00_BRATIO4A10_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A075_BRATIO3A00_BRATIO4A10_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A075_BRATIO3A025_BRATIO4A00_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A075_BRATIO3A025_BRATIO4A00_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A075_BRATIO3A025_BRATIO4A00_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A075_BRATIO3A025_BRATIO4A00_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A075_BRATIO3A025_BRATIO4A00_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A075_BRATIO3A025_BRATIO4A025_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A075_BRATIO3A025_BRATIO4A025_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A075_BRATIO3A025_BRATIO4A025_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A075_BRATIO3A025_BRATIO4A025_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A075_BRATIO3A025_BRATIO4A025_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A075_BRATIO3A025_BRATIO4A05_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A075_BRATIO3A025_BRATIO4A05_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A075_BRATIO3A025_BRATIO4A05_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A075_BRATIO3A025_BRATIO4A05_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A075_BRATIO3A025_BRATIO4A05_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A075_BRATIO3A025_BRATIO4A075_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A075_BRATIO3A025_BRATIO4A075_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A075_BRATIO3A025_BRATIO4A075_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A075_BRATIO3A025_BRATIO4A075_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A075_BRATIO3A025_BRATIO4A075_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A075_BRATIO3A025_BRATIO4A10_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A075_BRATIO3A025_BRATIO4A10_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A075_BRATIO3A025_BRATIO4A10_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A075_BRATIO3A025_BRATIO4A10_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A075_BRATIO3A025_BRATIO4A10_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A075_BRATIO3A05_BRATIO4A00_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A075_BRATIO3A05_BRATIO4A00_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A075_BRATIO3A05_BRATIO4A00_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A075_BRATIO3A05_BRATIO4A00_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A075_BRATIO3A05_BRATIO4A00_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A075_BRATIO3A05_BRATIO4A025_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A075_BRATIO3A05_BRATIO4A025_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A075_BRATIO3A05_BRATIO4A025_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A075_BRATIO3A05_BRATIO4A025_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A075_BRATIO3A05_BRATIO4A025_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A075_BRATIO3A05_BRATIO4A05_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A075_BRATIO3A05_BRATIO4A05_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A075_BRATIO3A05_BRATIO4A05_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A075_BRATIO3A05_BRATIO4A05_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A075_BRATIO3A05_BRATIO4A05_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A075_BRATIO3A05_BRATIO4A075_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A075_BRATIO3A05_BRATIO4A075_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A075_BRATIO3A05_BRATIO4A075_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A075_BRATIO3A05_BRATIO4A075_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A075_BRATIO3A05_BRATIO4A075_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A075_BRATIO3A05_BRATIO4A10_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A075_BRATIO3A05_BRATIO4A10_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A075_BRATIO3A05_BRATIO4A10_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A075_BRATIO3A05_BRATIO4A10_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A075_BRATIO3A05_BRATIO4A10_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A075_BRATIO3A075_BRATIO4A00_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A075_BRATIO3A075_BRATIO4A00_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A075_BRATIO3A075_BRATIO4A00_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A075_BRATIO3A075_BRATIO4A00_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A075_BRATIO3A075_BRATIO4A00_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A075_BRATIO3A075_BRATIO4A025_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A075_BRATIO3A075_BRATIO4A025_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A075_BRATIO3A075_BRATIO4A025_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A075_BRATIO3A075_BRATIO4A025_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A075_BRATIO3A075_BRATIO4A025_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A075_BRATIO3A075_BRATIO4A05_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A075_BRATIO3A075_BRATIO4A05_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A075_BRATIO3A075_BRATIO4A05_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A075_BRATIO3A075_BRATIO4A05_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A075_BRATIO3A075_BRATIO4A05_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A075_BRATIO3A075_BRATIO4A075_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A075_BRATIO3A075_BRATIO4A075_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A075_BRATIO3A075_BRATIO4A075_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A075_BRATIO3A075_BRATIO4A075_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A075_BRATIO3A075_BRATIO4A075_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A075_BRATIO3A075_BRATIO4A10_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A075_BRATIO3A075_BRATIO4A10_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A075_BRATIO3A075_BRATIO4A10_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A075_BRATIO3A075_BRATIO4A10_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A075_BRATIO3A075_BRATIO4A10_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A075_BRATIO3A10_BRATIO4A00_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A075_BRATIO3A10_BRATIO4A00_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A075_BRATIO3A10_BRATIO4A00_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A075_BRATIO3A10_BRATIO4A00_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A075_BRATIO3A10_BRATIO4A00_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A075_BRATIO3A10_BRATIO4A025_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A075_BRATIO3A10_BRATIO4A025_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A075_BRATIO3A10_BRATIO4A025_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A075_BRATIO3A10_BRATIO4A025_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A075_BRATIO3A10_BRATIO4A025_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A075_BRATIO3A10_BRATIO4A05_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A075_BRATIO3A10_BRATIO4A05_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A075_BRATIO3A10_BRATIO4A05_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A075_BRATIO3A10_BRATIO4A05_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A075_BRATIO3A10_BRATIO4A05_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A075_BRATIO3A10_BRATIO4A075_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A075_BRATIO3A10_BRATIO4A075_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A075_BRATIO3A10_BRATIO4A075_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A075_BRATIO3A10_BRATIO4A075_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A075_BRATIO3A10_BRATIO4A075_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A075_BRATIO3A10_BRATIO4A10_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A075_BRATIO3A10_BRATIO4A10_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A075_BRATIO3A10_BRATIO4A10_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A075_BRATIO3A10_BRATIO4A10_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A075_BRATIO3A10_BRATIO4A10_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A10_BRATIO3A00_BRATIO4A00_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A10_BRATIO3A00_BRATIO4A00_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A10_BRATIO3A00_BRATIO4A00_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A10_BRATIO3A00_BRATIO4A00_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A10_BRATIO3A00_BRATIO4A00_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A10_BRATIO3A00_BRATIO4A025_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A10_BRATIO3A00_BRATIO4A025_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A10_BRATIO3A00_BRATIO4A025_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A10_BRATIO3A00_BRATIO4A025_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A10_BRATIO3A00_BRATIO4A025_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A10_BRATIO3A00_BRATIO4A05_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A10_BRATIO3A00_BRATIO4A05_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A10_BRATIO3A00_BRATIO4A05_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A10_BRATIO3A00_BRATIO4A05_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A10_BRATIO3A00_BRATIO4A05_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A10_BRATIO3A00_BRATIO4A075_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A10_BRATIO3A00_BRATIO4A075_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A10_BRATIO3A00_BRATIO4A075_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A10_BRATIO3A00_BRATIO4A075_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A10_BRATIO3A00_BRATIO4A075_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A10_BRATIO3A00_BRATIO4A10_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A10_BRATIO3A00_BRATIO4A10_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A10_BRATIO3A00_BRATIO4A10_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A10_BRATIO3A00_BRATIO4A10_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A10_BRATIO3A00_BRATIO4A10_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A10_BRATIO3A025_BRATIO4A00_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A10_BRATIO3A025_BRATIO4A00_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A10_BRATIO3A025_BRATIO4A00_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A10_BRATIO3A025_BRATIO4A00_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A10_BRATIO3A025_BRATIO4A00_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A10_BRATIO3A025_BRATIO4A025_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A10_BRATIO3A025_BRATIO4A025_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A10_BRATIO3A025_BRATIO4A025_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A10_BRATIO3A025_BRATIO4A025_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A10_BRATIO3A025_BRATIO4A025_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A10_BRATIO3A025_BRATIO4A05_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A10_BRATIO3A025_BRATIO4A05_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A10_BRATIO3A025_BRATIO4A05_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A10_BRATIO3A025_BRATIO4A05_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A10_BRATIO3A025_BRATIO4A05_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A10_BRATIO3A025_BRATIO4A075_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A10_BRATIO3A025_BRATIO4A075_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A10_BRATIO3A025_BRATIO4A075_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A10_BRATIO3A025_BRATIO4A075_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A10_BRATIO3A025_BRATIO4A075_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A10_BRATIO3A025_BRATIO4A10_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A10_BRATIO3A025_BRATIO4A10_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A10_BRATIO3A025_BRATIO4A10_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A10_BRATIO3A025_BRATIO4A10_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A10_BRATIO3A025_BRATIO4A10_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A10_BRATIO3A05_BRATIO4A00_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A10_BRATIO3A05_BRATIO4A00_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A10_BRATIO3A05_BRATIO4A00_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A10_BRATIO3A05_BRATIO4A00_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A10_BRATIO3A05_BRATIO4A00_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A10_BRATIO3A05_BRATIO4A025_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A10_BRATIO3A05_BRATIO4A025_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A10_BRATIO3A05_BRATIO4A025_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A10_BRATIO3A05_BRATIO4A025_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A10_BRATIO3A05_BRATIO4A025_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A10_BRATIO3A05_BRATIO4A05_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A10_BRATIO3A05_BRATIO4A05_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A10_BRATIO3A05_BRATIO4A05_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A10_BRATIO3A05_BRATIO4A05_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A10_BRATIO3A05_BRATIO4A05_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A10_BRATIO3A05_BRATIO4A075_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A10_BRATIO3A05_BRATIO4A075_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A10_BRATIO3A05_BRATIO4A075_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A10_BRATIO3A05_BRATIO4A075_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A10_BRATIO3A05_BRATIO4A075_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A10_BRATIO3A05_BRATIO4A10_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A10_BRATIO3A05_BRATIO4A10_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A10_BRATIO3A05_BRATIO4A10_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A10_BRATIO3A05_BRATIO4A10_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A10_BRATIO3A05_BRATIO4A10_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A10_BRATIO3A075_BRATIO4A00_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A10_BRATIO3A075_BRATIO4A00_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A10_BRATIO3A075_BRATIO4A00_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A10_BRATIO3A075_BRATIO4A00_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A10_BRATIO3A075_BRATIO4A00_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A10_BRATIO3A075_BRATIO4A025_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A10_BRATIO3A075_BRATIO4A025_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A10_BRATIO3A075_BRATIO4A025_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A10_BRATIO3A075_BRATIO4A025_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A10_BRATIO3A075_BRATIO4A025_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A10_BRATIO3A075_BRATIO4A05_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A10_BRATIO3A075_BRATIO4A05_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A10_BRATIO3A075_BRATIO4A05_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A10_BRATIO3A075_BRATIO4A05_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A10_BRATIO3A075_BRATIO4A05_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A10_BRATIO3A075_BRATIO4A075_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A10_BRATIO3A075_BRATIO4A075_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A10_BRATIO3A075_BRATIO4A075_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A10_BRATIO3A075_BRATIO4A075_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A10_BRATIO3A075_BRATIO4A075_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A10_BRATIO3A075_BRATIO4A10_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A10_BRATIO3A075_BRATIO4A10_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A10_BRATIO3A075_BRATIO4A10_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A10_BRATIO3A075_BRATIO4A10_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A10_BRATIO3A075_BRATIO4A10_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A10_BRATIO3A10_BRATIO4A00_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A10_BRATIO3A10_BRATIO4A00_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A10_BRATIO3A10_BRATIO4A00_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A10_BRATIO3A10_BRATIO4A00_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A10_BRATIO3A10_BRATIO4A00_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A10_BRATIO3A10_BRATIO4A025_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A10_BRATIO3A10_BRATIO4A025_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A10_BRATIO3A10_BRATIO4A025_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A10_BRATIO3A10_BRATIO4A025_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A10_BRATIO3A10_BRATIO4A025_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A10_BRATIO3A10_BRATIO4A05_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A10_BRATIO3A10_BRATIO4A05_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A10_BRATIO3A10_BRATIO4A05_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A10_BRATIO3A10_BRATIO4A05_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A10_BRATIO3A10_BRATIO4A05_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A10_BRATIO3A10_BRATIO4A075_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A10_BRATIO3A10_BRATIO4A075_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A10_BRATIO3A10_BRATIO4A075_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A10_BRATIO3A10_BRATIO4A075_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A10_BRATIO3A10_BRATIO4A075_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A10_BRATIO3A10_BRATIO4A10_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A10_BRATIO3A10_BRATIO4A10_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A10_BRATIO3A10_BRATIO4A10_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A10_BRATIO3A10_BRATIO4A10_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A10_BRATIO3A10_BRATIO4A10_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A00_BRATIO3A00_BRATIO4A00_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A00_BRATIO3A00_BRATIO4A00_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A00_BRATIO3A00_BRATIO4A00_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A00_BRATIO3A00_BRATIO4A00_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A00_BRATIO3A00_BRATIO4A00_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A00_BRATIO3A00_BRATIO4A025_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A00_BRATIO3A00_BRATIO4A025_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A00_BRATIO3A00_BRATIO4A025_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A00_BRATIO3A00_BRATIO4A025_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A00_BRATIO3A00_BRATIO4A025_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A00_BRATIO3A00_BRATIO4A05_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A00_BRATIO3A00_BRATIO4A05_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A00_BRATIO3A00_BRATIO4A05_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A00_BRATIO3A00_BRATIO4A05_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A00_BRATIO3A00_BRATIO4A05_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A00_BRATIO3A00_BRATIO4A075_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A00_BRATIO3A00_BRATIO4A075_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A00_BRATIO3A00_BRATIO4A075_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A00_BRATIO3A00_BRATIO4A075_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A00_BRATIO3A00_BRATIO4A075_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A00_BRATIO3A00_BRATIO4A10_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A00_BRATIO3A00_BRATIO4A10_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A00_BRATIO3A00_BRATIO4A10_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A00_BRATIO3A00_BRATIO4A10_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A00_BRATIO3A00_BRATIO4A10_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A00_BRATIO3A025_BRATIO4A00_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A00_BRATIO3A025_BRATIO4A00_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A00_BRATIO3A025_BRATIO4A00_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A00_BRATIO3A025_BRATIO4A00_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A00_BRATIO3A025_BRATIO4A00_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A00_BRATIO3A025_BRATIO4A025_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A00_BRATIO3A025_BRATIO4A025_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A00_BRATIO3A025_BRATIO4A025_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A00_BRATIO3A025_BRATIO4A025_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A00_BRATIO3A025_BRATIO4A025_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A00_BRATIO3A025_BRATIO4A05_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A00_BRATIO3A025_BRATIO4A05_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A00_BRATIO3A025_BRATIO4A05_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A00_BRATIO3A025_BRATIO4A05_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A00_BRATIO3A025_BRATIO4A05_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A00_BRATIO3A025_BRATIO4A075_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A00_BRATIO3A025_BRATIO4A075_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A00_BRATIO3A025_BRATIO4A075_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A00_BRATIO3A025_BRATIO4A075_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A00_BRATIO3A025_BRATIO4A075_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A00_BRATIO3A025_BRATIO4A10_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A00_BRATIO3A025_BRATIO4A10_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A00_BRATIO3A025_BRATIO4A10_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A00_BRATIO3A025_BRATIO4A10_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A00_BRATIO3A025_BRATIO4A10_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A00_BRATIO3A05_BRATIO4A00_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A00_BRATIO3A05_BRATIO4A00_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A00_BRATIO3A05_BRATIO4A00_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A00_BRATIO3A05_BRATIO4A00_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A00_BRATIO3A05_BRATIO4A00_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A00_BRATIO3A05_BRATIO4A025_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A00_BRATIO3A05_BRATIO4A025_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A00_BRATIO3A05_BRATIO4A025_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A00_BRATIO3A05_BRATIO4A025_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A00_BRATIO3A05_BRATIO4A025_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A00_BRATIO3A05_BRATIO4A05_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A00_BRATIO3A05_BRATIO4A05_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A00_BRATIO3A05_BRATIO4A05_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A00_BRATIO3A05_BRATIO4A05_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A00_BRATIO3A05_BRATIO4A05_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A00_BRATIO3A05_BRATIO4A075_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A00_BRATIO3A05_BRATIO4A075_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A00_BRATIO3A05_BRATIO4A075_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A00_BRATIO3A05_BRATIO4A075_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A00_BRATIO3A05_BRATIO4A075_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A00_BRATIO3A05_BRATIO4A10_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A00_BRATIO3A05_BRATIO4A10_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A00_BRATIO3A05_BRATIO4A10_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A00_BRATIO3A05_BRATIO4A10_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A00_BRATIO3A05_BRATIO4A10_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A00_BRATIO3A075_BRATIO4A00_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A00_BRATIO3A075_BRATIO4A00_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A00_BRATIO3A075_BRATIO4A00_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A00_BRATIO3A075_BRATIO4A00_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A00_BRATIO3A075_BRATIO4A00_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A00_BRATIO3A075_BRATIO4A025_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A00_BRATIO3A075_BRATIO4A025_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A00_BRATIO3A075_BRATIO4A025_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A00_BRATIO3A075_BRATIO4A025_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A00_BRATIO3A075_BRATIO4A025_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A00_BRATIO3A075_BRATIO4A05_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A00_BRATIO3A075_BRATIO4A05_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A00_BRATIO3A075_BRATIO4A05_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A00_BRATIO3A075_BRATIO4A05_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A00_BRATIO3A075_BRATIO4A05_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A00_BRATIO3A075_BRATIO4A075_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A00_BRATIO3A075_BRATIO4A075_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A00_BRATIO3A075_BRATIO4A075_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A00_BRATIO3A075_BRATIO4A075_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A00_BRATIO3A075_BRATIO4A075_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A00_BRATIO3A075_BRATIO4A10_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A00_BRATIO3A075_BRATIO4A10_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A00_BRATIO3A075_BRATIO4A10_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A00_BRATIO3A075_BRATIO4A10_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A00_BRATIO3A075_BRATIO4A10_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A00_BRATIO3A10_BRATIO4A00_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A00_BRATIO3A10_BRATIO4A00_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A00_BRATIO3A10_BRATIO4A00_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A00_BRATIO3A10_BRATIO4A00_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A00_BRATIO3A10_BRATIO4A00_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A00_BRATIO3A10_BRATIO4A025_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A00_BRATIO3A10_BRATIO4A025_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A00_BRATIO3A10_BRATIO4A025_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A00_BRATIO3A10_BRATIO4A025_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A00_BRATIO3A10_BRATIO4A025_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A00_BRATIO3A10_BRATIO4A05_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A00_BRATIO3A10_BRATIO4A05_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A00_BRATIO3A10_BRATIO4A05_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A00_BRATIO3A10_BRATIO4A05_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A00_BRATIO3A10_BRATIO4A05_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A00_BRATIO3A10_BRATIO4A075_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A00_BRATIO3A10_BRATIO4A075_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A00_BRATIO3A10_BRATIO4A075_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A00_BRATIO3A10_BRATIO4A075_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A00_BRATIO3A10_BRATIO4A075_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A00_BRATIO3A10_BRATIO4A10_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A00_BRATIO3A10_BRATIO4A10_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A00_BRATIO3A10_BRATIO4A10_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A00_BRATIO3A10_BRATIO4A10_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A00_BRATIO3A10_BRATIO4A10_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A025_BRATIO3A00_BRATIO4A00_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A025_BRATIO3A00_BRATIO4A00_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A025_BRATIO3A00_BRATIO4A00_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A025_BRATIO3A00_BRATIO4A00_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A025_BRATIO3A00_BRATIO4A00_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A025_BRATIO3A00_BRATIO4A025_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A025_BRATIO3A00_BRATIO4A025_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A025_BRATIO3A00_BRATIO4A025_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A025_BRATIO3A00_BRATIO4A025_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A025_BRATIO3A00_BRATIO4A025_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A025_BRATIO3A00_BRATIO4A05_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A025_BRATIO3A00_BRATIO4A05_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A025_BRATIO3A00_BRATIO4A05_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A025_BRATIO3A00_BRATIO4A05_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A025_BRATIO3A00_BRATIO4A05_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A025_BRATIO3A00_BRATIO4A075_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A025_BRATIO3A00_BRATIO4A075_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A025_BRATIO3A00_BRATIO4A075_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A025_BRATIO3A00_BRATIO4A075_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A025_BRATIO3A00_BRATIO4A075_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A025_BRATIO3A00_BRATIO4A10_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A025_BRATIO3A00_BRATIO4A10_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A025_BRATIO3A00_BRATIO4A10_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A025_BRATIO3A00_BRATIO4A10_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A025_BRATIO3A00_BRATIO4A10_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A025_BRATIO3A025_BRATIO4A00_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A025_BRATIO3A025_BRATIO4A00_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A025_BRATIO3A025_BRATIO4A00_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A025_BRATIO3A025_BRATIO4A00_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A025_BRATIO3A025_BRATIO4A00_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A025_BRATIO3A025_BRATIO4A025_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A025_BRATIO3A025_BRATIO4A025_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A025_BRATIO3A025_BRATIO4A025_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A025_BRATIO3A025_BRATIO4A025_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A025_BRATIO3A025_BRATIO4A025_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A025_BRATIO3A025_BRATIO4A05_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A025_BRATIO3A025_BRATIO4A05_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A025_BRATIO3A025_BRATIO4A05_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A025_BRATIO3A025_BRATIO4A05_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A025_BRATIO3A025_BRATIO4A05_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A025_BRATIO3A025_BRATIO4A075_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A025_BRATIO3A025_BRATIO4A075_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A025_BRATIO3A025_BRATIO4A075_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A025_BRATIO3A025_BRATIO4A075_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A025_BRATIO3A025_BRATIO4A075_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A025_BRATIO3A025_BRATIO4A10_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A025_BRATIO3A025_BRATIO4A10_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A025_BRATIO3A025_BRATIO4A10_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A025_BRATIO3A025_BRATIO4A10_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A025_BRATIO3A025_BRATIO4A10_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A025_BRATIO3A05_BRATIO4A00_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A025_BRATIO3A05_BRATIO4A00_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A025_BRATIO3A05_BRATIO4A00_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A025_BRATIO3A05_BRATIO4A00_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A025_BRATIO3A05_BRATIO4A00_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A025_BRATIO3A05_BRATIO4A025_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A025_BRATIO3A05_BRATIO4A025_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A025_BRATIO3A05_BRATIO4A025_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A025_BRATIO3A05_BRATIO4A025_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A025_BRATIO3A05_BRATIO4A025_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A025_BRATIO3A05_BRATIO4A05_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A025_BRATIO3A05_BRATIO4A05_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A025_BRATIO3A05_BRATIO4A05_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A025_BRATIO3A05_BRATIO4A05_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A025_BRATIO3A05_BRATIO4A05_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A025_BRATIO3A05_BRATIO4A075_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A025_BRATIO3A05_BRATIO4A075_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A025_BRATIO3A05_BRATIO4A075_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A025_BRATIO3A05_BRATIO4A075_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A025_BRATIO3A05_BRATIO4A075_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A025_BRATIO3A05_BRATIO4A10_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A025_BRATIO3A05_BRATIO4A10_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A025_BRATIO3A05_BRATIO4A10_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A025_BRATIO3A05_BRATIO4A10_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A025_BRATIO3A05_BRATIO4A10_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A025_BRATIO3A075_BRATIO4A00_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A025_BRATIO3A075_BRATIO4A00_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A025_BRATIO3A075_BRATIO4A00_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A025_BRATIO3A075_BRATIO4A00_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A025_BRATIO3A075_BRATIO4A00_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A025_BRATIO3A075_BRATIO4A025_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A025_BRATIO3A075_BRATIO4A025_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A025_BRATIO3A075_BRATIO4A025_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A025_BRATIO3A075_BRATIO4A025_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A025_BRATIO3A075_BRATIO4A025_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A025_BRATIO3A075_BRATIO4A05_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A025_BRATIO3A075_BRATIO4A05_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A025_BRATIO3A075_BRATIO4A05_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A025_BRATIO3A075_BRATIO4A05_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A025_BRATIO3A075_BRATIO4A05_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A025_BRATIO3A075_BRATIO4A075_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A025_BRATIO3A075_BRATIO4A075_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A025_BRATIO3A075_BRATIO4A075_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A025_BRATIO3A075_BRATIO4A075_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A025_BRATIO3A075_BRATIO4A075_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A025_BRATIO3A075_BRATIO4A10_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A025_BRATIO3A075_BRATIO4A10_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A025_BRATIO3A075_BRATIO4A10_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A025_BRATIO3A075_BRATIO4A10_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A025_BRATIO3A075_BRATIO4A10_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A025_BRATIO3A10_BRATIO4A00_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A025_BRATIO3A10_BRATIO4A00_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A025_BRATIO3A10_BRATIO4A00_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A025_BRATIO3A10_BRATIO4A00_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A025_BRATIO3A10_BRATIO4A00_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A025_BRATIO3A10_BRATIO4A025_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A025_BRATIO3A10_BRATIO4A025_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A025_BRATIO3A10_BRATIO4A025_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A025_BRATIO3A10_BRATIO4A025_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A025_BRATIO3A10_BRATIO4A025_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A025_BRATIO3A10_BRATIO4A05_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A025_BRATIO3A10_BRATIO4A05_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A025_BRATIO3A10_BRATIO4A05_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A025_BRATIO3A10_BRATIO4A05_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A025_BRATIO3A10_BRATIO4A05_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A025_BRATIO3A10_BRATIO4A075_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A025_BRATIO3A10_BRATIO4A075_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A025_BRATIO3A10_BRATIO4A075_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A025_BRATIO3A10_BRATIO4A075_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A025_BRATIO3A10_BRATIO4A075_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A025_BRATIO3A10_BRATIO4A10_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A025_BRATIO3A10_BRATIO4A10_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A025_BRATIO3A10_BRATIO4A10_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A025_BRATIO3A10_BRATIO4A10_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A025_BRATIO3A10_BRATIO4A10_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A05_BRATIO3A00_BRATIO4A00_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A05_BRATIO3A00_BRATIO4A00_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A05_BRATIO3A00_BRATIO4A00_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A05_BRATIO3A00_BRATIO4A00_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A05_BRATIO3A00_BRATIO4A00_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A05_BRATIO3A00_BRATIO4A025_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A05_BRATIO3A00_BRATIO4A025_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A05_BRATIO3A00_BRATIO4A025_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A05_BRATIO3A00_BRATIO4A025_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A05_BRATIO3A00_BRATIO4A025_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A05_BRATIO3A00_BRATIO4A05_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A05_BRATIO3A00_BRATIO4A05_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A05_BRATIO3A00_BRATIO4A05_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A05_BRATIO3A00_BRATIO4A05_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A05_BRATIO3A00_BRATIO4A05_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A05_BRATIO3A00_BRATIO4A075_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A05_BRATIO3A00_BRATIO4A075_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A05_BRATIO3A00_BRATIO4A075_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A05_BRATIO3A00_BRATIO4A075_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A05_BRATIO3A00_BRATIO4A075_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A05_BRATIO3A00_BRATIO4A10_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A05_BRATIO3A00_BRATIO4A10_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A05_BRATIO3A00_BRATIO4A10_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A05_BRATIO3A00_BRATIO4A10_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A05_BRATIO3A00_BRATIO4A10_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A05_BRATIO3A025_BRATIO4A00_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A05_BRATIO3A025_BRATIO4A00_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A05_BRATIO3A025_BRATIO4A00_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A05_BRATIO3A025_BRATIO4A00_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A05_BRATIO3A025_BRATIO4A00_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A05_BRATIO3A025_BRATIO4A025_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A05_BRATIO3A025_BRATIO4A025_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A05_BRATIO3A025_BRATIO4A025_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A05_BRATIO3A025_BRATIO4A025_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A05_BRATIO3A025_BRATIO4A025_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A05_BRATIO3A025_BRATIO4A05_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A05_BRATIO3A025_BRATIO4A05_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A05_BRATIO3A025_BRATIO4A05_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A05_BRATIO3A025_BRATIO4A05_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A05_BRATIO3A025_BRATIO4A05_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A05_BRATIO3A025_BRATIO4A075_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A05_BRATIO3A025_BRATIO4A075_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A05_BRATIO3A025_BRATIO4A075_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A05_BRATIO3A025_BRATIO4A075_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A05_BRATIO3A025_BRATIO4A075_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A05_BRATIO3A025_BRATIO4A10_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A05_BRATIO3A025_BRATIO4A10_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A05_BRATIO3A025_BRATIO4A10_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A05_BRATIO3A025_BRATIO4A10_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A05_BRATIO3A025_BRATIO4A10_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A05_BRATIO3A05_BRATIO4A00_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A05_BRATIO3A05_BRATIO4A00_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A05_BRATIO3A05_BRATIO4A00_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A05_BRATIO3A05_BRATIO4A00_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A05_BRATIO3A05_BRATIO4A00_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A05_BRATIO3A05_BRATIO4A025_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A05_BRATIO3A05_BRATIO4A025_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A05_BRATIO3A05_BRATIO4A025_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A05_BRATIO3A05_BRATIO4A025_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A05_BRATIO3A05_BRATIO4A025_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A05_BRATIO3A05_BRATIO4A05_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A05_BRATIO3A05_BRATIO4A05_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A05_BRATIO3A05_BRATIO4A05_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A05_BRATIO3A05_BRATIO4A05_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A05_BRATIO3A05_BRATIO4A05_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A05_BRATIO3A05_BRATIO4A075_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A05_BRATIO3A05_BRATIO4A075_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A05_BRATIO3A05_BRATIO4A075_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A05_BRATIO3A05_BRATIO4A075_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A05_BRATIO3A05_BRATIO4A075_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A05_BRATIO3A05_BRATIO4A10_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A05_BRATIO3A05_BRATIO4A10_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A05_BRATIO3A05_BRATIO4A10_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A05_BRATIO3A05_BRATIO4A10_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A05_BRATIO3A05_BRATIO4A10_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A05_BRATIO3A075_BRATIO4A00_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A05_BRATIO3A075_BRATIO4A00_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A05_BRATIO3A075_BRATIO4A00_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A05_BRATIO3A075_BRATIO4A00_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A05_BRATIO3A075_BRATIO4A00_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A05_BRATIO3A075_BRATIO4A025_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A05_BRATIO3A075_BRATIO4A025_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A05_BRATIO3A075_BRATIO4A025_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A05_BRATIO3A075_BRATIO4A025_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A05_BRATIO3A075_BRATIO4A025_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A05_BRATIO3A075_BRATIO4A05_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A05_BRATIO3A075_BRATIO4A05_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A05_BRATIO3A075_BRATIO4A05_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A05_BRATIO3A075_BRATIO4A05_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A05_BRATIO3A075_BRATIO4A05_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A05_BRATIO3A075_BRATIO4A075_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A05_BRATIO3A075_BRATIO4A075_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A05_BRATIO3A075_BRATIO4A075_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A05_BRATIO3A075_BRATIO4A075_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A05_BRATIO3A075_BRATIO4A075_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A05_BRATIO3A075_BRATIO4A10_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A05_BRATIO3A075_BRATIO4A10_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A05_BRATIO3A075_BRATIO4A10_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A05_BRATIO3A075_BRATIO4A10_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A05_BRATIO3A075_BRATIO4A10_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A05_BRATIO3A10_BRATIO4A00_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A05_BRATIO3A10_BRATIO4A00_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A05_BRATIO3A10_BRATIO4A00_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A05_BRATIO3A10_BRATIO4A00_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A05_BRATIO3A10_BRATIO4A00_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A05_BRATIO3A10_BRATIO4A025_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A05_BRATIO3A10_BRATIO4A025_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A05_BRATIO3A10_BRATIO4A025_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A05_BRATIO3A10_BRATIO4A025_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A05_BRATIO3A10_BRATIO4A025_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A05_BRATIO3A10_BRATIO4A05_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A05_BRATIO3A10_BRATIO4A05_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A05_BRATIO3A10_BRATIO4A05_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A05_BRATIO3A10_BRATIO4A05_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A05_BRATIO3A10_BRATIO4A05_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A05_BRATIO3A10_BRATIO4A075_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A05_BRATIO3A10_BRATIO4A075_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A05_BRATIO3A10_BRATIO4A075_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A05_BRATIO3A10_BRATIO4A075_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A05_BRATIO3A10_BRATIO4A075_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A05_BRATIO3A10_BRATIO4A10_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A05_BRATIO3A10_BRATIO4A10_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A05_BRATIO3A10_BRATIO4A10_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A05_BRATIO3A10_BRATIO4A10_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A05_BRATIO3A10_BRATIO4A10_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A075_BRATIO3A00_BRATIO4A00_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A075_BRATIO3A00_BRATIO4A00_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A075_BRATIO3A00_BRATIO4A00_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A075_BRATIO3A00_BRATIO4A00_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A075_BRATIO3A00_BRATIO4A00_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A075_BRATIO3A00_BRATIO4A025_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A075_BRATIO3A00_BRATIO4A025_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A075_BRATIO3A00_BRATIO4A025_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A075_BRATIO3A00_BRATIO4A025_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A075_BRATIO3A00_BRATIO4A025_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A075_BRATIO3A00_BRATIO4A05_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A075_BRATIO3A00_BRATIO4A05_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A075_BRATIO3A00_BRATIO4A05_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A075_BRATIO3A00_BRATIO4A05_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A075_BRATIO3A00_BRATIO4A05_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A075_BRATIO3A00_BRATIO4A075_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A075_BRATIO3A00_BRATIO4A075_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A075_BRATIO3A00_BRATIO4A075_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A075_BRATIO3A00_BRATIO4A075_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A075_BRATIO3A00_BRATIO4A075_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A075_BRATIO3A00_BRATIO4A10_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A075_BRATIO3A00_BRATIO4A10_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A075_BRATIO3A00_BRATIO4A10_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A075_BRATIO3A00_BRATIO4A10_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A075_BRATIO3A00_BRATIO4A10_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A075_BRATIO3A025_BRATIO4A00_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A075_BRATIO3A025_BRATIO4A00_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A075_BRATIO3A025_BRATIO4A00_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A075_BRATIO3A025_BRATIO4A00_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A075_BRATIO3A025_BRATIO4A00_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A075_BRATIO3A025_BRATIO4A025_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A075_BRATIO3A025_BRATIO4A025_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A075_BRATIO3A025_BRATIO4A025_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A075_BRATIO3A025_BRATIO4A025_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A075_BRATIO3A025_BRATIO4A025_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A075_BRATIO3A025_BRATIO4A05_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A075_BRATIO3A025_BRATIO4A05_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A075_BRATIO3A025_BRATIO4A05_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A075_BRATIO3A025_BRATIO4A05_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A075_BRATIO3A025_BRATIO4A05_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A075_BRATIO3A025_BRATIO4A075_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A075_BRATIO3A025_BRATIO4A075_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A075_BRATIO3A025_BRATIO4A075_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A075_BRATIO3A025_BRATIO4A075_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A075_BRATIO3A025_BRATIO4A075_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A075_BRATIO3A025_BRATIO4A10_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A075_BRATIO3A025_BRATIO4A10_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A075_BRATIO3A025_BRATIO4A10_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A075_BRATIO3A025_BRATIO4A10_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A075_BRATIO3A025_BRATIO4A10_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A075_BRATIO3A05_BRATIO4A00_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A075_BRATIO3A05_BRATIO4A00_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A075_BRATIO3A05_BRATIO4A00_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A075_BRATIO3A05_BRATIO4A00_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A075_BRATIO3A05_BRATIO4A00_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A075_BRATIO3A05_BRATIO4A025_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A075_BRATIO3A05_BRATIO4A025_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A075_BRATIO3A05_BRATIO4A025_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A075_BRATIO3A05_BRATIO4A025_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A075_BRATIO3A05_BRATIO4A025_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A075_BRATIO3A05_BRATIO4A05_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A075_BRATIO3A05_BRATIO4A05_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A075_BRATIO3A05_BRATIO4A05_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A075_BRATIO3A05_BRATIO4A05_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A075_BRATIO3A05_BRATIO4A05_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A075_BRATIO3A05_BRATIO4A075_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A075_BRATIO3A05_BRATIO4A075_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A075_BRATIO3A05_BRATIO4A075_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A075_BRATIO3A05_BRATIO4A075_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A075_BRATIO3A05_BRATIO4A075_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A075_BRATIO3A05_BRATIO4A10_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A075_BRATIO3A05_BRATIO4A10_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A075_BRATIO3A05_BRATIO4A10_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A075_BRATIO3A05_BRATIO4A10_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A075_BRATIO3A05_BRATIO4A10_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A075_BRATIO3A075_BRATIO4A00_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A075_BRATIO3A075_BRATIO4A00_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A075_BRATIO3A075_BRATIO4A00_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A075_BRATIO3A075_BRATIO4A00_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A075_BRATIO3A075_BRATIO4A00_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A075_BRATIO3A075_BRATIO4A025_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A075_BRATIO3A075_BRATIO4A025_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A075_BRATIO3A075_BRATIO4A025_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A075_BRATIO3A075_BRATIO4A025_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A075_BRATIO3A075_BRATIO4A025_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A075_BRATIO3A075_BRATIO4A05_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A075_BRATIO3A075_BRATIO4A05_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A075_BRATIO3A075_BRATIO4A05_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A075_BRATIO3A075_BRATIO4A05_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A075_BRATIO3A075_BRATIO4A05_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A075_BRATIO3A075_BRATIO4A075_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A075_BRATIO3A075_BRATIO4A075_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A075_BRATIO3A075_BRATIO4A075_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A075_BRATIO3A075_BRATIO4A075_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A075_BRATIO3A075_BRATIO4A075_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A075_BRATIO3A075_BRATIO4A10_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A075_BRATIO3A075_BRATIO4A10_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A075_BRATIO3A075_BRATIO4A10_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A075_BRATIO3A075_BRATIO4A10_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A075_BRATIO3A075_BRATIO4A10_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A075_BRATIO3A10_BRATIO4A00_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A075_BRATIO3A10_BRATIO4A00_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A075_BRATIO3A10_BRATIO4A00_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A075_BRATIO3A10_BRATIO4A00_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A075_BRATIO3A10_BRATIO4A00_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A075_BRATIO3A10_BRATIO4A025_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A075_BRATIO3A10_BRATIO4A025_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A075_BRATIO3A10_BRATIO4A025_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A075_BRATIO3A10_BRATIO4A025_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A075_BRATIO3A10_BRATIO4A025_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A075_BRATIO3A10_BRATIO4A05_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A075_BRATIO3A10_BRATIO4A05_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A075_BRATIO3A10_BRATIO4A05_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A075_BRATIO3A10_BRATIO4A05_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A075_BRATIO3A10_BRATIO4A05_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A075_BRATIO3A10_BRATIO4A075_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A075_BRATIO3A10_BRATIO4A075_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A075_BRATIO3A10_BRATIO4A075_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A075_BRATIO3A10_BRATIO4A075_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A075_BRATIO3A10_BRATIO4A075_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A075_BRATIO3A10_BRATIO4A10_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A075_BRATIO3A10_BRATIO4A10_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A075_BRATIO3A10_BRATIO4A10_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A075_BRATIO3A10_BRATIO4A10_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A075_BRATIO3A10_BRATIO4A10_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A10_BRATIO3A00_BRATIO4A00_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A10_BRATIO3A00_BRATIO4A00_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A10_BRATIO3A00_BRATIO4A00_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A10_BRATIO3A00_BRATIO4A00_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A10_BRATIO3A00_BRATIO4A00_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A10_BRATIO3A00_BRATIO4A025_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A10_BRATIO3A00_BRATIO4A025_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A10_BRATIO3A00_BRATIO4A025_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A10_BRATIO3A00_BRATIO4A025_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A10_BRATIO3A00_BRATIO4A025_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A10_BRATIO3A00_BRATIO4A05_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A10_BRATIO3A00_BRATIO4A05_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A10_BRATIO3A00_BRATIO4A05_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A10_BRATIO3A00_BRATIO4A05_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A10_BRATIO3A00_BRATIO4A05_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A10_BRATIO3A00_BRATIO4A075_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A10_BRATIO3A00_BRATIO4A075_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A10_BRATIO3A00_BRATIO4A075_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A10_BRATIO3A00_BRATIO4A075_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A10_BRATIO3A00_BRATIO4A075_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A10_BRATIO3A00_BRATIO4A10_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A10_BRATIO3A00_BRATIO4A10_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A10_BRATIO3A00_BRATIO4A10_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A10_BRATIO3A00_BRATIO4A10_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A10_BRATIO3A00_BRATIO4A10_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A10_BRATIO3A025_BRATIO4A00_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A10_BRATIO3A025_BRATIO4A00_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A10_BRATIO3A025_BRATIO4A00_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A10_BRATIO3A025_BRATIO4A00_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A10_BRATIO3A025_BRATIO4A00_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A10_BRATIO3A025_BRATIO4A025_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A10_BRATIO3A025_BRATIO4A025_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A10_BRATIO3A025_BRATIO4A025_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A10_BRATIO3A025_BRATIO4A025_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A10_BRATIO3A025_BRATIO4A025_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A10_BRATIO3A025_BRATIO4A05_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A10_BRATIO3A025_BRATIO4A05_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A10_BRATIO3A025_BRATIO4A05_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A10_BRATIO3A025_BRATIO4A05_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A10_BRATIO3A025_BRATIO4A05_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A10_BRATIO3A025_BRATIO4A075_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A10_BRATIO3A025_BRATIO4A075_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A10_BRATIO3A025_BRATIO4A075_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A10_BRATIO3A025_BRATIO4A075_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A10_BRATIO3A025_BRATIO4A075_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A10_BRATIO3A025_BRATIO4A10_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A10_BRATIO3A025_BRATIO4A10_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A10_BRATIO3A025_BRATIO4A10_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A10_BRATIO3A025_BRATIO4A10_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A10_BRATIO3A025_BRATIO4A10_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A10_BRATIO3A05_BRATIO4A00_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A10_BRATIO3A05_BRATIO4A00_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A10_BRATIO3A05_BRATIO4A00_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A10_BRATIO3A05_BRATIO4A00_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A10_BRATIO3A05_BRATIO4A00_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A10_BRATIO3A05_BRATIO4A025_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A10_BRATIO3A05_BRATIO4A025_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A10_BRATIO3A05_BRATIO4A025_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A10_BRATIO3A05_BRATIO4A025_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A10_BRATIO3A05_BRATIO4A025_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A10_BRATIO3A05_BRATIO4A05_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A10_BRATIO3A05_BRATIO4A05_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A10_BRATIO3A05_BRATIO4A05_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A10_BRATIO3A05_BRATIO4A05_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A10_BRATIO3A05_BRATIO4A05_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A10_BRATIO3A05_BRATIO4A075_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A10_BRATIO3A05_BRATIO4A075_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A10_BRATIO3A05_BRATIO4A075_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A10_BRATIO3A05_BRATIO4A075_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A10_BRATIO3A05_BRATIO4A075_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A10_BRATIO3A05_BRATIO4A10_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A10_BRATIO3A05_BRATIO4A10_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A10_BRATIO3A05_BRATIO4A10_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A10_BRATIO3A05_BRATIO4A10_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A10_BRATIO3A05_BRATIO4A10_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A10_BRATIO3A075_BRATIO4A00_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A10_BRATIO3A075_BRATIO4A00_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A10_BRATIO3A075_BRATIO4A00_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A10_BRATIO3A075_BRATIO4A00_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A10_BRATIO3A075_BRATIO4A00_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A10_BRATIO3A075_BRATIO4A025_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A10_BRATIO3A075_BRATIO4A025_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A10_BRATIO3A075_BRATIO4A025_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A10_BRATIO3A075_BRATIO4A025_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A10_BRATIO3A075_BRATIO4A025_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A10_BRATIO3A075_BRATIO4A05_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A10_BRATIO3A075_BRATIO4A05_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A10_BRATIO3A075_BRATIO4A05_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A10_BRATIO3A075_BRATIO4A05_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A10_BRATIO3A075_BRATIO4A05_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A10_BRATIO3A075_BRATIO4A075_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A10_BRATIO3A075_BRATIO4A075_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A10_BRATIO3A075_BRATIO4A075_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A10_BRATIO3A075_BRATIO4A075_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A10_BRATIO3A075_BRATIO4A075_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A10_BRATIO3A075_BRATIO4A10_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A10_BRATIO3A075_BRATIO4A10_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A10_BRATIO3A075_BRATIO4A10_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A10_BRATIO3A075_BRATIO4A10_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A10_BRATIO3A075_BRATIO4A10_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A10_BRATIO3A10_BRATIO4A00_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A10_BRATIO3A10_BRATIO4A00_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A10_BRATIO3A10_BRATIO4A00_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A10_BRATIO3A10_BRATIO4A00_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A10_BRATIO3A10_BRATIO4A00_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A10_BRATIO3A10_BRATIO4A025_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A10_BRATIO3A10_BRATIO4A025_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A10_BRATIO3A10_BRATIO4A025_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A10_BRATIO3A10_BRATIO4A025_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A10_BRATIO3A10_BRATIO4A025_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A10_BRATIO3A10_BRATIO4A05_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A10_BRATIO3A10_BRATIO4A05_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A10_BRATIO3A10_BRATIO4A05_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A10_BRATIO3A10_BRATIO4A05_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A10_BRATIO3A10_BRATIO4A05_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A10_BRATIO3A10_BRATIO4A075_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A10_BRATIO3A10_BRATIO4A075_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A10_BRATIO3A10_BRATIO4A075_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A10_BRATIO3A10_BRATIO4A075_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A10_BRATIO3A10_BRATIO4A075_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A10_BRATIO3A10_BRATIO4A10_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A10_BRATIO3A10_BRATIO4A10_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A10_BRATIO3A10_BRATIO4A10_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A10_BRATIO3A10_BRATIO4A10_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A10_BRATIO3A10_BRATIO4A10_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A00_BRATIO3A00_BRATIO4A00_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A00_BRATIO3A00_BRATIO4A00_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A00_BRATIO3A00_BRATIO4A00_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A00_BRATIO3A00_BRATIO4A00_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A00_BRATIO3A00_BRATIO4A00_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A00_BRATIO3A00_BRATIO4A025_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A00_BRATIO3A00_BRATIO4A025_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A00_BRATIO3A00_BRATIO4A025_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A00_BRATIO3A00_BRATIO4A025_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A00_BRATIO3A00_BRATIO4A025_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A00_BRATIO3A00_BRATIO4A05_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A00_BRATIO3A00_BRATIO4A05_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A00_BRATIO3A00_BRATIO4A05_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A00_BRATIO3A00_BRATIO4A05_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A00_BRATIO3A00_BRATIO4A05_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A00_BRATIO3A00_BRATIO4A075_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A00_BRATIO3A00_BRATIO4A075_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A00_BRATIO3A00_BRATIO4A075_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A00_BRATIO3A00_BRATIO4A075_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A00_BRATIO3A00_BRATIO4A075_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A00_BRATIO3A00_BRATIO4A10_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A00_BRATIO3A00_BRATIO4A10_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A00_BRATIO3A00_BRATIO4A10_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A00_BRATIO3A00_BRATIO4A10_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A00_BRATIO3A00_BRATIO4A10_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A00_BRATIO3A025_BRATIO4A00_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A00_BRATIO3A025_BRATIO4A00_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A00_BRATIO3A025_BRATIO4A00_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A00_BRATIO3A025_BRATIO4A00_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A00_BRATIO3A025_BRATIO4A00_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A00_BRATIO3A025_BRATIO4A025_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A00_BRATIO3A025_BRATIO4A025_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A00_BRATIO3A025_BRATIO4A025_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A00_BRATIO3A025_BRATIO4A025_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A00_BRATIO3A025_BRATIO4A025_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A00_BRATIO3A025_BRATIO4A05_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A00_BRATIO3A025_BRATIO4A05_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A00_BRATIO3A025_BRATIO4A05_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A00_BRATIO3A025_BRATIO4A05_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A00_BRATIO3A025_BRATIO4A05_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A00_BRATIO3A025_BRATIO4A075_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A00_BRATIO3A025_BRATIO4A075_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A00_BRATIO3A025_BRATIO4A075_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A00_BRATIO3A025_BRATIO4A075_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A00_BRATIO3A025_BRATIO4A075_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A00_BRATIO3A025_BRATIO4A10_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A00_BRATIO3A025_BRATIO4A10_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A00_BRATIO3A025_BRATIO4A10_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A00_BRATIO3A025_BRATIO4A10_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A00_BRATIO3A025_BRATIO4A10_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A00_BRATIO3A05_BRATIO4A00_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A00_BRATIO3A05_BRATIO4A00_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A00_BRATIO3A05_BRATIO4A00_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A00_BRATIO3A05_BRATIO4A00_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A00_BRATIO3A05_BRATIO4A00_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A00_BRATIO3A05_BRATIO4A025_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A00_BRATIO3A05_BRATIO4A025_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A00_BRATIO3A05_BRATIO4A025_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A00_BRATIO3A05_BRATIO4A025_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A00_BRATIO3A05_BRATIO4A025_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A00_BRATIO3A05_BRATIO4A05_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A00_BRATIO3A05_BRATIO4A05_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A00_BRATIO3A05_BRATIO4A05_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A00_BRATIO3A05_BRATIO4A05_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A00_BRATIO3A05_BRATIO4A05_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A00_BRATIO3A05_BRATIO4A075_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A00_BRATIO3A05_BRATIO4A075_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A00_BRATIO3A05_BRATIO4A075_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A00_BRATIO3A05_BRATIO4A075_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A00_BRATIO3A05_BRATIO4A075_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A00_BRATIO3A05_BRATIO4A10_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A00_BRATIO3A05_BRATIO4A10_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A00_BRATIO3A05_BRATIO4A10_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A00_BRATIO3A05_BRATIO4A10_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A00_BRATIO3A05_BRATIO4A10_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A00_BRATIO3A075_BRATIO4A00_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A00_BRATIO3A075_BRATIO4A00_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A00_BRATIO3A075_BRATIO4A00_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A00_BRATIO3A075_BRATIO4A00_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A00_BRATIO3A075_BRATIO4A00_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A00_BRATIO3A075_BRATIO4A025_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A00_BRATIO3A075_BRATIO4A025_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A00_BRATIO3A075_BRATIO4A025_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A00_BRATIO3A075_BRATIO4A025_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A00_BRATIO3A075_BRATIO4A025_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A00_BRATIO3A075_BRATIO4A05_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A00_BRATIO3A075_BRATIO4A05_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A00_BRATIO3A075_BRATIO4A05_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A00_BRATIO3A075_BRATIO4A05_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A00_BRATIO3A075_BRATIO4A05_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A00_BRATIO3A075_BRATIO4A075_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A00_BRATIO3A075_BRATIO4A075_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A00_BRATIO3A075_BRATIO4A075_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A00_BRATIO3A075_BRATIO4A075_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A00_BRATIO3A075_BRATIO4A075_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A00_BRATIO3A075_BRATIO4A10_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A00_BRATIO3A075_BRATIO4A10_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A00_BRATIO3A075_BRATIO4A10_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A00_BRATIO3A075_BRATIO4A10_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A00_BRATIO3A075_BRATIO4A10_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A00_BRATIO3A10_BRATIO4A00_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A00_BRATIO3A10_BRATIO4A00_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A00_BRATIO3A10_BRATIO4A00_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A00_BRATIO3A10_BRATIO4A00_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A00_BRATIO3A10_BRATIO4A00_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A00_BRATIO3A10_BRATIO4A025_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A00_BRATIO3A10_BRATIO4A025_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A00_BRATIO3A10_BRATIO4A025_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A00_BRATIO3A10_BRATIO4A025_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A00_BRATIO3A10_BRATIO4A025_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A00_BRATIO3A10_BRATIO4A05_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A00_BRATIO3A10_BRATIO4A05_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A00_BRATIO3A10_BRATIO4A05_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A00_BRATIO3A10_BRATIO4A05_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A00_BRATIO3A10_BRATIO4A05_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A00_BRATIO3A10_BRATIO4A075_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A00_BRATIO3A10_BRATIO4A075_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A00_BRATIO3A10_BRATIO4A075_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A00_BRATIO3A10_BRATIO4A075_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A00_BRATIO3A10_BRATIO4A075_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A00_BRATIO3A10_BRATIO4A10_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A00_BRATIO3A10_BRATIO4A10_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A00_BRATIO3A10_BRATIO4A10_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A00_BRATIO3A10_BRATIO4A10_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A00_BRATIO3A10_BRATIO4A10_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A025_BRATIO3A00_BRATIO4A00_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A025_BRATIO3A00_BRATIO4A00_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A025_BRATIO3A00_BRATIO4A00_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A025_BRATIO3A00_BRATIO4A00_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A025_BRATIO3A00_BRATIO4A00_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A025_BRATIO3A00_BRATIO4A025_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A025_BRATIO3A00_BRATIO4A025_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A025_BRATIO3A00_BRATIO4A025_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A025_BRATIO3A00_BRATIO4A025_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A025_BRATIO3A00_BRATIO4A025_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A025_BRATIO3A00_BRATIO4A05_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A025_BRATIO3A00_BRATIO4A05_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A025_BRATIO3A00_BRATIO4A05_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A025_BRATIO3A00_BRATIO4A05_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A025_BRATIO3A00_BRATIO4A05_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A025_BRATIO3A00_BRATIO4A075_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A025_BRATIO3A00_BRATIO4A075_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A025_BRATIO3A00_BRATIO4A075_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A025_BRATIO3A00_BRATIO4A075_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A025_BRATIO3A00_BRATIO4A075_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A025_BRATIO3A00_BRATIO4A10_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A025_BRATIO3A00_BRATIO4A10_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A025_BRATIO3A00_BRATIO4A10_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A025_BRATIO3A00_BRATIO4A10_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A025_BRATIO3A00_BRATIO4A10_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A025_BRATIO3A025_BRATIO4A00_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A025_BRATIO3A025_BRATIO4A00_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A025_BRATIO3A025_BRATIO4A00_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A025_BRATIO3A025_BRATIO4A00_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A025_BRATIO3A025_BRATIO4A00_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A025_BRATIO3A025_BRATIO4A025_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A025_BRATIO3A025_BRATIO4A025_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A025_BRATIO3A025_BRATIO4A025_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A025_BRATIO3A025_BRATIO4A025_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A025_BRATIO3A025_BRATIO4A025_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A025_BRATIO3A025_BRATIO4A05_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A025_BRATIO3A025_BRATIO4A05_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A025_BRATIO3A025_BRATIO4A05_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A025_BRATIO3A025_BRATIO4A05_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A025_BRATIO3A025_BRATIO4A05_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A025_BRATIO3A025_BRATIO4A075_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A025_BRATIO3A025_BRATIO4A075_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A025_BRATIO3A025_BRATIO4A075_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A025_BRATIO3A025_BRATIO4A075_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A025_BRATIO3A025_BRATIO4A075_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A025_BRATIO3A025_BRATIO4A10_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A025_BRATIO3A025_BRATIO4A10_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A025_BRATIO3A025_BRATIO4A10_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A025_BRATIO3A025_BRATIO4A10_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A025_BRATIO3A025_BRATIO4A10_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A025_BRATIO3A05_BRATIO4A00_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A025_BRATIO3A05_BRATIO4A00_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A025_BRATIO3A05_BRATIO4A00_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A025_BRATIO3A05_BRATIO4A00_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A025_BRATIO3A05_BRATIO4A00_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A025_BRATIO3A05_BRATIO4A025_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A025_BRATIO3A05_BRATIO4A025_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A025_BRATIO3A05_BRATIO4A025_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A025_BRATIO3A05_BRATIO4A025_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A025_BRATIO3A05_BRATIO4A025_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A025_BRATIO3A05_BRATIO4A05_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A025_BRATIO3A05_BRATIO4A05_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A025_BRATIO3A05_BRATIO4A05_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A025_BRATIO3A05_BRATIO4A05_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A025_BRATIO3A05_BRATIO4A05_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A025_BRATIO3A05_BRATIO4A075_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A025_BRATIO3A05_BRATIO4A075_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A025_BRATIO3A05_BRATIO4A075_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A025_BRATIO3A05_BRATIO4A075_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A025_BRATIO3A05_BRATIO4A075_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A025_BRATIO3A05_BRATIO4A10_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A025_BRATIO3A05_BRATIO4A10_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A025_BRATIO3A05_BRATIO4A10_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A025_BRATIO3A05_BRATIO4A10_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A025_BRATIO3A05_BRATIO4A10_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A025_BRATIO3A075_BRATIO4A00_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A025_BRATIO3A075_BRATIO4A00_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A025_BRATIO3A075_BRATIO4A00_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A025_BRATIO3A075_BRATIO4A00_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A025_BRATIO3A075_BRATIO4A00_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A025_BRATIO3A075_BRATIO4A025_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A025_BRATIO3A075_BRATIO4A025_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A025_BRATIO3A075_BRATIO4A025_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A025_BRATIO3A075_BRATIO4A025_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A025_BRATIO3A075_BRATIO4A025_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A025_BRATIO3A075_BRATIO4A05_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A025_BRATIO3A075_BRATIO4A05_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A025_BRATIO3A075_BRATIO4A05_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A025_BRATIO3A075_BRATIO4A05_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A025_BRATIO3A075_BRATIO4A05_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A025_BRATIO3A075_BRATIO4A075_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A025_BRATIO3A075_BRATIO4A075_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A025_BRATIO3A075_BRATIO4A075_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A025_BRATIO3A075_BRATIO4A075_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A025_BRATIO3A075_BRATIO4A075_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A025_BRATIO3A075_BRATIO4A10_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A025_BRATIO3A075_BRATIO4A10_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A025_BRATIO3A075_BRATIO4A10_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A025_BRATIO3A075_BRATIO4A10_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A025_BRATIO3A075_BRATIO4A10_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A025_BRATIO3A10_BRATIO4A00_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A025_BRATIO3A10_BRATIO4A00_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A025_BRATIO3A10_BRATIO4A00_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A025_BRATIO3A10_BRATIO4A00_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A025_BRATIO3A10_BRATIO4A00_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A025_BRATIO3A10_BRATIO4A025_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A025_BRATIO3A10_BRATIO4A025_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A025_BRATIO3A10_BRATIO4A025_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A025_BRATIO3A10_BRATIO4A025_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A025_BRATIO3A10_BRATIO4A025_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A025_BRATIO3A10_BRATIO4A05_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A025_BRATIO3A10_BRATIO4A05_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A025_BRATIO3A10_BRATIO4A05_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A025_BRATIO3A10_BRATIO4A05_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A025_BRATIO3A10_BRATIO4A05_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A025_BRATIO3A10_BRATIO4A075_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A025_BRATIO3A10_BRATIO4A075_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A025_BRATIO3A10_BRATIO4A075_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A025_BRATIO3A10_BRATIO4A075_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A025_BRATIO3A10_BRATIO4A075_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A025_BRATIO3A10_BRATIO4A10_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A025_BRATIO3A10_BRATIO4A10_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A025_BRATIO3A10_BRATIO4A10_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A025_BRATIO3A10_BRATIO4A10_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A025_BRATIO3A10_BRATIO4A10_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A05_BRATIO3A00_BRATIO4A00_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A05_BRATIO3A00_BRATIO4A00_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A05_BRATIO3A00_BRATIO4A00_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A05_BRATIO3A00_BRATIO4A00_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A05_BRATIO3A00_BRATIO4A00_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A05_BRATIO3A00_BRATIO4A025_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A05_BRATIO3A00_BRATIO4A025_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A05_BRATIO3A00_BRATIO4A025_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A05_BRATIO3A00_BRATIO4A025_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A05_BRATIO3A00_BRATIO4A025_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A05_BRATIO3A00_BRATIO4A05_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A05_BRATIO3A00_BRATIO4A05_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A05_BRATIO3A00_BRATIO4A05_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A05_BRATIO3A00_BRATIO4A05_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A05_BRATIO3A00_BRATIO4A05_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A05_BRATIO3A00_BRATIO4A075_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A05_BRATIO3A00_BRATIO4A075_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A05_BRATIO3A00_BRATIO4A075_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A05_BRATIO3A00_BRATIO4A075_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A05_BRATIO3A00_BRATIO4A075_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A05_BRATIO3A00_BRATIO4A10_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A05_BRATIO3A00_BRATIO4A10_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A05_BRATIO3A00_BRATIO4A10_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A05_BRATIO3A00_BRATIO4A10_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A05_BRATIO3A00_BRATIO4A10_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A05_BRATIO3A025_BRATIO4A00_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A05_BRATIO3A025_BRATIO4A00_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A05_BRATIO3A025_BRATIO4A00_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A05_BRATIO3A025_BRATIO4A00_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A05_BRATIO3A025_BRATIO4A00_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A05_BRATIO3A025_BRATIO4A025_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A05_BRATIO3A025_BRATIO4A025_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A05_BRATIO3A025_BRATIO4A025_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A05_BRATIO3A025_BRATIO4A025_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A05_BRATIO3A025_BRATIO4A025_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A05_BRATIO3A025_BRATIO4A05_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A05_BRATIO3A025_BRATIO4A05_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A05_BRATIO3A025_BRATIO4A05_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A05_BRATIO3A025_BRATIO4A05_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A05_BRATIO3A025_BRATIO4A05_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A05_BRATIO3A025_BRATIO4A075_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A05_BRATIO3A025_BRATIO4A075_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A05_BRATIO3A025_BRATIO4A075_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A05_BRATIO3A025_BRATIO4A075_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A05_BRATIO3A025_BRATIO4A075_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A05_BRATIO3A025_BRATIO4A10_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A05_BRATIO3A025_BRATIO4A10_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A05_BRATIO3A025_BRATIO4A10_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A05_BRATIO3A025_BRATIO4A10_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A05_BRATIO3A025_BRATIO4A10_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A05_BRATIO3A05_BRATIO4A00_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A05_BRATIO3A05_BRATIO4A00_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A05_BRATIO3A05_BRATIO4A00_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A05_BRATIO3A05_BRATIO4A00_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A05_BRATIO3A05_BRATIO4A00_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A05_BRATIO3A05_BRATIO4A025_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A05_BRATIO3A05_BRATIO4A025_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A05_BRATIO3A05_BRATIO4A025_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A05_BRATIO3A05_BRATIO4A025_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A05_BRATIO3A05_BRATIO4A025_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A05_BRATIO3A05_BRATIO4A05_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A05_BRATIO3A05_BRATIO4A05_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A05_BRATIO3A05_BRATIO4A05_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A05_BRATIO3A05_BRATIO4A05_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A05_BRATIO3A05_BRATIO4A05_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A05_BRATIO3A05_BRATIO4A075_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A05_BRATIO3A05_BRATIO4A075_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A05_BRATIO3A05_BRATIO4A075_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A05_BRATIO3A05_BRATIO4A075_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A05_BRATIO3A05_BRATIO4A075_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A05_BRATIO3A05_BRATIO4A10_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A05_BRATIO3A05_BRATIO4A10_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A05_BRATIO3A05_BRATIO4A10_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A05_BRATIO3A05_BRATIO4A10_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A05_BRATIO3A05_BRATIO4A10_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A05_BRATIO3A075_BRATIO4A00_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A05_BRATIO3A075_BRATIO4A00_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A05_BRATIO3A075_BRATIO4A00_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A05_BRATIO3A075_BRATIO4A00_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A05_BRATIO3A075_BRATIO4A00_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A05_BRATIO3A075_BRATIO4A025_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A05_BRATIO3A075_BRATIO4A025_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A05_BRATIO3A075_BRATIO4A025_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A05_BRATIO3A075_BRATIO4A025_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A05_BRATIO3A075_BRATIO4A025_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A05_BRATIO3A075_BRATIO4A05_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A05_BRATIO3A075_BRATIO4A05_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A05_BRATIO3A075_BRATIO4A05_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A05_BRATIO3A075_BRATIO4A05_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A05_BRATIO3A075_BRATIO4A05_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A05_BRATIO3A075_BRATIO4A075_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A05_BRATIO3A075_BRATIO4A075_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A05_BRATIO3A075_BRATIO4A075_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A05_BRATIO3A075_BRATIO4A075_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A05_BRATIO3A075_BRATIO4A075_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A05_BRATIO3A075_BRATIO4A10_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A05_BRATIO3A075_BRATIO4A10_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A05_BRATIO3A075_BRATIO4A10_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A05_BRATIO3A075_BRATIO4A10_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A05_BRATIO3A075_BRATIO4A10_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A05_BRATIO3A10_BRATIO4A00_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A05_BRATIO3A10_BRATIO4A00_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A05_BRATIO3A10_BRATIO4A00_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A05_BRATIO3A10_BRATIO4A00_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A05_BRATIO3A10_BRATIO4A00_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A05_BRATIO3A10_BRATIO4A025_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A05_BRATIO3A10_BRATIO4A025_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A05_BRATIO3A10_BRATIO4A025_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A05_BRATIO3A10_BRATIO4A025_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A05_BRATIO3A10_BRATIO4A025_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A05_BRATIO3A10_BRATIO4A05_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A05_BRATIO3A10_BRATIO4A05_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A05_BRATIO3A10_BRATIO4A05_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A05_BRATIO3A10_BRATIO4A05_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A05_BRATIO3A10_BRATIO4A05_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A05_BRATIO3A10_BRATIO4A075_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A05_BRATIO3A10_BRATIO4A075_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A05_BRATIO3A10_BRATIO4A075_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A05_BRATIO3A10_BRATIO4A075_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A05_BRATIO3A10_BRATIO4A075_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A05_BRATIO3A10_BRATIO4A10_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A05_BRATIO3A10_BRATIO4A10_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A05_BRATIO3A10_BRATIO4A10_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A05_BRATIO3A10_BRATIO4A10_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A05_BRATIO3A10_BRATIO4A10_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A075_BRATIO3A00_BRATIO4A00_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A075_BRATIO3A00_BRATIO4A00_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A075_BRATIO3A00_BRATIO4A00_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A075_BRATIO3A00_BRATIO4A00_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A075_BRATIO3A00_BRATIO4A00_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A075_BRATIO3A00_BRATIO4A025_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A075_BRATIO3A00_BRATIO4A025_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A075_BRATIO3A00_BRATIO4A025_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A075_BRATIO3A00_BRATIO4A025_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A075_BRATIO3A00_BRATIO4A025_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A075_BRATIO3A00_BRATIO4A05_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A075_BRATIO3A00_BRATIO4A05_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A075_BRATIO3A00_BRATIO4A05_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A075_BRATIO3A00_BRATIO4A05_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A075_BRATIO3A00_BRATIO4A05_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A075_BRATIO3A00_BRATIO4A075_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A075_BRATIO3A00_BRATIO4A075_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A075_BRATIO3A00_BRATIO4A075_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A075_BRATIO3A00_BRATIO4A075_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A075_BRATIO3A00_BRATIO4A075_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A075_BRATIO3A00_BRATIO4A10_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A075_BRATIO3A00_BRATIO4A10_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A075_BRATIO3A00_BRATIO4A10_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A075_BRATIO3A00_BRATIO4A10_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A075_BRATIO3A00_BRATIO4A10_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A075_BRATIO3A025_BRATIO4A00_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A075_BRATIO3A025_BRATIO4A00_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A075_BRATIO3A025_BRATIO4A00_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A075_BRATIO3A025_BRATIO4A00_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A075_BRATIO3A025_BRATIO4A00_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A075_BRATIO3A025_BRATIO4A025_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A075_BRATIO3A025_BRATIO4A025_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A075_BRATIO3A025_BRATIO4A025_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A075_BRATIO3A025_BRATIO4A025_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A075_BRATIO3A025_BRATIO4A025_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A075_BRATIO3A025_BRATIO4A05_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A075_BRATIO3A025_BRATIO4A05_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A075_BRATIO3A025_BRATIO4A05_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A075_BRATIO3A025_BRATIO4A05_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A075_BRATIO3A025_BRATIO4A05_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A075_BRATIO3A025_BRATIO4A075_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A075_BRATIO3A025_BRATIO4A075_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A075_BRATIO3A025_BRATIO4A075_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A075_BRATIO3A025_BRATIO4A075_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A075_BRATIO3A025_BRATIO4A075_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A075_BRATIO3A025_BRATIO4A10_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A075_BRATIO3A025_BRATIO4A10_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A075_BRATIO3A025_BRATIO4A10_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A075_BRATIO3A025_BRATIO4A10_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A075_BRATIO3A025_BRATIO4A10_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A075_BRATIO3A05_BRATIO4A00_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A075_BRATIO3A05_BRATIO4A00_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A075_BRATIO3A05_BRATIO4A00_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A075_BRATIO3A05_BRATIO4A00_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A075_BRATIO3A05_BRATIO4A00_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A075_BRATIO3A05_BRATIO4A025_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A075_BRATIO3A05_BRATIO4A025_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A075_BRATIO3A05_BRATIO4A025_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A075_BRATIO3A05_BRATIO4A025_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A075_BRATIO3A05_BRATIO4A025_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A075_BRATIO3A05_BRATIO4A05_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A075_BRATIO3A05_BRATIO4A05_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A075_BRATIO3A05_BRATIO4A05_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A075_BRATIO3A05_BRATIO4A05_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A075_BRATIO3A05_BRATIO4A05_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A075_BRATIO3A05_BRATIO4A075_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A075_BRATIO3A05_BRATIO4A075_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A075_BRATIO3A05_BRATIO4A075_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A075_BRATIO3A05_BRATIO4A075_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A075_BRATIO3A05_BRATIO4A075_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A075_BRATIO3A05_BRATIO4A10_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A075_BRATIO3A05_BRATIO4A10_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A075_BRATIO3A05_BRATIO4A10_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A075_BRATIO3A05_BRATIO4A10_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A075_BRATIO3A05_BRATIO4A10_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A075_BRATIO3A075_BRATIO4A00_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A075_BRATIO3A075_BRATIO4A00_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A075_BRATIO3A075_BRATIO4A00_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A075_BRATIO3A075_BRATIO4A00_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A075_BRATIO3A075_BRATIO4A00_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A075_BRATIO3A075_BRATIO4A025_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A075_BRATIO3A075_BRATIO4A025_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A075_BRATIO3A075_BRATIO4A025_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A075_BRATIO3A075_BRATIO4A025_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A075_BRATIO3A075_BRATIO4A025_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A075_BRATIO3A075_BRATIO4A05_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A075_BRATIO3A075_BRATIO4A05_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A075_BRATIO3A075_BRATIO4A05_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A075_BRATIO3A075_BRATIO4A05_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A075_BRATIO3A075_BRATIO4A05_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A075_BRATIO3A075_BRATIO4A075_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A075_BRATIO3A075_BRATIO4A075_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A075_BRATIO3A075_BRATIO4A075_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A075_BRATIO3A075_BRATIO4A075_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A075_BRATIO3A075_BRATIO4A075_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A075_BRATIO3A075_BRATIO4A10_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A075_BRATIO3A075_BRATIO4A10_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A075_BRATIO3A075_BRATIO4A10_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A075_BRATIO3A075_BRATIO4A10_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A075_BRATIO3A075_BRATIO4A10_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A075_BRATIO3A10_BRATIO4A00_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A075_BRATIO3A10_BRATIO4A00_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A075_BRATIO3A10_BRATIO4A00_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A075_BRATIO3A10_BRATIO4A00_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A075_BRATIO3A10_BRATIO4A00_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A075_BRATIO3A10_BRATIO4A025_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A075_BRATIO3A10_BRATIO4A025_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A075_BRATIO3A10_BRATIO4A025_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A075_BRATIO3A10_BRATIO4A025_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A075_BRATIO3A10_BRATIO4A025_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A075_BRATIO3A10_BRATIO4A05_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A075_BRATIO3A10_BRATIO4A05_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A075_BRATIO3A10_BRATIO4A05_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A075_BRATIO3A10_BRATIO4A05_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A075_BRATIO3A10_BRATIO4A05_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A075_BRATIO3A10_BRATIO4A075_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A075_BRATIO3A10_BRATIO4A075_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A075_BRATIO3A10_BRATIO4A075_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A075_BRATIO3A10_BRATIO4A075_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A075_BRATIO3A10_BRATIO4A075_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A075_BRATIO3A10_BRATIO4A10_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A075_BRATIO3A10_BRATIO4A10_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A075_BRATIO3A10_BRATIO4A10_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A075_BRATIO3A10_BRATIO4A10_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A075_BRATIO3A10_BRATIO4A10_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A10_BRATIO3A00_BRATIO4A00_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A10_BRATIO3A00_BRATIO4A00_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A10_BRATIO3A00_BRATIO4A00_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A10_BRATIO3A00_BRATIO4A00_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A10_BRATIO3A00_BRATIO4A00_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A10_BRATIO3A00_BRATIO4A025_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A10_BRATIO3A00_BRATIO4A025_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A10_BRATIO3A00_BRATIO4A025_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A10_BRATIO3A00_BRATIO4A025_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A10_BRATIO3A00_BRATIO4A025_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A10_BRATIO3A00_BRATIO4A05_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A10_BRATIO3A00_BRATIO4A05_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A10_BRATIO3A00_BRATIO4A05_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A10_BRATIO3A00_BRATIO4A05_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A10_BRATIO3A00_BRATIO4A05_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A10_BRATIO3A00_BRATIO4A075_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A10_BRATIO3A00_BRATIO4A075_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A10_BRATIO3A00_BRATIO4A075_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A10_BRATIO3A00_BRATIO4A075_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A10_BRATIO3A00_BRATIO4A075_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A10_BRATIO3A00_BRATIO4A10_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A10_BRATIO3A00_BRATIO4A10_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A10_BRATIO3A00_BRATIO4A10_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A10_BRATIO3A00_BRATIO4A10_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A10_BRATIO3A00_BRATIO4A10_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A10_BRATIO3A025_BRATIO4A00_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A10_BRATIO3A025_BRATIO4A00_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A10_BRATIO3A025_BRATIO4A00_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A10_BRATIO3A025_BRATIO4A00_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A10_BRATIO3A025_BRATIO4A00_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A10_BRATIO3A025_BRATIO4A025_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A10_BRATIO3A025_BRATIO4A025_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A10_BRATIO3A025_BRATIO4A025_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A10_BRATIO3A025_BRATIO4A025_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A10_BRATIO3A025_BRATIO4A025_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A10_BRATIO3A025_BRATIO4A05_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A10_BRATIO3A025_BRATIO4A05_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A10_BRATIO3A025_BRATIO4A05_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A10_BRATIO3A025_BRATIO4A05_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A10_BRATIO3A025_BRATIO4A05_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A10_BRATIO3A025_BRATIO4A075_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A10_BRATIO3A025_BRATIO4A075_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A10_BRATIO3A025_BRATIO4A075_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A10_BRATIO3A025_BRATIO4A075_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A10_BRATIO3A025_BRATIO4A075_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A10_BRATIO3A025_BRATIO4A10_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A10_BRATIO3A025_BRATIO4A10_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A10_BRATIO3A025_BRATIO4A10_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A10_BRATIO3A025_BRATIO4A10_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A10_BRATIO3A025_BRATIO4A10_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A10_BRATIO3A05_BRATIO4A00_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A10_BRATIO3A05_BRATIO4A00_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A10_BRATIO3A05_BRATIO4A00_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A10_BRATIO3A05_BRATIO4A00_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A10_BRATIO3A05_BRATIO4A00_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A10_BRATIO3A05_BRATIO4A025_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A10_BRATIO3A05_BRATIO4A025_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A10_BRATIO3A05_BRATIO4A025_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A10_BRATIO3A05_BRATIO4A025_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A10_BRATIO3A05_BRATIO4A025_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A10_BRATIO3A05_BRATIO4A05_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A10_BRATIO3A05_BRATIO4A05_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A10_BRATIO3A05_BRATIO4A05_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A10_BRATIO3A05_BRATIO4A05_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A10_BRATIO3A05_BRATIO4A05_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A10_BRATIO3A05_BRATIO4A075_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A10_BRATIO3A05_BRATIO4A075_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A10_BRATIO3A05_BRATIO4A075_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A10_BRATIO3A05_BRATIO4A075_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A10_BRATIO3A05_BRATIO4A075_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A10_BRATIO3A05_BRATIO4A10_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A10_BRATIO3A05_BRATIO4A10_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A10_BRATIO3A05_BRATIO4A10_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A10_BRATIO3A05_BRATIO4A10_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A10_BRATIO3A05_BRATIO4A10_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A10_BRATIO3A075_BRATIO4A00_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A10_BRATIO3A075_BRATIO4A00_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A10_BRATIO3A075_BRATIO4A00_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A10_BRATIO3A075_BRATIO4A00_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A10_BRATIO3A075_BRATIO4A00_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A10_BRATIO3A075_BRATIO4A025_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A10_BRATIO3A075_BRATIO4A025_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A10_BRATIO3A075_BRATIO4A025_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A10_BRATIO3A075_BRATIO4A025_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A10_BRATIO3A075_BRATIO4A025_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A10_BRATIO3A075_BRATIO4A05_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A10_BRATIO3A075_BRATIO4A05_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A10_BRATIO3A075_BRATIO4A05_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A10_BRATIO3A075_BRATIO4A05_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A10_BRATIO3A075_BRATIO4A05_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A10_BRATIO3A075_BRATIO4A075_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A10_BRATIO3A075_BRATIO4A075_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A10_BRATIO3A075_BRATIO4A075_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A10_BRATIO3A075_BRATIO4A075_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A10_BRATIO3A075_BRATIO4A075_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A10_BRATIO3A075_BRATIO4A10_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A10_BRATIO3A075_BRATIO4A10_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A10_BRATIO3A075_BRATIO4A10_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A10_BRATIO3A075_BRATIO4A10_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A10_BRATIO3A075_BRATIO4A10_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A10_BRATIO3A10_BRATIO4A00_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A10_BRATIO3A10_BRATIO4A00_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A10_BRATIO3A10_BRATIO4A00_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A10_BRATIO3A10_BRATIO4A00_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A10_BRATIO3A10_BRATIO4A00_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A10_BRATIO3A10_BRATIO4A025_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A10_BRATIO3A10_BRATIO4A025_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A10_BRATIO3A10_BRATIO4A025_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A10_BRATIO3A10_BRATIO4A025_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A10_BRATIO3A10_BRATIO4A025_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A10_BRATIO3A10_BRATIO4A05_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A10_BRATIO3A10_BRATIO4A05_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A10_BRATIO3A10_BRATIO4A05_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A10_BRATIO3A10_BRATIO4A05_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A10_BRATIO3A10_BRATIO4A05_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A10_BRATIO3A10_BRATIO4A075_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A10_BRATIO3A10_BRATIO4A075_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A10_BRATIO3A10_BRATIO4A075_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A10_BRATIO3A10_BRATIO4A075_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A10_BRATIO3A10_BRATIO4A075_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A10_BRATIO3A10_BRATIO4A10_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A10_BRATIO3A10_BRATIO4A10_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A10_BRATIO3A10_BRATIO4A10_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A10_BRATIO3A10_BRATIO4A10_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A10_BRATIO3A10_BRATIO4A10_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A00_BRATIO3A00_BRATIO4A00_BRATIO5B00,0,0,0,1,0,0,1,0,1,1,3
_BRATIO1A10_BRATIO2A00_BRATIO3A00_BRATIO4A00_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A00_BRATIO3A00_BRATIO4A00_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A00_BRATIO3A00_BRATIO4A00_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A00_BRATIO3A00_BRATIO4A00_BRATIO5B10,0,0,0,1,0,0,1,0,1,1,3
_BRATIO1A10_BRATIO2A00_BRATIO3A00_BRATIO4A025_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A00_BRATIO3A00_BRATIO4A025_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A00_BRATIO3A00_BRATIO4A025_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A00_BRATIO3A00_BRATIO4A025_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A00_BRATIO3A00_BRATIO4A025_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A00_BRATIO3A00_BRATIO4A05_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A00_BRATIO3A00_BRATIO4A05_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A00_BRATIO3A00_BRATIO4A05_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A00_BRATIO3A00_BRATIO4A05_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A00_BRATIO3A00_BRATIO4A05_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A00_BRATIO3A00_BRATIO4A075_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A00_BRATIO3A00_BRATIO4A075_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A00_BRATIO3A00_BRATIO4A075_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A00_BRATIO3A00_BRATIO4A075_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A00_BRATIO3A00_BRATIO4A075_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A00_BRATIO3A00_BRATIO4A10_BRATIO5B00,0,0,0,1,0,0,1,0,1,1,3
_BRATIO1A10_BRATIO2A00_BRATIO3A00_BRATIO4A10_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A00_BRATIO3A00_BRATIO4A10_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A00_BRATIO3A00_BRATIO4A10_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A00_BRATIO3A00_BRATIO4A10_BRATIO5B10,0,0,0,1,0,0,1,0,1,1,3
_BRATIO1A10_BRATIO2A00_BRATIO3A025_BRATIO4A00_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A00_BRATIO3A025_BRATIO4A00_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A00_BRATIO3A025_BRATIO4A00_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A00_BRATIO3A025_BRATIO4A00_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A00_BRATIO3A025_BRATIO4A00_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A00_BRATIO3A025_BRATIO4A025_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A00_BRATIO3A025_BRATIO4A025_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A00_BRATIO3A025_BRATIO4A025_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A00_BRATIO3A025_BRATIO4A025_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A00_BRATIO3A025_BRATIO4A025_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A00_BRATIO3A025_BRATIO4A05_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A00_BRATIO3A025_BRATIO4A05_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A00_BRATIO3A025_BRATIO4A05_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A00_BRATIO3A025_BRATIO4A05_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A00_BRATIO3A025_BRATIO4A05_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A00_BRATIO3A025_BRATIO4A075_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A00_BRATIO3A025_BRATIO4A075_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A00_BRATIO3A025_BRATIO4A075_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A00_BRATIO3A025_BRATIO4A075_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A00_BRATIO3A025_BRATIO4A075_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A00_BRATIO3A025_BRATIO4A10_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A00_BRATIO3A025_BRATIO4A10_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A00_BRATIO3A025_BRATIO4A10_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A00_BRATIO3A025_BRATIO4A10_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A00_BRATIO3A025_BRATIO4A10_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A00_BRATIO3A05_BRATIO4A00_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A00_BRATIO3A05_BRATIO4A00_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A00_BRATIO3A05_BRATIO4A00_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A00_BRATIO3A05_BRATIO4A00_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A00_BRATIO3A05_BRATIO4A00_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A00_BRATIO3A05_BRATIO4A025_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A00_BRATIO3A05_BRATIO4A025_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A00_BRATIO3A05_BRATIO4A025_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A00_BRATIO3A05_BRATIO4A025_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A00_BRATIO3A05_BRATIO4A025_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A00_BRATIO3A05_BRATIO4A05_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A00_BRATIO3A05_BRATIO4A05_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A00_BRATIO3A05_BRATIO4A05_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A00_BRATIO3A05_BRATIO4A05_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A00_BRATIO3A05_BRATIO4A05_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A00_BRATIO3A05_BRATIO4A075_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A00_BRATIO3A05_BRATIO4A075_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A00_BRATIO3A05_BRATIO4A075_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A00_BRATIO3A05_BRATIO4A075_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A00_BRATIO3A05_BRATIO4A075_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A00_BRATIO3A05_BRATIO4A10_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A00_BRATIO3A05_BRATIO4A10_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A00_BRATIO3A05_BRATIO4A10_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A00_BRATIO3A05_BRATIO4A10_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A00_BRATIO3A05_BRATIO4A10_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A00_BRATIO3A075_BRATIO4A00_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A00_BRATIO3A075_BRATIO4A00_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A00_BRATIO3A075_BRATIO4A00_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A00_BRATIO3A075_BRATIO4A00_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A00_BRATIO3A075_BRATIO4A00_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A00_BRATIO3A075_BRATIO4A025_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A00_BRATIO3A075_BRATIO4A025_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A00_BRATIO3A075_BRATIO4A025_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A00_BRATIO3A075_BRATIO4A025_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A00_BRATIO3A075_BRATIO4A025_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A00_BRATIO3A075_BRATIO4A05_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A00_BRATIO3A075_BRATIO4A05_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A00_BRATIO3A075_BRATIO4A05_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A00_BRATIO3A075_BRATIO4A05_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A00_BRATIO3A075_BRATIO4A05_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A00_BRATIO3A075_BRATIO4A075_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A00_BRATIO3A075_BRATIO4A075_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A00_BRATIO3A075_BRATIO4A075_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A00_BRATIO3A075_BRATIO4A075_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A00_BRATIO3A075_BRATIO4A075_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A00_BRATIO3A075_BRATIO4A10_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A00_BRATIO3A075_BRATIO4A10_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A00_BRATIO3A075_BRATIO4A10_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A00_BRATIO3A075_BRATIO4A10_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A00_BRATIO3A075_BRATIO4A10_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A00_BRATIO3A10_BRATIO4A00_BRATIO5B00,0,0,0,1,0,0,1,0,1,1,3
_BRATIO1A10_BRATIO2A00_BRATIO3A10_BRATIO4A00_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A00_BRATIO3A10_BRATIO4A00_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A00_BRATIO3A10_BRATIO4A00_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A00_BRATIO3A10_BRATIO4A00_BRATIO5B10,0,0,0,1,0,0,1,0,1,1,3
_BRATIO1A10_BRATIO2A00_BRATIO3A10_BRATIO4A025_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A00_BRATIO3A10_BRATIO4A025_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A00_BRATIO3A10_BRATIO4A025_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A00_BRATIO3A10_BRATIO4A025_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A00_BRATIO3A10_BRATIO4A025_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A00_BRATIO3A10_BRATIO4A05_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A00_BRATIO3A10_BRATIO4A05_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A00_BRATIO3A10_BRATIO4A05_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A00_BRATIO3A10_BRATIO4A05_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A00_BRATIO3A10_BRATIO4A05_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A00_BRATIO3A10_BRATIO4A075_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A00_BRATIO3A10_BRATIO4A075_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A00_BRATIO3A10_BRATIO4A075_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A00_BRATIO3A10_BRATIO4A075_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A00_BRATIO3A10_BRATIO4A075_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A00_BRATIO3A10_BRATIO4A10_BRATIO5B00,0,0,0,1,0,0,1,0,1,1,3
_BRATIO1A10_BRATIO2A00_BRATIO3A10_BRATIO4A10_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A00_BRATIO3A10_BRATIO4A10_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A00_BRATIO3A10_BRATIO4A10_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A00_BRATIO3A10_BRATIO4A10_BRATIO5B10,0,0,0,1,0,0,1,0,1,1,3
_BRATIO1A10_BRATIO2A025_BRATIO3A00_BRATIO4A00_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A025_BRATIO3A00_BRATIO4A00_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A025_BRATIO3A00_BRATIO4A00_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A025_BRATIO3A00_BRATIO4A00_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A025_BRATIO3A00_BRATIO4A00_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A025_BRATIO3A00_BRATIO4A025_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A025_BRATIO3A00_BRATIO4A025_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A025_BRATIO3A00_BRATIO4A025_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A025_BRATIO3A00_BRATIO4A025_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A025_BRATIO3A00_BRATIO4A025_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A025_BRATIO3A00_BRATIO4A05_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A025_BRATIO3A00_BRATIO4A05_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A025_BRATIO3A00_BRATIO4A05_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A025_BRATIO3A00_BRATIO4A05_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A025_BRATIO3A00_BRATIO4A05_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A025_BRATIO3A00_BRATIO4A075_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A025_BRATIO3A00_BRATIO4A075_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A025_BRATIO3A00_BRATIO4A075_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A025_BRATIO3A00_BRATIO4A075_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A025_BRATIO3A00_BRATIO4A075_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A025_BRATIO3A00_BRATIO4A10_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A025_BRATIO3A00_BRATIO4A10_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A025_BRATIO3A00_BRATIO4A10_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A025_BRATIO3A00_BRATIO4A10_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A025_BRATIO3A00_BRATIO4A10_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A025_BRATIO3A025_BRATIO4A00_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A025_BRATIO3A025_BRATIO4A00_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A025_BRATIO3A025_BRATIO4A00_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A025_BRATIO3A025_BRATIO4A00_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A025_BRATIO3A025_BRATIO4A00_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A025_BRATIO3A025_BRATIO4A025_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A025_BRATIO3A025_BRATIO4A025_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A025_BRATIO3A025_BRATIO4A025_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A025_BRATIO3A025_BRATIO4A025_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A025_BRATIO3A025_BRATIO4A025_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A025_BRATIO3A025_BRATIO4A05_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A025_BRATIO3A025_BRATIO4A05_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A025_BRATIO3A025_BRATIO4A05_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A025_BRATIO3A025_BRATIO4A05_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A025_BRATIO3A025_BRATIO4A05_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A025_BRATIO3A025_BRATIO4A075_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A025_BRATIO3A025_BRATIO4A075_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A025_BRATIO3A025_BRATIO4A075_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A025_BRATIO3A025_BRATIO4A075_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A025_BRATIO3A025_BRATIO4A075_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A025_BRATIO3A025_BRATIO4A10_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A025_BRATIO3A025_BRATIO4A10_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A025_BRATIO3A025_BRATIO4A10_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A025_BRATIO3A025_BRATIO4A10_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A025_BRATIO3A025_BRATIO4A10_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A025_BRATIO3A05_BRATIO4A00_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A025_BRATIO3A05_BRATIO4A00_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A025_BRATIO3A05_BRATIO4A00_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A025_BRATIO3A05_BRATIO4A00_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A025_BRATIO3A05_BRATIO4A00_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A025_BRATIO3A05_BRATIO4A025_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A025_BRATIO3A05_BRATIO4A025_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A025_BRATIO3A05_BRATIO4A025_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A025_BRATIO3A05_BRATIO4A025_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A025_BRATIO3A05_BRATIO4A025_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A025_BRATIO3A05_BRATIO4A05_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A025_BRATIO3A05_BRATIO4A05_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A025_BRATIO3A05_BRATIO4A05_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A025_BRATIO3A05_BRATIO4A05_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A025_BRATIO3A05_BRATIO4A05_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A025_BRATIO3A05_BRATIO4A075_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A025_BRATIO3A05_BRATIO4A075_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A025_BRATIO3A05_BRATIO4A075_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A025_BRATIO3A05_BRATIO4A075_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A025_BRATIO3A05_BRATIO4A075_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A025_BRATIO3A05_BRATIO4A10_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A025_BRATIO3A05_BRATIO4A10_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A025_BRATIO3A05_BRATIO4A10_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A025_BRATIO3A05_BRATIO4A10_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A025_BRATIO3A05_BRATIO4A10_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A025_BRATIO3A075_BRATIO4A00_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A025_BRATIO3A075_BRATIO4A00_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A025_BRATIO3A075_BRATIO4A00_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A025_BRATIO3A075_BRATIO4A00_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A025_BRATIO3A075_BRATIO4A00_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A025_BRATIO3A075_BRATIO4A025_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A025_BRATIO3A075_BRATIO4A025_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A025_BRATIO3A075_BRATIO4A025_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A025_BRATIO3A075_BRATIO4A025_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A025_BRATIO3A075_BRATIO4A025_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A025_BRATIO3A075_BRATIO4A05_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A025_BRATIO3A075_BRATIO4A05_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A025_BRATIO3A075_BRATIO4A05_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A025_BRATIO3A075_BRATIO4A05_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A025_BRATIO3A075_BRATIO4A05_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A025_BRATIO3A075_BRATIO4A075_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A025_BRATIO3A075_BRATIO4A075_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A025_BRATIO3A075_BRATIO4A075_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A025_BRATIO3A075_BRATIO4A075_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A025_BRATIO3A075_BRATIO4A075_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A025_BRATIO3A075_BRATIO4A10_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A025_BRATIO3A075_BRATIO4A10_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A025_BRATIO3A075_BRATIO4A10_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A025_BRATIO3A075_BRATIO4A10_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A025_BRATIO3A075_BRATIO4A10_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A025_BRATIO3A10_BRATIO4A00_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A025_BRATIO3A10_BRATIO4A00_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A025_BRATIO3A10_BRATIO4A00_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A025_BRATIO3A10_BRATIO4A00_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A025_BRATIO3A10_BRATIO4A00_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A025_BRATIO3A10_BRATIO4A025_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A025_BRATIO3A10_BRATIO4A025_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A025_BRATIO3A10_BRATIO4A025_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A025_BRATIO3A10_BRATIO4A025_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A025_BRATIO3A10_BRATIO4A025_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A025_BRATIO3A10_BRATIO4A05_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A025_BRATIO3A10_BRATIO4A05_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A025_BRATIO3A10_BRATIO4A05_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A025_BRATIO3A10_BRATIO4A05_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A025_BRATIO3A10_BRATIO4A05_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A025_BRATIO3A10_BRATIO4A075_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A025_BRATIO3A10_BRATIO4A075_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A025_BRATIO3A10_BRATIO4A075_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A025_BRATIO3A10_BRATIO4A075_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A025_BRATIO3A10_BRATIO4A075_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A025_BRATIO3A10_BRATIO4A10_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A025_BRATIO3A10_BRATIO4A10_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A025_BRATIO3A10_BRATIO4A10_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A025_BRATIO3A10_BRATIO4A10_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A025_BRATIO3A10_BRATIO4A10_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A05_BRATIO3A00_BRATIO4A00_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A05_BRATIO3A00_BRATIO4A00_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A05_BRATIO3A00_BRATIO4A00_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A05_BRATIO3A00_BRATIO4A00_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A05_BRATIO3A00_BRATIO4A00_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A05_BRATIO3A00_BRATIO4A025_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A05_BRATIO3A00_BRATIO4A025_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A05_BRATIO3A00_BRATIO4A025_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A05_BRATIO3A00_BRATIO4A025_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A05_BRATIO3A00_BRATIO4A025_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A05_BRATIO3A00_BRATIO4A05_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A05_BRATIO3A00_BRATIO4A05_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A05_BRATIO3A00_BRATIO4A05_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A05_BRATIO3A00_BRATIO4A05_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A05_BRATIO3A00_BRATIO4A05_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A05_BRATIO3A00_BRATIO4A075_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A05_BRATIO3A00_BRATIO4A075_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A05_BRATIO3A00_BRATIO4A075_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A05_BRATIO3A00_BRATIO4A075_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A05_BRATIO3A00_BRATIO4A075_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A05_BRATIO3A00_BRATIO4A10_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A05_BRATIO3A00_BRATIO4A10_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A05_BRATIO3A00_BRATIO4A10_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A05_BRATIO3A00_BRATIO4A10_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A05_BRATIO3A00_BRATIO4A10_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A05_BRATIO3A025_BRATIO4A00_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A05_BRATIO3A025_BRATIO4A00_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A05_BRATIO3A025_BRATIO4A00_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A05_BRATIO3A025_BRATIO4A00_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A05_BRATIO3A025_BRATIO4A00_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A05_BRATIO3A025_BRATIO4A025_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A05_BRATIO3A025_BRATIO4A025_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A05_BRATIO3A025_BRATIO4A025_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A05_BRATIO3A025_BRATIO4A025_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A05_BRATIO3A025_BRATIO4A025_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A05_BRATIO3A025_BRATIO4A05_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A05_BRATIO3A025_BRATIO4A05_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A05_BRATIO3A025_BRATIO4A05_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A05_BRATIO3A025_BRATIO4A05_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A05_BRATIO3A025_BRATIO4A05_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A05_BRATIO3A025_BRATIO4A075_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A05_BRATIO3A025_BRATIO4A075_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A05_BRATIO3A025_BRATIO4A075_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A05_BRATIO3A025_BRATIO4A075_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A05_BRATIO3A025_BRATIO4A075_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A05_BRATIO3A025_BRATIO4A10_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A05_BRATIO3A025_BRATIO4A10_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A05_BRATIO3A025_BRATIO4A10_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A05_BRATIO3A025_BRATIO4A10_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A05_BRATIO3A025_BRATIO4A10_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A05_BRATIO3A05_BRATIO4A00_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A05_BRATIO3A05_BRATIO4A00_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A05_BRATIO3A05_BRATIO4A00_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A05_BRATIO3A05_BRATIO4A00_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A05_BRATIO3A05_BRATIO4A00_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A05_BRATIO3A05_BRATIO4A025_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A05_BRATIO3A05_BRATIO4A025_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A05_BRATIO3A05_BRATIO4A025_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A05_BRATIO3A05_BRATIO4A025_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A05_BRATIO3A05_BRATIO4A025_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A05_BRATIO3A05_BRATIO4A05_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A05_BRATIO3A05_BRATIO4A05_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A05_BRATIO3A05_BRATIO4A05_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A05_BRATIO3A05_BRATIO4A05_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A05_BRATIO3A05_BRATIO4A05_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A05_BRATIO3A05_BRATIO4A075_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A05_BRATIO3A05_BRATIO4A075_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A05_BRATIO3A05_BRATIO4A075_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A05_BRATIO3A05_BRATIO4A075_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A05_BRATIO3A05_BRATIO4A075_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A05_BRATIO3A05_BRATIO4A10_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A05_BRATIO3A05_BRATIO4A10_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A05_BRATIO3A05_BRATIO4A10_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A05_BRATIO3A05_BRATIO4A10_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A05_BRATIO3A05_BRATIO4A10_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A05_BRATIO3A075_BRATIO4A00_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A05_BRATIO3A075_BRATIO4A00_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A05_BRATIO3A075_BRATIO4A00_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A05_BRATIO3A075_BRATIO4A00_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A05_BRATIO3A075_BRATIO4A00_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A05_BRATIO3A075_BRATIO4A025_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A05_BRATIO3A075_BRATIO4A025_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A05_BRATIO3A075_BRATIO4A025_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A05_BRATIO3A075_BRATIO4A025_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A05_BRATIO3A075_BRATIO4A025_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A05_BRATIO3A075_BRATIO4A05_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A05_BRATIO3A075_BRATIO4A05_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A05_BRATIO3A075_BRATIO4A05_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A05_BRATIO3A075_BRATIO4A05_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A05_BRATIO3A075_BRATIO4A05_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A05_BRATIO3A075_BRATIO4A075_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A05_BRATIO3A075_BRATIO4A075_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A05_BRATIO3A075_BRATIO4A075_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A05_BRATIO3A075_BRATIO4A075_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A05_BRATIO3A075_BRATIO4A075_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A05_BRATIO3A075_BRATIO4A10_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A05_BRATIO3A075_BRATIO4A10_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A05_BRATIO3A075_BRATIO4A10_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A05_BRATIO3A075_BRATIO4A10_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A05_BRATIO3A075_BRATIO4A10_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A05_BRATIO3A10_BRATIO4A00_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A05_BRATIO3A10_BRATIO4A00_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A05_BRATIO3A10_BRATIO4A00_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A05_BRATIO3A10_BRATIO4A00_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A05_BRATIO3A10_BRATIO4A00_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A05_BRATIO3A10_BRATIO4A025_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A05_BRATIO3A10_BRATIO4A025_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A05_BRATIO3A10_BRATIO4A025_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A05_BRATIO3A10_BRATIO4A025_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A05_BRATIO3A10_BRATIO4A025_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A05_BRATIO3A10_BRATIO4A05_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A05_BRATIO3A10_BRATIO4A05_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A05_BRATIO3A10_BRATIO4A05_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A05_BRATIO3A10_BRATIO4A05_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A05_BRATIO3A10_BRATIO4A05_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A05_BRATIO3A10_BRATIO4A075_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A05_BRATIO3A10_BRATIO4A075_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A05_BRATIO3A10_BRATIO4A075_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A05_BRATIO3A10_BRATIO4A075_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A05_BRATIO3A10_BRATIO4A075_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A05_BRATIO3A10_BRATIO4A10_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A05_BRATIO3A10_BRATIO4A10_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A05_BRATIO3A10_BRATIO4A10_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A05_BRATIO3A10_BRATIO4A10_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A05_BRATIO3A10_BRATIO4A10_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A075_BRATIO3A00_BRATIO4A00_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A075_BRATIO3A00_BRATIO4A00_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A075_BRATIO3A00_BRATIO4A00_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A075_BRATIO3A00_BRATIO4A00_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A075_BRATIO3A00_BRATIO4A00_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A075_BRATIO3A00_BRATIO4A025_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A075_BRATIO3A00_BRATIO4A025_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A075_BRATIO3A00_BRATIO4A025_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A075_BRATIO3A00_BRATIO4A025_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A075_BRATIO3A00_BRATIO4A025_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A075_BRATIO3A00_BRATIO4A05_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A075_BRATIO3A00_BRATIO4A05_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A075_BRATIO3A00_BRATIO4A05_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A075_BRATIO3A00_BRATIO4A05_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A075_BRATIO3A00_BRATIO4A05_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A075_BRATIO3A00_BRATIO4A075_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A075_BRATIO3A00_BRATIO4A075_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A075_BRATIO3A00_BRATIO4A075_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A075_BRATIO3A00_BRATIO4A075_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A075_BRATIO3A00_BRATIO4A075_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A075_BRATIO3A00_BRATIO4A10_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A075_BRATIO3A00_BRATIO4A10_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A075_BRATIO3A00_BRATIO4A10_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A075_BRATIO3A00_BRATIO4A10_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A075_BRATIO3A00_BRATIO4A10_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A075_BRATIO3A025_BRATIO4A00_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A075_BRATIO3A025_BRATIO4A00_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A075_BRATIO3A025_BRATIO4A00_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A075_BRATIO3A025_BRATIO4A00_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A075_BRATIO3A025_BRATIO4A00_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A075_BRATIO3A025_BRATIO4A025_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A075_BRATIO3A025_BRATIO4A025_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A075_BRATIO3A025_BRATIO4A025_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A075_BRATIO3A025_BRATIO4A025_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A075_BRATIO3A025_BRATIO4A025_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A075_BRATIO3A025_BRATIO4A05_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A075_BRATIO3A025_BRATIO4A05_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A075_BRATIO3A025_BRATIO4A05_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A075_BRATIO3A025_BRATIO4A05_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A075_BRATIO3A025_BRATIO4A05_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A075_BRATIO3A025_BRATIO4A075_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A075_BRATIO3A025_BRATIO4A075_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A075_BRATIO3A025_BRATIO4A075_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A075_BRATIO3A025_BRATIO4A075_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A075_BRATIO3A025_BRATIO4A075_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A075_BRATIO3A025_BRATIO4A10_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A075_BRATIO3A025_BRATIO4A10_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A075_BRATIO3A025_BRATIO4A10_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A075_BRATIO3A025_BRATIO4A10_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A075_BRATIO3A025_BRATIO4A10_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A075_BRATIO3A05_BRATIO4A00_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A075_BRATIO3A05_BRATIO4A00_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A075_BRATIO3A05_BRATIO4A00_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A075_BRATIO3A05_BRATIO4A00_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A075_BRATIO3A05_BRATIO4A00_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A075_BRATIO3A05_BRATIO4A025_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A075_BRATIO3A05_BRATIO4A025_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A075_BRATIO3A05_BRATIO4A025_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A075_BRATIO3A05_BRATIO4A025_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A075_BRATIO3A05_BRATIO4A025_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A075_BRATIO3A05_BRATIO4A05_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A075_BRATIO3A05_BRATIO4A05_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A075_BRATIO3A05_BRATIO4A05_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A075_BRATIO3A05_BRATIO4A05_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A075_BRATIO3A05_BRATIO4A05_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A075_BRATIO3A05_BRATIO4A075_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A075_BRATIO3A05_BRATIO4A075_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A075_BRATIO3A05_BRATIO4A075_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A075_BRATIO3A05_BRATIO4A075_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A075_BRATIO3A05_BRATIO4A075_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A075_BRATIO3A05_BRATIO4A10_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A075_BRATIO3A05_BRATIO4A10_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A075_BRATIO3A05_BRATIO4A10_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A075_BRATIO3A05_BRATIO4A10_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A075_BRATIO3A05_BRATIO4A10_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A075_BRATIO3A075_BRATIO4A00_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A075_BRATIO3A075_BRATIO4A00_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A075_BRATIO3A075_BRATIO4A00_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A075_BRATIO3A075_BRATIO4A00_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A075_BRATIO3A075_BRATIO4A00_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A075_BRATIO3A075_BRATIO4A025_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A075_BRATIO3A075_BRATIO4A025_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A075_BRATIO3A075_BRATIO4A025_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A075_BRATIO3A075_BRATIO4A025_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A075_BRATIO3A075_BRATIO4A025_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A075_BRATIO3A075_BRATIO4A05_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A075_BRATIO3A075_BRATIO4A05_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A075_BRATIO3A075_BRATIO4A05_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A075_BRATIO3A075_BRATIO4A05_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A075_BRATIO3A075_BRATIO4A05_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A075_BRATIO3A075_BRATIO4A075_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A075_BRATIO3A075_BRATIO4A075_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A075_BRATIO3A075_BRATIO4A075_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A075_BRATIO3A075_BRATIO4A075_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A075_BRATIO3A075_BRATIO4A075_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A075_BRATIO3A075_BRATIO4A10_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A075_BRATIO3A075_BRATIO4A10_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A075_BRATIO3A075_BRATIO4A10_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A075_BRATIO3A075_BRATIO4A10_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A075_BRATIO3A075_BRATIO4A10_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A075_BRATIO3A10_BRATIO4A00_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A075_BRATIO3A10_BRATIO4A00_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A075_BRATIO3A10_BRATIO4A00_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A075_BRATIO3A10_BRATIO4A00_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A075_BRATIO3A10_BRATIO4A00_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A075_BRATIO3A10_BRATIO4A025_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A075_BRATIO3A10_BRATIO4A025_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A075_BRATIO3A10_BRATIO4A025_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A075_BRATIO3A10_BRATIO4A025_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A075_BRATIO3A10_BRATIO4A025_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A075_BRATIO3A10_BRATIO4A05_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A075_BRATIO3A10_BRATIO4A05_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A075_BRATIO3A10_BRATIO4A05_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A075_BRATIO3A10_BRATIO4A05_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A075_BRATIO3A10_BRATIO4A05_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A075_BRATIO3A10_BRATIO4A075_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A075_BRATIO3A10_BRATIO4A075_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A075_BRATIO3A10_BRATIO4A075_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A075_BRATIO3A10_BRATIO4A075_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A075_BRATIO3A10_BRATIO4A075_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A075_BRATIO3A10_BRATIO4A10_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A075_BRATIO3A10_BRATIO4A10_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A075_BRATIO3A10_BRATIO4A10_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A075_BRATIO3A10_BRATIO4A10_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A075_BRATIO3A10_BRATIO4A10_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A10_BRATIO3A00_BRATIO4A00_BRATIO5B00,0,0,0,1,0,0,1,0,1,1,3
_BRATIO1A10_BRATIO2A10_BRATIO3A00_BRATIO4A00_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A10_BRATIO3A00_BRATIO4A00_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A10_BRATIO3A00_BRATIO4A00_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A10_BRATIO3A00_BRATIO4A00_BRATIO5B10,0,0,0,1,0,0,1,0,1,1,3
_BRATIO1A10_BRATIO2A10_BRATIO3A00_BRATIO4A025_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A10_BRATIO3A00_BRATIO4A025_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A10_BRATIO3A00_BRATIO4A025_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A10_BRATIO3A00_BRATIO4A025_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A10_BRATIO3A00_BRATIO4A025_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A10_BRATIO3A00_BRATIO4A05_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A10_BRATIO3A00_BRATIO4A05_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A10_BRATIO3A00_BRATIO4A05_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A10_BRATIO3A00_BRATIO4A05_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A10_BRATIO3A00_BRATIO4A05_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A10_BRATIO3A00_BRATIO4A075_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A10_BRATIO3A00_BRATIO4A075_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A10_BRATIO3A00_BRATIO4A075_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A10_BRATIO3A00_BRATIO4A075_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A10_BRATIO3A00_BRATIO4A075_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A10_BRATIO3A00_BRATIO4A10_BRATIO5B00,0,0,0,1,0,0,1,0,1,1,3
_BRATIO1A10_BRATIO2A10_BRATIO3A00_BRATIO4A10_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A10_BRATIO3A00_BRATIO4A10_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A10_BRATIO3A00_BRATIO4A10_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A10_BRATIO3A00_BRATIO4A10_BRATIO5B10,0,0,0,1,0,0,1,0,1,1,3
_BRATIO1A10_BRATIO2A10_BRATIO3A025_BRATIO4A00_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A10_BRATIO3A025_BRATIO4A00_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A10_BRATIO3A025_BRATIO4A00_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A10_BRATIO3A025_BRATIO4A00_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A10_BRATIO3A025_BRATIO4A00_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A10_BRATIO3A025_BRATIO4A025_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A10_BRATIO3A025_BRATIO4A025_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A10_BRATIO3A025_BRATIO4A025_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A10_BRATIO3A025_BRATIO4A025_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A10_BRATIO3A025_BRATIO4A025_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A10_BRATIO3A025_BRATIO4A05_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A10_BRATIO3A025_BRATIO4A05_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A10_BRATIO3A025_BRATIO4A05_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A10_BRATIO3A025_BRATIO4A05_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A10_BRATIO3A025_BRATIO4A05_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A10_BRATIO3A025_BRATIO4A075_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A10_BRATIO3A025_BRATIO4A075_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A10_BRATIO3A025_BRATIO4A075_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A10_BRATIO3A025_BRATIO4A075_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A10_BRATIO3A025_BRATIO4A075_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A10_BRATIO3A025_BRATIO4A10_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A10_BRATIO3A025_BRATIO4A10_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A10_BRATIO3A025_BRATIO4A10_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A10_BRATIO3A025_BRATIO4A10_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A10_BRATIO3A025_BRATIO4A10_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A10_BRATIO3A05_BRATIO4A00_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A10_BRATIO3A05_BRATIO4A00_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A10_BRATIO3A05_BRATIO4A00_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A10_BRATIO3A05_BRATIO4A00_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A10_BRATIO3A05_BRATIO4A00_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A10_BRATIO3A05_BRATIO4A025_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A10_BRATIO3A05_BRATIO4A025_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A10_BRATIO3A05_BRATIO4A025_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A10_BRATIO3A05_BRATIO4A025_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A10_BRATIO3A05_BRATIO4A025_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A10_BRATIO3A05_BRATIO4A05_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A10_BRATIO3A05_BRATIO4A05_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A10_BRATIO3A05_BRATIO4A05_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A10_BRATIO3A05_BRATIO4A05_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A10_BRATIO3A05_BRATIO4A05_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A10_BRATIO3A05_BRATIO4A075_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A10_BRATIO3A05_BRATIO4A075_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A10_BRATIO3A05_BRATIO4A075_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A10_BRATIO3A05_BRATIO4A075_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A10_BRATIO3A05_BRATIO4A075_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A10_BRATIO3A05_BRATIO4A10_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A10_BRATIO3A05_BRATIO4A10_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A10_BRATIO3A05_BRATIO4A10_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A10_BRATIO3A05_BRATIO4A10_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A10_BRATIO3A05_BRATIO4A10_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A10_BRATIO3A075_BRATIO4A00_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A10_BRATIO3A075_BRATIO4A00_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A10_BRATIO3A075_BRATIO4A00_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A10_BRATIO3A075_BRATIO4A00_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A10_BRATIO3A075_BRATIO4A00_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A10_BRATIO3A075_BRATIO4A025_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A10_BRATIO3A075_BRATIO4A025_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A10_BRATIO3A075_BRATIO4A025_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A10_BRATIO3A075_BRATIO4A025_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A10_BRATIO3A075_BRATIO4A025_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A10_BRATIO3A075_BRATIO4A05_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A10_BRATIO3A075_BRATIO4A05_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A10_BRATIO3A075_BRATIO4A05_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A10_BRATIO3A075_BRATIO4A05_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A10_BRATIO3A075_BRATIO4A05_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A10_BRATIO3A075_BRATIO4A075_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A10_BRATIO3A075_BRATIO4A075_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A10_BRATIO3A075_BRATIO4A075_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A10_BRATIO3A075_BRATIO4A075_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A10_BRATIO3A075_BRATIO4A075_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A10_BRATIO3A075_BRATIO4A10_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A10_BRATIO3A075_BRATIO4A10_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A10_BRATIO3A075_BRATIO4A10_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A10_BRATIO3A075_BRATIO4A10_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A10_BRATIO3A075_BRATIO4A10_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A10_BRATIO3A10_BRATIO4A00_BRATIO5B00,0,0,0,1,0,0,1,0,1,1,3
_BRATIO1A10_BRATIO2A10_BRATIO3A10_BRATIO4A00_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A10_BRATIO3A10_BRATIO4A00_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A10_BRATIO3A10_BRATIO4A00_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A10_BRATIO3A10_BRATIO4A00_BRATIO5B10,0,0,0,1,0,0,1,0,1,1,3
_BRATIO1A10_BRATIO2A10_BRATIO3A10_BRATIO4A025_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A10_BRATIO3A10_BRATIO4A025_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A10_BRATIO3A10_BRATIO4A025_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A10_BRATIO3A10_BRATIO4A025_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A10_BRATIO3A10_BRATIO4A025_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A10_BRATIO3A10_BRATIO4A05_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A10_BRATIO3A10_BRATIO4A05_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A10_BRATIO3A10_BRATIO4A05_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A10_BRATIO3A10_BRATIO4A05_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A10_BRATIO3A10_BRATIO4A05_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A10_BRATIO3A10_BRATIO4A075_BRATIO5B00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A10_BRATIO3A10_BRATIO4A075_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A10_BRATIO3A10_BRATIO4A075_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A10_BRATIO3A10_BRATIO4A075_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A10_BRATIO3A10_BRATIO4A075_BRATIO5B10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A10_BRATIO3A10_BRATIO4A10_BRATIO5B00,0,0,0,1,0,0,1,0,1,1,3
_BRATIO1A10_BRATIO2A10_BRATIO3A10_BRATIO4A10_BRATIO5B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A10_BRATIO3A10_BRATIO4A10_BRATIO5B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A10_BRATIO3A10_BRATIO4A10_BRATIO5B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A10_BRATIO3A10_BRATIO4A10_BRATIO5B10,0,0,0,1,0,0,1,0,1,1,3


==> graph/staticAnalysis-sweepBranch/sp2-mv0.csv <==
Test Name, Trans,Comp Int, Memory Coalescing, Branch Divergence, Control Density, Floating Point Mult, Kernel Size, Critical Path, SpeedUp
_BRATIO1A00_BRATIO2A00_BRATIO3A00,0,0,0,1,0,0,1,0,1,1,3
_BRATIO1A00_BRATIO2A00_BRATIO3A025,0,0,0,1,0,0,1,0,1,1,3
_BRATIO1A00_BRATIO2A00_BRATIO3A05,0,0,0,1,0,0,1,0,1,1,3
_BRATIO1A00_BRATIO2A00_BRATIO3A075,0,0,0,1,0,0,1,0,1,1,3
_BRATIO1A00_BRATIO2A00_BRATIO3A10,0,0,0,1,0,0,1,0,1,1,3
_BRATIO1A00_BRATIO2A025_BRATIO3A00,0,0,0,1,0,0,1,0,1,1,3
_BRATIO1A00_BRATIO2A025_BRATIO3A025,0,0,0,1,0,0,1,0,1,1,3
_BRATIO1A00_BRATIO2A025_BRATIO3A05,0,0,0,1,0,0,1,0,1,1,3
_BRATIO1A00_BRATIO2A025_BRATIO3A075,0,0,0,1,0,0,1,0,1,1,3
_BRATIO1A00_BRATIO2A025_BRATIO3A10,0,0,0,1,0,0,1,0,1,1,3
_BRATIO1A00_BRATIO2A05_BRATIO3A00,0,0,0,1,0,0,1,0,1,1,3
_BRATIO1A00_BRATIO2A05_BRATIO3A025,0,0,0,1,0,0,1,0,1,1,3
_BRATIO1A00_BRATIO2A05_BRATIO3A05,0,0,0,1,0,0,1,0,1,1,3
_BRATIO1A00_BRATIO2A05_BRATIO3A075,0,0,0,1,0,0,1,0,1,1,3
_BRATIO1A00_BRATIO2A05_BRATIO3A10,0,0,0,1,0,0,1,0,1,1,3
_BRATIO1A00_BRATIO2A075_BRATIO3A00,0,0,0,1,0,0,1,0,1,1,3
_BRATIO1A00_BRATIO2A075_BRATIO3A025,0,0,0,1,0,0,1,0,1,1,3
_BRATIO1A00_BRATIO2A075_BRATIO3A05,0,0,0,1,0,0,1,0,1,1,3
_BRATIO1A00_BRATIO2A075_BRATIO3A075,0,0,0,1,0,0,1,0,1,1,3
_BRATIO1A00_BRATIO2A075_BRATIO3A10,0,0,0,1,0,0,1,0,1,1,3
_BRATIO1A00_BRATIO2A10_BRATIO3A00,0,0,0,1,0,0,1,0,1,1,3
_BRATIO1A00_BRATIO2A10_BRATIO3A025,0,0,0,1,0,0,1,0,1,1,3
_BRATIO1A00_BRATIO2A10_BRATIO3A05,0,0,0,1,0,0,1,0,1,1,3
_BRATIO1A00_BRATIO2A10_BRATIO3A075,0,0,0,1,0,0,1,0,1,1,3
_BRATIO1A00_BRATIO2A10_BRATIO3A10,0,0,0,1,0,0,1,0,1,1,3
_BRATIO1A025_BRATIO2A00_BRATIO3A00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A00_BRATIO3A025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A00_BRATIO3A05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A00_BRATIO3A075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A00_BRATIO3A10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A025_BRATIO3A00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A025_BRATIO3A025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A025_BRATIO3A05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A025_BRATIO3A075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A025_BRATIO3A10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A05_BRATIO3A00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A05_BRATIO3A025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A05_BRATIO3A05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A05_BRATIO3A075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A05_BRATIO3A10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A075_BRATIO3A00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A075_BRATIO3A025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A075_BRATIO3A05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A075_BRATIO3A075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A075_BRATIO3A10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A10_BRATIO3A00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A10_BRATIO3A025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A10_BRATIO3A05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A10_BRATIO3A075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A10_BRATIO3A10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A00_BRATIO3A00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A00_BRATIO3A025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A00_BRATIO3A05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A00_BRATIO3A075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A00_BRATIO3A10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A025_BRATIO3A00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A025_BRATIO3A025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A025_BRATIO3A05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A025_BRATIO3A075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A025_BRATIO3A10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A05_BRATIO3A00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A05_BRATIO3A025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A05_BRATIO3A05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A05_BRATIO3A075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A05_BRATIO3A10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A075_BRATIO3A00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A075_BRATIO3A025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A075_BRATIO3A05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A075_BRATIO3A075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A075_BRATIO3A10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A10_BRATIO3A00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A10_BRATIO3A025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A10_BRATIO3A05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A10_BRATIO3A075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A10_BRATIO3A10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A00_BRATIO3A00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A00_BRATIO3A025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A00_BRATIO3A05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A00_BRATIO3A075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A00_BRATIO3A10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A025_BRATIO3A00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A025_BRATIO3A025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A025_BRATIO3A05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A025_BRATIO3A075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A025_BRATIO3A10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A05_BRATIO3A00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A05_BRATIO3A025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A05_BRATIO3A05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A05_BRATIO3A075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A05_BRATIO3A10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A075_BRATIO3A00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A075_BRATIO3A025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A075_BRATIO3A05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A075_BRATIO3A075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A075_BRATIO3A10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A10_BRATIO3A00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A10_BRATIO3A025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A10_BRATIO3A05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A10_BRATIO3A075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A10_BRATIO3A10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A00_BRATIO3A00,0,0,0,1,0,0,1,0,1,1,3
_BRATIO1A10_BRATIO2A00_BRATIO3A025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A00_BRATIO3A05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A00_BRATIO3A075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A00_BRATIO3A10,0,0,0,1,0,0,1,0,1,1,3
_BRATIO1A10_BRATIO2A025_BRATIO3A00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A025_BRATIO3A025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A025_BRATIO3A05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A025_BRATIO3A075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A025_BRATIO3A10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A05_BRATIO3A00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A05_BRATIO3A025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A05_BRATIO3A05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A05_BRATIO3A075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A05_BRATIO3A10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A075_BRATIO3A00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A075_BRATIO3A025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A075_BRATIO3A05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A075_BRATIO3A075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A075_BRATIO3A10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A10_BRATIO3A00,0,0,0,1,0,0,1,0,1,1,3
_BRATIO1A10_BRATIO2A10_BRATIO3A025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A10_BRATIO3A05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A10_BRATIO3A075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A10_BRATIO3A10,0,0,0,1,0,0,1,0,1,1,3


==> graph/staticAnalysis-sweepBranch/sp2-mv1.csv <==
Test Name, Trans,Comp Int, Memory Coalescing, Branch Divergence, Control Density, Floating Point Mult, Kernel Size, Critical Path, SpeedUp
_BRATIO1A00_BRATIO2A00_BRATIO3A00,0,0,1,1,0,0,1,0,1,1,3
_BRATIO1A00_BRATIO2A00_BRATIO3A025,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A00_BRATIO3A05,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A00_BRATIO3A075,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A00_BRATIO3A10,0,0,1,1,0,0,1,0,1,1,3
_BRATIO1A00_BRATIO2A025_BRATIO3A00,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A025_BRATIO3A025,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A025_BRATIO3A05,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A025_BRATIO3A075,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A025_BRATIO3A10,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A05_BRATIO3A00,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A05_BRATIO3A025,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A05_BRATIO3A05,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A05_BRATIO3A075,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A05_BRATIO3A10,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A075_BRATIO3A00,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A075_BRATIO3A025,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A075_BRATIO3A05,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A075_BRATIO3A075,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A075_BRATIO3A10,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A10_BRATIO3A00,0,0,1,1,0,0,1,0,1,1,3
_BRATIO1A00_BRATIO2A10_BRATIO3A025,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A10_BRATIO3A05,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A10_BRATIO3A075,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A10_BRATIO3A10,0,0,1,1,0,0,1,0,1,1,3
_BRATIO1A025_BRATIO2A00_BRATIO3A00,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A00_BRATIO3A025,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A00_BRATIO3A05,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A00_BRATIO3A075,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A00_BRATIO3A10,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A025_BRATIO3A00,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A025_BRATIO3A025,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A025_BRATIO3A05,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A025_BRATIO3A075,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A025_BRATIO3A10,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A05_BRATIO3A00,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A05_BRATIO3A025,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A05_BRATIO3A05,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A05_BRATIO3A075,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A05_BRATIO3A10,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A075_BRATIO3A00,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A075_BRATIO3A025,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A075_BRATIO3A05,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A075_BRATIO3A075,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A075_BRATIO3A10,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A10_BRATIO3A00,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A10_BRATIO3A025,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A10_BRATIO3A05,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A10_BRATIO3A075,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A10_BRATIO3A10,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A00_BRATIO3A00,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A00_BRATIO3A025,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A00_BRATIO3A05,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A00_BRATIO3A075,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A00_BRATIO3A10,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A025_BRATIO3A00,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A025_BRATIO3A025,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A025_BRATIO3A05,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A025_BRATIO3A075,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A025_BRATIO3A10,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A05_BRATIO3A00,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A05_BRATIO3A025,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A05_BRATIO3A05,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A05_BRATIO3A075,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A05_BRATIO3A10,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A075_BRATIO3A00,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A075_BRATIO3A025,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A075_BRATIO3A05,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A075_BRATIO3A075,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A075_BRATIO3A10,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A10_BRATIO3A00,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A10_BRATIO3A025,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A10_BRATIO3A05,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A10_BRATIO3A075,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A10_BRATIO3A10,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A00_BRATIO3A00,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A00_BRATIO3A025,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A00_BRATIO3A05,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A00_BRATIO3A075,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A00_BRATIO3A10,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A025_BRATIO3A00,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A025_BRATIO3A025,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A025_BRATIO3A05,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A025_BRATIO3A075,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A025_BRATIO3A10,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A05_BRATIO3A00,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A05_BRATIO3A025,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A05_BRATIO3A05,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A05_BRATIO3A075,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A05_BRATIO3A10,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A075_BRATIO3A00,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A075_BRATIO3A025,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A075_BRATIO3A05,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A075_BRATIO3A075,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A075_BRATIO3A10,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A10_BRATIO3A00,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A10_BRATIO3A025,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A10_BRATIO3A05,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A10_BRATIO3A075,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A10_BRATIO3A10,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A00_BRATIO3A00,0,0,1,1,0,0,1,0,1,1,3
_BRATIO1A10_BRATIO2A00_BRATIO3A025,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A00_BRATIO3A05,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A00_BRATIO3A075,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A00_BRATIO3A10,0,0,1,1,0,0,1,0,1,1,3
_BRATIO1A10_BRATIO2A025_BRATIO3A00,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A025_BRATIO3A025,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A025_BRATIO3A05,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A025_BRATIO3A075,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A025_BRATIO3A10,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A05_BRATIO3A00,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A05_BRATIO3A025,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A05_BRATIO3A05,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A05_BRATIO3A075,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A05_BRATIO3A10,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A075_BRATIO3A00,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A075_BRATIO3A025,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A075_BRATIO3A05,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A075_BRATIO3A075,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A075_BRATIO3A10,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A10_BRATIO3A00,0,0,1,1,0,0,1,0,1,1,3
_BRATIO1A10_BRATIO2A10_BRATIO3A025,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A10_BRATIO3A05,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A10_BRATIO3A075,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A10_BRATIO3A10,0,0,1,1,0,0,1,0,1,1,3


==> graph/staticAnalysis-sweepBranch/sp2-mv2.csv <==
Test Name, Trans,Comp Int, Memory Coalescing, Branch Divergence, Control Density, Floating Point Mult, Kernel Size, Critical Path, SpeedUp
_BRATIO1A00_BRATIO2A00_BRATIO3A00,0,0,1,1,0,0,1,0,1,1,3
_BRATIO1A00_BRATIO2A00_BRATIO3A025,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A00_BRATIO3A05,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A00_BRATIO3A075,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A00_BRATIO3A10,0,0,1,1,0,0,1,0,1,1,3
_BRATIO1A00_BRATIO2A025_BRATIO3A00,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A025_BRATIO3A025,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A025_BRATIO3A05,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A025_BRATIO3A075,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A025_BRATIO3A10,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A05_BRATIO3A00,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A05_BRATIO3A025,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A05_BRATIO3A05,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A05_BRATIO3A075,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A05_BRATIO3A10,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A075_BRATIO3A00,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A075_BRATIO3A025,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A075_BRATIO3A05,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A075_BRATIO3A075,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A075_BRATIO3A10,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A10_BRATIO3A00,0,0,1,1,0,0,1,0,1,1,3
_BRATIO1A00_BRATIO2A10_BRATIO3A025,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A10_BRATIO3A05,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A10_BRATIO3A075,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A10_BRATIO3A10,0,0,1,1,0,0,1,0,1,1,3
_BRATIO1A025_BRATIO2A00_BRATIO3A00,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A00_BRATIO3A025,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A00_BRATIO3A05,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A00_BRATIO3A075,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A00_BRATIO3A10,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A025_BRATIO3A00,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A025_BRATIO3A025,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A025_BRATIO3A05,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A025_BRATIO3A075,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A025_BRATIO3A10,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A05_BRATIO3A00,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A05_BRATIO3A025,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A05_BRATIO3A05,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A05_BRATIO3A075,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A05_BRATIO3A10,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A075_BRATIO3A00,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A075_BRATIO3A025,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A075_BRATIO3A05,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A075_BRATIO3A075,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A075_BRATIO3A10,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A10_BRATIO3A00,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A10_BRATIO3A025,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A10_BRATIO3A05,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A10_BRATIO3A075,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A10_BRATIO3A10,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A00_BRATIO3A00,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A00_BRATIO3A025,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A00_BRATIO3A05,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A00_BRATIO3A075,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A00_BRATIO3A10,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A025_BRATIO3A00,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A025_BRATIO3A025,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A025_BRATIO3A05,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A025_BRATIO3A075,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A025_BRATIO3A10,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A05_BRATIO3A00,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A05_BRATIO3A025,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A05_BRATIO3A05,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A05_BRATIO3A075,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A05_BRATIO3A10,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A075_BRATIO3A00,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A075_BRATIO3A025,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A075_BRATIO3A05,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A075_BRATIO3A075,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A075_BRATIO3A10,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A10_BRATIO3A00,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A10_BRATIO3A025,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A10_BRATIO3A05,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A10_BRATIO3A075,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A10_BRATIO3A10,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A00_BRATIO3A00,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A00_BRATIO3A025,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A00_BRATIO3A05,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A00_BRATIO3A075,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A00_BRATIO3A10,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A025_BRATIO3A00,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A025_BRATIO3A025,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A025_BRATIO3A05,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A025_BRATIO3A075,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A025_BRATIO3A10,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A05_BRATIO3A00,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A05_BRATIO3A025,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A05_BRATIO3A05,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A05_BRATIO3A075,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A05_BRATIO3A10,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A075_BRATIO3A00,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A075_BRATIO3A025,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A075_BRATIO3A05,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A075_BRATIO3A075,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A075_BRATIO3A10,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A10_BRATIO3A00,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A10_BRATIO3A025,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A10_BRATIO3A05,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A10_BRATIO3A075,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A10_BRATIO3A10,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A00_BRATIO3A00,0,0,1,1,0,0,1,0,1,1,3
_BRATIO1A10_BRATIO2A00_BRATIO3A025,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A00_BRATIO3A05,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A00_BRATIO3A075,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A00_BRATIO3A10,0,0,1,1,0,0,1,0,1,1,3
_BRATIO1A10_BRATIO2A025_BRATIO3A00,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A025_BRATIO3A025,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A025_BRATIO3A05,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A025_BRATIO3A075,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A025_BRATIO3A10,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A05_BRATIO3A00,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A05_BRATIO3A025,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A05_BRATIO3A05,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A05_BRATIO3A075,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A05_BRATIO3A10,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A075_BRATIO3A00,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A075_BRATIO3A025,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A075_BRATIO3A05,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A075_BRATIO3A075,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A075_BRATIO3A10,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A10_BRATIO3A00,0,0,1,1,0,0,1,0,1,1,3
_BRATIO1A10_BRATIO2A10_BRATIO3A025,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A10_BRATIO3A05,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A10_BRATIO3A075,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A10_BRATIO3A10,0,0,1,1,0,0,1,0,1,1,3


==> graph/staticAnalysis-sweepBranch/sp2-mv3.csv <==
Test Name, Trans,Comp Int, Memory Coalescing, Branch Divergence, Control Density, Floating Point Mult, Kernel Size, Critical Path, SpeedUp
_BRATIO1A00_BRATIO2A00_BRATIO3A00,0,0,1,1,0,0,1,0,1,1,3
_BRATIO1A00_BRATIO2A00_BRATIO3A025,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A00_BRATIO3A05,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A00_BRATIO3A075,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A00_BRATIO3A10,0,0,1,1,0,0,1,0,1,1,3
_BRATIO1A00_BRATIO2A025_BRATIO3A00,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A025_BRATIO3A025,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A025_BRATIO3A05,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A025_BRATIO3A075,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A025_BRATIO3A10,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A05_BRATIO3A00,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A05_BRATIO3A025,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A05_BRATIO3A05,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A05_BRATIO3A075,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A05_BRATIO3A10,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A075_BRATIO3A00,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A075_BRATIO3A025,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A075_BRATIO3A05,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A075_BRATIO3A075,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A075_BRATIO3A10,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A10_BRATIO3A00,0,0,1,1,0,0,1,0,1,1,3
_BRATIO1A00_BRATIO2A10_BRATIO3A025,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A10_BRATIO3A05,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A10_BRATIO3A075,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A10_BRATIO3A10,0,0,1,1,0,0,1,0,1,1,3
_BRATIO1A025_BRATIO2A00_BRATIO3A00,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A00_BRATIO3A025,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A00_BRATIO3A05,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A00_BRATIO3A075,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A00_BRATIO3A10,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A025_BRATIO3A00,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A025_BRATIO3A025,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A025_BRATIO3A05,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A025_BRATIO3A075,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A025_BRATIO3A10,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A05_BRATIO3A00,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A05_BRATIO3A025,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A05_BRATIO3A05,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A05_BRATIO3A075,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A05_BRATIO3A10,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A075_BRATIO3A00,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A075_BRATIO3A025,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A075_BRATIO3A05,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A075_BRATIO3A075,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A075_BRATIO3A10,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A10_BRATIO3A00,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A10_BRATIO3A025,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A10_BRATIO3A05,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A10_BRATIO3A075,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A10_BRATIO3A10,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A00_BRATIO3A00,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A00_BRATIO3A025,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A00_BRATIO3A05,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A00_BRATIO3A075,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A00_BRATIO3A10,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A025_BRATIO3A00,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A025_BRATIO3A025,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A025_BRATIO3A05,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A025_BRATIO3A075,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A025_BRATIO3A10,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A05_BRATIO3A00,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A05_BRATIO3A025,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A05_BRATIO3A05,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A05_BRATIO3A075,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A05_BRATIO3A10,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A075_BRATIO3A00,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A075_BRATIO3A025,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A075_BRATIO3A05,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A075_BRATIO3A075,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A075_BRATIO3A10,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A10_BRATIO3A00,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A10_BRATIO3A025,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A10_BRATIO3A05,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A10_BRATIO3A075,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A10_BRATIO3A10,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A00_BRATIO3A00,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A00_BRATIO3A025,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A00_BRATIO3A05,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A00_BRATIO3A075,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A00_BRATIO3A10,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A025_BRATIO3A00,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A025_BRATIO3A025,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A025_BRATIO3A05,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A025_BRATIO3A075,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A025_BRATIO3A10,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A05_BRATIO3A00,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A05_BRATIO3A025,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A05_BRATIO3A05,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A05_BRATIO3A075,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A05_BRATIO3A10,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A075_BRATIO3A00,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A075_BRATIO3A025,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A075_BRATIO3A05,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A075_BRATIO3A075,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A075_BRATIO3A10,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A10_BRATIO3A00,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A10_BRATIO3A025,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A10_BRATIO3A05,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A10_BRATIO3A075,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A10_BRATIO3A10,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A00_BRATIO3A00,0,0,1,1,0,0,1,0,1,1,3
_BRATIO1A10_BRATIO2A00_BRATIO3A025,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A00_BRATIO3A05,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A00_BRATIO3A075,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A00_BRATIO3A10,0,0,1,1,0,0,1,0,1,1,3
_BRATIO1A10_BRATIO2A025_BRATIO3A00,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A025_BRATIO3A025,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A025_BRATIO3A05,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A025_BRATIO3A075,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A025_BRATIO3A10,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A05_BRATIO3A00,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A05_BRATIO3A025,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A05_BRATIO3A05,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A05_BRATIO3A075,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A05_BRATIO3A10,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A075_BRATIO3A00,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A075_BRATIO3A025,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A075_BRATIO3A05,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A075_BRATIO3A075,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A075_BRATIO3A10,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A10_BRATIO3A00,0,0,1,1,0,0,1,0,1,1,3
_BRATIO1A10_BRATIO2A10_BRATIO3A025,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A10_BRATIO3A05,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A10_BRATIO3A075,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A10_BRATIO3A10,0,0,1,1,0,0,1,0,1,1,3


==> graph/staticAnalysis-sweepBranch/sp2-mv4.csv <==
Test Name, Trans,Comp Int, Memory Coalescing, Branch Divergence, Control Density, Floating Point Mult, Kernel Size, Critical Path, SpeedUp
_BRATIO1A00_BRATIO2A00_BRATIO3A00,0,0,1,1,0,0,1,0,1,1,3
_BRATIO1A00_BRATIO2A00_BRATIO3A025,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A00_BRATIO3A05,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A00_BRATIO3A075,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A00_BRATIO3A10,0,0,1,1,0,0,1,0,1,1,3
_BRATIO1A00_BRATIO2A025_BRATIO3A00,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A025_BRATIO3A025,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A025_BRATIO3A05,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A025_BRATIO3A075,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A025_BRATIO3A10,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A05_BRATIO3A00,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A05_BRATIO3A025,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A05_BRATIO3A05,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A05_BRATIO3A075,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A05_BRATIO3A10,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A075_BRATIO3A00,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A075_BRATIO3A025,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A075_BRATIO3A05,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A075_BRATIO3A075,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A075_BRATIO3A10,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A10_BRATIO3A00,0,0,1,1,0,0,1,0,1,1,3
_BRATIO1A00_BRATIO2A10_BRATIO3A025,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A10_BRATIO3A05,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A10_BRATIO3A075,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A10_BRATIO3A10,0,0,1,1,0,0,1,0,1,1,3
_BRATIO1A025_BRATIO2A00_BRATIO3A00,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A00_BRATIO3A025,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A00_BRATIO3A05,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A00_BRATIO3A075,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A00_BRATIO3A10,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A025_BRATIO3A00,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A025_BRATIO3A025,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A025_BRATIO3A05,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A025_BRATIO3A075,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A025_BRATIO3A10,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A05_BRATIO3A00,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A05_BRATIO3A025,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A05_BRATIO3A05,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A05_BRATIO3A075,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A05_BRATIO3A10,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A075_BRATIO3A00,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A075_BRATIO3A025,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A075_BRATIO3A05,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A075_BRATIO3A075,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A075_BRATIO3A10,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A10_BRATIO3A00,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A10_BRATIO3A025,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A10_BRATIO3A05,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A10_BRATIO3A075,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A10_BRATIO3A10,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A00_BRATIO3A00,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A00_BRATIO3A025,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A00_BRATIO3A05,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A00_BRATIO3A075,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A00_BRATIO3A10,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A025_BRATIO3A00,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A025_BRATIO3A025,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A025_BRATIO3A05,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A025_BRATIO3A075,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A025_BRATIO3A10,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A05_BRATIO3A00,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A05_BRATIO3A025,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A05_BRATIO3A05,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A05_BRATIO3A075,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A05_BRATIO3A10,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A075_BRATIO3A00,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A075_BRATIO3A025,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A075_BRATIO3A05,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A075_BRATIO3A075,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A075_BRATIO3A10,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A10_BRATIO3A00,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A10_BRATIO3A025,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A10_BRATIO3A05,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A10_BRATIO3A075,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A10_BRATIO3A10,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A00_BRATIO3A00,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A00_BRATIO3A025,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A00_BRATIO3A05,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A00_BRATIO3A075,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A00_BRATIO3A10,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A025_BRATIO3A00,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A025_BRATIO3A025,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A025_BRATIO3A05,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A025_BRATIO3A075,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A025_BRATIO3A10,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A05_BRATIO3A00,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A05_BRATIO3A025,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A05_BRATIO3A05,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A05_BRATIO3A075,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A05_BRATIO3A10,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A075_BRATIO3A00,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A075_BRATIO3A025,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A075_BRATIO3A05,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A075_BRATIO3A075,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A075_BRATIO3A10,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A10_BRATIO3A00,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A10_BRATIO3A025,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A10_BRATIO3A05,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A10_BRATIO3A075,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A10_BRATIO3A10,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A00_BRATIO3A00,0,0,1,1,0,0,1,0,1,1,3
_BRATIO1A10_BRATIO2A00_BRATIO3A025,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A00_BRATIO3A05,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A00_BRATIO3A075,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A00_BRATIO3A10,0,0,1,1,0,0,1,0,1,1,3
_BRATIO1A10_BRATIO2A025_BRATIO3A00,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A025_BRATIO3A025,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A025_BRATIO3A05,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A025_BRATIO3A075,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A025_BRATIO3A10,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A05_BRATIO3A00,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A05_BRATIO3A025,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A05_BRATIO3A05,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A05_BRATIO3A075,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A05_BRATIO3A10,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A075_BRATIO3A00,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A075_BRATIO3A025,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A075_BRATIO3A05,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A075_BRATIO3A075,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A075_BRATIO3A10,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A10_BRATIO3A00,0,0,1,1,0,0,1,0,1,1,3
_BRATIO1A10_BRATIO2A10_BRATIO3A025,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A10_BRATIO3A05,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A10_BRATIO3A075,0,0,1,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A10_BRATIO3A10,0,0,1,1,0,0,1,0,1,1,3


==> graph/staticAnalysis-sweepBranch/sp2-mv5.csv <==
Test Name, Trans,Comp Int, Memory Coalescing, Branch Divergence, Control Density, Floating Point Mult, Kernel Size, Critical Path, SpeedUp
_BRATIO1A00_BRATIO2A00_BRATIO3A00,0,0,0,1,0,0,1,0,1,1,3
_BRATIO1A00_BRATIO2A00_BRATIO3A025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A00_BRATIO3A05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A00_BRATIO3A075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A00_BRATIO3A10,0,0,0,1,0,0,1,0,1,1,3
_BRATIO1A00_BRATIO2A025_BRATIO3A00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A025_BRATIO3A025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A025_BRATIO3A05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A025_BRATIO3A075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A025_BRATIO3A10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A05_BRATIO3A00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A05_BRATIO3A025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A05_BRATIO3A05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A05_BRATIO3A075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A05_BRATIO3A10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A075_BRATIO3A00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A075_BRATIO3A025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A075_BRATIO3A05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A075_BRATIO3A075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A075_BRATIO3A10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A10_BRATIO3A00,0,0,0,1,0,0,1,0,1,1,3
_BRATIO1A00_BRATIO2A10_BRATIO3A025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A10_BRATIO3A05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A10_BRATIO3A075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A10_BRATIO3A10,0,0,0,1,0,0,1,0,1,1,3
_BRATIO1A025_BRATIO2A00_BRATIO3A00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A00_BRATIO3A025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A00_BRATIO3A05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A00_BRATIO3A075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A00_BRATIO3A10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A025_BRATIO3A00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A025_BRATIO3A025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A025_BRATIO3A05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A025_BRATIO3A075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A025_BRATIO3A10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A05_BRATIO3A00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A05_BRATIO3A025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A05_BRATIO3A05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A05_BRATIO3A075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A05_BRATIO3A10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A075_BRATIO3A00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A075_BRATIO3A025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A075_BRATIO3A05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A075_BRATIO3A075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A075_BRATIO3A10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A10_BRATIO3A00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A10_BRATIO3A025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A10_BRATIO3A05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A10_BRATIO3A075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A10_BRATIO3A10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A00_BRATIO3A00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A00_BRATIO3A025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A00_BRATIO3A05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A00_BRATIO3A075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A00_BRATIO3A10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A025_BRATIO3A00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A025_BRATIO3A025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A025_BRATIO3A05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A025_BRATIO3A075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A025_BRATIO3A10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A05_BRATIO3A00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A05_BRATIO3A025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A05_BRATIO3A05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A05_BRATIO3A075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A05_BRATIO3A10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A075_BRATIO3A00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A075_BRATIO3A025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A075_BRATIO3A05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A075_BRATIO3A075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A075_BRATIO3A10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A10_BRATIO3A00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A10_BRATIO3A025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A10_BRATIO3A05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A10_BRATIO3A075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A10_BRATIO3A10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A00_BRATIO3A00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A00_BRATIO3A025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A00_BRATIO3A05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A00_BRATIO3A075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A00_BRATIO3A10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A025_BRATIO3A00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A025_BRATIO3A025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A025_BRATIO3A05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A025_BRATIO3A075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A025_BRATIO3A10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A05_BRATIO3A00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A05_BRATIO3A025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A05_BRATIO3A05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A05_BRATIO3A075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A05_BRATIO3A10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A075_BRATIO3A00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A075_BRATIO3A025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A075_BRATIO3A05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A075_BRATIO3A075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A075_BRATIO3A10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A10_BRATIO3A00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A10_BRATIO3A025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A10_BRATIO3A05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A10_BRATIO3A075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A10_BRATIO3A10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A00_BRATIO3A00,0,0,0,1,0,0,1,0,1,1,3
_BRATIO1A10_BRATIO2A00_BRATIO3A025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A00_BRATIO3A05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A00_BRATIO3A075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A00_BRATIO3A10,0,0,0,1,0,0,1,0,1,1,3
_BRATIO1A10_BRATIO2A025_BRATIO3A00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A025_BRATIO3A025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A025_BRATIO3A05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A025_BRATIO3A075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A025_BRATIO3A10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A05_BRATIO3A00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A05_BRATIO3A025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A05_BRATIO3A05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A05_BRATIO3A075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A05_BRATIO3A10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A075_BRATIO3A00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A075_BRATIO3A025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A075_BRATIO3A05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A075_BRATIO3A075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A075_BRATIO3A10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A10_BRATIO3A00,0,0,0,1,0,0,1,0,1,1,3
_BRATIO1A10_BRATIO2A10_BRATIO3A025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A10_BRATIO3A05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A10_BRATIO3A075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A10_BRATIO3A10,0,0,0,1,0,0,1,0,1,1,3


==> graph/staticAnalysis-sweepBranch/sp2-mv6.csv <==
Test Name, Trans,Comp Int, Memory Coalescing, Branch Divergence, Control Density, Floating Point Mult, Kernel Size, Critical Path, SpeedUp
_BRATIO1A00_BRATIO2A00_BRATIO3A00,0,0,0,1,0,0,1,0,1,1,3
_BRATIO1A00_BRATIO2A00_BRATIO3A025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A00_BRATIO3A05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A00_BRATIO3A075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A00_BRATIO3A10,0,0,0,1,0,0,1,0,1,1,3
_BRATIO1A00_BRATIO2A025_BRATIO3A00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A025_BRATIO3A025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A025_BRATIO3A05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A025_BRATIO3A075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A025_BRATIO3A10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A05_BRATIO3A00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A05_BRATIO3A025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A05_BRATIO3A05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A05_BRATIO3A075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A05_BRATIO3A10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A075_BRATIO3A00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A075_BRATIO3A025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A075_BRATIO3A05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A075_BRATIO3A075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A075_BRATIO3A10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A10_BRATIO3A00,0,0,0,1,0,0,1,0,1,1,3
_BRATIO1A00_BRATIO2A10_BRATIO3A025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A10_BRATIO3A05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A10_BRATIO3A075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A10_BRATIO3A10,0,0,0,1,0,0,1,0,1,1,3
_BRATIO1A025_BRATIO2A00_BRATIO3A00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A00_BRATIO3A025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A00_BRATIO3A05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A00_BRATIO3A075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A00_BRATIO3A10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A025_BRATIO3A00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A025_BRATIO3A025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A025_BRATIO3A05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A025_BRATIO3A075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A025_BRATIO3A10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A05_BRATIO3A00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A05_BRATIO3A025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A05_BRATIO3A05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A05_BRATIO3A075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A05_BRATIO3A10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A075_BRATIO3A00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A075_BRATIO3A025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A075_BRATIO3A05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A075_BRATIO3A075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A075_BRATIO3A10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A10_BRATIO3A00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A10_BRATIO3A025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A10_BRATIO3A05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A10_BRATIO3A075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A10_BRATIO3A10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A00_BRATIO3A00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A00_BRATIO3A025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A00_BRATIO3A05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A00_BRATIO3A075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A00_BRATIO3A10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A025_BRATIO3A00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A025_BRATIO3A025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A025_BRATIO3A05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A025_BRATIO3A075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A025_BRATIO3A10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A05_BRATIO3A00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A05_BRATIO3A025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A05_BRATIO3A05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A05_BRATIO3A075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A05_BRATIO3A10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A075_BRATIO3A00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A075_BRATIO3A025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A075_BRATIO3A05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A075_BRATIO3A075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A075_BRATIO3A10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A10_BRATIO3A00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A10_BRATIO3A025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A10_BRATIO3A05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A10_BRATIO3A075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A10_BRATIO3A10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A00_BRATIO3A00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A00_BRATIO3A025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A00_BRATIO3A05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A00_BRATIO3A075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A00_BRATIO3A10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A025_BRATIO3A00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A025_BRATIO3A025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A025_BRATIO3A05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A025_BRATIO3A075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A025_BRATIO3A10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A05_BRATIO3A00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A05_BRATIO3A025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A05_BRATIO3A05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A05_BRATIO3A075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A05_BRATIO3A10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A075_BRATIO3A00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A075_BRATIO3A025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A075_BRATIO3A05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A075_BRATIO3A075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A075_BRATIO3A10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A10_BRATIO3A00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A10_BRATIO3A025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A10_BRATIO3A05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A10_BRATIO3A075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A10_BRATIO3A10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A00_BRATIO3A00,0,0,0,1,0,0,1,0,1,1,3
_BRATIO1A10_BRATIO2A00_BRATIO3A025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A00_BRATIO3A05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A00_BRATIO3A075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A00_BRATIO3A10,0,0,0,1,0,0,1,0,1,1,3
_BRATIO1A10_BRATIO2A025_BRATIO3A00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A025_BRATIO3A025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A025_BRATIO3A05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A025_BRATIO3A075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A025_BRATIO3A10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A05_BRATIO3A00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A05_BRATIO3A025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A05_BRATIO3A05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A05_BRATIO3A075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A05_BRATIO3A10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A075_BRATIO3A00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A075_BRATIO3A025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A075_BRATIO3A05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A075_BRATIO3A075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A075_BRATIO3A10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A10_BRATIO3A00,0,0,0,1,0,0,1,0,1,1,3
_BRATIO1A10_BRATIO2A10_BRATIO3A025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A10_BRATIO3A05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A10_BRATIO3A075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A10_BRATIO3A10,0,0,0,1,0,0,1,0,1,1,3


==> graph/staticAnalysis-sweepBranch/sp2-mv7.csv <==
Test Name, Trans,Comp Int, Memory Coalescing, Branch Divergence, Control Density, Floating Point Mult, Kernel Size, Critical Path, SpeedUp
_BRATIO1A00_BRATIO2A00_BRATIO3A00,0,0,0,1,0,0,1,0,1,1,3
_BRATIO1A00_BRATIO2A00_BRATIO3A025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A00_BRATIO3A05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A00_BRATIO3A075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A00_BRATIO3A10,0,0,0,1,0,0,1,0,1,1,3
_BRATIO1A00_BRATIO2A025_BRATIO3A00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A025_BRATIO3A025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A025_BRATIO3A05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A025_BRATIO3A075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A025_BRATIO3A10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A05_BRATIO3A00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A05_BRATIO3A025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A05_BRATIO3A05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A05_BRATIO3A075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A05_BRATIO3A10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A075_BRATIO3A00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A075_BRATIO3A025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A075_BRATIO3A05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A075_BRATIO3A075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A075_BRATIO3A10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A10_BRATIO3A00,0,0,0,1,0,0,1,0,1,1,3
_BRATIO1A00_BRATIO2A10_BRATIO3A025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A10_BRATIO3A05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A10_BRATIO3A075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A10_BRATIO3A10,0,0,0,1,0,0,1,0,1,1,3
_BRATIO1A025_BRATIO2A00_BRATIO3A00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A00_BRATIO3A025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A00_BRATIO3A05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A00_BRATIO3A075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A00_BRATIO3A10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A025_BRATIO3A00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A025_BRATIO3A025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A025_BRATIO3A05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A025_BRATIO3A075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A025_BRATIO3A10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A05_BRATIO3A00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A05_BRATIO3A025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A05_BRATIO3A05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A05_BRATIO3A075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A05_BRATIO3A10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A075_BRATIO3A00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A075_BRATIO3A025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A075_BRATIO3A05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A075_BRATIO3A075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A075_BRATIO3A10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A10_BRATIO3A00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A10_BRATIO3A025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A10_BRATIO3A05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A10_BRATIO3A075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A10_BRATIO3A10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A00_BRATIO3A00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A00_BRATIO3A025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A00_BRATIO3A05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A00_BRATIO3A075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A00_BRATIO3A10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A025_BRATIO3A00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A025_BRATIO3A025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A025_BRATIO3A05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A025_BRATIO3A075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A025_BRATIO3A10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A05_BRATIO3A00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A05_BRATIO3A025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A05_BRATIO3A05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A05_BRATIO3A075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A05_BRATIO3A10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A075_BRATIO3A00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A075_BRATIO3A025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A075_BRATIO3A05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A075_BRATIO3A075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A075_BRATIO3A10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A10_BRATIO3A00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A10_BRATIO3A025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A10_BRATIO3A05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A10_BRATIO3A075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A10_BRATIO3A10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A00_BRATIO3A00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A00_BRATIO3A025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A00_BRATIO3A05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A00_BRATIO3A075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A00_BRATIO3A10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A025_BRATIO3A00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A025_BRATIO3A025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A025_BRATIO3A05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A025_BRATIO3A075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A025_BRATIO3A10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A05_BRATIO3A00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A05_BRATIO3A025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A05_BRATIO3A05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A05_BRATIO3A075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A05_BRATIO3A10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A075_BRATIO3A00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A075_BRATIO3A025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A075_BRATIO3A05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A075_BRATIO3A075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A075_BRATIO3A10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A10_BRATIO3A00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A10_BRATIO3A025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A10_BRATIO3A05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A10_BRATIO3A075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A10_BRATIO3A10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A00_BRATIO3A00,0,0,0,1,0,0,1,0,1,1,3
_BRATIO1A10_BRATIO2A00_BRATIO3A025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A00_BRATIO3A05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A00_BRATIO3A075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A00_BRATIO3A10,0,0,0,1,0,0,1,0,1,1,3
_BRATIO1A10_BRATIO2A025_BRATIO3A00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A025_BRATIO3A025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A025_BRATIO3A05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A025_BRATIO3A075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A025_BRATIO3A10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A05_BRATIO3A00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A05_BRATIO3A025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A05_BRATIO3A05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A05_BRATIO3A075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A05_BRATIO3A10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A075_BRATIO3A00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A075_BRATIO3A025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A075_BRATIO3A05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A075_BRATIO3A075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A075_BRATIO3A10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A10_BRATIO3A00,0,0,0,1,0,0,1,0,1,1,3
_BRATIO1A10_BRATIO2A10_BRATIO3A025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A10_BRATIO3A05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A10_BRATIO3A075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A10_BRATIO3A10,0,0,0,1,0,0,1,0,1,1,3


==> graph/staticAnalysis-sweepBranch/sp2-mv8.csv <==
Test Name, Trans,Comp Int, Memory Coalescing, Branch Divergence, Control Density, Floating Point Mult, Kernel Size, Critical Path, SpeedUp
_BRATIO1A00_BRATIO2A00_BRATIO3A00,0,0,0,1,0,0,1,0,1,1,3
_BRATIO1A00_BRATIO2A00_BRATIO3A025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A00_BRATIO3A05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A00_BRATIO3A075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A00_BRATIO3A10,0,0,0,1,0,0,1,0,1,1,3
_BRATIO1A00_BRATIO2A025_BRATIO3A00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A025_BRATIO3A025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A025_BRATIO3A05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A025_BRATIO3A075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A025_BRATIO3A10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A05_BRATIO3A00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A05_BRATIO3A025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A05_BRATIO3A05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A05_BRATIO3A075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A05_BRATIO3A10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A075_BRATIO3A00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A075_BRATIO3A025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A075_BRATIO3A05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A075_BRATIO3A075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A075_BRATIO3A10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A10_BRATIO3A00,0,0,0,1,0,0,1,0,1,1,3
_BRATIO1A00_BRATIO2A10_BRATIO3A025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A10_BRATIO3A05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A10_BRATIO3A075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A10_BRATIO3A10,0,0,0,1,0,0,1,0,1,1,3
_BRATIO1A025_BRATIO2A00_BRATIO3A00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A00_BRATIO3A025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A00_BRATIO3A05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A00_BRATIO3A075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A00_BRATIO3A10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A025_BRATIO3A00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A025_BRATIO3A025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A025_BRATIO3A05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A025_BRATIO3A075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A025_BRATIO3A10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A05_BRATIO3A00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A05_BRATIO3A025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A05_BRATIO3A05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A05_BRATIO3A075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A05_BRATIO3A10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A075_BRATIO3A00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A075_BRATIO3A025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A075_BRATIO3A05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A075_BRATIO3A075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A075_BRATIO3A10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A10_BRATIO3A00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A10_BRATIO3A025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A10_BRATIO3A05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A10_BRATIO3A075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A10_BRATIO3A10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A00_BRATIO3A00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A00_BRATIO3A025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A00_BRATIO3A05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A00_BRATIO3A075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A00_BRATIO3A10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A025_BRATIO3A00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A025_BRATIO3A025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A025_BRATIO3A05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A025_BRATIO3A075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A025_BRATIO3A10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A05_BRATIO3A00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A05_BRATIO3A025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A05_BRATIO3A05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A05_BRATIO3A075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A05_BRATIO3A10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A075_BRATIO3A00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A075_BRATIO3A025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A075_BRATIO3A05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A075_BRATIO3A075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A075_BRATIO3A10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A10_BRATIO3A00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A10_BRATIO3A025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A10_BRATIO3A05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A10_BRATIO3A075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A10_BRATIO3A10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A00_BRATIO3A00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A00_BRATIO3A025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A00_BRATIO3A05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A00_BRATIO3A075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A00_BRATIO3A10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A025_BRATIO3A00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A025_BRATIO3A025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A025_BRATIO3A05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A025_BRATIO3A075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A025_BRATIO3A10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A05_BRATIO3A00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A05_BRATIO3A025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A05_BRATIO3A05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A05_BRATIO3A075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A05_BRATIO3A10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A075_BRATIO3A00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A075_BRATIO3A025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A075_BRATIO3A05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A075_BRATIO3A075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A075_BRATIO3A10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A10_BRATIO3A00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A10_BRATIO3A025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A10_BRATIO3A05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A10_BRATIO3A075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A10_BRATIO3A10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A00_BRATIO3A00,0,0,0,1,0,0,1,0,1,1,3
_BRATIO1A10_BRATIO2A00_BRATIO3A025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A00_BRATIO3A05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A00_BRATIO3A075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A00_BRATIO3A10,0,0,0,1,0,0,1,0,1,1,3
_BRATIO1A10_BRATIO2A025_BRATIO3A00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A025_BRATIO3A025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A025_BRATIO3A05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A025_BRATIO3A075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A025_BRATIO3A10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A05_BRATIO3A00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A05_BRATIO3A025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A05_BRATIO3A05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A05_BRATIO3A075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A05_BRATIO3A10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A075_BRATIO3A00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A075_BRATIO3A025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A075_BRATIO3A05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A075_BRATIO3A075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A075_BRATIO3A10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A10_BRATIO3A00,0,0,0,1,0,0,1,0,1,1,3
_BRATIO1A10_BRATIO2A10_BRATIO3A025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A10_BRATIO3A05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A10_BRATIO3A075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A10_BRATIO3A10,0,0,0,1,0,0,1,0,1,1,3


==> graph/staticAnalysis-sweepBranch/sp2-mv9.csv <==
Test Name, Trans,Comp Int, Memory Coalescing, Branch Divergence, Control Density, Floating Point Mult, Kernel Size, Critical Path, SpeedUp
_BRATIO1A00_BRATIO2A00_BRATIO3A00,0,0,0,1,0,0,1,0,1,1,3
_BRATIO1A00_BRATIO2A00_BRATIO3A025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A00_BRATIO3A05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A00_BRATIO3A075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A00_BRATIO3A10,0,0,0,1,0,0,1,0,1,1,3
_BRATIO1A00_BRATIO2A025_BRATIO3A00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A025_BRATIO3A025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A025_BRATIO3A05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A025_BRATIO3A075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A025_BRATIO3A10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A05_BRATIO3A00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A05_BRATIO3A025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A05_BRATIO3A05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A05_BRATIO3A075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A05_BRATIO3A10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A075_BRATIO3A00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A075_BRATIO3A025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A075_BRATIO3A05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A075_BRATIO3A075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A075_BRATIO3A10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A10_BRATIO3A00,0,0,0,1,0,0,1,0,1,1,3
_BRATIO1A00_BRATIO2A10_BRATIO3A025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A10_BRATIO3A05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A10_BRATIO3A075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A00_BRATIO2A10_BRATIO3A10,0,0,0,1,0,0,1,0,1,1,3
_BRATIO1A025_BRATIO2A00_BRATIO3A00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A00_BRATIO3A025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A00_BRATIO3A05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A00_BRATIO3A075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A00_BRATIO3A10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A025_BRATIO3A00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A025_BRATIO3A025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A025_BRATIO3A05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A025_BRATIO3A075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A025_BRATIO3A10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A05_BRATIO3A00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A05_BRATIO3A025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A05_BRATIO3A05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A05_BRATIO3A075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A05_BRATIO3A10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A075_BRATIO3A00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A075_BRATIO3A025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A075_BRATIO3A05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A075_BRATIO3A075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A075_BRATIO3A10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A10_BRATIO3A00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A10_BRATIO3A025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A10_BRATIO3A05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A10_BRATIO3A075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A025_BRATIO2A10_BRATIO3A10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A00_BRATIO3A00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A00_BRATIO3A025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A00_BRATIO3A05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A00_BRATIO3A075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A00_BRATIO3A10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A025_BRATIO3A00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A025_BRATIO3A025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A025_BRATIO3A05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A025_BRATIO3A075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A025_BRATIO3A10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A05_BRATIO3A00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A05_BRATIO3A025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A05_BRATIO3A05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A05_BRATIO3A075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A05_BRATIO3A10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A075_BRATIO3A00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A075_BRATIO3A025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A075_BRATIO3A05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A075_BRATIO3A075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A075_BRATIO3A10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A10_BRATIO3A00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A10_BRATIO3A025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A10_BRATIO3A05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A10_BRATIO3A075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A05_BRATIO2A10_BRATIO3A10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A00_BRATIO3A00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A00_BRATIO3A025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A00_BRATIO3A05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A00_BRATIO3A075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A00_BRATIO3A10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A025_BRATIO3A00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A025_BRATIO3A025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A025_BRATIO3A05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A025_BRATIO3A075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A025_BRATIO3A10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A05_BRATIO3A00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A05_BRATIO3A025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A05_BRATIO3A05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A05_BRATIO3A075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A05_BRATIO3A10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A075_BRATIO3A00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A075_BRATIO3A025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A075_BRATIO3A05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A075_BRATIO3A075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A075_BRATIO3A10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A10_BRATIO3A00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A10_BRATIO3A025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A10_BRATIO3A05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A10_BRATIO3A075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A075_BRATIO2A10_BRATIO3A10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A00_BRATIO3A00,0,0,0,1,0,0,1,0,1,1,3
_BRATIO1A10_BRATIO2A00_BRATIO3A025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A00_BRATIO3A05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A00_BRATIO3A075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A00_BRATIO3A10,0,0,0,1,0,0,1,0,1,1,3
_BRATIO1A10_BRATIO2A025_BRATIO3A00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A025_BRATIO3A025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A025_BRATIO3A05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A025_BRATIO3A075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A025_BRATIO3A10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A05_BRATIO3A00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A05_BRATIO3A025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A05_BRATIO3A05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A05_BRATIO3A075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A05_BRATIO3A10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A075_BRATIO3A00,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A075_BRATIO3A025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A075_BRATIO3A05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A075_BRATIO3A075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A075_BRATIO3A10,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A10_BRATIO3A00,0,0,0,1,0,0,1,0,1,1,3
_BRATIO1A10_BRATIO2A10_BRATIO3A025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A10_BRATIO3A05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A10_BRATIO3A075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1A10_BRATIO2A10_BRATIO3A10,0,0,0,1,0,0,1,0,1,1,3


==> graph/staticAnalysis-sweepBranch/sp3-mv0.csv <==
Test Name, Trans,Comp Int, Memory Coalescing, Branch Divergence, Control Density, Floating Point Mult, Kernel Size, Critical Path, SpeedUp
_BRATIO1B00_BRATIO2B00_BRATIO3A00,0,0,0,1,0,0,1,0,1,0,2
_BRATIO1B00_BRATIO2B00_BRATIO3A025,0,0,0,1,0,0,1,1,1,0,2
_BRATIO1B00_BRATIO2B00_BRATIO3A05,0,0,0,1,0,0,1,1,1,0,2
_BRATIO1B00_BRATIO2B00_BRATIO3A075,0,0,0,1,0,0,1,1,1,0,2
_BRATIO1B00_BRATIO2B00_BRATIO3A10,0,0,0,1,0,0,1,0,1,0,2
_BRATIO1B00_BRATIO2B025_BRATIO3A00,0,0,0,1,0,0,1,1,1,0,2
_BRATIO1B00_BRATIO2B025_BRATIO3A025,0,0,0,1,0,0,1,1,1,0,2
_BRATIO1B00_BRATIO2B025_BRATIO3A05,0,0,0,1,0,0,1,1,1,0,2
_BRATIO1B00_BRATIO2B025_BRATIO3A075,0,0,0,1,0,0,1,1,1,0,2
_BRATIO1B00_BRATIO2B025_BRATIO3A10,0,0,0,1,0,0,1,1,1,0,2
_BRATIO1B00_BRATIO2B05_BRATIO3A00,0,0,0,1,0,0,1,1,1,0,2
_BRATIO1B00_BRATIO2B05_BRATIO3A025,0,0,0,1,0,0,1,1,1,0,2
_BRATIO1B00_BRATIO2B05_BRATIO3A05,0,0,0,1,0,0,1,1,1,0,2
_BRATIO1B00_BRATIO2B05_BRATIO3A075,0,0,0,1,0,0,1,1,1,0,2
_BRATIO1B00_BRATIO2B05_BRATIO3A10,0,0,0,1,0,0,1,1,1,0,2
_BRATIO1B00_BRATIO2B075_BRATIO3A00,0,0,0,1,0,0,1,1,1,0,2
_BRATIO1B00_BRATIO2B075_BRATIO3A025,0,0,0,1,0,0,1,1,1,0,2
_BRATIO1B00_BRATIO2B075_BRATIO3A05,0,0,0,1,0,0,1,1,1,0,2
_BRATIO1B00_BRATIO2B075_BRATIO3A075,0,0,0,1,0,0,1,1,1,0,2
_BRATIO1B00_BRATIO2B075_BRATIO3A10,0,0,0,1,0,0,1,1,1,0,2
_BRATIO1B00_BRATIO2B10_BRATIO3A00,0,0,0,1,0,0,1,0,1,0,2
_BRATIO1B00_BRATIO2B10_BRATIO3A025,0,0,0,1,0,0,1,1,1,0,2
_BRATIO1B00_BRATIO2B10_BRATIO3A05,0,0,0,1,0,0,1,1,1,0,2
_BRATIO1B00_BRATIO2B10_BRATIO3A075,0,0,0,1,0,0,1,1,1,0,2
_BRATIO1B00_BRATIO2B10_BRATIO3A10,0,0,0,1,0,0,1,0,1,0,2
_BRATIO1B025_BRATIO2B00_BRATIO3A00,0,0,0,1,0,0,1,1,1,0,2
_BRATIO1B025_BRATIO2B00_BRATIO3A025,0,0,0,1,0,0,1,1,1,0,2
_BRATIO1B025_BRATIO2B00_BRATIO3A05,0,0,0,1,0,0,1,1,1,0,2
_BRATIO1B025_BRATIO2B00_BRATIO3A075,0,0,0,1,0,0,1,1,1,0,2
_BRATIO1B025_BRATIO2B00_BRATIO3A10,0,0,0,1,0,0,1,1,1,0,2
_BRATIO1B025_BRATIO2B025_BRATIO3A00,0,0,0,1,0,0,1,1,1,0,2
_BRATIO1B025_BRATIO2B025_BRATIO3A025,0,0,0,1,0,0,1,1,1,0,2
_BRATIO1B025_BRATIO2B025_BRATIO3A05,0,0,0,1,0,0,1,1,1,0,2
_BRATIO1B025_BRATIO2B025_BRATIO3A075,0,0,0,1,0,0,1,1,1,0,2
_BRATIO1B025_BRATIO2B025_BRATIO3A10,0,0,0,1,0,0,1,1,1,0,2
_BRATIO1B025_BRATIO2B05_BRATIO3A00,0,0,0,1,0,0,1,1,1,0,2
_BRATIO1B025_BRATIO2B05_BRATIO3A025,0,0,0,1,0,0,1,1,1,0,2
_BRATIO1B025_BRATIO2B05_BRATIO3A05,0,0,0,1,0,0,1,1,1,0,2
_BRATIO1B025_BRATIO2B05_BRATIO3A075,0,0,0,1,0,0,1,1,1,0,2
_BRATIO1B025_BRATIO2B05_BRATIO3A10,0,0,0,1,0,0,1,1,1,0,2
_BRATIO1B025_BRATIO2B075_BRATIO3A00,0,0,0,1,0,0,1,1,1,0,2
_BRATIO1B025_BRATIO2B075_BRATIO3A025,0,0,0,1,0,0,1,1,1,0,2
_BRATIO1B025_BRATIO2B075_BRATIO3A05,0,0,0,1,0,0,1,1,1,0,2
_BRATIO1B025_BRATIO2B075_BRATIO3A075,0,0,0,1,0,0,1,1,1,0,2
_BRATIO1B025_BRATIO2B075_BRATIO3A10,0,0,0,1,0,0,1,1,1,0,2
_BRATIO1B025_BRATIO2B10_BRATIO3A00,0,0,0,1,0,0,1,1,1,0,2
_BRATIO1B025_BRATIO2B10_BRATIO3A025,0,0,0,1,0,0,1,1,1,0,2
_BRATIO1B025_BRATIO2B10_BRATIO3A05,0,0,0,1,0,0,1,1,1,0,2
_BRATIO1B025_BRATIO2B10_BRATIO3A075,0,0,0,1,0,0,1,1,1,0,2
_BRATIO1B025_BRATIO2B10_BRATIO3A10,0,0,0,1,0,0,1,1,1,0,2
_BRATIO1B05_BRATIO2B00_BRATIO3A00,0,0,0,1,0,0,1,1,1,0,2
_BRATIO1B05_BRATIO2B00_BRATIO3A025,0,0,0,1,0,0,1,1,1,0,2
_BRATIO1B05_BRATIO2B00_BRATIO3A05,0,0,0,1,0,0,1,1,1,0,2
_BRATIO1B05_BRATIO2B00_BRATIO3A075,0,0,0,1,0,0,1,1,1,0,2
_BRATIO1B05_BRATIO2B00_BRATIO3A10,0,0,0,1,0,0,1,1,1,0,2
_BRATIO1B05_BRATIO2B025_BRATIO3A00,0,0,0,1,0,0,1,1,1,0,2
_BRATIO1B05_BRATIO2B025_BRATIO3A025,0,0,0,1,0,0,1,1,1,0,2
_BRATIO1B05_BRATIO2B025_BRATIO3A05,0,0,0,1,0,0,1,1,1,0,2
_BRATIO1B05_BRATIO2B025_BRATIO3A075,0,0,0,1,0,0,1,1,1,0,2
_BRATIO1B05_BRATIO2B025_BRATIO3A10,0,0,0,1,0,0,1,1,1,0,2
_BRATIO1B05_BRATIO2B05_BRATIO3A00,0,0,0,1,0,0,1,1,1,0,2
_BRATIO1B05_BRATIO2B05_BRATIO3A025,0,0,0,1,0,0,1,1,1,0,2
_BRATIO1B05_BRATIO2B05_BRATIO3A05,0,0,0,1,0,0,1,1,1,0,2
_BRATIO1B05_BRATIO2B05_BRATIO3A075,0,0,0,1,0,0,1,1,1,0,2
_BRATIO1B05_BRATIO2B05_BRATIO3A10,0,0,0,1,0,0,1,1,1,0,2
_BRATIO1B05_BRATIO2B075_BRATIO3A00,0,0,0,1,0,0,1,1,1,0,2
_BRATIO1B05_BRATIO2B075_BRATIO3A025,0,0,0,1,0,0,1,1,1,0,2
_BRATIO1B05_BRATIO2B075_BRATIO3A05,0,0,0,1,0,0,1,1,1,0,2
_BRATIO1B05_BRATIO2B075_BRATIO3A075,0,0,0,1,0,0,1,1,1,0,2
_BRATIO1B05_BRATIO2B075_BRATIO3A10,0,0,0,1,0,0,1,1,1,0,2
_BRATIO1B05_BRATIO2B10_BRATIO3A00,0,0,0,1,0,0,1,1,1,0,2
_BRATIO1B05_BRATIO2B10_BRATIO3A025,0,0,0,1,0,0,1,1,1,0,2
_BRATIO1B05_BRATIO2B10_BRATIO3A05,0,0,0,1,0,0,1,1,1,0,2
_BRATIO1B05_BRATIO2B10_BRATIO3A075,0,0,0,1,0,0,1,1,1,0,2
_BRATIO1B05_BRATIO2B10_BRATIO3A10,0,0,0,1,0,0,1,1,1,0,2
_BRATIO1B075_BRATIO2B00_BRATIO3A00,0,0,0,1,0,0,1,1,1,0,2
_BRATIO1B075_BRATIO2B00_BRATIO3A025,0,0,0,1,0,0,1,1,1,0,2
_BRATIO1B075_BRATIO2B00_BRATIO3A05,0,0,0,1,0,0,1,1,1,0,2
_BRATIO1B075_BRATIO2B00_BRATIO3A075,0,0,0,1,0,0,1,1,1,0,2
_BRATIO1B075_BRATIO2B00_BRATIO3A10,0,0,0,1,0,0,1,1,1,0,2
_BRATIO1B075_BRATIO2B025_BRATIO3A00,0,0,0,1,0,0,1,1,1,0,2
_BRATIO1B075_BRATIO2B025_BRATIO3A025,0,0,0,1,0,0,1,1,1,0,2
_BRATIO1B075_BRATIO2B025_BRATIO3A05,0,0,0,1,0,0,1,1,1,0,2
_BRATIO1B075_BRATIO2B025_BRATIO3A075,0,0,0,1,0,0,1,1,1,0,2
_BRATIO1B075_BRATIO2B025_BRATIO3A10,0,0,0,1,0,0,1,1,1,0,2
_BRATIO1B075_BRATIO2B05_BRATIO3A00,0,0,0,1,0,0,1,1,1,0,2
_BRATIO1B075_BRATIO2B05_BRATIO3A025,0,0,0,1,0,0,1,1,1,0,2
_BRATIO1B075_BRATIO2B05_BRATIO3A05,0,0,0,1,0,0,1,1,1,0,2
_BRATIO1B075_BRATIO2B05_BRATIO3A075,0,0,0,1,0,0,1,1,1,0,2
_BRATIO1B075_BRATIO2B05_BRATIO3A10,0,0,0,1,0,0,1,1,1,0,2
_BRATIO1B075_BRATIO2B075_BRATIO3A00,0,0,0,1,0,0,1,1,1,0,2
_BRATIO1B075_BRATIO2B075_BRATIO3A025,0,0,0,1,0,0,1,1,1,0,2
_BRATIO1B075_BRATIO2B075_BRATIO3A05,0,0,0,1,0,0,1,1,1,0,2
_BRATIO1B075_BRATIO2B075_BRATIO3A075,0,0,0,1,0,0,1,1,1,0,2
_BRATIO1B075_BRATIO2B075_BRATIO3A10,0,0,0,1,0,0,1,1,1,0,2
_BRATIO1B075_BRATIO2B10_BRATIO3A00,0,0,0,1,0,0,1,1,1,0,2
_BRATIO1B075_BRATIO2B10_BRATIO3A025,0,0,0,1,0,0,1,1,1,0,2
_BRATIO1B075_BRATIO2B10_BRATIO3A05,0,0,0,1,0,0,1,1,1,0,2
_BRATIO1B075_BRATIO2B10_BRATIO3A075,0,0,0,1,0,0,1,1,1,0,2
_BRATIO1B075_BRATIO2B10_BRATIO3A10,0,0,0,1,0,0,1,1,1,0,2
_BRATIO1B10_BRATIO2B00_BRATIO3A00,0,0,0,1,0,0,1,0,1,0,2
_BRATIO1B10_BRATIO2B00_BRATIO3A025,0,0,0,1,0,0,1,1,1,0,2
_BRATIO1B10_BRATIO2B00_BRATIO3A05,0,0,0,1,0,0,1,1,1,0,2
_BRATIO1B10_BRATIO2B00_BRATIO3A075,0,0,0,1,0,0,1,1,1,0,2
_BRATIO1B10_BRATIO2B00_BRATIO3A10,0,0,0,1,0,0,1,0,1,0,2
_BRATIO1B10_BRATIO2B025_BRATIO3A00,0,0,0,1,0,0,1,1,1,0,2
_BRATIO1B10_BRATIO2B025_BRATIO3A025,0,0,0,1,0,0,1,1,1,0,2
_BRATIO1B10_BRATIO2B025_BRATIO3A05,0,0,0,1,0,0,1,1,1,0,2
_BRATIO1B10_BRATIO2B025_BRATIO3A075,0,0,0,1,0,0,1,1,1,0,2
_BRATIO1B10_BRATIO2B025_BRATIO3A10,0,0,0,1,0,0,1,1,1,0,2
_BRATIO1B10_BRATIO2B05_BRATIO3A00,0,0,0,1,0,0,1,1,1,0,2
_BRATIO1B10_BRATIO2B05_BRATIO3A025,0,0,0,1,0,0,1,1,1,0,2
_BRATIO1B10_BRATIO2B05_BRATIO3A05,0,0,0,1,0,0,1,1,1,0,2
_BRATIO1B10_BRATIO2B05_BRATIO3A075,0,0,0,1,0,0,1,1,1,0,2
_BRATIO1B10_BRATIO2B05_BRATIO3A10,0,0,0,1,0,0,1,1,1,0,2
_BRATIO1B10_BRATIO2B075_BRATIO3A00,0,0,0,1,0,0,1,1,1,0,2
_BRATIO1B10_BRATIO2B075_BRATIO3A025,0,0,0,1,0,0,1,1,1,0,2
_BRATIO1B10_BRATIO2B075_BRATIO3A05,0,0,0,1,0,0,1,1,1,0,2
_BRATIO1B10_BRATIO2B075_BRATIO3A075,0,0,0,1,0,0,1,1,1,0,2
_BRATIO1B10_BRATIO2B075_BRATIO3A10,0,0,0,1,0,0,1,1,1,0,2
_BRATIO1B10_BRATIO2B10_BRATIO3A00,0,0,0,1,0,0,1,0,1,0,2
_BRATIO1B10_BRATIO2B10_BRATIO3A025,0,0,0,1,0,0,1,1,1,0,2
_BRATIO1B10_BRATIO2B10_BRATIO3A05,0,0,0,1,0,0,1,1,1,0,2
_BRATIO1B10_BRATIO2B10_BRATIO3A075,0,0,0,1,0,0,1,1,1,0,2
_BRATIO1B10_BRATIO2B10_BRATIO3A10,0,0,0,1,0,0,1,0,1,0,2


==> graph/staticAnalysis-sweepBranch/srad_v13.csv <==
Test Name, Trans,Comp Int, Memory Coalescing, Branch Divergence, Control Density, Floating Point Mult, Kernel Size, Critical Path, SpeedUp
_BRATIO1B00,0,0,0,1,0,0,1,0,1,1,3
_BRATIO1B025,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1B05,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1B075,0,0,0,1,0,0,1,1,1,1,3
_BRATIO1B10,0,0,0,1,0,0,1,0,1,1,3


==> graph/staticAnalysis-sweepBranch/sssp0-mv2.csv <==
Test Name, Trans,Comp Int, Memory Coalescing, Branch Divergence, Control Density, Floating Point Mult, Kernel Size, Critical Path, SpeedUp
_BRATIO1B00,0,0,0,1,0,1,0,0,1,0,2
_BRATIO1B025,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B05,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B075,0,0,0,1,0,1,0,1,1,0,2
_BRATIO1B10,0,0,0,1,0,1,0,0,1,0,2


==> graph/staticAnalysis-sweepBranch/sssp0-mv6.csv <==
Test Name, Trans,Comp Int, Memory Coalescing, Branch Divergence, Control Density, Floating Point Mult, Kernel Size, Critical Path, SpeedUp
_BRATIO1B00,0,0,0,0,0,1,0,0,1,0,2
_BRATIO1B025,0,0,0,0,0,1,0,1,1,0,2
_BRATIO1B05,0,0,0,0,0,1,0,1,1,0,2
_BRATIO1B075,0,0,0,0,0,1,0,1,1,0,2
_BRATIO1B10,0,0,0,0,0,1,0,0,1,0,2


==> graph/staticAnalysis-sweepBranch/tsearch.csv <==
Test Name, Trans,Comp Int, Memory Coalescing, Branch Divergence, Control Density, Floating Point Mult, Kernel Size, Critical Path, SpeedUp
_BRATIO1A00_BRATIO2A00,0,0,0,2,1,0,1,0,1,0,2
_BRATIO1A00_BRATIO2A025,0,0,0,2,1,0,1,1,1,0,2
_BRATIO1A00_BRATIO2A05,0,0,0,2,1,0,1,1,1,0,2
_BRATIO1A00_BRATIO2A075,0,0,0,2,1,0,1,1,1,0,2
_BRATIO1A00_BRATIO2A10,0,0,0,2,1,0,1,0,1,0,2
_BRATIO1A025_BRATIO2A00,0,0,0,2,1,0,1,1,1,0,2
_BRATIO1A025_BRATIO2A025,0,0,0,2,1,0,1,1,1,0,2
_BRATIO1A025_BRATIO2A05,0,0,0,2,1,0,1,1,1,0,2
_BRATIO1A025_BRATIO2A075,0,0,0,2,1,0,1,1,1,0,2
_BRATIO1A025_BRATIO2A10,0,0,0,2,1,0,1,1,1,0,2
_BRATIO1A05_BRATIO2A00,0,0,0,2,1,0,1,1,1,0,2
_BRATIO1A05_BRATIO2A025,0,0,0,2,1,0,1,1,1,0,2
_BRATIO1A05_BRATIO2A05,0,0,0,2,1,0,1,1,1,0,2
_BRATIO1A05_BRATIO2A075,0,0,0,2,1,0,1,1,1,0,2
_BRATIO1A05_BRATIO2A10,0,0,0,2,1,0,1,1,1,0,2
_BRATIO1A075_BRATIO2A00,0,0,0,2,1,0,1,1,1,0,2
_BRATIO1A075_BRATIO2A025,0,0,0,2,1,0,1,1,1,0,2
_BRATIO1A075_BRATIO2A05,0,0,0,2,1,0,1,1,1,0,2
_BRATIO1A075_BRATIO2A075,0,0,0,2,1,0,1,1,1,0,2
_BRATIO1A075_BRATIO2A10,0,0,0,2,1,0,1,1,1,0,2
_BRATIO1A10_BRATIO2A00,0,0,0,2,1,0,1,0,1,0,2
_BRATIO1A10_BRATIO2A025,0,0,0,2,1,0,1,1,1,0,2
_BRATIO1A10_BRATIO2A05,0,0,0,2,1,0,1,1,1,0,2
_BRATIO1A10_BRATIO2A075,0,0,0,2,1,0,1,1,1,0,2
_BRATIO1A10_BRATIO2A10,0,0,0,2,1,0,1,0,1,0,2


==> graph/staticAnalysis-sweepLoop/b+tree1-1-rodinia.csv <==
Test Name, Trans,Comp Int, Memory Coalescing, Branch Divergence, Control Density, Floating Point Mult, Kernel Size, Critical Path, SpeedUp
_F1,0,0,0,1,0,1,1,0,1,0,2
_F5,0,0,0,1,0,1,1,0,1,0,2
_F15,0,0,0,1,1,1,1,0,1,0,2
_F25,0,0,0,1,1,1,1,0,1,0,2
_F50,0,0,0,1,0,1,1,0,1,0,2
_F100,0,0,0,1,0,1,1,0,1,0,2
_F400,0,0,0,1,0,1,1,0,1,0,2
_F500,0,0,0,1,0,1,1,0,1,0,2
_F1000,0,0,0,1,0,1,1,0,1,0,2
_F2000,0,0,0,1,0,1,1,0,1,0,2


==> graph/staticAnalysis-sweepLoop/b+tree2-1-rodinia.csv <==
Test Name, Trans,Comp Int, Memory Coalescing, Branch Divergence, Control Density, Floating Point Mult, Kernel Size, Critical Path, SpeedUp
_F1,0,0,0,1,0,1,1,0,1,0,2
_F5,0,0,0,1,0,1,1,0,1,0,2
_F15,0,0,0,1,1,1,1,0,1,0,2
_F25,0,0,0,1,1,1,1,0,1,0,2
_F50,0,0,0,1,0,1,1,0,1,0,2
_F100,0,0,0,1,0,1,1,0,1,0,2
_F400,0,0,0,1,0,1,1,0,1,0,2
_F500,0,0,0,1,0,1,1,0,1,0,2
_F1000,0,0,0,1,0,1,1,0,1,0,2
_F2000,0,0,0,1,0,1,1,0,1,0,2


==> graph/staticAnalysis-sweepLoop/backprop1.csv <==
Test Name, Trans,Comp Int, Memory Coalescing, Branch Divergence, Control Density, Floating Point Mult, Kernel Size, Critical Path, SpeedUp
_F1,0,0,0,1,0,0,1,0,0,1,2
_F5,0,0,0,1,0,0,1,0,0,1,2
_F15,0,0,0,1,1,0,1,0,0,1,2
_F25,0,0,0,1,1,0,1,0,0,1,2
_F50,0,0,0,1,0,0,1,0,0,1,2
_F100,0,0,0,1,0,0,1,0,0,1,2
_F400,0,0,0,1,0,0,1,0,0,1,2
_F500,0,0,0,1,0,0,1,0,0,1,2
_F1000,0,0,0,1,0,0,1,0,0,1,2
_F2000,0,0,0,1,0,0,1,0,0,1,2


==> graph/staticAnalysis-sweepLoop/bfs0-mv3.csv <==
Test Name, Trans,Comp Int, Memory Coalescing, Branch Divergence, Control Density, Floating Point Mult, Kernel Size, Critical Path, SpeedUp
_F1,0,0,0,1,0,1,1,0,0,0,2
_F5,0,0,0,1,0,1,1,0,0,0,2
_F15,0,0,0,2,1,1,1,0,0,0,2
_F25,0,0,0,2,1,1,1,0,0,0,2
_F50,0,0,0,2,0,1,1,0,0,0,2
_F100,0,0,0,2,0,1,1,0,0,0,2
_F400,0,0,0,2,0,1,1,0,0,0,2
_F500,0,0,0,2,0,1,1,0,0,0,2
_F1000,0,0,0,2,0,1,1,0,0,0,2
_F2000,0,0,0,2,0,1,1,0,0,0,2


==> graph/staticAnalysis-sweepLoop/bfs0-mv4.csv <==
Test Name, Trans,Comp Int, Memory Coalescing, Branch Divergence, Control Density, Floating Point Mult, Kernel Size, Critical Path, SpeedUp
_F1,0,0,0,1,0,1,1,0,0,0,2
_F5,0,0,0,2,0,1,1,0,0,0,2
_F15,0,0,0,2,1,1,1,0,0,0,2
_F25,0,0,0,2,0,1,1,0,0,0,2
_F50,0,0,0,2,0,1,1,0,0,0,2
_F100,0,0,0,2,0,1,1,0,0,0,2
_F400,0,0,0,2,0,1,1,0,0,0,2
_F500,0,0,0,2,0,1,1,0,0,0,2
_F1000,0,0,0,2,0,1,1,0,0,0,2
_F2000,0,0,0,2,0,1,1,0,0,0,2


==> graph/staticAnalysis-sweepLoop/convolution.csv <==
Test Name, Trans,Comp Int, Memory Coalescing, Branch Divergence, Control Density, Floating Point Mult, Kernel Size, Critical Path, SpeedUp
_F1,0,0,0,2,0,0,1,0,0,0,2
_F5,0,0,0,2,1,0,1,0,0,0,2
_F15,0,0,0,2,0,0,1,0,0,0,2
_F25,0,0,0,2,0,0,1,0,0,0,2
_F50,0,0,0,2,0,0,1,0,0,0,2
_F100,0,0,0,2,0,0,1,0,0,0,2
_F400,0,0,0,2,0,0,1,0,0,0,2
_F500,0,0,0,2,0,0,1,0,0,0,2
_F1000,0,0,0,2,0,0,1,0,0,0,2
_F2000,0,0,0,2,0,0,1,0,0,0,2


==> graph/staticAnalysis-sweepLoop/fft1.csv <==
Test Name, Trans,Comp Int, Memory Coalescing, Branch Divergence, Control Density, Floating Point Mult, Kernel Size, Critical Path, SpeedUp
_F1,0,0,0,1,0,0,1,1,1,0,2
_F5,0,0,0,2,0,0,1,1,1,0,2
_F15,0,0,0,2,1,0,1,1,1,0,2
_F25,0,0,0,2,1,0,1,1,1,0,2
_F50,0,0,0,2,0,0,1,1,1,0,2
_F100,0,0,0,2,0,0,1,1,1,0,2
_F400,0,0,0,2,0,0,1,1,1,0,2
_F500,0,0,0,2,0,0,1,1,1,0,2
_F1000,0,0,0,2,0,0,1,1,1,0,2
_F2000,0,0,0,2,0,0,1,1,1,0,2


==> graph/staticAnalysis-sweepLoop/particle.csv <==
Test Name, Trans,Comp Int, Memory Coalescing, Branch Divergence, Control Density, Floating Point Mult, Kernel Size, Critical Path, SpeedUp
_F1,0,0,0,1,0,0,0,1,1,0,2
_F5,0,0,0,1,0,0,0,1,1,0,2
_F15,0,0,0,1,1,0,0,1,1,0,2
_F25,0,0,0,1,1,0,0,1,1,0,2
_F50,0,0,0,1,0,0,0,1,1,0,2
_F100,0,0,0,1,0,0,0,1,1,0,2
_F400,0,0,0,1,0,0,0,1,1,0,2
_F500,0,0,0,1,0,0,0,1,1,0,2
_F1000,0,0,0,1,0,0,0,1,1,0,2
_F2000,0,0,0,1,0,0,0,1,1,0,2


==> graph/staticAnalysis-sweepLoop/saxpy2-1-slowdown.csv <==
Test Name, Trans,Comp Int, Memory Coalescing, Branch Divergence, Control Density, Floating Point Mult, Kernel Size, Critical Path, SpeedUp
_F1,0,0,0,1,0,0,0,1,1,1,1
_F5,0,0,0,1,0,0,0,1,1,1,1
_F15,0,0,0,1,0,0,0,1,1,1,1
_F25,0,0,0,1,0,0,0,1,1,1,1
_F50,0,0,0,1,0,0,0,1,1,1,1
_F100,0,0,0,1,0,0,0,1,1,1,1
_F400,0,0,0,1,1,0,0,1,1,1,1
_F500,0,0,0,1,1,0,0,1,1,1,1
_F1000,0,0,0,1,0,0,0,1,1,1,1
_F2000,0,0,0,1,0,0,0,1,1,1,1


==> graph/staticAnalysis-sweepLoop/saxpy3-1-slowdown.csv <==
Test Name, Trans,Comp Int, Memory Coalescing, Branch Divergence, Control Density, Floating Point Mult, Kernel Size, Critical Path, SpeedUp
_F1,0,0,0,1,0,0,0,1,1,1,1
_F5,0,0,0,1,0,0,0,1,1,1,1
_F15,0,0,0,1,0,0,0,1,1,1,1
_F25,0,0,0,1,0,0,0,1,1,1,1
_F50,0,0,0,1,0,0,0,1,1,1,1
_F100,0,0,0,1,0,0,0,1,1,1,1
_F400,0,0,0,1,1,0,0,1,1,1,1
_F500,0,0,0,1,1,0,0,1,1,1,1
_F1000,0,0,0,1,0,0,0,1,1,1,1
_F2000,0,0,0,1,0,0,0,1,1,1,1


==> graph/staticAnalysis-sweepLoop/saxpy4-1-slowdown.csv <==
Test Name, Trans,Comp Int, Memory Coalescing, Branch Divergence, Control Density, Floating Point Mult, Kernel Size, Critical Path, SpeedUp
_F1,0,0,0,1,0,0,0,1,1,1,1
_F5,0,0,0,1,0,0,0,1,1,1,1
_F15,0,0,0,1,0,0,0,1,1,1,1
_F25,0,0,0,1,0,0,0,1,1,1,1
_F50,0,0,0,1,0,0,0,1,1,1,1
_F100,0,0,0,1,0,0,0,1,1,1,1
_F400,0,0,0,1,1,0,0,1,1,1,1
_F500,0,0,0,1,0,0,0,1,1,1,1
_F1000,0,0,0,1,0,0,0,1,1,1,1
_F2000,0,0,0,1,0,0,0,1,1,1,1


==> graph/staticAnalysis-sweepLoop/saxpy5-1-slowdown.csv <==
Test Name, Trans,Comp Int, Memory Coalescing, Branch Divergence, Control Density, Floating Point Mult, Kernel Size, Critical Path, SpeedUp
_F1,0,0,0,1,0,0,0,1,1,1,1
_F5,0,0,0,1,0,0,0,1,1,1,1
_F15,0,0,0,1,0,0,0,1,1,1,1
_F25,0,0,0,1,0,0,0,1,1,1,1
_F50,0,0,0,1,0,0,0,1,1,1,1
_F100,0,0,0,1,0,0,0,1,1,1,1
_F400,0,0,0,1,0,0,0,1,1,1,1
_F500,0,0,0,1,0,0,0,1,1,1,1
_F1000,0,0,0,1,0,0,0,1,1,1,1
_F2000,0,0,0,1,0,0,0,1,1,1,1


==> graph/staticAnalysis-sweepLoop/saxpy7-1-slowdown.csv <==
Test Name, Trans,Comp Int, Memory Coalescing, Branch Divergence, Control Density, Floating Point Mult, Kernel Size, Critical Path, SpeedUp
_F1,0,0,0,1,0,0,0,1,1,1,1
_F5,0,0,0,1,0,0,0,1,1,1,1
_F15,0,0,0,1,0,0,0,1,1,1,1
_F25,0,0,0,1,0,0,0,1,1,1,1
_F50,0,0,0,1,0,0,0,1,1,1,1
_F100,0,0,0,1,0,0,0,1,1,1,1
_F400,0,0,0,1,0,0,0,1,1,1,1
_F500,0,0,0,1,0,0,0,1,1,1,1
_F1000,0,0,0,1,0,0,0,1,1,1,1
_F2000,0,0,0,1,0,0,0,1,1,1,1


==> graph/staticAnalysis-sweepLoop/sp1-mv3.csv <==
Test Name, Trans,Comp Int, Memory Coalescing, Branch Divergence, Control Density, Floating Point Mult, Kernel Size, Critical Path, SpeedUp
_F1,0,0,0,1,1,0,1,1,1,1,3
_F5,0,0,0,1,1,0,1,1,1,1,3
_F15,0,0,0,1,0,0,1,1,1,1,3
_F25,0,0,0,1,0,0,1,1,1,1,3
_F50,0,0,0,1,0,0,1,1,1,1,3
_F100,0,0,0,1,0,0,1,1,1,1,3
_F400,0,0,0,1,0,0,1,1,1,1,3
_F500,0,0,0,1,0,0,1,1,1,1,3
_F1000,0,0,0,1,0,0,1,1,1,1,3
_F2000,0,0,0,1,0,0,1,1,1,1,3


==> graph/staticAnalysis-sweepLoop/sp1-mv5.csv <==
Test Name, Trans,Comp Int, Memory Coalescing, Branch Divergence, Control Density, Floating Point Mult, Kernel Size, Critical Path, SpeedUp
_F1,0,0,0,1,1,0,1,1,1,1,3
_F5,0,0,0,1,1,0,1,1,1,1,3
_F15,0,0,0,1,0,0,1,1,1,1,3
_F25,0,0,0,1,0,0,1,1,1,1,3
_F50,0,0,0,1,0,0,1,1,1,1,3
_F100,0,0,0,1,0,0,1,1,1,1,3
_F400,0,0,0,1,0,0,1,1,1,1,3
_F500,0,0,0,1,0,0,1,1,1,1,3
_F1000,0,0,0,1,0,0,1,1,1,1,3
_F2000,0,0,0,1,0,0,1,1,1,1,3


==> graph/staticAnalysis-sweepLoop/sp1-mv6.csv <==
Test Name, Trans,Comp Int, Memory Coalescing, Branch Divergence, Control Density, Floating Point Mult, Kernel Size, Critical Path, SpeedUp
_F1,0,0,0,1,1,0,1,1,1,1,3
_F5,0,0,0,1,1,0,1,1,1,1,3
_F15,0,0,0,1,0,0,1,1,1,1,3
_F25,0,0,0,1,0,0,1,1,1,1,3
_F50,0,0,0,1,0,0,1,1,1,1,3
_F100,0,0,0,1,0,0,1,1,1,1,3
_F400,0,0,0,1,0,0,1,1,1,1,3
_F500,0,0,0,1,0,0,1,1,1,1,3
_F1000,0,0,0,1,0,0,1,1,1,1,3
_F2000,0,0,0,1,0,0,1,1,1,1,3


==> graph/staticAnalysis-sweepLoop/sp1-mv8.csv <==
Test Name, Trans,Comp Int, Memory Coalescing, Branch Divergence, Control Density, Floating Point Mult, Kernel Size, Critical Path, SpeedUp
_F1,0,0,0,1,0,0,1,1,1,1,3
_F5,0,0,0,1,1,0,1,1,1,1,3
_F15,0,0,0,1,0,0,1,1,1,1,3
_F25,0,0,0,1,0,0,1,1,1,1,3
_F50,0,0,0,1,0,0,1,1,1,1,3
_F100,0,0,0,1,0,0,1,1,1,1,3
_F400,0,0,0,1,0,0,1,1,1,1,3
_F500,0,0,0,1,0,0,1,1,1,1,3
_F1000,0,0,0,1,0,0,1,1,1,1,3
_F2000,0,0,0,1,0,0,1,1,1,1,3


==> graph/staticAnalysis-sweepLoop/sp1-mv9.csv <==
Test Name, Trans,Comp Int, Memory Coalescing, Branch Divergence, Control Density, Floating Point Mult, Kernel Size, Critical Path, SpeedUp
_F1,0,0,0,1,0,0,1,1,1,1,3
_F5,0,0,0,1,1,0,1,1,1,1,3
_F15,0,0,0,1,0,0,1,1,1,1,3
_F25,0,0,0,1,0,0,1,1,1,1,3
_F50,0,0,0,1,0,0,1,1,1,1,3
_F100,0,0,0,1,0,0,1,1,1,1,3
_F400,0,0,0,1,0,0,1,1,1,1,3
_F500,0,0,0,1,0,0,1,1,1,1,3
_F1000,0,0,0,1,0,0,1,1,1,1,3
_F2000,0,0,0,1,0,0,1,1,1,1,3


==> graph/staticAnalysis-sweepLoop/sp2-mv1.csv <==
Test Name, Trans,Comp Int, Memory Coalescing, Branch Divergence, Control Density, Floating Point Mult, Kernel Size, Critical Path, SpeedUp
_F1,0,0,1,1,0,0,1,1,1,1,3
_F5,0,0,1,1,1,0,1,1,1,1,3
_F15,0,0,1,1,0,0,1,1,1,1,3
_F25,0,0,1,1,0,0,1,1,1,1,3
_F50,0,0,1,1,0,0,1,1,1,1,3
_F100,0,0,1,1,0,0,1,1,1,1,3
_F400,0,0,1,1,0,0,1,1,1,1,3
_F500,0,0,1,1,0,0,1,1,1,1,3
_F1000,0,0,1,1,0,0,1,1,1,1,3
_F2000,0,0,1,1,0,0,1,1,1,1,3


==> graph/staticAnalysis-sweepLoop/sp2-mv2.csv <==
Test Name, Trans,Comp Int, Memory Coalescing, Branch Divergence, Control Density, Floating Point Mult, Kernel Size, Critical Path, SpeedUp
_F1,0,0,1,1,0,0,1,1,1,1,3
_F5,0,0,1,1,1,0,1,1,1,1,3
_F15,0,0,1,1,0,0,1,1,1,1,3
_F25,0,0,1,1,0,0,1,1,1,1,3
_F50,0,0,1,1,0,0,1,1,1,1,3
_F100,0,0,1,1,0,0,1,1,1,1,3
_F400,0,0,1,1,0,0,1,1,1,1,3
_F500,0,0,1,1,0,0,1,1,1,1,3
_F1000,0,0,1,1,0,0,1,1,1,1,3
_F2000,0,0,1,1,0,0,1,1,1,1,3


==> graph/staticAnalysis-sweepLoop/sp2-mv3.csv <==
Test Name, Trans,Comp Int, Memory Coalescing, Branch Divergence, Control Density, Floating Point Mult, Kernel Size, Critical Path, SpeedUp
_F1,0,0,1,1,0,0,1,1,1,1,3
_F5,0,0,1,1,1,0,1,1,1,1,3
_F15,0,0,1,1,0,0,1,1,1,1,3
_F25,0,0,1,1,0,0,1,1,1,1,3
_F50,0,0,1,1,0,0,1,1,1,1,3
_F100,0,0,1,1,0,0,1,1,1,1,3
_F400,0,0,1,1,0,0,1,1,1,1,3
_F500,0,0,1,1,0,0,1,1,1,1,3
_F1000,0,0,1,1,0,0,1,1,1,1,3
_F2000,0,0,1,1,0,0,1,1,1,1,3


==> graph/staticAnalysis-sweepLoop/sp2-mv4.csv <==
Test Name, Trans,Comp Int, Memory Coalescing, Branch Divergence, Control Density, Floating Point Mult, Kernel Size, Critical Path, SpeedUp
_F1,0,0,1,1,0,0,1,1,1,1,3
_F5,0,0,1,1,1,0,1,1,1,1,3
_F15,0,0,1,1,0,0,1,1,1,1,3
_F25,0,0,1,1,0,0,1,1,1,1,3
_F50,0,0,1,1,0,0,1,1,1,1,3
_F100,0,0,1,1,0,0,1,1,1,1,3
_F400,0,0,1,1,0,0,1,1,1,1,3
_F500,0,0,1,1,0,0,1,1,1,1,3
_F1000,0,0,1,1,0,0,1,1,1,1,3
_F2000,0,0,1,1,0,0,1,1,1,1,3


==> graph/staticAnalysis-sweepLoop/sp3-mv3.csv <==
Test Name, Trans,Comp Int, Memory Coalescing, Branch Divergence, Control Density, Floating Point Mult, Kernel Size, Critical Path, SpeedUp
_F1,0,0,0,1,0,0,1,1,1,1,3
_F5,0,0,0,1,1,0,1,1,1,1,3
_F15,0,0,0,1,0,0,1,1,1,1,3
_F25,0,0,0,2,0,0,1,1,1,1,3
_F50,0,0,0,2,0,0,1,1,1,1,3
_F100,0,0,0,2,0,0,1,1,1,1,3
_F400,0,0,0,2,0,0,1,1,1,1,3
_F500,0,0,0,2,0,0,1,1,1,1,3
_F1000,0,0,0,2,0,0,1,1,1,1,3
_F2000,0,0,0,2,0,0,1,1,1,1,3


==> graph/staticAnalysis-sweepLoop/sp3-mv4.csv <==
Test Name, Trans,Comp Int, Memory Coalescing, Branch Divergence, Control Density, Floating Point Mult, Kernel Size, Critical Path, SpeedUp
_F1,0,0,0,1,0,0,1,1,1,1,3
_F5,0,0,0,1,1,0,1,1,1,1,3
_F15,0,0,0,2,0,0,1,1,1,1,3
_F25,0,0,0,2,0,0,1,1,1,1,3
_F50,0,0,0,2,0,0,1,1,1,1,3
_F100,0,0,0,2,0,0,1,1,1,1,3
_F400,0,0,0,2,0,0,1,1,1,1,3
_F500,0,0,0,2,0,0,1,1,1,1,3
_F1000,0,0,0,2,0,0,1,1,1,1,3
_F2000,0,0,0,2,0,0,1,1,1,1,3


==> graph/staticAnalysis-sweepLoop/sp3-mv5.csv <==
Test Name, Trans,Comp Int, Memory Coalescing, Branch Divergence, Control Density, Floating Point Mult, Kernel Size, Critical Path, SpeedUp
_F1,0,0,0,1,0,0,1,1,1,1,3
_F5,0,0,0,1,1,0,1,1,1,1,3
_F15,0,0,0,2,0,0,1,1,1,1,3
_F25,0,0,0,2,0,0,1,1,1,1,3
_F50,0,0,0,2,0,0,1,1,1,1,3
_F100,0,0,0,2,0,0,1,1,1,1,3
_F400,0,0,0,2,0,0,1,1,1,1,3
_F500,0,0,0,2,0,0,1,1,1,1,3
_F1000,0,0,0,2,0,0,1,1,1,1,3
_F2000,0,0,0,2,0,0,1,1,1,1,3


==> graph/staticAnalysis-sweepLoop/sp3-mv7.csv <==
Test Name, Trans,Comp Int, Memory Coalescing, Branch Divergence, Control Density, Floating Point Mult, Kernel Size, Critical Path, SpeedUp
_F1,0,0,0,2,0,0,1,1,1,1,3
_F5,0,0,0,2,0,0,1,1,1,1,3
_F15,0,0,0,2,0,0,1,1,1,1,3
_F25,0,0,0,2,0,0,1,1,1,1,3
_F50,0,0,0,2,0,0,1,1,1,1,3
_F100,0,0,0,2,0,0,1,1,1,1,3
_F400,0,0,0,2,0,0,1,1,1,1,3
_F500,0,0,0,2,0,0,1,1,1,1,3
_F1000,0,0,0,2,0,0,1,1,1,1,3
_F2000,0,0,0,2,0,0,1,1,1,1,3


==> graph/staticAnalysis-sweepLoop/sp3-mv9.csv <==
Test Name, Trans,Comp Int, Memory Coalescing, Branch Divergence, Control Density, Floating Point Mult, Kernel Size, Critical Path, SpeedUp
_F1,0,0,0,2,0,0,1,1,1,1,3
_F5,0,0,0,2,0,0,1,1,1,1,3
_F15,0,0,0,2,0,0,1,1,1,1,3
_F25,0,0,0,2,0,0,1,1,1,1,3
_F50,0,0,0,2,0,0,1,1,1,1,3
_F100,0,0,0,2,0,0,1,1,1,1,3
_F400,0,0,0,2,0,0,1,1,1,1,3
_F500,0,0,0,2,0,0,1,1,1,1,3
_F1000,0,0,0,2,0,0,1,1,1,1,3
_F2000,0,0,0,2,0,0,1,1,1,1,3

